Do Llamas Work in English? On the Latent Language of Multilingual Transformers

We ask whether multilingual language models trained on unbalanced, English-dominated corpora use English as an internal pivot language -- a question of key importance for understanding how language models function and the origins of linguistic bias. Focusing on the Llama-2 family of transformer models, our study uses carefully constructed non-English prompts with a unique correct single-token continuation. From layer to layer, transformers gradually map an input embedding of the final prompt token to an output embedding from which next-token probabilities are computed. Tracking intermediate embeddings through their high-dimensional space reveals three distinct phases, whereby intermediate embeddings (1) start far away from output token embeddings; (2) already allow for decoding a semantically correct next token in the middle layers, but give higher probability to its version in English than in the input language; (3) finally move into an input-language-specific region of the embedding space. We cast these results into a conceptual model where the three phases operate in "input space", "concept space", and "output space", respectively. Crucially, our evidence suggests that the abstract "concept space" lies closer to English than to other languages, which may have important consequences regarding the biases held by multilingual language models.

==> figures/cloze/de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str
"Ein ""___"" ist ein langes, schmales Stück eines bestimmten Materials. Antwort: ""Streifen"".
Ein ""___"" ist ein Ort, an dem Menschen leben. Antwort: ""Haus"".
Ein ""___"" wird verwendet, um Geschichten zu lesen. Antwort: ""","[10586, 22987, 350, 3727, 5373, 29933]",Buch,"[833, 1045, 29890, 3143, 2909, 289]",book
"Eine ""___"" wird verwendet, um etwas zu stützen oder zu erhöhen. Antwort: ""Plattform"".
Die Zahl ""___"" ist die ganze Zahl, die auf die Drei folgt. Antwort: ""vier"".
Eine ""___"" ist eine sichtbare Masse aus kondensiertem Wasserdampf, die in der Atmosphäre schwebt. Antwort: ""","[399, 11902, 29956, 14962]",Wolke,"[29883, 274, 695, 9570, 17184, 1067, 23642, 15126, 9274]",cloud
"Ein ""___"" ist jemand, mit dem Sie eine enge persönliche Beziehung haben. Antwort: ""Freund"".
Ein ""___"" ist eine große Wasserfläche, die von Land umgeben ist. Antwort: ""See"".
Eine ""___"" wird zum Tragen von Gegenständen verwendet. Antwort: ""","[323, 23793, 29911, 10523]",Tasche,"[23156, 2291, 19548, 29890, 9922, 289]",bag
"Ein ""___"" ist ein Teil des Körpers, der das Gehirn, die Augen, die Ohren, die Nase und den Mund enthält. Antwort: ""Kopf"".
""Die ""___"" ist der Punkt, der von den Seiten oder äußeren Begrenzungen einer Sache gleich weit entfernt ist. Antwort: ""Mitte"".
Ein ""___"" wird zum Essen und Sprechen benutzt. Antwort: ""","[13564, 29924, 341, 8229]",Mund,"[2730, 29885, 29442, 286, 21026, 4346, 13394]",mouth
"Eine ""___"" ist eine Hauptverwaltungseinheit bestimmter Länder oder Reiche. Antwort: ""Provinz"".
Ein ""___"" wird bei Sportarten wie Volleyball und Tennis verwendet, um das Spielfeld zu unterteilen. Antwort: ""Netz"".
""Ein ""___"" wird für die Anpflanzung von Bäumen und Nutzpflanzen verwendet. Antwort: ""","[8431, 19929, 350, 1952, 29933]",Boden,"[578, 22473, 29879, 269, 577]",soil
"Ein ""___"" ist ein Ort, an dem Züge oder Busse regelmäßig halten, damit die Fahrgäste ein- oder aussteigen können. Antwort: ""Bahnhof"".
Ein ""___"" ist ein großer Salzwasserkörper, der kleiner als ein Ozean ist. Antwort: ""Meer"".
Ein ""___"" ist eine große natürliche Erhebung auf der Erdoberfläche. Antwort: ""","[1522, 17104, 3629, 29933, 350, 2292, 9827]",Berg,"[2730, 29885, 29442, 4346, 5766, 286, 14378, 16476]",mountain
"Eine ""___"" ist eine Hauptverwaltungseinheit bestimmter Länder oder Reiche. Antwort: ""Provinz"".
Ein ""___"" wird bei Sportarten wie Volleyball und Tennis verwendet, um das Spielfeld zu unterteilen. Antwort: ""Netz"".
Ein ""___"" wird verwendet, um Oberflächen zu reinigen oder Körper zu bedecken. Antwort: ""","[23215, 323, 29911, 12603]",Tuch,"[29883, 274, 695, 17184, 1067, 15126, 13950]",cloth
"""Ein ""___"" ist eine Form von Niederschlag, der im Winter vom Himmel fällt. Antwort: ""Schnee"".
Eine ""___"" ist ein Gerät, das mechanische Energie speichert und gestaucht oder gedehnt werden kann. Antwort: ""Feder"".
Ein ""___"" ist ein Organ, das Blut durch den Körper pumpt. Antwort: ""","[379, 3868, 2439, 29950, 12905, 940, 18650]",Herz,"[29882, 298, 23057, 354, 5192, 8293, 540]",heart
"Eine ""___"" ist ein natürlicher unterirdischer Raum, der groß genug ist, um von einem Menschen betreten zu werden. Antwort: ""Höhle"".
Die Zahl nach der Acht ist die ""___"". Antwort: ""Neun"".
Ein ""___"" ist ein Zeitraum von 24 Stunden, der oft als die Zeit verstanden wird, die die Erde für eine Umdrehung benötigt. Antwort: ""","[323, 8176, 29911, 10522, 10523]",Tag,"[1388, 3250, 1146, 2462, 29881, 270]",day
"""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""Generation"".
Ein ""___"" ist ein kleines Gewässer mit ruhigem Wasser. Antwort: ""Teich"".
Ein ""___"" ist ein Himmelskörper, der am Nachthimmel leuchtet. Antwort: ""","[29903, 2443, 7789, 317, 624, 855, 23413, 28588]",Stern,"[303, 5810, 380, 9523, 29879, 5173, 269, 8508]",star
"""Eine ""___"" ist eine Kategorie oder ein Typ von etwas. Antwort: ""Art"".
""Eine ""___"" erlebt man, wenn man einen Wettbewerb oder eine Schlacht verliert. Antwort: ""Niederlage"".
Eine ""___"" ist ein Gerät, das mechanische Energie speichert und gestaucht oder gedehnt werden kann. Antwort: ""","[383, 29943, 17972, 7351, 5169, 8263]",Feder,"[269, 4278, 805, 1028, 7689, 29879, 15099, 6709]",spring
"Ein ""___"" ist ein Getreide, das in der Küche häufig verwendet wird und in vielen Ländern ein Grundnahrungsmittel ist. Antwort: ""Reis"".
Eine ""___"" ist ein Ort, an dem Schüler lernen. Antwort: ""Schule"".
Ein ""___"" ist ein natürlicher Satellit, der einen Planeten umkreist. Antwort: ""","[29924, 2598, 341, 4546, 7185, 22638, 12125]",Mond,"[29885, 2730, 286, 18786, 4346]",moon
"""Ein ""___"" wird verwendet, um einen Anstieg oder eine Aufwärtsbewegung zu beschreiben. Antwort: ""Anstieg"".
""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""Generation"".
Ein ""___"" wird für die Herstellung von Möbeln verwendet. Antwort: ""","[26211, 379, 29950, 19984, 4168, 8335]",Holz,"[6115, 29893, 8112, 8879, 827, 281]",wood
"Ein ""___"" ist ein großer Salzwasserkörper, der kleiner als ein Ozean ist. Antwort: ""Meer"".
""Ein ""___"" ist eine Form von Niederschlag, der im Winter vom Himmel fällt. Antwort: ""Schnee"".
Ein ""___"" ist eine kleine Gemeinschaft oder Gruppe von Häusern in einem ländlichen Gebiet. Antwort: ""","[360, 29928, 17207, 9579, 6132, 1938]",Dorf,"[5720, 325, 11928, 1403, 3516, 28765, 17191, 4213, 21031, 29894]",village
"Ein ""___"" ist ein Teil des Körpers, der das Gehirn, die Augen, die Ohren, die Nase und den Mund enthält. Antwort: ""Kopf"".
""Ein ""___"" wird verwendet, um einen Anstieg oder eine Aufwärtsbewegung zu beschreiben. Antwort: ""Anstieg"".
Ein ""___"" ist ein großes Gebiet, das hauptsächlich mit Bäumen und Unterholz bedeckt ist. Antwort: ""","[17721, 399, 22552, 29956, 5260]",Wald,"[29888, 1181, 1454, 1701, 1079, 13569, 26839, 363, 285]",forest
"Ein ""___"" wird zum Gehen und Laufen verwendet. Antwort: ""Fuß"".
Ein ""___"" ist ein Ort, an dem Menschen normalerweise ihre Arbeit verrichten. Antwort: ""Büro"".
Ein ""___"" ist ein Netz von Linien, die sich kreuzen und eine Reihe von Quadraten oder Rechtecken bilden. Antwort: ""","[402, 26074, 11786, 28712, 4406, 29954]",Gitter,"[629, 867, 7720, 6856, 330, 29887]",grid
"Eine ""___"" wird oft verschenkt und ist in Gärten zu finden. Antwort: ""Blume"".
Eine ""___"" ist eine Störung, die Energie durch Materie oder Raum überträgt. Antwort: ""Welle"".
Ein ""___"" ist ein Musikstück mit Text, das gesungen wird. Antwort: ""","[365, 7326, 29931, 23410, 2718, 29382]",Lied,"[1100, 578, 29879, 21453, 269, 577, 1487, 4823]",song
"Eine ""___"" ist ein Ort, an dem Schüler lernen. Antwort: ""Schule"".
Die Zahl, die auf die Vier folgt, ist die ""___"". Antwort: ""fünf"".
""A ""___"" ist lebensnotwendig und wird zum Trinken und Reinigen verwendet. Antwort: ""","[12547, 399, 22552, 29457, 29956, 16124]",Wasser,"[13405, 29893, 4094, 11324, 2766, 16699, 281]",water
"Ein ""___"" ist ein großer Körper aus Salzwasser, der den größten Teil der Erdoberfläche bedeckt. Antwort: ""Ozean"".
Ein ""___"" ist eine Person, die entweder allein oder als Teil eines Gremiums von Richtern den Vorsitz in einem Gerichtsverfahren führt. Antwort: ""Richter"".
Ein ""___"" ist ein kleines Gewässer mit ruhigem Wasser. Antwort: ""","[323, 7141, 29911, 1920]",Teich,"[282, 772, 1129, 2818, 12509, 1112, 29886]",pond
"""Eine ""___"" ist eine Kategorie oder ein Typ von etwas. Antwort: ""Art"".
Die Zahl ""___"" kommt nach der Sechs. Antwort: ""Sieben"".
Ein ""___"" ist ein großer, fließender Wasserkörper, der normalerweise in ein Meer oder einen Ozean mündet. Antwort: ""","[383, 29943, 8754, 2379]",Fluss,"[1150, 374, 364, 9050, 3511, 29878, 4401, 8580, 10107]",river
"Ein ""___"" ist ein Himmelskörper, der am Nachthimmel leuchtet. Antwort: ""Stern"".
Eine ""___"" ist ein Ort, an dem Aktien, Anleihen oder andere Wertpapiere gekauft und verkauft werden. Antwort: ""Börse"".
Ein ""___"" ist ein System von Regeln, das eine Gesellschaft oder eine Regierung entwickelt, um mit Verbrechen, Geschäftsvereinbarungen und sozialen Beziehungen umzugehen. Antwort: ""","[402, 7999, 6328, 1879, 29954]",Gesetz,"[4307, 10653, 301, 425, 433, 29880]",law
"Eine ""___"" ist eine Zahl, die nach der Null und vor der Zwei kommt. Antwort: ""Eins"".
Ein ""___"" wird zum Sitzen und Ausruhen verwendet. Antwort: ""Sitz"".
Eine ""___"" ist eine Störung, die Energie durch Materie oder Raum überträgt. Antwort: ""","[11284, 28862, 399, 10458, 4806, 29956, 5674, 1334]",Welle,"[29893, 10742, 11324, 2766, 27766, 281]",wave
"Die Zahl nach der Neun ist die ""___"". Antwort: ""zehn"".
Ein ""___"" ist ein einzelnes bedeutungsvolles sprachliches oder schriftliches Element, das zusammen mit anderen (oder manchmal auch allein) zur Bildung eines Satzes verwendet wird und in der Regel mit einem Leerzeichen auf beiden Seiten geschrieben oder gedruckt wird. Antwort: ""Wort"".
Ein ""___"" ist ein großer Körper aus Salzwasser, der den größten Teil der Erdoberfläche bedeckt. Antwort: ""","[438, 29949]",Ozean,"[542, 25802, 29877, 23474, 288, 12954]",ocean
"Die Zahl ""___"" ist die ganze Zahl, die auf die Drei folgt. Antwort: ""vier"".
Eine ""___"" ist ein Ort, an dem Aktien, Anleihen oder andere Wertpapiere gekauft und verkauft werden. Antwort: ""Börse"".
Eine ""___"" ist ein natürlicher unterirdischer Raum, der groß genug ist, um von einem Menschen betreten zu werden. Antwort: ""","[379, 29950, 11623]",Höhle,"[29883, 24230, 274, 18346, 5777, 1113]",cave
"Ein ""___"" ist eine große Wasserfläche, die von Land umgeben ist. Antwort: ""See"".
""Der ""___"" ist eine Himmelsrichtung, die oft mit kalten und polaren Regionen in Verbindung gebracht wird. Antwort: ""Norden"".
Ein ""___"" ist ein großer Salzwasserkörper, der kleiner als ein Ozean ist. Antwort: ""","[29924, 341, 2191, 6816]",Meer,"[7205, 344, 29879, 269, 409]",sea
"Ein ""___"" ist ein Ort, an dem etwas gebaut wird, wurde oder wird. Antwort: ""Standort"".
Ein ""___"" ist eine Sache, die nicht spezifiziert oder nicht identifiziert ist. Antwort: ""Gegenstand"".
Ein ""___"" ist eine große Wasserfläche, die von Land umgeben ist. Antwort: ""","[29903, 922, 317, 2008, 13393, 2823]",See,"[18170, 24591, 301, 425, 433, 19437, 29880]",lake
"Ein ""___"" ist ein Zeitraum von 24 Stunden, der oft als die Zeit verstanden wird, die die Erde für eine Umdrehung benötigt. Antwort: ""Tag"".
Ein ""___"" wird für die Herstellung von Möbeln verwendet. Antwort: ""Holz"".
Eine ""___"" wird verwendet, um Informationen oder Daten bereitzustellen. Antwort: ""","[8654, 29984, 660, 2182, 5462, 751]",Quelle,"[578, 29879, 3669, 269, 577, 4993, 2752]",source
"Ein ""___"" wird verwendet, um dunkle Räume zu beleuchten. Antwort: ""Licht"".
Ein ""___"" wird für Sportarten wie Fußball und Basketball verwendet. Antwort: ""Ball"".
Ein ""___"" wird zum Kochen und zum Wärmen verwendet. Antwort: ""","[383, 29943, 29331, 5169, 8263]",Feuer,"[29888, 3974, 7241, 28034, 5713, 8696, 13734, 285]",fire
"""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""Generation"".
Ein ""___"" wird verwendet, um ein Ganzes zu bilden. Antwort: ""Teil"".
Ein ""___"" ist ein bestimmter Ort im Raum. Antwort: ""","[12129, 22723, 29925, 349]",Punkt,"[11899, 282, 1298, 772, 1129, 3149, 29886]",point
"Ein ""___"" ist etwas, das das Wohlbefinden fördert oder steigert. Antwort: ""Nutzen"".
Eine ""___"" ist eine öffentliche Straße in einer Stadt, einer Gemeinde oder einem Dorf. Antwort: ""Straße"".
Ein ""___"" ist ein Kunstwerk, das an die Wand gehängt werden kann. Antwort: ""","[402, 7999, 1879, 15170, 29954]",Gemälde,"[282, 3274, 10675, 20413, 3300, 6788, 29886]",painting
"Eine ""___"" ist eine sichtbare Masse aus kondensiertem Wasserdampf, die in der Atmosphäre schwebt. Antwort: ""Wolke"".
Eine ""___"" ist eine Frau, die ein Kind zur Welt gebracht hat. Antwort: ""Mutter"".
Ein ""___"" ist ein Ort, an dem Züge oder Busse regelmäßig halten, damit die Fahrgäste ein- oder aussteigen können. Antwort: ""","[28701, 6000, 350, 15131, 29933, 15174]",Bahnhof,"[303, 5073, 23436, 380, 9523, 1002, 29879, 5173, 269, 6112, 19569]",station
"Ein ""___"" ist eine Person, die entweder allein oder als Teil eines Gremiums von Richtern den Vorsitz in einem Gerichtsverfahren führt. Antwort: ""Richter"".
Ein ""___"" ist ein kleines Gewässer mit ruhigem Wasser. Antwort: ""Teich"".
Ein ""___"" ist ein Getreide, das in der Küche häufig verwendet wird und in vielen Ländern ein Grundnahrungsmittel ist. Antwort: ""","[1123, 830, 390, 29934]",Reis,"[374, 19408, 364, 2200, 29878, 9597, 11674, 10107]",rice
"Ein ""___"" ist eine große offene Fläche, auf der Pflanzen angebaut werden. Antwort: ""Feld"".
Ein ""___"" ist der vordere Teil des Kopfes einer Person, einschließlich der Stirn, der Augen, der Nase und des Mundes. Antwort: ""Gesicht"".
Eine ""___"" ist eine schmale, durchgehende Markierung, wie sie mit einem Stift, Bleistift oder Pinsel gemacht wird. Antwort: ""","[365, 29931, 23410, 2718, 11667, 4342]",Linie,"[1196, 1220, 492, 301, 619, 1915, 29880, 6276]",line
"Ein ""___"" ist eine Person, die entweder allein oder als Teil eines Gremiums von Richtern den Vorsitz in einem Gerichtsverfahren führt. Antwort: ""Richter"".
Ein ""___"" ist ein großer, fließender Wasserkörper, der normalerweise in ein Meer oder einen Ozean mündet. Antwort: ""Fluss"".
Eine ""___"" wird oft verschenkt und ist in Gärten zu finden. Antwort: ""","[10358, 350, 3164, 29933]",Blume,"[4972, 29888, 1652, 1579, 5685, 1731, 285, 28149]",flower
"Ein ""___"" ist ein Getreide, das in der Küche häufig verwendet wird und in vielen Ländern ein Grundnahrungsmittel ist. Antwort: ""Reis"".
Eine ""___"" ist eine Zahl, die nach der Null und vor der Zwei kommt. Antwort: ""Eins"".
Ein ""___"" ist ein Getränk, das oft zur Entspannung oder zum Aufwärmen getrunken wird. Antwort: ""","[323, 7141, 29911, 1920]",Tee,"[260, 29873, 23429, 371, 734]",tea
"""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""Generation"".
""Eine ""___"" ist eine Kategorie oder ein Typ von etwas. Antwort: ""Art"".
Ein ""___"" wird zum Gehen und Laufen verwendet. Antwort: ""","[383, 29943, 11212, 11871]",Fuß,"[29888, 7953, 6661, 1181, 3661, 5431, 1701, 285]",foot
"""Eine ""___"" wird verwendet, um das Aussehen von Objekten zu identifizieren oder zu beschreiben. Antwort: ""Farbe"".
""Eine ""___"" ist eine förmliche Ansprache oder ein Vortrag, der vor einem Publikum gehalten wird. Antwort: ""Rede"".
Eine ""___"" wird zum Betreten oder Verlassen eines Raumes verwendet. Antwort: ""","[323, 29911, 25424]",Tür,"[1867, 437, 29881, 270, 3050, 17433]",door
"Eine ""___"" wird verwendet, um Informationen oder Daten bereitzustellen. Antwort: ""Quelle"".
Ein ""___"" wird unternommen, wenn man versucht, etwas zu erreichen. Antwort: ""Versuch"".
""Ein ""___"" ist eine Form von Niederschlag, der im Winter vom Himmel fällt. Antwort: ""","[21129, 29903, 4421, 317, 4504, 2522, 1102]",Schnee,"[5807, 29879, 15007, 16586, 269]",snow
"""Der ""___"" ist eine dem Norden entgegengesetzte Himmelsrichtung. Antwort: ""Süden"".
Ein ""___"" ist eine Form mit vier gleichen Seiten und vier rechten Winkeln. Antwort: ""Quadrat"".
Ein ""___"" ist ein großes, vierbeiniges Haustier, das in der Regel zum Reiten und für Rennen verwendet wird. Antwort: ""","[10022, 29925, 349]",Pferd,"[2015, 29882, 11231, 1251, 298, 10435, 5089, 4029]",horse
"Ein ""___"" wird verwendet, um ein Ganzes zu bilden. Antwort: ""Teil"".
Ein ""___"" dient dazu, alles um uns herum zu sehen. Antwort: ""Auge"".
Eine ""___"" ist eine Zahl, die nach der Null und vor der Zwei kommt. Antwort: ""","[29872, 10096, 1011, 21084, 321]",eins,"[265, 29877, 373, 650, 288, 697]",one
"""Eine ""___"" ist eine förmliche Ansprache oder ein Vortrag, der vor einem Publikum gehalten wird. Antwort: ""Rede"".
Ein ""___"" ist ein Teil des Körpers eines Tieres, der sich von der Basis der Wirbelsäule aus erstreckt. Antwort: ""Schwanz"".
Die Zahl ""___"" ist die Summe von eins plus eins. Antwort: ""","[5263, 7659, 503, 4753, 7325, 29920]",zwei,"[260, 10184, 1023, 29873, 7516, 3252]",two
"Ein ""___"" ist ein natürlicher Satellit, der einen Planeten umkreist. Antwort: ""Mond"".
Ein ""___"" ist ein Zahlenwert, der auf neunhundertneunundneunzig folgt. Antwort: ""Tausend"".
Die Zahl, die auf die Zwei folgt, ist die ""___"". Antwort: ""","[7707, 4192, 29881, 270, 14724, 9697]",drei,"[1468, 260, 266, 386, 12455, 29873, 17536, 2211]",three
"Ein ""___"" wird für Sportarten wie Fußball und Basketball verwendet. Antwort: ""Ball"".
Ein ""___"" ist ein Ort, an dem Menschen normalerweise ihre Arbeit verrichten. Antwort: ""Büro"".
Die Zahl ""___"" ist die ganze Zahl, die auf die Drei folgt. Antwort: ""","[8545, 325, 6316, 1403, 3516, 25965, 7214, 29894]",vier,"[29888, 3023, 1181, 17823, 12584, 1701, 285]",four
"Ein ""___"" ist ein großer, fließender Wasserkörper, der normalerweise in ein Meer oder einen Ozean mündet. Antwort: ""Fluss"".
Eine ""___"" ist ein Ort, an dem Schüler lernen. Antwort: ""Schule"".
Die Zahl ""___"" kommt nach der Sieben. Antwort: ""","[1274, 562, 3657, 22019, 29874, 5860, 496, 263]",acht,"[29872, 10096, 15761, 9475, 29319, 321]",eight
"""Eine ""___"" ist eine förmliche Ansprache oder ein Vortrag, der vor einem Publikum gehalten wird. Antwort: ""Rede"".
Eine ""___"" wird verwendet, um Informationen oder Daten bereitzustellen. Antwort: ""Quelle"".
Die Zahl nach der Neun ist die ""___"". Antwort: ""","[3777, 503, 29920, 911]",zehn,"[841, 260, 29873, 371, 734, 3006]",ten
"""Eine ""___"" ist eine Kategorie oder ein Typ von etwas. Antwort: ""Art"".
Ein ""___"" ist jemand, mit dem Sie eine enge persönliche Beziehung haben. Antwort: ""Freund"".
Ein ""___"" ist ein Teil des Körpers, der das Gehirn, die Augen, die Ohren, die Nase und den Mund enthält. Antwort: ""","[8224, 476, 29968, 27476]",Kopf,"[29882, 2343, 298, 2813, 354, 540]",head
"""Eine ""___"" wird verwendet, um zu messen, wie schnell sich etwas bewegt. Antwort: ""Geschwindigkeit"".
Ein ""___"" ist ein Getränk, das oft zur Entspannung oder zum Aufwärmen getrunken wird. Antwort: ""Tee"".
Ein ""___"" ist ein langes, schmales Stück eines bestimmten Materials. Antwort: ""","[29903, 11738, 317, 624, 5015, 855, 3767]",Streifen,"[303, 710, 17820, 851, 380, 29879, 10076, 269, 17010]",strip
"Ein ""___"" ist ein Ort, an dem Menschen normalerweise ihre Arbeit verrichten. Antwort: ""Büro"".
Ein ""___"" wird zum Gehen und Laufen verwendet. Antwort: ""Fuß"".
Eine ""___"" ist eine öffentliche Straße in einer Stadt, einer Gemeinde oder einem Dorf. Antwort: ""","[29903, 22667, 7357, 317, 624, 5015, 855, 3767]",Straße,"[303, 12243, 11952, 710, 13045, 851, 380, 29879, 29352, 269]",street
"Ein ""___"" ist eine Person, die entweder allein oder als Teil eines Gremiums von Richtern den Vorsitz in einem Gerichtsverfahren führt. Antwort: ""Richter"".
Ein ""___"" ist ein Kunstwerk, das an die Wand gehängt werden kann. Antwort: ""Gemälde"".
Ein ""___"" wird verwendet, um ein Ganzes zu bilden. Antwort: ""","[323, 7770, 7141, 29911, 1920]",Teil,"[282, 3274, 760, 1595, 610, 862, 3300, 29886]",part
"Ein ""___"" wird zum Gehen und Laufen verwendet. Antwort: ""Fuß"".
Ein ""___"" wird zum Essen und Sprechen benutzt. Antwort: ""Mund"".
Ein ""___"" dient dazu, alles um uns herum zu sehen. Antwort: ""","[29909, 319, 8407, 22333]",Auge,"[1032, 10977, 29872, 321]",eye
"Ein ""___"" ist ein Himmelskörper, der am Nachthimmel leuchtet. Antwort: ""Stern"".
Eine ""___"" wird verwendet, um eine bestimmte Aufgabe zu erfüllen oder etwas zu produzieren. Antwort: ""Maschine"".
Ein ""___"" ist eine große offene Fläche, auf der Pflanzen angebaut werden. Antwort: ""","[383, 29943, 21113, 5169, 11961, 8263]",Feld,"[29888, 29607, 7241, 5713, 1746, 2671, 285]",field
"Ein ""___"" ist eine natürliche Begabung oder Fähigkeit. Antwort: ""Talent"".
""Eine ""___"" wird benutzt, um Menschen oder Dinge zu kontrollieren oder zu beeinflussen. Antwort: ""Macht"".
Ein ""___"" ist ein Ort, an dem etwas gebaut wird, wurde oder wird. Antwort: ""","[29903, 6679, 7434, 7813, 317, 11042, 624, 855]",Standort,"[1354, 1039, 7845, 29879, 2746, 3268, 269]",site
"""Ein ""___"" ist eine Form von Niederschlag, der im Winter vom Himmel fällt. Antwort: ""Schnee"".
Ein ""___"" wird verwendet, um Text oder Daten zu entfernen. Antwort: ""löschen"".
Ein ""___"" ist ein einzelnes bedeutungsvolles sprachliches oder schriftliches Element, das zusammen mit anderen (oder manchmal auch allein) zur Bildung eines Satzes verwendet wird und in der Regel mit einem Leerzeichen auf beiden Seiten geschrieben oder gedruckt wird. Antwort: ""","[19662, 399, 13824, 29956, 14962]",Wort,"[1734, 29893, 13762, 8879, 1742, 827, 6365, 281]",word
"Ein ""___"" ist ein großes, vierbeiniges Haustier, das in der Regel zum Reiten und für Rennen verwendet wird. Antwort: ""Pferd"".
Ein ""___"" ist eine große Wasserfläche, die von Land umgeben ist. Antwort: ""See"".
""Ein ""___"" ist ein Satz von zwei Dingen, die zusammen verwendet oder als Einheit betrachtet werden. Antwort: ""","[29925, 2621, 11868, 349]",Paar,"[282, 3274, 18784, 5101, 3300, 29886]",pair
"Ein ""___"" wird unternommen, wenn man versucht, etwas zu erreichen. Antwort: ""Versuch"".
Eine ""___"" ist eine Hauptverwaltungseinheit bestimmter Länder oder Reiche. Antwort: ""Provinz"".
Ein ""___"" wird zum Sitzen und Ausruhen verwendet. Antwort: ""","[21988, 29903, 25598, 317, 6101, 23628]",Sitz,"[7205, 344, 12949, 29879, 269, 409]",seat
"Ein ""___"" ist ein Getränk, das oft zur Entspannung oder zum Aufwärmen getrunken wird. Antwort: ""Tee"".
Ein ""___"" ist ein System von Regeln, das eine Gesellschaft oder eine Regierung entwickelt, um mit Verbrechen, Geschäftsvereinbarungen und sozialen Beziehungen umzugehen. Antwort: ""Gesetz"".
Ein ""___"" wird verwendet, um dunkle Räume zu beleuchten. Antwort: ""","[365, 29931, 23410, 2718, 10413]",Licht,"[492, 301, 619, 4366, 14172, 3578, 29880, 3473]",light
"Ein ""___"" ist eine Person, die entweder allein oder als Teil eines Gremiums von Richtern den Vorsitz in einem Gerichtsverfahren führt. Antwort: ""Richter"".
Ein ""___"" ist der vordere Teil des Kopfes einer Person, einschließlich der Stirn, der Augen, der Nase und des Mundes. Antwort: ""Gesicht"".
""Der ""___"" ist eine Himmelsrichtung, die oft mit kalten und polaren Regionen in Verbindung gebracht wird. Antwort: ""","[4186, 405, 5245, 1939, 23899, 3782, 29940]",Norden,"[302, 3643, 694, 1217, 15459, 29876, 6641]",north
"Ein ""___"" ist ein großes, vierbeiniges Haustier, das in der Regel zum Reiten und für Rennen verwendet wird. Antwort: ""Pferd"".
Ein ""___"" ist ein großer, fließender Wasserkörper, der normalerweise in ein Meer oder einen Ozean mündet. Antwort: ""Fluss"".
Eine ""___"" wird verwendet, um eine bestimmte Aufgabe zu erfüllen oder etwas zu produzieren. Antwort: ""","[8622, 29924, 3219, 341, 21870]",Maschine,"[611, 5825, 4933, 23523, 29885, 286, 7672, 8628, 655]",machine
"Eine ""___"" wird verwendet, um Informationen oder Daten bereitzustellen. Antwort: ""Quelle"".
Ein ""___"" ist ein Ort, an dem Züge oder Busse regelmäßig halten, damit die Fahrgäste ein- oder aussteigen können. Antwort: ""Bahnhof"".
""Eine ""Uhr"" wird zur Messung der ""___"" verwendet. Antwort: ""","[796, 5347, 24625, 3091, 29999]",Zeit,"[931, 260, 2230, 9346, 29873, 2034, 19538, 5335]",time
"Ein ""___"" ist ein Organ, das Blut durch den Körper pumpt. Antwort: ""Herz"".
Die Zahl, die auf die Zwei folgt, ist die ""___"". Antwort: ""drei"".
Ein ""___"" ist etwas, das das Wohlbefinden fördert oder steigert. Antwort: ""","[405, 12487, 29940]",Nutzen,"[367, 13982, 29890, 3856, 7795, 1785, 289, 14169, 915]",benefit
"Ein ""___"" wird für Sportarten wie Fußball und Basketball verwendet. Antwort: ""Ball"".
Ein ""___"" wird verwendet, um ein Ganzes zu bilden. Antwort: ""Teil"".
Eine ""___"" ist eine Hauptverwaltungseinheit bestimmter Länder oder Reiche. Antwort: ""","[1019, 1588, 11127, 23114, 4040, 29925, 1184, 9133, 349]",Provinz,"[282, 1326, 12291, 771, 544, 16123, 410, 558, 8482, 29886]",province
"""A ""___"" ist lebensnotwendig und wird zum Trinken und Reinigen verwendet. Antwort: ""Wasser"".
Die Zahl ""___"" ist die Summe von eins plus eins. Antwort: ""zwei"".
Eine ""___"" ist ein Ort, an dem Aktien, Anleihen oder andere Wertpapiere gekauft und verkauft werden. Antwort: ""","[350, 29933]",Börse,"[6543, 14523, 29872, 735, 5566, 429, 321]",exchange
"Eine ""___"" ist eine Störung, die Energie durch Materie oder Raum überträgt. Antwort: ""Welle"".
Die Zahl ""___"" kommt nach der Sechs. Antwort: ""Sieben"".
""Die ""___"" ist der Punkt, der von den Seiten oder äußeren Begrenzungen einer Sache gleich weit entfernt ist. Antwort: ""","[29924, 341, 5493, 23115, 4573, 24532]",Mitte,"[3737, 6563, 17662, 7256, 29885, 286, 7145, 2460]",middle
"Ein ""___"" ist ein Ort, an dem etwas gebaut wird, wurde oder wird. Antwort: ""Standort"".
Eine ""___"" wird zum Betreten oder Verlassen eines Raumes verwendet. Antwort: ""Tür"".
Ein ""___"" ist jemand, mit dem Sie eine enge persönliche Beziehung haben. Antwort: ""","[4693, 14438, 383, 29943, 23923, 3878, 28817]",Freund,"[1424, 5121, 29888, 3484, 1341, 7932, 285, 18326]",friend
"Ein ""___"" ist jemand, mit dem Sie eine enge persönliche Beziehung haben. Antwort: ""Freund"".
Eine ""___"" wird verwendet, um eine bestimmte Aufgabe zu erfüllen oder etwas zu produzieren. Antwort: ""Maschine"".
""Eine ""___"" wird verwendet, um das Aussehen von Objekten zu identifizieren oder zu beschreiben. Antwort: ""","[383, 8413, 7748, 29943, 14206]",Farbe,"[29883, 1302, 274, 10965, 2927, 2780, 1054, 784, 1111]",color
"Eine ""___"" ist eine Frau, die ein Kind zur Welt gebracht hat. Antwort: ""Mutter"".
Eine ""___"" ist eine Eigenschaft, die als moralisch gut oder wünschenswert bei einer Person angesehen wird. Antwort: ""Tugend"".
""Eine ""___"" ist eine Kategorie oder ein Typ von etwas. Antwort: ""","[3012, 9986, 29909, 1433, 319, 826]",Art,"[14380, 9089, 1984, 413, 29895, 2924, 19015, 8506]",kind
"Die Zahl ""___"" kommt nach der Sieben. Antwort: ""Acht"".
Die Zahl, die auf die Zwei folgt, ist die ""___"". Antwort: ""drei"".
Ein ""___"" ist eine Person, die entweder allein oder als Teil eines Gremiums von Richtern den Vorsitz in einem Gerichtsverfahren führt. Antwort: ""","[21710, 4385, 25627, 390, 13675, 29934]",Richter,"[4900, 29926, 6577, 17675, 16833, 432, 3623]",judge
"""Eine ""___"" wird benutzt, um Menschen oder Dinge zu kontrollieren oder zu beeinflussen. Antwort: ""Macht"".
Ein ""___"" ist eine Bezeichnung für eine Wohneinheit, in der Menschen leben. Antwort: ""Haushalt"".
Eine ""___"" ist ein Ort, an dem Schüler lernen. Antwort: ""","[29903, 4421, 12988, 27223, 317, 4504, 2522, 1102]",Schule,"[1364, 1557, 885, 3762, 29879, 269, 27041, 816]",school
"""Eine ""___"" wird verwendet, um das Aussehen von Objekten zu identifizieren oder zu beschreiben. Antwort: ""Farbe"".
Ein ""___"" ist ein bestimmter Teil oder eine Unterteilung von etwas. Antwort: ""Abschnitt"".
Eine ""___"" wird als Teil der formellen Kleidung um den Hals getragen. Antwort: ""","[7365, 29968, 476, 19387]",Krawatte,"[260, 22134, 29873, 2034, 19538]",tie
"Eine ""___"" ist eine Zahl, die nach der Null und vor der Zwei kommt. Antwort: ""Eins"".
Ein ""___"" ist ein großes Gebiet, das hauptsächlich mit Bäumen und Unterholz bedeckt ist. Antwort: ""Wald"".
Ein ""___"" wird verwendet, um einen Punkt oder ein Konzept zu illustrieren. Antwort: ""","[1522, 3629, 10632, 350, 22621, 29933]",Beispiel,"[29872, 735, 1342, 4773, 429, 321, 4392]",example
"Ein ""___"" wird verwendet, um ein Ganzes zu bilden. Antwort: ""Teil"".
""Eine ""___"" wird verwendet, um zu messen, wie schnell sich etwas bewegt. Antwort: ""Geschwindigkeit"".
Ein ""___"" ist der vordere Teil des Kopfes einer Person, einschließlich der Stirn, der Augen, der Nase und des Mundes. Antwort: ""","[402, 7999, 6328, 1879, 29954]",Gesicht,"[4024, 29888, 2161, 2258, 17470, 5444, 3700, 285]",face
"""Der ""___"" ist eine dem Norden entgegengesetzte Himmelsrichtung. Antwort: ""Süden"".
""Die ""___"" ist der Punkt, der von den Seiten oder äußeren Begrenzungen einer Sache gleich weit entfernt ist. Antwort: ""Mitte"".
Eine ""___"" wird verwendet, um zwei Gebiete zu verbinden, die durch Hindernisse wie Flüsse oder Straßen getrennt sind. Antwort: ""","[12432, 350, 29933, 1771]",Brücke,"[28635, 29890, 18419, 12945, 19515, 1506, 289, 1182]",bridge
"Ein ""___"" ist ein Teil des Körpers eines Tieres, der sich von der Basis der Wirbelsäule aus erstreckt. Antwort: ""Schwanz"".
Ein ""___"" ist eine Form mit vier gleichen Seiten und vier rechten Winkeln. Antwort: ""Quadrat"".
Ein ""___"" ist eine Sache, die nicht spezifiziert oder nicht identifiziert ist. Antwort: ""","[7999, 402, 19275, 29954, 21163, 1879]",Gegenstand,"[2944, 29875, 277, 568, 474, 372, 667]",item
"Ein ""___"" ist eine Person, die entweder allein oder als Teil eines Gremiums von Richtern den Vorsitz in einem Gerichtsverfahren führt. Antwort: ""Richter"".
""Ein ""___"" ist ein Satz von zwei Dingen, die zusammen verwendet oder als Einheit betrachtet werden. Antwort: ""Paar"".
Ein ""___"" wird verwendet, um Text oder Daten zu entfernen. Antwort: ""","[301, 29880, 27575]",löschen,"[8143, 5217, 316, 6144, 7374, 29881, 270, 628, 311]",delete
"Die Zahl, die auf die Vier folgt, ist die ""___"". Antwort: ""fünf"".
Eine ""___"" ist eine große menschliche Siedlung, in der Menschen leben und arbeiten. Antwort: ""Stadt"".
Eine ""___"" ist eine Anzahl von Menschen oder Dingen, die sich an einem bestimmten Ort befinden, die versammelt sind oder zusammengehören. Antwort: ""","[402, 21757, 3338, 5430, 1632, 29954]",Gruppe,"[629, 4071, 867, 2972, 330, 17170, 2318, 29887]",group
"Ein ""___"" ist ein großes Gebiet, das hauptsächlich mit Bäumen und Unterholz bedeckt ist. Antwort: ""Wald"".
Ein ""___"" ist ein bestimmter Ort im Raum. Antwort: ""Punkt"".
""___"" ist eine Eigenschaft, die ein Wahrnehmungserlebnis von Freude oder Befriedigung vermittelt. Antwort: ""","[29903, 4421, 28565, 317, 4504, 1102, 2522]",Schönheit,"[6562, 15409, 367, 29890, 289, 915]",beauty
"""Ein ""___"" wird verwendet, um einen Anstieg oder eine Aufwärtsbewegung zu beschreiben. Antwort: ""Anstieg"".
Ein ""___"" ist ein Himmelskörper, der am Nachthimmel leuchtet. Antwort: ""Stern"".
Eine ""___"" wird verwendet, um etwas zu stützen oder zu erhöhen. Antwort: ""","[3247, 27201, 29925, 1858, 13494, 349]",Plattform,"[7481, 282, 572, 12120, 715, 18870, 29886, 2174, 13974]",platform
"Ein ""___"" wird für Sportarten wie Fußball und Basketball verwendet. Antwort: ""Ball"".
Ein ""___"" ist ein Getreide, das in der Küche häufig verwendet wird und in vielen Ländern ein Grundnahrungsmittel ist. Antwort: ""Reis"".
Ein ""___"" ist ein Ort, an dem Menschen leben. Antwort: ""","[379, 5952, 24704, 29950, 10727]",Haus,"[10774, 29882, 8697, 1251, 298, 5089, 9261, 3699]",house
"""Eine ""___"" wird verwendet, um das Aussehen von Objekten zu identifizieren oder zu beschreiben. Antwort: ""Farbe"".
""Eine ""___"" erlebt man, wenn man einen Wettbewerb oder eine Schlacht verliert. Antwort: ""Niederlage"".
Die ""___"" ist ein Stern im Zentrum des Sonnensystems, der die Erde mit Licht und Wärme versorgt. Antwort: ""","[29903, 6295, 317, 1105, 5791]",Sonne,"[2146, 480, 11445, 6575, 29879, 269]",sun
"""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""Generation"".
Eine ""___"" wird verwendet, um verschiedene Formen oder Stadien in der Entwicklung von etwas zu bezeichnen. Antwort: ""Version"".
""Das Studium vergangener Ereignisse, insbesondere im Bereich der menschlichen Angelegenheiten, wird als ""___"" bezeichnet. Antwort: ""","[7999, 402, 29954, 7376, 5009, 6328, 1879]",Geschichte,"[22880, 7251, 29882, 4955, 9825, 298, 2918, 18434, 670, 16211, 3603]",history
"Ein ""___"" dient dazu, alles um uns herum zu sehen. Antwort: ""Auge"".
Ein ""___"" ist ein Teil des Körpers, der das Gehirn, die Augen, die Ohren, die Nase und den Mund enthält. Antwort: ""Kopf"".
Ein ""___"" ist ein niedriges Gebiet zwischen Hügeln oder Bergen, durch das normalerweise ein Fluss fließt. Antwort: ""","[323, 29911, 10288, 10523]",Tal,"[2947, 325, 791, 28519, 19599, 659, 1564, 22044, 29894]",valley
"Ein ""___"" befindet sich auf dem Kopf von Menschen und Tieren. Antwort: ""Haar"".
Eine ""___"" ist eine Hauptverwaltungseinheit bestimmter Länder oder Reiche. Antwort: ""Provinz"".
Ein ""___"" ist eine Form mit vier gleichen Seiten und vier rechten Winkeln. Antwort: ""","[29984, 660, 2182, 751]",Quadrat,"[26613, 17619, 18074, 6862, 3044, 29879, 10674, 269]",square
"Ein ""___"" ist ein Zahlenwert, der auf neunhundertneunundneunzig folgt. Antwort: ""Tausend"".
Ein ""___"" ist jemand, mit dem Sie eine enge persönliche Beziehung haben. Antwort: ""Freund"".
""Der ""___"" ist eine dem Norden entgegengesetzte Himmelsrichtung. Antwort: ""","[29903, 11711, 26585, 17110, 317]",Süden,"[13267, 578, 29879, 3669, 269, 577, 7062]",south
"Die Zahl ""___"" ist die Summe von eins plus eins. Antwort: ""zwei"".
Eine ""___"" wird zum Betreten oder Verlassen eines Raumes verwendet. Antwort: ""Tür"".
Eine ""___"" ist eine Eigenschaft, die als moralisch gut oder wünschenswert bei einer Person angesehen wird. Antwort: ""","[23215, 323, 12603, 29911]",Tugend,"[325, 2405, 15389, 27935, 1403, 4610, 3516, 10636, 29894]",virtue
"""Der ""___"" ist eine Jahreszeit, die für ihr warmes Wetter bekannt ist. Antwort: ""Sommer"".
Ein ""___"" wird unternommen, wenn man versucht, etwas zu erreichen. Antwort: ""Versuch"".
Ein ""___"" ist eine soziale Abteilung in einer traditionellen Gesellschaft, die aus Familien oder Gemeinschaften besteht, die durch soziale, wirtschaftliche, religiöse oder blutsmäßige Bindungen verbunden sind. Antwort: ""","[29903, 7434, 317, 624, 855]",Stamm,"[260, 29563, 29873, 534, 9434, 509, 3626, 3367]",tribe
"""Eine ""___"" ist eine förmliche Ansprache oder ein Vortrag, der vor einem Publikum gehalten wird. Antwort: ""Rede"".
Ein ""___"" ist ein Getreide, das in der Küche häufig verwendet wird und in vielen Ländern ein Grundnahrungsmittel ist. Antwort: ""Reis"".
Eine ""___"" ist eine große menschliche Siedlung, in der Menschen leben und arbeiten. Antwort: ""","[29903, 855, 7434, 5587, 317, 624, 10347]",Stadt,"[7537, 274, 29883, 12690, 4272, 4583, 20752, 455]",city
"Ein ""___"" wird zum Sitzen und Ausruhen verwendet. Antwort: ""Sitz"".
Ein ""___"" ist ein Teil des Körpers eines Tieres, der sich von der Basis der Wirbelsäule aus erstreckt. Antwort: ""Schwanz"".
Eine ""___"" wird verwendet, um Gedanken und Ideen zu kommunizieren. Antwort: ""","[29903, 29634, 1706, 14314, 317, 5592]",Sprache,"[11675, 6361, 301, 425, 10906, 4086, 433, 29880, 3893, 6468]",language
"""Der ""___"" ist eine Jahreszeit, die für ihr warmes Wetter bekannt ist. Antwort: ""Sommer"".
Ein ""___"" ist ein kleines Gewässer mit ruhigem Wasser. Antwort: ""Teich"".
""Eine ""___"" wird verwendet, um zu messen, wie schnell sich etwas bewegt. Antwort: ""","[7999, 402, 29954, 5009, 6328, 1879]",Geschwindigkeit,"[5965, 961, 805, 1028, 29879, 269, 6210, 19322]",speed
"Ein ""___"" ist eine Bezeichnung für eine Wohneinheit, in der Menschen leben. Antwort: ""Haushalt"".
Ein ""___"" ist eine große offene Fläche, auf der Pflanzen angebaut werden. Antwort: ""Feld"".
""Ein ""___"" ist der Platz, auf dem wir gehen und Häuser bauen. Antwort: ""","[8431, 19929, 350, 1952, 29933]",Boden,"[5962, 629, 4071, 867, 2057, 330, 17170, 29887]",ground
"Ein ""___"" ist ein einzelnes bedeutungsvolles sprachliches oder schriftliches Element, das zusammen mit anderen (oder manchmal auch allein) zur Bildung eines Satzes verwendet wird und in der Regel mit einem Leerzeichen auf beiden Seiten geschrieben oder gedruckt wird. Antwort: ""Wort"".
Eine ""___"" wird verwendet, um zwei Gebiete zu verbinden, die durch Hindernisse wie Flüsse oder Straßen getrennt sind. Antwort: ""Brücke"".
Ein ""___"" wird unternommen, wenn man versucht, etwas zu erreichen. Antwort: ""","[1798, 29963, 8980, 6565, 478, 10138]",Versuch,"[4218, 1131, 271, 1098, 21609, 15127, 29874, 263, 472]",attempt
"""Der ""___"" ist eine Himmelsrichtung, die oft mit kalten und polaren Regionen in Verbindung gebracht wird. Antwort: ""Norden"".
Ein ""___"" ist jemand, mit dem Sie eine enge persönliche Beziehung haben. Antwort: ""Freund"".
""Eine ""___"" erlebt man, wenn man einen Wettbewerb oder eine Schlacht verliert. Antwort: ""","[15981, 29940, 16501, 24052, 19166, 405]",Niederlage,"[822, 316, 1753, 29881, 270, 20653, 8686, 311]",defeat
"""___"" ist eine Eigenschaft, die ein Wahrnehmungserlebnis von Freude oder Befriedigung vermittelt. Antwort: ""Schönheit"".
Ein ""___"" ist ein einzelnes bedeutungsvolles sprachliches oder schriftliches Element, das zusammen mit anderen (oder manchmal auch allein) zur Bildung eines Satzes verwendet wird und in der Regel mit einem Leerzeichen auf beiden Seiten geschrieben oder gedruckt wird. Antwort: ""Wort"".
Ein ""___"" ist ein Teil des Körpers eines Tieres, der sich von der Basis der Wirbelsäule aus erstreckt. Antwort: ""","[29903, 9234, 4421, 317, 4504, 1102, 2522]",Schwanz,"[941, 18237, 260, 29873, 11062, 12464]",tail
"Ein ""___"" ist ein Getreide, das in der Küche häufig verwendet wird und in vielen Ländern ein Grundnahrungsmittel ist. Antwort: ""Reis"".
Ein ""___"" wird zum Sitzen und Ausruhen verwendet. Antwort: ""Sitz"".
Eine ""___"" ist eine Frau, die ein Kind zur Welt gebracht hat. Antwort: ""","[29924, 341, 8229, 20749, 22411]",Mutter,"[3184, 2730, 29885, 25550, 286, 14817, 5637, 4346]",mother
"Die Zahl ""___"" kommt nach der Sechs. Antwort: ""Sieben"".
Ein ""___"" ist ein natürlicher Satellit, der einen Planeten umkreist. Antwort: ""Mond"".
""Der ""___"" ist eine Himmelsrichtung, die dem Westen entgegengesetzt ist. Antwort: ""","[6657, 438, 29949, 11334, 26569, 24768]",Osten,"[23027, 29872, 2240, 9755, 11248, 321]",east
"Ein ""___"" ist ein Teil des Körpers eines Tieres, der sich von der Basis der Wirbelsäule aus erstreckt. Antwort: ""Schwanz"".
Ein ""___"" ist ein bestimmter Teil oder eine Unterteilung von etwas. Antwort: ""Abschnitt"".
""Eine ""___"" ist eine förmliche Ansprache oder ein Vortrag, der vor einem Publikum gehalten wird. Antwort: ""","[1123, 830, 4367, 390, 29934, 9039]",Rede,"[5965, 961, 805, 1028, 29879, 269, 12032]",speech
"Ein ""___"" ist eine Bezeichnung für eine Wohneinheit, in der Menschen leben. Antwort: ""Haushalt"".
Eine ""___"" ist eine Anzahl von Menschen oder Dingen, die sich an einem bestimmten Ort befinden, die versammelt sind oder zusammengehören. Antwort: 'Gruppe'.
Ein ""___"" ist ein junges menschliches Wesen unter dem Alter der Pubertät. Antwort: ""","[13187, 20311, 16540, 11885, 476, 29968]",Kind,"[2278, 29883, 274, 5145, 4161, 305, 18558, 521]",child
"Eine ""___"" ist eine sichtbare Masse aus kondensiertem Wasserdampf, die in der Atmosphäre schwebt. Antwort: ""Wolke"".
Ein ""___"" ist jemand, mit dem Sie eine enge persönliche Beziehung haben. Antwort: ""Freund"".
Ein ""___"" ist ein hohes Bauwerk, das für verschiedene Zwecke wie Beobachtung, Kommunikation oder Lagerung genutzt werden kann. Antwort: ""","[23215, 323, 5383, 29911, 12603]",Turm,"[260, 304, 517, 29873, 19372]",tower
"""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""Generation"".
Eine ""___"" ist eine schmale, durchgehende Markierung, wie sie mit einem Stift, Bleistift oder Pinsel gemacht wird. Antwort: ""Linie"".
Ein ""___"" befindet sich auf dem Kopf von Menschen und Tieren. Antwort: ""","[379, 5952, 24704, 29950]",Haar,"[2350, 29882, 447, 298, 23535, 11315]",hair
"Ein ""___"" wird für Sportarten wie Fußball und Basketball verwendet. Antwort: ""Ball"".
Ein ""___"" ist ein großer, fließender Wasserkörper, der normalerweise in ein Meer oder einen Ozean mündet. Antwort: ""Fluss"".
Ein ""___"" ist eine Bezeichnung für eine Wohneinheit, in der Menschen leben. Antwort: ""","[379, 5952, 24704, 29950, 10727]",Haushalt,"[10774, 29882, 8697, 1251, 298, 5089, 9261, 3699, 22329]",household
"Ein ""___"" wird unternommen, wenn man versucht, etwas zu erreichen. Antwort: ""Versuch"".
Ein ""___"" ist ein junges menschliches Wesen unter dem Alter der Pubertät. Antwort: ""Kind"".
Ein ""___"" ist ein bestimmter Teil oder eine Unterteilung von etwas. Antwort: ""","[4920, 1976, 24650, 29909, 319]",Abschnitt,"[21149, 344, 29879, 5226, 4004, 269, 3471, 8803, 2042, 409]",section
"""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""Generation"".
""Ein ""___"" wird verwendet, um einen Anstieg oder eine Aufwärtsbewegung zu beschreiben. Antwort: ""Anstieg"".
Ein ""___"" ist ein Ort, an dem Menschen normalerweise ihre Arbeit verrichten. Antwort: ""","[16144, 350, 15455, 29933]",Büro,"[3344, 1283, 310, 20205, 29877, 974, 288, 8034, 2696]",office
"Ein ""___"" ist eine natürliche Begabung oder Fähigkeit. Antwort: ""Talent"".
Ein ""___"" ist eine große Wasserfläche, die von Land umgeben ist. Antwort: ""See"".
""Ein ""___"" wird verwendet, um einen Anstieg oder eine Aufwärtsbewegung zu beschreiben. Antwort: ""","[29909, 2744, 319, 530, 21877]",Anstieg,"[3780, 374, 364, 5161, 29878, 14451, 10107]",rise
"Eine ""___"" ist eine Zahl, die nach der Null und vor der Zwei kommt. Antwort: ""Eins"".
Eine ""___"" ist ein natürlicher unterirdischer Raum, der groß genug ist, um von einem Menschen betreten zu werden. Antwort: ""Höhle"".
""Eine ""___"" wird benutzt, um Menschen oder Dinge zu kontrollieren oder zu beeinflussen. Antwort: ""","[29924, 15735, 3219, 341, 21870, 17197, 4326]",Macht,"[282, 772, 4764, 1129, 3081, 12248, 13519, 29886]",power
"Ein ""___"" ist ein Himmelskörper, der am Nachthimmel leuchtet. Antwort: ""Stern"".
""Die ""___"" ist der Punkt, der von den Seiten oder äußeren Begrenzungen einer Sache gleich weit entfernt ist. Antwort: ""Mitte"".
""Der ""___"" ist eine Jahreszeit, die für ihr warmes Wetter bekannt ist. Antwort: ""","[22820, 29903, 6295, 317, 6254, 1105]",Sommer,"[2533, 2083, 2146, 22792, 480, 29879, 269, 11801]",summer


==> figures/cloze/en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str
"The number that comes after nine is ""___"". Answer: ""ten"".
A ""___"" is a beverage often consumed for relaxation or warmth. Answer: ""tea"".
A ""___"" is used to read stories. Answer: ""","[1045, 29890, 3143, 833, 289, 2909]",book,"[1045, 29890, 3143, 833, 289, 2909]",book
"A ""___"" is a numerical value equal to 10 tens. Answer: ""hundred"".
A ""___"" is an organ that pumps blood throughout the body. Answer: ""heart"".
A ""___"" is a visible mass of condensed water vapor floating in the atmosphere. Answer: ""","[29883, 23642, 695, 17184, 9570, 1067, 274, 9274, 15126]",cloud,"[29883, 23642, 695, 17184, 9570, 1067, 274, 9274, 15126]",cloud
"""A ""___"" is where we walk and build houses on. Answer: ""ground"".
A ""___"" is a woman who has given birth to a child. Answer: ""mother"".
A ""___"" is used to carry items. Answer: ""","[9922, 19548, 23156, 29890, 2291, 289]",bag,"[9922, 19548, 23156, 29890, 2291, 289]",bag
"A ""___"" is a specific location in space. Answer: ""point"".
A ""___"" is a construction that has a specific purpose or function. Answer: ""structure"".
A ""___"" is used to eat food and speak. Answer: ""","[286, 29442, 21026, 13394, 2730, 4346, 29885]",mouth,"[286, 29442, 21026, 13394, 2730, 4346, 29885]",mouth
"""The ""___"" is the point that is equally distant from the sides or outer boundaries of something. Answer: ""middle"".
A ""___"" is a large human settlement where people live and work. Answer: ""city"".
""A ""___"" is used for planting trees and crops. Answer: ""","[269, 29879, 577, 578, 22473]",soil,"[269, 29879, 577, 578, 22473]",soil
"A ""___"" is a social division in a traditional society consisting of families or communities linked by social, economic, religious, or blood ties. Answer: ""tribe"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""painting"".
A ""___"" is a large natural elevation of the earth's surface. Answer: ""","[29885, 286, 29442, 5766, 16476, 2730, 14378, 4346]",mountain,"[29885, 286, 29442, 5766, 16476, 2730, 14378, 4346]",mountain
"""The ""___"" is a cardinal direction often associated with cold and polar regions. Answer: ""north"".
A ""___"" is often given as a gift and can be found in gardens. Answer: ""flower"".
A ""___"" is used to clean surfaces or cover bodies. Answer: ""","[29883, 695, 17184, 1067, 274, 13950, 15126]",cloth,"[29883, 695, 17184, 1067, 274, 13950, 15126]",cloth
"A ""___"" is a place where you can buy goods or services. Answer: ""shop"".
A ""___"" is a part of an animal's body that extends from the base of the spine. Answer: ""tail"".
A ""___"" is an organ that pumps blood throughout the body. Answer: ""","[5192, 23057, 540, 298, 8293, 29882, 354]",heart,"[5192, 23057, 540, 298, 8293, 29882, 354]",heart
"""A ""___"" is essential for life and is used for drinking and cleaning. Answer: ""water"".
A ""___"" is used to connect two areas separated by obstacles like rivers or roads. Answer: ""bridge"".
A ""___"" is used to grasp or hold objects. Answer: ""","[1361, 447, 5905, 2350, 29882, 298, 3179, 5403]",hand,"[1361, 447, 5905, 2350, 29882, 298, 3179, 5403]",hand
"A ""___"" is a solid mineral material forming part of the surface of the earth. Answer: ""rock"".
A ""___"" is a large human settlement where people live and work. Answer: ""city"".
A ""___"" is a period of 24 hours, often understood as the time it takes for the Earth to complete one rotation. Answer: ""","[270, 1388, 1146, 3250, 2462, 29881]",day,"[270, 1388, 1146, 3250, 2462, 29881]",day
"'A ""___"" is a type of food that is often sweet and comes from a plant. Answer: ""fruit"".
'""___"" is a characteristic that provides a perceptual experience of pleasure or satisfaction. Answer: ""beauty"".
A ""___"" is a celestial body that shines in the night sky. Answer: ""","[5173, 269, 29879, 5810, 380, 9523, 8508, 303]",star,"[5173, 269, 29879, 5810, 380, 9523, 8508, 303]",star
"A ""___"" is a tall structure that can be used for various purposes such as observation, communication, or storage. Answer: ""tower"".
A ""___"" is a large body of water surrounded by land. Answer: ""lake"".
A ""___"" is a device that stores mechanical energy and can be compressed or stretched. Answer: ""","[269, 29879, 4278, 15099, 7689, 6709, 1028, 805]",spring,"[269, 29879, 4278, 15099, 7689, 6709, 1028, 805]",spring
"A ""___"" is used for cooking and providing warmth. Answer: ""fire"".
A ""___"" is a shape with four equal sides and four right angles. Answer: ""square"".
A ""___"" is a natural satellite that orbits around a planet. Answer: ""","[286, 18786, 2730, 4346, 29885]",moon,"[286, 18786, 2730, 4346, 29885]",moon
"A ""___"" is something we hear. Answer: ""sound"".
A ""___"" is a numerical value equal to 10 tens. Answer: ""hundred"".
A ""___"" is used to make furniture. Answer: ""","[6115, 8112, 29893, 8879, 827, 281]",wood,"[6115, 8112, 29893, 8879, 827, 281]",wood
"A ""___"" is a tall structure that can be used for various purposes such as observation, communication, or storage. Answer: ""tower"".
A ""___"" is used to read stories. Answer: ""book"".
A ""___"" is a small community or group of houses in a rural area. Answer: ""","[5720, 17191, 3516, 28765, 21031, 4213, 1403, 29894, 11928, 325]",village,"[5720, 17191, 3516, 28765, 21031, 4213, 1403, 29894, 11928, 325]",village
"A ""___"" is a distinct part or subdivision of something. Answer: ""section"".
A ""___"" is a wide area of open land where crops are grown. Answer: ""field"".
A ""___"" is a large area covered chiefly with trees and undergrowth. Answer: ""","[1701, 363, 285, 1079, 1454, 1181, 13569, 29888, 26839]",forest,"[1701, 363, 285, 1079, 1454, 1181, 13569, 29888, 26839]",forest
"A ""___"" is a disturbance that transfers energy through matter or space. Answer: ""wave"".
""The ""___"" is the point that is equally distant from the sides or outer boundaries of something. Answer: ""middle"".
'A ""___"" is a type of food that is often sweet and comes from a plant. Answer: ""","[285, 1341, 15774, 1424, 29888]",fruit,"[285, 1341, 15774, 1424, 29888]",fruit
"""A ""clock"" is used to measure ""___"". Answer: ""time"".
A ""___"" is a large human settlement where people live and work. Answer: ""city"".
A ""___"" is a network of lines that cross each other to form a series of squares or rectangles. Answer: ""","[29887, 6856, 629, 330, 867, 7720]",grid,"[29887, 6856, 629, 330, 867, 7720]",grid
"A ""___"" is a large body of water surrounded by land. Answer: ""lake"".
A ""___"" is a large domesticated animal with four legs, commonly used for riding and racing. Answer: ""horse"".
A ""___"" is a piece of music with words that is sung. Answer: ""","[21453, 1487, 269, 29879, 1100, 4823, 577, 578]",song,"[21453, 1487, 269, 29879, 1100, 4823, 577, 578]",song
"A ""___"" is a number that comes after zero and before two. Answer: ""one"".
'A ""___"" is a part of the body that contains the brain, eyes, ears, nose, and mouth. Answer: ""head"".
""A ""___"" is essential for life and is used for drinking and cleaning. Answer: ""","[11324, 16699, 29893, 2766, 13405, 4094, 281]",water,"[11324, 16699, 29893, 2766, 13405, 4094, 281]",water
"'A ""___"" is a part of the body that contains the brain, eyes, ears, nose, and mouth. Answer: ""head"".
A ""___"" is a natural underground space large enough for a human to enter. Answer: ""cave"".
A ""___"" is a small body of still water. Answer: ""","[29886, 2818, 772, 12509, 282, 1112, 1129]",pond,"[29886, 2818, 772, 12509, 282, 1112, 1129]",pond
"'A ""___"" is a system of rules that a society or government develops in order to deal with crime, business agreements, and social relationships. Answer: ""law"".
A ""___"" is a beverage often consumed for relaxation or warmth. Answer: ""tea"".
""A ""___"" is used to build castles at the beach. Answer: ""","[269, 29879, 4977, 872, 11982, 9753, 28455]",sand,"[269, 29879, 4977, 872, 11982, 9753, 28455]",sand
"A ""___"" is a large body of saltwater that is smaller than an ocean. Answer: ""sea"".
A ""___"" is a network of lines that cross each other to form a series of squares or rectangles. Answer: ""grid"".
A ""___"" is a large, flowing body of water that usually empties into a sea or ocean. Answer: ""","[29878, 364, 1150, 4401, 10107, 3511, 9050, 374, 8580]",river,"[29878, 364, 1150, 4401, 10107, 3511, 9050, 374, 8580]",river
"""The ""___"" is the point that is equally distant from the sides or outer boundaries of something. Answer: ""middle"".
The ""___"" is a star at the center of the Solar System that provides light and heat to Earth. Answer: ""sun"".
'A ""___"" is a system of rules that a society or government develops in order to deal with crime, business agreements, and social relationships. Answer: ""","[433, 4307, 301, 425, 29880, 10653]",law,"[433, 4307, 301, 425, 29880, 10653]",law
"A ""___"" is a period of 24 hours, often understood as the time it takes for the Earth to complete one rotation. Answer: ""day"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""painting"".
A ""___"" is a disturbance that transfers energy through matter or space. Answer: ""","[10742, 11324, 29893, 2766, 27766, 281]",wave,"[10742, 11324, 29893, 2766, 27766, 281]",wave
"""A ""___"" is experienced when one loses a competition or battle. Answer: ""defeat"".
'A ""___"" is a system of rules that a society or government develops in order to deal with crime, business agreements, and social relationships. Answer: ""law"".
An ""___"" is a large body of salt water that covers most of the earth's surface. Answer: ""","[23474, 25802, 288, 29877, 542, 12954]",ocean,"[23474, 25802, 288, 29877, 542, 12954]",ocean
"A ""___"" is a person who presides over court proceedings, either alone or as a part of a panel of judges. Answer: ""judge"".
A ""___"" is found on the heads of humans and animals. Answer: ""hair"".
A ""___"" is a natural underground space large enough for a human to enter. Answer: ""","[29883, 18346, 24230, 274, 1113, 5777]",cave,"[29883, 18346, 24230, 274, 1113, 5777]",cave
"A ""___"" is a place where students go to learn. Answer: ""school"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""painting"".
A ""___"" is a large body of saltwater that is smaller than an ocean. Answer: ""","[344, 269, 29879, 409, 7205]",sea,"[344, 269, 29879, 409, 7205]",sea
"A ""___"" is used to clean surfaces or cover bodies. Answer: ""cloth"".
A ""___"" is a large human settlement where people live and work. Answer: ""city"".
A ""___"" is a large body of water surrounded by land. Answer: ""","[433, 18170, 19437, 301, 24591, 425, 29880]",lake,"[433, 18170, 19437, 301, 24591, 425, 29880]",lake
"A ""___"" is a single distinct meaningful element of speech or writing, used with others (or sometimes alone) to form a sentence and typically shown with a space on either side when written or printed. Answer: ""word"".
A ""___"" is used to communicate thoughts and ideas. Answer: ""language"".
A ""___"" is used to provide information or data. Answer: ""","[2752, 269, 29879, 4993, 577, 578, 3669]",source,"[2752, 269, 29879, 4993, 577, 578, 3669]",source
"A ""___"" is a piece of music with words that is sung. Answer: ""song"".
A ""___"" is used for walking and running. Answer: ""foot"".
A ""___"" is used for cooking and providing warmth. Answer: ""","[285, 28034, 7241, 3974, 13734, 8696, 5713, 29888]",fire,"[285, 28034, 7241, 3974, 13734, 8696, 5713, 29888]",fire
"The number that comes after four is ""___"". Answer: ""five"".
A ""___"" is a natural aptitude or skill. Answer: ""talent"".
A ""___"" is a specific location in space. Answer: ""","[29886, 11899, 772, 3149, 1298, 282, 1129]",point,"[29886, 11899, 772, 3149, 1298, 282, 1129]",point
"""A ""___"" is used for planting trees and crops. Answer: ""soil"".
""A ""___"" is essential for life and is used for drinking and cleaning. Answer: ""water"".
A ""___"" is used to denote different forms or stages in the development of something. Answer: ""","[369, 3259, 345, 874, 1147, 29894, 1873, 2453, 1224, 325]",version,"[369, 3259, 345, 874, 1147, 29894, 1873, 2453, 1224, 325]",version
"A ""___"" is used to read stories. Answer: ""book"".
The number ""___"" comes after seven. Answer: ""eight"".
A ""___"" is used to play sports like soccer and basketball. Answer: ""","[9922, 5521, 8287, 2135, 6411, 29890, 2291, 289]",ball,"[9922, 5521, 8287, 2135, 6411, 29890, 2291, 289]",ball
"""The study of past events, particularly in human affairs"" is known as ""___"". Answer: ""history"".
A ""___"" is used for entering or exiting a room. Answer: ""door"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""","[29886, 10675, 6788, 3300, 20413, 3274, 282]",painting,"[29886, 10675, 6788, 3300, 20413, 3274, 282]",painting
"A ""___"" is found on the heads of humans and animals. Answer: ""hair"".
A ""___"" is a period of 24 hours, often understood as the time it takes for the Earth to complete one rotation. Answer: ""day"".
A ""___"" is a place where trains or buses regularly stop so that passengers can get on or off. Answer: ""","[269, 29879, 380, 5173, 9523, 5073, 1002, 6112, 303, 19569, 23436]",station,"[269, 29879, 380, 5173, 9523, 5073, 1002, 6112, 303, 19569, 23436]",station
"""A ""___"" is used for planting trees and crops. Answer: ""soil"".
A ""___"" is a large, flowing body of water that usually empties into a sea or ocean. Answer: ""river"".
A ""___"" is a grain that is commonly used in cooking and is a staple food in many countries. Answer: ""","[9597, 19408, 29878, 2200, 364, 11674, 10107, 374]",rice,"[9597, 19408, 29878, 2200, 364, 11674, 10107, 374]",rice
"The number that comes after five is ""___"". Answer: ""six"".
A ""___"" is a shape with four equal sides and four right angles. Answer: ""square"".
'A ""___"" is a color often associated with love and passion. Answer: ""","[337, 1127, 29878, 276, 364, 2654]",red,"[337, 1127, 29878, 276, 364, 2654]",red
"""A ""___"" is a set of two things used together or regarded as a unit. Answer: ""pair"".
""The study of past events, particularly in human affairs"" is known as ""___"". Answer: ""history"".
A ""___"" is a narrow continuous mark, as that made by a pen, pencil, or brush. Answer: ""","[1196, 6276, 1915, 301, 1220, 29880, 619, 492]",line,"[1196, 6276, 1915, 301, 1220, 29880, 619, 492]",line
"A ""___"" is a large natural elevation of the earth's surface. Answer: ""mountain"".
A ""___"" is used to provide information or data. Answer: ""source"".
A ""___"" is used in sports like volleyball and tennis to divide the playing area. Answer: ""","[302, 452, 7787, 1212, 484, 29876]",net,"[302, 452, 7787, 1212, 484, 29876]",net
"A ""___"" is used to play sports like soccer and basketball. Answer: ""ball"".
A ""___"" is a solid mineral material forming part of the surface of the earth. Answer: ""rock"".
A ""___"" is often given as a gift and can be found in gardens. Answer: ""","[28149, 1731, 5685, 285, 1579, 4972, 1652, 29888]",flower,"[28149, 1731, 5685, 285, 1579, 4972, 1652, 29888]",flower
"The ""___"" is a star at the center of the Solar System that provides light and heat to Earth. Answer: ""sun"".
""A ""___"" is a category or type of something. Answer: ""kind"".
A ""___"" is a beverage often consumed for relaxation or warmth. Answer: ""","[734, 371, 260, 29873, 23429]",tea,"[734, 371, 260, 29873, 23429]",tea
"""A ""___"" is a precious metal that is often used in jewelry. Answer: ""gold"".
A ""___"" is used to clean surfaces or cover bodies. Answer: ""cloth"".
A ""___"" is used for walking and running. Answer: ""","[1701, 285, 7953, 5431, 6661, 1181, 3661, 29888]",foot,"[1701, 285, 7953, 5431, 6661, 1181, 3661, 29888]",foot
"""___"" is a term used to describe moving forward or making progress. Answer: ""advance"".
A ""___"" is a construction that has a specific purpose or function. Answer: ""structure"".
""A ""___"" is a precious metal that is often used in jewelry. Answer: ""","[29887, 15192, 330, 1484, 7684, 748]",gold,"[29887, 15192, 330, 1484, 7684, 748]",gold
"'A ""___"" is a system of rules that a society or government develops in order to deal with crime, business agreements, and social relationships. Answer: ""law"".
""The ""___"" is a cardinal direction often associated with cold and polar regions. Answer: ""north"".
A ""___"" is used for entering or exiting a room. Answer: ""","[270, 3050, 437, 17433, 1867, 29881]",door,"[270, 3050, 437, 17433, 1867, 29881]",door
"""A ""___"" is used to control or influence people or things. Answer: ""power"".
A ""___"" is used to carry items. Answer: ""bag"".
""A ""___"" is a form of precipitation that falls from the sky during winter. Answer: ""","[5807, 269, 29879, 15007, 16586]",snow,"[5807, 269, 29879, 15007, 16586]",snow
"A ""___"" is a construction that has a specific purpose or function. Answer: ""structure"".
A ""___"" is a form of art that involves movement of the body, usually rhythmic and to music. Answer: ""dance"".
A ""___"" is a large domesticated animal with four legs, commonly used for riding and racing. Answer: ""","[11231, 2015, 29882, 298, 5089, 10435, 4029, 1251]",horse,"[11231, 2015, 29882, 298, 5089, 10435, 4029, 1251]",horse
"""A ""___"" is used for planting trees and crops. Answer: ""soil"".
A ""___"" is a specific location in space. Answer: ""point"".
A ""___"" is a number that comes after zero and before two. Answer: ""","[650, 373, 265, 288, 697, 29877]",one,"[650, 373, 265, 288, 697, 29877]",one
"A ""___"" is used to communicate thoughts and ideas. Answer: ""language"".
A ""___"" is a term used to describe a residential unit where people live. Answer: ""household"".
The number ""___"" is the sum of one plus one. Answer: ""","[260, 1023, 10184, 29873, 3252, 7516]",two,"[260, 1023, 10184, 29873, 3252, 7516]",two
"""A ""clock"" is used to measure ""___"". Answer: ""time"".
The number that comes after five is ""___"". Answer: ""six"".
The number that comes after two is ""___"". Answer: ""","[260, 386, 12455, 266, 29873, 2211, 17536, 1468]",three,"[260, 386, 12455, 266, 29873, 2211, 17536, 1468]",three
"A ""___"" is a principal administrative division of certain countries or empires. Answer: ""province"".
A ""___"" is worn around the neck as part of formal attire. Answer: ""tie"".
The number ""___"" is the integer that comes after three. Answer: ""","[1701, 3023, 285, 17823, 1181, 12584, 29888]",four,"[1701, 3023, 285, 17823, 1181, 12584, 29888]",four
"A ""___"" is a specific location in space. Answer: ""point"".
A ""___"" is often given as a gift and can be found in gardens. Answer: ""flower"".
The number that comes after four is ""___"". Answer: ""","[20818, 285, 5320, 7241, 5713, 29888]",five,"[20818, 285, 5320, 7241, 5713, 29888]",five
"'""___"" is a characteristic that provides a perceptual experience of pleasure or satisfaction. Answer: ""beauty"".
A ""___"" is worn around the neck as part of formal attire. Answer: ""tie"".
The number that comes after five is ""___"". Answer: ""","[1354, 269, 29879, 4832, 28319, 1039]",six,"[1354, 269, 29879, 4832, 28319, 1039]",six
"'""___"" is a characteristic that provides a perceptual experience of pleasure or satisfaction. Answer: ""beauty"".
An ""___"" is a thing that is unspecified or unidentified. Answer: ""item"".
The number ""___"" comes after six. Answer: ""","[344, 269, 409, 29879, 9881]",seven,"[344, 269, 409, 29879, 9881]",seven
"""A ""clock"" is used to measure ""___"". Answer: ""time"".
A ""___"" is a number that comes after zero and before two. Answer: ""one"".
The number ""___"" comes after seven. Answer: ""","[29319, 10096, 29872, 9475, 15761, 321]",eight,"[29319, 10096, 29872, 9475, 15761, 321]",eight
"""A ""___"" is used to identify or describe the appearance of objects. Answer: ""color"".
An ""___"" is a place where people usually do their job. Answer: ""office"".
The number that comes after eight is ""___"". Answer: ""","[302, 6836, 1240, 14183, 17081, 29876]",nine,"[302, 6836, 1240, 14183, 17081, 29876]",nine
"A ""___"" is a disturbance that transfers energy through matter or space. Answer: ""wave"".
""A ""___"" is used for planting trees and crops. Answer: ""soil"".
The number that comes after nine is ""___"". Answer: ""","[841, 734, 371, 260, 29873, 3006]",ten,"[841, 734, 371, 260, 29873, 3006]",ten
"A ""___"" is used for walking and running. Answer: ""foot"".
A ""___"" is a number that comes after zero and before two. Answer: ""one"".
'A ""___"" is a part of the body that contains the brain, eyes, ears, nose, and mouth. Answer: ""","[29882, 540, 298, 2343, 2813, 354]",head,"[29882, 540, 298, 2343, 2813, 354]",head
"""The ""___"" is a cardinal direction opposite to north. Answer: ""south"".
A ""___"" is a large natural elevation of the earth's surface. Answer: ""mountain"".
A ""___"" is a place where you can buy goods or services. Answer: ""","[269, 29879, 845, 19032, 17394, 528, 18296]",shop,"[269, 29879, 845, 19032, 17394, 528, 18296]",shop
"A ""___"" is a numerical value equal to 10 tens. Answer: ""hundred"".
A ""___"" is a narrow continuous mark, as that made by a pen, pencil, or brush. Answer: ""line"".
A ""___"" is a long, narrow piece of a certain material. Answer: ""","[269, 29879, 380, 851, 710, 17010, 303, 10076, 17820]",strip,"[269, 29879, 380, 851, 710, 17010, 303, 10076, 17820]",strip
"A ""___"" is used to denote different forms or stages in the development of something. Answer: ""version"".
A ""___"" is something that promotes or enhances well-being. Answer: ""benefit"".
A ""___"" is a public road in a city, town, or village. Answer: ""","[11952, 269, 29879, 380, 29352, 12243, 13045, 851, 710, 303]",street,"[11952, 269, 29879, 380, 29352, 12243, 13045, 851, 710, 303]",street
"""A ""___"" is experienced when one loses a competition or battle. Answer: ""defeat"".
A ""___"" is someone you share a close personal relationship with. Answer: ""friend"".
A ""___"" is used to make up a whole. Answer: ""","[610, 29886, 760, 862, 3300, 3274, 282, 1595]",part,"[610, 29886, 760, 862, 3300, 3274, 282, 1595]",part
"A ""___"" is a long, narrow piece of a certain material. Answer: ""strip"".
A ""___"" is a place where students go to learn. Answer: ""school"".
A ""___"" is used to see everything around us. Answer: ""","[1032, 10977, 29872, 321]",eye,"[1032, 10977, 29872, 321]",eye
"A ""___"" is a specific location in space. Answer: ""point"".
A ""___"" is used to sit and rest. Answer: ""seat"".
A ""___"" is a wide area of open land where crops are grown. Answer: ""","[285, 2671, 1746, 7241, 29607, 5713, 29888]",field,"[285, 2671, 1746, 7241, 29607, 5713, 29888]",field
"A ""___"" is a construction that has a specific purpose or function. Answer: ""structure"".
A ""___"" is an organ that pumps blood throughout the body. Answer: ""heart"".
A ""___"" is a location where something is, was, or will be built. Answer: ""","[1354, 2746, 269, 29879, 3268, 7845, 1039]",site,"[1354, 2746, 269, 29879, 3268, 7845, 1039]",site
"A ""___"" is used to eat food and speak. Answer: ""mouth"".
A ""___"" is used to make furniture. Answer: ""wood"".
A ""___"" is a form of art that involves movement of the body, usually rhythmic and to music. Answer: ""","[270, 6025, 1388, 1146, 17948, 29881, 18386]",dance,"[270, 6025, 1388, 1146, 17948, 29881, 18386]",dance
"""A ""___"" is a term used to describe all of the people born and living at about the same time. Answer: ""generation"".
The number that comes after five is ""___"". Answer: ""six"".
A ""___"" is a single distinct meaningful element of speech or writing, used with others (or sometimes alone) to form a sentence and typically shown with a space on either side when written or printed. Answer: ""","[1742, 1734, 13762, 29893, 8879, 827, 6365, 281]",word,"[1742, 1734, 13762, 29893, 8879, 827, 6365, 281]",word
"""A ""___"" is a formal address or discourse delivered to an audience. Answer: ""speech"".
A ""___"" is a wide area of open land where crops are grown. Answer: ""field"".
""A ""___"" is a set of two things used together or regarded as a unit. Answer: ""","[29886, 5101, 18784, 3300, 3274, 282]",pair,"[29886, 5101, 18784, 3300, 3274, 282]",pair
"A ""___"" is a period of 24 hours, often understood as the time it takes for the Earth to complete one rotation. Answer: ""day"".
A ""___"" is a quality considered morally good or desirable in a person. Answer: ""virtue"".
A ""___"" is used to sit and rest. Answer: ""","[12949, 344, 269, 409, 29879, 7205]",seat,"[12949, 344, 269, 409, 29879, 7205]",seat
"A ""___"" is a large area covered chiefly with trees and undergrowth. Answer: ""forest"".
A ""___"" is used to read stories. Answer: ""book"".
A ""___"" is used to illuminate dark spaces. Answer: ""","[14172, 3473, 301, 29880, 3578, 4366, 619, 492]",light,"[14172, 3473, 301, 29880, 3578, 4366, 619, 492]",light
"A ""___"" is a wide area of open land where crops are grown. Answer: ""field"".
""A ""___"" is a category or type of something. Answer: ""kind"".
A ""___"" is a numerical value that comes after nine hundred ninety-nine. Answer: ""","[260, 386, 7693, 10405, 266, 29873, 12595]",thousand,"[260, 386, 7693, 10405, 266, 29873, 12595]",thousand
"A ""___"" is a quality considered morally good or desirable in a person. Answer: ""virtue"".
A ""___"" is a woman who has given birth to a child. Answer: ""mother"".
""The ""___"" is a cardinal direction often associated with cold and polar regions. Answer: ""","[302, 694, 15459, 3643, 1217, 6641, 29876]",north,"[302, 694, 15459, 3643, 1217, 6641, 29876]",north
"""The study of past events, particularly in human affairs"" is known as ""___"". Answer: ""history"".
A ""___"" is a small community or group of houses in a rural area. Answer: ""village"".
A ""___"" is used to perform a specific task or produce something. Answer: ""","[7672, 286, 4933, 8628, 23523, 655, 611, 29885, 5825]",machine,"[7672, 286, 4933, 8628, 23523, 655, 611, 29885, 5825]",machine
"The number that comes after two is ""___"". Answer: ""three"".
A ""___"" is used to see everything around us. Answer: ""eye"".
""A ""clock"" is used to measure ""___"". Answer: ""","[5335, 260, 2034, 9346, 19538, 29873, 2230, 931]",time,"[5335, 260, 2034, 9346, 19538, 29873, 2230, 931]",time
"A ""___"" is a large body of water surrounded by land. Answer: ""lake"".
An ""___"" is made when trying to achieve something. Answer: ""attempt"".
A ""___"" is something that promotes or enhances well-being. Answer: ""","[367, 915, 29890, 1785, 14169, 289, 7795, 13982, 3856]",benefit,"[367, 915, 29890, 1785, 14169, 289, 7795, 13982, 3856]",benefit
"A ""___"" is a shape with four equal sides and four right angles. Answer: ""square"".
'A ""___"" is a part of the body that contains the brain, eyes, ears, nose, and mouth. Answer: ""head"".
A ""___"" is a place where someone or something is located or has been put. Answer: ""","[29886, 1066, 13686, 772, 2602, 926, 3283, 282, 1129]",position,"[29886, 1066, 13686, 772, 2602, 926, 3283, 282, 1129]",position
"""The ""___"" is a cardinal direction often associated with cold and polar regions. Answer: ""north"".
A ""___"" is a natural underground space large enough for a human to enter. Answer: ""cave"".
A ""___"" is a principal administrative division of certain countries or empires. Answer: ""","[29886, 558, 8482, 1326, 12291, 771, 16123, 544, 282, 410]",province,"[29886, 558, 8482, 1326, 12291, 771, 16123, 544, 282, 410]",province
"A ""___"" is used to remove text or data. Answer: ""delete"".
A ""___"" is found on the heads of humans and animals. Answer: ""hair"".
An ""___"" is a place where stocks, bonds, or other securities are bought and sold. Answer: ""","[429, 6543, 5566, 29872, 735, 14523, 321]",exchange,"[429, 6543, 5566, 29872, 735, 14523, 321]",exchange
"A ""___"" is a large human settlement where people live and work. Answer: ""city"".
A ""___"" is a specific location in space. Answer: ""point"".
""The ""___"" is the point that is equally distant from the sides or outer boundaries of something. Answer: ""","[2460, 286, 17662, 7145, 6563, 3737, 7256, 29885]",middle,"[2460, 286, 17662, 7145, 6563, 3737, 7256, 29885]",middle
"An ""___"" is a place where stocks, bonds, or other securities are bought and sold. Answer: ""exchange"".
A ""___"" is used to provide information or data. Answer: ""source"".
A ""___"" is someone you share a close personal relationship with. Answer: ""","[29888, 285, 5121, 1341, 7932, 1424, 18326, 3484]",friend,"[29888, 285, 5121, 1341, 7932, 1424, 18326, 3484]",friend
"A ""___"" is a part of an animal's body that extends from the base of the spine. Answer: ""tail"".
A ""___"" is a celestial body that shines in the night sky. Answer: ""star"".
""A ""___"" is used to identify or describe the appearance of objects. Answer: ""","[29883, 1054, 1302, 1111, 2927, 2780, 784, 274, 10965]",color,"[29883, 1054, 1302, 1111, 2927, 2780, 784, 274, 10965]",color
"A ""___"" is used for entering or exiting a room. Answer: ""door"".
The number ""___"" is the integer that comes after three. Answer: ""four"".
""A ""___"" is a category or type of something. Answer: ""","[9089, 14380, 413, 29895, 2924, 19015, 8506, 1984]",kind,"[9089, 14380, 413, 29895, 2924, 19015, 8506, 1984]",kind
"A ""___"" is a period of 24 hours, often understood as the time it takes for the Earth to complete one rotation. Answer: ""day"".
A ""___"" is a large natural elevation of the earth's surface. Answer: ""mountain"".
A ""___"" is a person who presides over court proceedings, either alone or as a part of a panel of judges. Answer: ""","[29926, 6577, 432, 17675, 4900, 16833, 3623]",judge,"[29926, 6577, 432, 17675, 4900, 16833, 3623]",judge
"A ""___"" is a natural underground space large enough for a human to enter. Answer: ""cave"".
A ""___"" is an organ that pumps blood throughout the body. Answer: ""heart"".
A ""___"" is a place where students go to learn. Answer: ""","[1364, 269, 29879, 1557, 816, 27041, 3762, 885]",school,"[1364, 269, 29879, 1557, 816, 27041, 3762, 885]",school
"A ""___"" is a number that comes after zero and before two. Answer: ""one"".
A ""___"" is a tall structure that can be used for various purposes such as observation, communication, or storage. Answer: ""tower"".
A ""___"" is a construction that has a specific purpose or function. Answer: ""","[4984, 269, 2281, 380, 29879, 3829, 10582, 303, 851, 710, 6220, 23905]",structure,"[4984, 269, 2281, 380, 29879, 3829, 10582, 303, 851, 710, 6220, 23905]",structure
"A ""___"" is used for cooking and providing warmth. Answer: ""fire"".
The ""___"" is a star at the center of the Solar System that provides light and heat to Earth. Answer: ""sun"".
A ""___"" is worn around the neck as part of formal attire. Answer: ""","[260, 22134, 2034, 19538, 29873]",tie,"[260, 22134, 2034, 19538, 29873]",tie
"""A ""___"" is a formal address or discourse delivered to an audience. Answer: ""speech"".
A ""___"" is used to clean surfaces or cover bodies. Answer: ""cloth"".
An ""___"" is used to illustrate a point or concept. Answer: ""","[4392, 429, 1342, 29872, 735, 321, 4773]",example,"[4392, 429, 1342, 29872, 735, 321, 4773]",example
"""___"" is a term used to describe moving forward or making progress. Answer: ""advance"".
An ""___"" is a person who holds a position of authority in an organization or government. Answer: ""official"".
A ""___"" is the front part of a person's head, including the forehead, eyes, nose, and mouth. Answer: ""","[285, 2161, 5444, 4024, 2258, 17470, 3700, 29888]",face,"[285, 2161, 5444, 4024, 2258, 17470, 3700, 29888]",face
"A ""___"" is a location where something is, was, or will be built. Answer: ""site"".
A ""___"" is used to see everything around us. Answer: ""eye"".
A ""___"" is used to connect two areas separated by obstacles like rivers or roads. Answer: ""","[12945, 1506, 29890, 19515, 28635, 1182, 18419, 289]",bridge,"[12945, 1506, 29890, 19515, 28635, 1182, 18419, 289]",bridge
"A ""___"" is a gathering of people for a specific purpose, often for discussion or decision-making. Answer: ""meeting"".
A ""___"" is a small community or group of houses in a rural area. Answer: ""village"".
An ""___"" is a thing that is unspecified or unidentified. Answer: ""","[372, 568, 667, 474, 2944, 277, 29875]",item,"[372, 568, 667, 474, 2944, 277, 29875]",item
"""A ""___"" is a precious metal that is often used in jewelry. Answer: ""gold"".
""The study of past events, particularly in human affairs"" is known as ""___"". Answer: ""history"".
A ""___"" is used to remove text or data. Answer: ""","[270, 5217, 7374, 8143, 628, 311, 316, 6144, 29881]",delete,"[270, 5217, 7374, 8143, 628, 311, 316, 6144, 29881]",delete
"A ""___"" is a grain that is commonly used in cooking and is a staple food in many countries. Answer: ""rice"".
""A ""___"" is a precious metal that is often used in jewelry. Answer: ""gold"".
'A ""___"" is a number of people or things that are located, gathered, or classed together. Answer: ""","[29887, 629, 330, 4071, 2318, 17170, 2972, 867]",group,"[29887, 629, 330, 4071, 2318, 17170, 2972, 867]",group
"A ""___"" is someone you share a close personal relationship with. Answer: ""friend"".
An ""___"" is a place where stocks, bonds, or other securities are bought and sold. Answer: ""exchange"".
A ""___"" is a natural aptitude or skill. Answer: ""","[260, 11062, 29873, 20411, 24242, 5969, 17694, 941]",talent,"[260, 11062, 29873, 20411, 24242, 5969, 17694, 941]",talent
"A ""___"" is a solid mineral material forming part of the surface of the earth. Answer: ""rock"".
""A ""___"" is a formal address or discourse delivered to an audience. Answer: ""speech"".
'""___"" is a characteristic that provides a perceptual experience of pleasure or satisfaction. Answer: ""","[367, 915, 29890, 6562, 15409, 289]",beauty,"[367, 915, 29890, 6562, 15409, 289]",beauty
"A ""___"" is a form of art that involves movement of the body, usually rhythmic and to music. Answer: ""dance"".
'A ""___"" is a number of people or things that are located, gathered, or classed together. Answer: ""group"".
A ""___"" is used to support or raise something. Answer: ""","[29886, 12120, 715, 572, 18870, 7481, 282, 13974, 2174]",platform,"[29886, 12120, 715, 572, 18870, 7481, 282, 13974, 2174]",platform
"A ""___"" is a piece of music with words that is sung. Answer: ""song"".
A ""___"" is a visible mass of condensed water vapor floating in the atmosphere. Answer: ""cloud"".
A ""___"" is a place where people live. Answer: ""","[3699, 9261, 29882, 298, 5089, 10774, 1251, 8697]",house,"[3699, 9261, 29882, 298, 5089, 10774, 1251, 8697]",house
"An ""___"" is a person who holds a position of authority in an organization or government. Answer: ""official"".
A ""___"" is used in sports like volleyball and tennis to divide the playing area. Answer: ""net"".
The ""___"" is a star at the center of the Solar System that provides light and heat to Earth. Answer: ""","[269, 29879, 6575, 2146, 11445, 480]",sun,"[269, 29879, 6575, 2146, 11445, 480]",sun
"A ""___"" is used to communicate thoughts and ideas. Answer: ""language"".
The number ""___"" is the integer that comes after three. Answer: ""four"".
A ""___"" is a gathering of people for a specific purpose, often for discussion or decision-making. Answer: ""","[286, 11781, 592, 5870, 17897, 29885, 1004]",meeting,"[286, 11781, 592, 5870, 17897, 29885, 1004]",meeting
"""A ""___"" is a set of two things used together or regarded as a unit. Answer: ""pair"".
A ""___"" is a shape with four equal sides and four right angles. Answer: ""square"".
""The study of past events, particularly in human affairs"" is known as ""___"". Answer: ""","[9825, 22880, 4955, 3603, 29882, 298, 2918, 7251, 18434, 16211, 670]",history,"[9825, 22880, 4955, 3603, 29882, 298, 2918, 7251, 18434, 16211, 670]",history
"A ""___"" is a place where trains or buses regularly stop so that passengers can get on or off. Answer: ""station"".
A ""___"" is used to remove text or data. Answer: ""delete"".
A ""___"" is a low area between hills or mountains typically with a river running through it. Answer: ""","[1564, 2947, 19599, 659, 29894, 28519, 791, 22044, 325]",valley,"[1564, 2947, 19599, 659, 29894, 28519, 791, 22044, 325]",valley
"An ""___"" is a thing that is unspecified or unidentified. Answer: ""item"".
A ""___"" is a large human settlement where people live and work. Answer: ""city"".
A ""___"" is a shape with four equal sides and four right angles. Answer: ""","[6862, 269, 29879, 3044, 18074, 10674, 17619, 26613]",square,"[6862, 269, 29879, 3044, 18074, 10674, 17619, 26613]",square
"A ""___"" is the front part of a person's head, including the forehead, eyes, nose, and mouth. Answer: ""face"".
A ""___"" is a construction that has a specific purpose or function. Answer: ""structure"".
""A ""___"" is a term used to describe all of the people born and living at about the same time. Answer: ""","[1885, 29887, 4738, 12623, 2531, 1176, 330, 18530, 1737, 479]",generation,"[1885, 29887, 4738, 12623, 2531, 1176, 330, 18530, 1737, 479]",generation
"A ""___"" is a form of art that involves movement of the body, usually rhythmic and to music. Answer: ""dance"".
""A ""___"" is a formal address or discourse delivered to an audience. Answer: ""speech"".
""The ""___"" is a cardinal direction opposite to north. Answer: ""","[7062, 269, 29879, 577, 578, 13267, 3669]",south,"[7062, 269, 29879, 577, 578, 13267, 3669]",south
"A ""___"" is a narrow continuous mark, as that made by a pen, pencil, or brush. Answer: ""line"".
A ""___"" is a large area covered chiefly with trees and undergrowth. Answer: ""forest"".
A ""___"" is a quality considered morally good or desirable in a person. Answer: ""","[10636, 3516, 2405, 1403, 29894, 27935, 15389, 325, 4610]",virtue,"[10636, 3516, 2405, 1403, 29894, 27935, 15389, 325, 4610]",virtue
"""A ""___"" is essential for life and is used for drinking and cleaning. Answer: ""water"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""painting"".
A ""___"" is a social division in a traditional society consisting of families or communities linked by social, economic, religious, or blood ties. Answer: ""","[260, 534, 29563, 3367, 29873, 3626, 509, 9434]",tribe,"[260, 534, 29563, 3367, 29873, 3626, 509, 9434]",tribe
"A ""___"" is a grain that is commonly used in cooking and is a staple food in many countries. Answer: ""rice"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""painting"".
A ""___"" is a large human settlement where people live and work. Answer: ""","[12690, 29883, 4272, 455, 274, 20752, 4583, 7537]",city,"[12690, 29883, 4272, 455, 274, 20752, 4583, 7537]",city
"'""___"" is a characteristic that provides a perceptual experience of pleasure or satisfaction. Answer: ""beauty"".
A ""___"" is a form of art that involves movement of the body, usually rhythmic and to music. Answer: ""dance"".
A ""___"" is used to communicate thoughts and ideas. Answer: ""","[10906, 433, 3893, 4086, 6361, 11675, 6468, 301, 425, 29880]",language,"[10906, 433, 3893, 4086, 6361, 11675, 6468, 301, 425, 29880]",language
"""The ""___"" is a cardinal direction opposite of west. Answer: ""east"".
A ""___"" is someone you share a close personal relationship with. Answer: ""friend"".
""A ""___"" is used to measure how fast something is moving. Answer: ""","[19322, 961, 269, 29879, 1028, 805, 5965, 6210]",speed,"[19322, 961, 269, 29879, 1028, 805, 5965, 6210]",speed
"""A ""___"" is a form of precipitation that falls from the sky during winter. Answer: ""snow"".
A ""___"" is a part of an animal's body that extends from the base of the spine. Answer: ""tail"".
""A ""___"" is where we walk and build houses on. Answer: ""","[29887, 629, 5962, 330, 4071, 17170, 867, 2057]",ground,"[29887, 629, 5962, 330, 4071, 17170, 867, 2057]",ground
"""A ""___"" is a form of precipitation that falls from the sky during winter. Answer: ""snow"".
A ""___"" is used to denote different forms or stages in the development of something. Answer: ""version"".
""___"" is a term used to describe moving forward or making progress. Answer: ""","[29874, 328, 594, 263, 3061, 17263, 6564]",advance,"[29874, 328, 594, 263, 3061, 17263, 6564]",advance
"""The ""___"" is a season known for its warm weather. Answer: ""summer"".
A ""___"" is a place where trains or buses regularly stop so that passengers can get on or off. Answer: ""station"".
An ""___"" is made when trying to achieve something. Answer: ""","[29874, 21609, 472, 271, 1098, 263, 4218, 1131, 15127]",attempt,"[29874, 21609, 472, 271, 1098, 263, 4218, 1131, 15127]",attempt
"A ""___"" is an organ that pumps blood throughout the body. Answer: ""heart"".
A ""___"" is a tall structure that can be used for various purposes such as observation, communication, or storage. Answer: ""tower"".
""A ""___"" is experienced when one loses a competition or battle. Answer: ""","[270, 20653, 29881, 822, 311, 316, 1753, 8686]",defeat,"[270, 20653, 29881, 822, 311, 316, 1753, 8686]",defeat
"A ""___"" is a large body of water surrounded by land. Answer: ""lake"".
The number that comes after four is ""___"". Answer: ""five"".
A ""___"" is a part of an animal's body that extends from the base of the spine. Answer: ""","[260, 11062, 12464, 29873, 18237, 941]",tail,"[260, 11062, 12464, 29873, 18237, 941]",tail
"The number ""___"" is the integer that comes after three. Answer: ""four"".
A ""___"" is a large domesticated animal with four legs, commonly used for riding and racing. Answer: ""horse"".
A ""___"" is a woman who has given birth to a child. Answer: ""","[5637, 286, 25550, 14817, 2730, 3184, 4346, 29885]",mother,"[5637, 286, 25550, 14817, 2730, 3184, 4346, 29885]",mother
"A ""___"" is something we hear. Answer: ""sound"".
An ""___"" is a large body of salt water that covers most of the earth's surface. Answer: ""ocean"".
""The ""___"" is a cardinal direction opposite of west. Answer: ""","[11248, 29872, 9755, 321, 23027, 2240]",east,"[11248, 29872, 9755, 321, 23027, 2240]",east
"""A ""___"" is a set of two things used together or regarded as a unit. Answer: ""pair"".
A ""___"" is used for entering or exiting a room. Answer: ""door"".
A ""___"" is used to give back a purchased item. Answer: ""","[2267, 337, 29878, 276, 364, 3240, 736, 2457]",return,"[2267, 337, 29878, 276, 364, 3240, 736, 2457]",return
"An ""___"" is a place where people usually do their job. Answer: ""office"".
A ""___"" is used to support or raise something. Answer: ""platform"".
""A ""___"" is a formal address or discourse delivered to an audience. Answer: ""","[961, 269, 29879, 1028, 805, 5965, 12032]",speech,"[961, 269, 29879, 1028, 805, 5965, 12032]",speech
"An ""___"" is made when trying to achieve something. Answer: ""attempt"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""painting"".
'A ""___"" is a young human being below the age of puberty. Answer: ""","[521, 29883, 2278, 305, 4161, 18558, 274, 5145]",child,"[521, 29883, 2278, 305, 4161, 18558, 274, 5145]",child
"A ""___"" is a public road in a city, town, or village. Answer: ""street"".
'A ""___"" is a system of rules that a society or government develops in order to deal with crime, business agreements, and social relationships. Answer: ""law"".
A ""___"" is a tall structure that can be used for various purposes such as observation, communication, or storage. Answer: ""","[260, 517, 304, 29873, 19372]",tower,"[260, 517, 304, 29873, 19372]",tower
"A ""___"" is a solid mineral material forming part of the surface of the earth. Answer: ""rock"".
A ""___"" is a celestial body that shines in the night sky. Answer: ""star"".
A ""___"" is found on the heads of humans and animals. Answer: ""","[447, 2350, 29882, 298, 11315, 23535]",hair,"[447, 2350, 29882, 298, 11315, 23535]",hair
"A ""___"" is a tall structure that can be used for various purposes such as observation, communication, or storage. Answer: ""tower"".
A ""___"" is a part of an animal's body that extends from the base of the spine. Answer: ""tail"".
A ""___"" is a term used to describe a residential unit where people live. Answer: ""","[3699, 9261, 29882, 298, 22329, 5089, 10774, 1251, 8697]",household,"[3699, 9261, 29882, 298, 22329, 5089, 10774, 1251, 8697]",household
"A ""___"" is a long, narrow piece of a certain material. Answer: ""strip"".
A ""___"" is a principal administrative division of certain countries or empires. Answer: ""province"".
'A ""___"" is a human being regarded as an individual. Answer: ""","[29886, 10532, 6774, 282, 3736, 2022, 412, 1236, 639, 546]",person,"[29886, 10532, 6774, 282, 3736, 2022, 412, 1236, 639, 546]",person
"An ""___"" is a large body of salt water that covers most of the earth's surface. Answer: ""ocean"".
A ""___"" is used to sit and rest. Answer: ""seat"".
A ""___"" is a distinct part or subdivision of something. Answer: ""","[344, 8803, 269, 409, 29879, 21149, 5226, 3471, 2042, 4004]",section,"[344, 8803, 269, 409, 29879, 21149, 5226, 3471, 2042, 4004]",section
"A ""___"" is a place where students go to learn. Answer: ""school"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""painting"".
An ""___"" is a person who holds a position of authority in an organization or government. Answer: ""","[29158, 3344, 310, 288, 1283, 974, 6221, 29877, 2696]",official,"[29158, 3344, 310, 288, 1283, 974, 6221, 29877, 2696]",official
"'A ""___"" is a color often associated with love and passion. Answer: ""red"".
""A ""clock"" is used to measure ""___"". Answer: ""time"".
A ""___"" is a numerical value equal to 10 tens. Answer: ""","[9074, 29882, 298, 6893, 6905, 22888]",hundred,"[9074, 29882, 298, 6893, 6905, 22888]",hundred
"A ""___"" is a visible mass of condensed water vapor floating in the atmosphere. Answer: ""cloud"".
'A ""___"" is a young human being below the age of puberty. Answer: ""child"".
An ""___"" is a place where people usually do their job. Answer: ""","[20205, 3344, 8034, 310, 288, 1283, 974, 29877, 2696]",office,"[20205, 3344, 8034, 310, 288, 1283, 974, 29877, 2696]",office
"A ""___"" is a low area between hills or mountains typically with a river running through it. Answer: ""valley"".
A ""___"" is a period of 24 hours, often understood as the time it takes for the Earth to complete one rotation. Answer: ""day"".
A ""___"" is a solid mineral material forming part of the surface of the earth. Answer: ""","[696, 29878, 7679, 364, 20821, 10198, 307]",rock,"[696, 29878, 7679, 364, 20821, 10198, 307]",rock
"A ""___"" is a construction that has a specific purpose or function. Answer: ""structure"".
A ""___"" is a small body of still water. Answer: ""pond"".
""A ""___"" is used to describe an increase or upward movement. Answer: ""","[3780, 14451, 29878, 364, 5161, 10107, 374]",rise,"[3780, 14451, 29878, 364, 5161, 10107, 374]",rise
"A ""___"" is a construction that has a specific purpose or function. Answer: ""structure"".
'A ""___"" is a young human being below the age of puberty. Answer: ""child"".
'A ""___"" is a direction opposite to right. Answer: ""","[1563, 280, 301, 454, 25874, 29880, 2175]",left,"[1563, 280, 301, 454, 25874, 29880, 2175]",left
"A ""___"" is a solid mineral material forming part of the surface of the earth. Answer: ""rock"".
""A ""___"" is a term used to describe all of the people born and living at about the same time. Answer: ""generation"".
A ""___"" is something we hear. Answer: ""","[269, 29879, 577, 578, 29802, 6047, 3669]",sound,"[269, 29879, 577, 578, 29802, 6047, 3669]",sound
"The number ""___"" is the sum of one plus one. Answer: ""two"".
A ""___"" is a part of an animal's body that extends from the base of the spine. Answer: ""tail"".
""A ""___"" is used to control or influence people or things. Answer: ""","[29886, 772, 3081, 4764, 12248, 13519, 282, 1129]",power,"[29886, 772, 3081, 4764, 12248, 13519, 282, 1129]",power
"A ""___"" is a period of 24 hours, often understood as the time it takes for the Earth to complete one rotation. Answer: ""day"".
""A ""___"" is used to measure how fast something is moving. Answer: ""speed"".
""The ""___"" is a season known for its warm weather. Answer: ""","[22792, 2083, 269, 29879, 11801, 2533, 2146, 480]",summer,"[22792, 2083, 269, 29879, 11801, 2533, 2146, 480]",summer


==> figures/cloze/fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str
"Le chiffre qui vient après quatre est ""___"". Réponse : ""cinq"".
Le ""___"" est un organe qui pompe le sang dans tout le corps. Réponse : le ""cœur"".
Un ""___"" est une masse visible de vapeur d'eau condensée flottant dans l'atmosphère. Réponse : ""","[4948, 302, 3433, 29876]",nuage,"[23642, 9570, 17184, 15126, 1067, 29883, 695, 9274, 274]",cloud
"Une ""___"" est une zone basse entre des collines ou des montagnes, généralement traversée par une rivière. Réponse : ""vallée"".
Une ""___"" est une division sociale dans une société traditionnelle composée de familles ou de communautés liées par des liens sociaux, économiques, religieux ou de sang. Réponse : la ""tribu"".
Un ""___"" est utilisé pour transporter des objets. Réponse : ""","[29879, 872, 7067, 4977, 269]",sac,"[289, 9922, 23156, 29890, 2291, 19548]",bag
"Une ""___"" est un lieu où les élèves se rendent pour apprendre. Réponse : ""l'école"".
Une ""___"" est utilisée pour désigner différentes formes ou étapes dans le développement de quelque chose. Réponse : ""version"".
La ""___"" sert à manger et à parler. Réponse : ""","[833, 289, 16380, 1045, 29890]",bouche,"[2730, 13394, 4346, 29442, 21026, 29885, 286]",mouth
"""Une ""___"" est un ensemble de deux choses utilisées ensemble ou considérées comme une unité. Réponse : ""paire"".
Une ""___"" est une direction opposée à la droite. Réponse : ""gauche"".
Le ""___"" est un organe qui pompe le sang dans tout le corps. Réponse : ""","[29883, 274]",cœur,"[5192, 540, 298, 8293, 23057, 29882, 354]",heart
"Une ""___"" est un morceau long et étroit d'un certain matériau. Réponse : ""bande"".
""___"" ""un"" est un nombre qui vient après zéro et avant deux. Réponse : ""un"".
Une ""___"" est utilisée pour saisir ou tenir des objets. Réponse : ""","[5530, 655, 611, 24402, 3396, 29885, 1667, 286]",main,"[3179, 298, 447, 2350, 5403, 1361, 29882, 5905]",hand
"Le nombre ""___"" est le nombre entier qui vient après trois. Réponse : ""quatre"".
Un ""___"" est utilisé pour fabriquer des meubles. Réponse : le ""bois"".
Un ""___"" est une période de 24 heures, souvent comprise comme le temps nécessaire à la Terre pour effectuer une rotation. Réponse : ""","[8121, 8694, 29926, 2958, 20551, 2212, 432]",jour,"[270, 3250, 29881, 2462, 1388, 1146]",day
"Une ""___"" est utilisée pour fournir des informations ou des données. Réponse : ""source"".
Le chiffre qui vient après huit est ""___"". Réponse : ""neuf"".
Une ""___"" est un corps céleste qui brille dans le ciel nocturne. Réponse : ""","[29948, 1893, 2852, 904]",étoile,"[5173, 303, 29879, 380, 5810, 9523, 8508, 269]",star
"Une ""___"" est un système de règles qu'une société ou un gouvernement élabore pour lutter contre la criminalité, les accords commerciaux et les relations sociales. Réponse : ""loi"".
Une ""___"" est une division sociale dans une société traditionnelle composée de familles ou de communautés liées par des liens sociaux, économiques, religieux ou de sang. Réponse : la ""tribu"".
Un ""___"" est un dispositif qui emmagasine de l'énergie mécanique et qui peut être comprimé ou étiré. Réponse : ""","[1253, 29878, 364, 276, 18475, 690, 337, 620]",ressort,"[805, 7689, 6709, 15099, 4278, 29879, 1028, 269]",spring
"Un ""___"" sert à s'asseoir et à se reposer. Réponse : ""siège"".
""Le ""___"" est une direction cardinale opposée au nord. Réponse : ""sud"".
Une ""___"" est un satellite naturel qui tourne autour d'une planète. Réponse : ""","[25081, 301, 29880, 6092, 8092]",lune,"[2730, 4346, 18786, 29885, 286]",moon
"La ""___"" sert à manger et à parler. Réponse : la ""bouche"".
Un ""___"" est une valeur numérique qui vient après neuf cent quatre-vingt-dix-neuf. Réponse : ""mille"".
Un ""___"" est utilisé pour fabriquer des meubles. Réponse : ""","[833, 289, 1045, 23734, 29890]",bois,"[827, 29893, 8112, 281, 8879, 6115]",wood
"""Une ""___"" est ressentie lorsque l'on perd une compétition ou une bataille. Réponse : ""défaite"".
Une ""___"" est un morceau long et étroit d'un certain matériau. Réponse : ""bande"".
Une ""___"" est un morceau de musique avec des paroles qui est chanté. Réponse : ""","[5083, 305, 521, 29883, 10329, 5815, 274, 25875]",chanson,"[1487, 4823, 1100, 29879, 21453, 577, 578, 269]",song
"Le nombre qui vient après deux est ""___"". Réponse : ""trois"".
Une ""___"" est une grande élévation naturelle de la surface de la terre. Réponse : ""montagne"".
Un ""___"" est une petite étendue d'eau calme. Réponse : ""","[29948, 1893, 2852, 28899, 904]",étang,"[772, 1129, 282, 29886, 12509, 1112, 2818]",pond
"Une ""___"" est un matériau minéral solide faisant partie de la surface de la terre. Réponse : ""roche"".
Une ""___"" est un endroit où les gens vivent. Réponse : ""maison"".
Une ""___"" est une perturbation qui transfère de l'énergie dans la matière ou l'espace. Réponse : ""","[288, 373, 265, 13469, 898, 16504, 29877]",onde,"[11324, 29893, 281, 27766, 10742, 2766]",wave
"Le chiffre qui vient après cinq est ""___"". Réponse : ""six"".
Un ""___"" est un dispositif qui emmagasine de l'énergie mécanique et qui peut être comprimé ou étiré. Réponse : le ""ressort"".
Une ""___"" est un espace souterrain naturel suffisamment grand pour qu'un être humain puisse y pénétrer. Réponse : ""","[29887, 867, 4071, 330, 17170, 629]",grotte,"[24230, 18346, 29883, 1113, 5777, 274]",cave
"Un ""___"" est une masse visible de vapeur d'eau condensée flottant dans l'atmosphère. Réponse : ""nuage"".
Un ""___"" est une vaste zone de terre ouverte où l'on cultive des plantes. Réponse : ""champ"".
Une ""___"" est une grande étendue d'eau salée plus petite qu'un océan. Réponse : ""","[592, 2778, 1050, 1004, 29885, 286]",mer,"[7205, 344, 29879, 409, 269]",sea
"Un ""___"" sert à s'asseoir et à se reposer. Réponse : ""siège"".
Un ""delete"" est utilisé pour ""___"" du texte ou des données. Réponse : ""supprimer"".
Une ""___"" est un endroit où les trains ou les bus s'arrêtent régulièrement pour que les passagers puissent monter ou descendre. Réponse : ""","[29887, 5397, 10364, 330, 3249, 7171, 24816]",gare,"[5173, 303, 5073, 29879, 23436, 380, 9523, 6112, 1002, 19569, 269]",station
"Le ""___"" est une céréale couramment utilisée en cuisine et constitue un aliment de base dans de nombreux pays. Réponse : Le ""riz"".
Un ""___"" est utilisé pour transporter des objets. Réponse : ""sac"".
Un ""___"" est utilisé dans des sports comme le volley-ball et le tennis pour diviser l'aire de jeu. Réponse : ""","[7241, 1777, 1445, 977, 285, 934, 29888, 5713]",filet,"[1212, 7787, 302, 452, 29876, 484]",net
"Une ""___"" est un morceau long et étroit d'un certain matériau. Réponse : ""bande"".
""Un ""___"" est l'endroit où l'on marche et où l'on construit des maisons. Réponse : ""sol"".
Le ""___"" sert à marcher et à courir. Réponse : ""","[1631, 15957, 2930, 282, 12343, 29886, 5036]",pied,"[1701, 29888, 7953, 6661, 1181, 285, 5431, 3661]",foot
"Une ""___"" est une construction qui a un but ou une fonction spécifique. Réponse : ""structure"".
Un ""___"" est utilisé dans des sports comme le volley-ball et le tennis pour diviser l'aire de jeu. Réponse : le ""filet"".
""Un ""___"" est un métal précieux qui est souvent utilisé dans la fabrication de bijoux. Réponse : ""","[288, 29877, 470, 272]",or,"[7684, 15192, 29887, 748, 330, 1484]",gold
"Un ""___"" est un jeune être humain n'ayant pas atteint l'âge de la puberté. Réponse : ""enfant"".
Le chiffre ""___"" vient après le six. Réponse : ""sept"".
Une ""___"" est utilisée pour entrer ou sortir d'une pièce. Réponse : ""","[772, 2011, 1277, 1971, 1129, 282, 29886, 14931, 13732, 637]",porte,"[270, 3050, 29881, 17433, 437, 1867]",door
"Un ""___"" est un terme utilisé pour décrire une unité résidentielle où vivent des personnes. Réponse : ""ménage"".
""Un ""___"" est utilisé pour contrôler ou influencer des personnes ou des choses. Réponse : ""pouvoir"".
""Une ""___"" est une forme de précipitation qui tombe du ciel en hiver. Réponse : ""","[12106, 302, 452, 29876, 484]",neige,"[5807, 29879, 15007, 16586, 269]",snow
"Une ""___"" est une qualité considérée comme moralement bonne ou souhaitable chez une personne. Réponse : ""vertu"".
Un ""___"" sert à s'asseoir et à se reposer. Réponse : ""siège"".
Un ""___"" est un grand animal domestique à quatre pattes, couramment utilisé pour l'équitation et les courses. Réponse : ""","[1173, 305, 521, 923, 25042, 29883, 29823, 274]",cheval,"[4029, 11231, 298, 5089, 1251, 29882, 10435, 2015]",horse
"Un ""___"" est une valeur numérique qui vient après neuf cent quatre-vingt-dix-neuf. Réponse : ""mille"".
Un ""___"" est un endroit où les gens font habituellement leur travail. Réponse : ""bureau"".
""___"" ""un"" est un nombre qui vient après zéro et avant deux. Réponse : ""","[29884, 348, 443, 318]",un,"[288, 373, 265, 650, 697, 29877]",one
"Un ""___"" est une forme ayant quatre côtés égaux et quatre angles droits. Réponse : ""carré"".
Le nombre ""___"" est le nombre entier qui vient après trois. Réponse : ""quatre"".
Le nombre ""___"" est la somme de un plus un. Réponse : ""","[270, 316, 29881, 4239, 311]",deux,"[1023, 7516, 260, 10184, 3252, 29873]",two
"Une ""___"" est une partie du corps qui contient le cerveau, les yeux, les oreilles, le nez et la bouche. Réponse : ""tête"" : ""tête"".
Une ""___"" est un satellite naturel qui tourne autour d'une planète. Réponse : ""lune"".
Le nombre ""___"" est le nombre entier qui vient après trois. Réponse : ""","[21408, 339, 29939, 439, 12134, 3855]",quatre,"[3023, 1701, 17823, 1181, 285, 12584, 29888]",four
"Une ""___"" est une grande étendue d'eau salée plus petite qu'un océan. Réponse : ""mer"".
Une ""___"" est une voie publique dans une ville ou un village. Réponse : ""rue"".
Le chiffre qui vient après quatre est ""___"". Réponse : ""","[17256, 4583, 29883, 455, 16381, 274, 4670]",cinq,"[7241, 285, 5320, 20818, 29888, 5713]",five
"Une ""___"" est un lieu où les élèves se rendent pour apprendre. Réponse : ""l'école"".
Le nombre qui vient après deux est ""___"". Réponse : ""trois"".
Le chiffre ""___"" vient après le sept. Réponse : ""","[22888, 298, 27052, 15669, 29882, 6905]",huit,"[321, 15761, 10096, 29319, 29872, 9475]",eight
"Le ""___"" est un organe qui pompe le sang dans tout le corps. Réponse : le ""cœur"".
Un ""___"" est un terme utilisé pour décrire une unité résidentielle où vivent des personnes. Réponse : ""ménage"".
Le chiffre qui vient après neuf est ""___"". Réponse : ""","[6051, 270, 23386, 29881, 652]",dix,"[371, 260, 734, 841, 3006, 29873]",ten
"Une ""___"" est une perturbation qui transfère de l'énergie dans la matière ou l'espace. Réponse : ""onde"".
Le chiffre qui vient après neuf est ""___"". Réponse : ""dix"".
Une ""___"" est une partie du corps qui contient le cerveau, les yeux, les oreilles, le nez et la bouche. Réponse : ""","[17949, 260, 29873]",tête,"[540, 298, 2813, 29882, 2343, 354]",head
"Une ""___"" est souvent offerte en cadeau et se trouve dans les jardins. Réponse : ""fleur"".
""Le ""___"" est une direction cardinale souvent associée aux régions froides et polaires. Réponse : ""nord"".
Une ""___"" est un morceau long et étroit d'un certain matériau. Réponse : ""","[2571, 289, 9922, 4980, 27628, 3719, 9892, 29890, 2291]",bande,"[17010, 303, 17820, 851, 29879, 710, 380, 10076, 269]",strip
"Un ""___"" est utilisé pour jouer à des sports comme le football et le basket-ball. Réponse : Le ""ballon"".
Un ""___"" est une personne qui préside une procédure judiciaire, seule ou en tant que membre d'un collège de juges. Réponse : ""juge"".
Une ""___"" est une voie publique dans une ville ou un village. Réponse : ""","[582, 29878, 5796, 364, 16014]",rue,"[29352, 303, 710, 851, 29879, 11952, 380, 13045, 12243, 269]",street
"Une ""___"" est utilisée pour saisir ou tenir des objets. Réponse : la ""main"".
Un ""___"" est un certain nombre de personnes ou de choses qui sont situées, rassemblées ou classées ensemble. Réponse : ""groupe"".
Un ""___"" sert à voir tout ce qui nous entoure. Réponse : """,[30106],œil,"[321, 1032, 29872, 10977]",eye
"Un ""delete"" est utilisé pour ""___"" du texte ou des données. Réponse : ""supprimer"".
Une ""___"" est une qualité considérée comme moralement bonne ou souhaitable chez une personne. Réponse : ""vertu"".
Un ""___"" est une vaste zone de terre ouverte où l'on cultive des plantes. Réponse : ""","[11179, 305, 521, 29883, 10329, 18480, 5815, 274]",champ,"[29607, 7241, 2671, 1746, 285, 29888, 5713]",field
"""Une ""___"" est une forme de précipitation qui tombe du ciel en hiver. Réponse : ""neige"".
Une ""___"" est une direction opposée à la droite. Réponse : ""gauche"".
Un ""___"" est un élément de discours ou d'écriture unique et distinct, utilisé avec d'autres (ou parfois seul) pour former une phrase et généralement représenté avec un espace de part et d'autre lorsqu'il est écrit ou imprimé. Réponse : ""","[2730, 4346, 3184, 29885, 14817, 286]",mot,"[827, 29893, 281, 8879, 1734, 6365, 13762, 1742]",word
"La ""___"" sert à manger et à parler. Réponse : la ""bouche"".
""Un ""___"" est une catégorie ou un type de chose. Réponse : ""genre"".
Un ""___"" est une valeur numérique qui vient après neuf cent quatre-vingt-dix-neuf. Réponse : ""","[19958, 2316, 3737, 23853, 2460, 3533, 29885, 286]",mille,"[386, 260, 266, 10405, 12595, 29873, 7693]",thousand
"Le chiffre qui vient après quatre est ""___"". Réponse : ""cinq"".
Le ""___"" est la partie avant de la tête d'une personne, comprenant le front, les yeux, le nez et la bouche. Réponse : le ""visage"".
Une ""___"" est un lieu où l'on achète et vend des actions, des obligations ou d'autres titres. Réponse : ""","[833, 289, 16380, 1045, 6526, 29890]",bourse,"[321, 5566, 429, 14523, 735, 29872, 6543]",exchange
"""L'""___"" est une direction cardinale opposée à l'ouest. Réponse : ""est"".
On parle de ""___"" lorsqu'on essaie de réaliser quelque chose. Réponse : ""tentative"".
""Un ""___"" est une catégorie ou un type de chose. Réponse : ""","[29887, 1885, 330, 2531, 16151, 1737, 479]",genre,"[8506, 2924, 9089, 413, 19015, 1984, 14380, 29895]",kind
"""Le ""___"" est une direction cardinale opposée au nord. Réponse : ""sud"".
""Une ""horloge"" est utilisée pour mesurer le ""___"". Réponse : le ""temps"""".
Une ""___"" est un lieu où les élèves se rendent pour apprendre. Réponse : ""","[29948, 24618, 4582, 904]",école,"[27041, 816, 885, 1364, 29879, 1557, 3762, 269]",school
"Une ""___"" est utilisée pour entrer ou sortir d'une pièce. Réponse : ""porte"".
Un ""___"" est une personne qui préside une procédure judiciaire, seule ou en tant que membre d'un collège de juges. Réponse : ""juge"".
Une ""___"" est portée autour du cou dans le cadre d'une tenue de soirée. Réponse : ""","[26844, 12220, 29883, 2181, 274, 7283]",cravate,"[260, 2034, 22134, 19538, 29873]",tie
"Une ""___"" est un morceau de musique avec des paroles qui est chanté. Réponse : ""chanson"".
""Une ""___"" est un terme utilisé pour décrire toutes les personnes nées et vivant à peu près à la même époque. Réponse : ""génération"".
Le ""___"" est la partie avant de la tête d'une personne, comprenant le front, les yeux, le nez et la bouche. Réponse : ""","[1403, 1730, 1998, 29894, 325, 3516]",visage,"[17470, 5444, 4024, 2258, 285, 3700, 29888, 2161]",face
"Un ""___"" est un terme utilisé pour décrire une unité résidentielle où vivent des personnes. Réponse : ""ménage"".
Le ""___"" est un organe qui pompe le sang dans tout le corps. Réponse : le ""cœur"".
Un ""___"" est utilisé pour relier deux zones séparées par des obstacles tels que des rivières ou des routes. Réponse : ""","[772, 29649, 13185, 1129, 282, 29886, 12509, 1112]",pont,"[28635, 289, 1506, 12945, 18419, 29890, 19515, 1182]",bridge
"""Un ""___"" est l'endroit où l'on marche et où l'on construit des maisons. Réponse : ""sol"".
Une ""___"" est un grand établissement humain où les gens vivent et travaillent. Réponse : ""ville"".
Un ""delete"" est utilisé pour ""___"" du texte ou des données. Réponse : ""","[2146, 1462, 29879, 19303, 12587, 13159, 480, 269]",supprimer,"[270, 5217, 6144, 316, 29881, 7374, 8143, 311, 628]",delete
"Une ""___"" est utilisée pour constituer un tout. Réponse : ""partie"".
""Un ""___"" est une allocution formelle ou un discours prononcé devant un auditoire. Réponse : ""discours"".
Une ""___"" est un endroit où les gens vivent. Réponse : ""","[5530, 655, 611, 24402, 18234, 3503, 29885, 286]",maison,"[9261, 298, 5089, 3699, 29882, 1251, 8697, 10774]",house
"Une ""___"" est un espace souterrain naturel suffisamment grand pour qu'un être humain puisse y pénétrer. Réponse : ""grotte"".
Un ""___"" sert à voir tout ce qui nous entoure. Réponse : ""œil"".
Une ""___"" est un rassemblement de personnes dans un but précis, souvent pour discuter ou prendre des décisions. Réponse : ""","[5606, 29878, 364, 1841]",réunion,"[5870, 592, 11781, 1004, 29885, 17897, 286]",meeting
"Un ""___"" est une petite communauté ou un groupe de maisons dans une zone rurale. Réponse : ""village"".
Une ""___"" est un réseau de lignes qui se croisent pour former une série de carrés ou de rectangles. Réponse : ""grille"".
Un ""___"" est une forme ayant quatre côtés égaux et quatre angles droits. Réponse : ""","[1559, 4287, 29883, 1113, 5777, 274]",carré,"[18074, 6862, 29879, 10674, 17619, 3044, 26613, 269]",square
"Une ""___"" est utilisée pour fournir des informations ou des données. Réponse : ""source"".
""Une ""___"" est une forme de précipitation qui tombe du ciel en hiver. Réponse : ""neige"".
Une ""___"" est un grand établissement humain où les gens vivent et travaillent. Réponse : ""","[11928, 8441, 1403, 29894, 325, 17191, 4213, 3516, 4909]",ville,"[4272, 12690, 7537, 4583, 20752, 29883, 455, 274]",city
"Une ""___"" est une direction opposée à la droite. Réponse : ""gauche"".
Une ""___"" est utilisée pour constituer un tout. Réponse : ""partie"".
""Une ""___"" est utilisée pour mesurer la vitesse de déplacement d'un objet. Réponse : ""","[1403, 29894, 325, 13901, 3516]",vitesse,"[805, 6210, 29879, 961, 1028, 19322, 5965, 269]",speed
"Un ""___"" est une boisson souvent consommée pour se détendre ou se réchauffer. Réponse : le ""thé"".
""L'""___"" est une direction cardinale opposée à l'ouest. Réponse : ""est"".
""Un ""___"" est l'endroit où l'on marche et où l'on construit des maisons. Réponse : ""","[29879, 577, 578, 2929, 899, 269]",sol,"[2057, 29887, 867, 5962, 4071, 330, 17170, 629]",ground
"""Un ""___"" est une catégorie ou un type de chose. Réponse : ""genre"".
Une ""___"" est une forme d'art qui implique des mouvements du corps, généralement rythmés et en musique. Réponse : la ""danse"".
On parle de ""___"" lorsqu'on essaie de réaliser quelque chose. Réponse : ""","[12033, 260, 371, 841, 734, 3006, 29873]",tentative,"[271, 1098, 472, 4218, 15127, 263, 21609, 1131, 29874]",attempt
"Une ""___"" est une marque étroite et continue, comme celle faite par un stylo, un crayon ou un pinceau. Réponse : ""ligne"".
Un ""___"" est une boisson souvent consommée pour se détendre ou se réchauffer. Réponse : le ""thé"".
La ""___"" est la partie du corps d'un animal qui s'étend à partir de la base de la colonne vertébrale. Réponse : ""","[9990, 802, 339, 29939, 439, 712, 3855, 9521]",queue,"[260, 941, 11062, 12464, 18237, 29873]",tail
"Un ""___"" est utilisé pour rendre un article acheté. Réponse : ""retour"".
Une ""___"" est un morceau long et étroit d'un certain matériau. Réponse : ""bande"".
""Un ""___"" est une allocution formelle ou un discours prononcé devant un auditoire. Réponse : ""","[2313, 270, 766, 6051, 29881, 2218, 17021, 652]",discours,"[805, 269, 29879, 961, 12032, 1028, 5965]",speech
"Un ""___"" est une période de 24 heures, souvent comprise comme le temps nécessaire à la Terre pour effectuer une rotation. Réponse : ""jour"".
""Un ""___"" est utilisé pour construire des châteaux à la plage. Réponse : ""sable"".
Un ""___"" est un jeune être humain n'ayant pas atteint l'âge de la puberté. Réponse : ""","[321, 23578, 264, 12377, 29872, 427]",enfant,"[2278, 5145, 305, 521, 18558, 29883, 4161, 274]",child
"Une ""___"" est une vaste zone couverte principalement d'arbres et de sous-bois. Réponse : ""forêt"".
""Un ""___"" est l'endroit où l'on marche et où l'on construit des maisons. Réponse : ""sol"".
Un ""___"" est un terme utilisé pour décrire une unité résidentielle où vivent des personnes. Réponse : ""","[12031, 8774, 29885, 286]",ménage,"[9261, 298, 5089, 8697, 3699, 29882, 1251, 22329, 10774]",household
"Une ""___"" est un lieu où les élèves se rendent pour apprendre. Réponse : ""l'école"".
Une ""___"" est un morceau de musique avec des paroles qui est chanté. Réponse : ""chanson"".
Un ""___"" est un endroit où les gens font habituellement leur travail. Réponse : ""","[6866, 1321, 289, 2423, 8399, 29890]",bureau,"[288, 8034, 3344, 310, 974, 2696, 1283, 29877, 20205]",office
"Une ""___"" est utilisée pour soutenir ou élever quelque chose. Réponse : ""plate-forme"".
""Le ""___"" est le point qui se trouve à égale distance des côtés ou des limites extérieures d'une chose. Réponse : ""le ""milieu"".
""Une ""___"" est utilisée pour décrire une augmentation ou un mouvement vers le haut. Réponse : ""","[298, 447, 6208, 2350, 29882]",hausse,"[3780, 374, 14451, 29878, 364, 5161, 10107]",rise
"Une ""___"" est utilisée pour éclairer les espaces sombres. Réponse : ""lumière"".
Une ""___"" est utilisée pour entrer ou sortir d'une pièce. Réponse : ""porte"".
Une ""___"" est une direction opposée à la droite. Réponse : ""","[29887, 13395, 10364, 330, 3249, 26003]",gauche,"[280, 25874, 301, 29880, 454, 2175, 1563]",left
"""Une ""horloge"" est utilisée pour mesurer le ""___"". Réponse : le ""temps"""".
Une ""___"" est un endroit où les gens vivent. Réponse : ""maison"".
""L'""___"" est une saison connue pour son temps chaud. Réponse : ""","[29948, 1893, 4370, 2852, 904, 7342]",été,"[2083, 2533, 2146, 11801, 29879, 22792, 480, 269]",summer


==> figures/cloze/ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str
"""___"" - это несколько людей или предметов, которые находятся, собраны или объединены в одну группу. Ответ: ""группа"".
""___"" - это крупное естественное возвышение земной поверхности. Ответ: ""гора"".
""___"" используется для чтения историй. Ответ: ""","[1186, 13024, 29951, 211]",книга,"[2909, 29890, 1045, 833, 3143, 289]",book
"""___"" - это естественный спутник, вращающийся вокруг планеты. Ответ: ""Луна"".
""___"" используется для возврата купленного товара. Ответ: ""вернуть"".
""___"" - это видимая масса конденсированного водяного пара, плавающая в атмосфере. Ответ: ""","[1604, 614, 4389, 29904, 5055, 211]",облако,"[1067, 15126, 17184, 695, 9570, 29883, 23642, 274, 9274]",cloud
"""___"" - это музыкальное произведение со словами, которое поется. Ответ: ""песня"".
""___"" - это естественный спутник, вращающийся вокруг планеты. Ответ: ""Луна"".
""___"" используется для переноски предметов. Ответ: ""","[3404, 2937, 29935, 531, 212]",сумка,"[23156, 2291, 19548, 29890, 9922, 289]",bag
"""___"" - это место, где кто-то или что-то находится или находится. Ответ: ""позиция"".
""___"" - это категория или тип чего-либо. Ответ: ""вид"".
""___"" используется для приема пищи и речи. Ответ: ""","[29927, 1561, 8201, 576, 212]",рот,"[21026, 286, 4346, 13394, 29885, 29442, 2730]",mouth
"""___"" - это вещь, которая не определена или не идентифицирована. Ответ: ""предмет"".
""___"" - это категория или тип чего-либо. Ответ: ""вид"".
""___"" используется для посадки деревьев и выращивания сельскохозяйственных культур. Ответ: ""","[733, 469, 29964, 1268, 18752, 211]",почва,"[22473, 269, 577, 29879, 578]",soil
"""___"" - это собрание людей с определенной целью, часто для обсуждения или принятия решений. Ответ: ""собрание"".
""___"" - это точка, которая одинаково удалена от сторон или внешних границ чего-либо. Ответ: ""середина"".
""___"" - это крупное естественное возвышение земной поверхности. Ответ: ""","[29969, 1214, 24856, 17310, 588, 1084, 211]",гора,"[14378, 5766, 16476, 286, 4346, 29885, 29442, 2730]",mountain
"""___"" - это числовое значение, следующее за девятьсот девяносто девятью. Ответ: ""тысяча"".
""___"" - это то, что мы слышим. Ответ: ""звук"".
""___"" - это орган, который перекачивает кровь по всему телу. Ответ: ""","[1502, 14315, 29935, 531, 1586, 10182, 212]",сердце,"[23057, 298, 540, 5192, 354, 29882, 8293]",heart
"""___"" - это кардинальное направление, противоположное северу. Ответ: ""юг"".
""___"" - это напиток, который часто употребляют для расслабления или согревания. Ответ: ""чай"".
""___"" используется для захвата или удержания предметов. Ответ: ""","[29927, 8201, 11218, 1086, 5368, 212]",рука,"[5403, 298, 447, 2350, 3179, 5905, 29882, 1361]",hand
"""___"" - это вид искусства, включающий движения тела, обычно ритмичные и под музыку. Ответ: ""танец"".
""___"" - это место, куда ученики ходят учиться. Ответ: ""школа"".
""___"" - это небесное тело, которое светит на ночном небе. Ответ: ""","[29972, 754, 27643, 211]",звезда,"[9523, 269, 8508, 5810, 380, 303, 5173, 29879]",star
"""___"" - это термин, используемый для описания всех людей, родившихся и живущих примерно в одно и то же время. Ответ: ""поколение"".
Число ""___"" идет после шести. Ответ: ""семь"".
""___"" - это устройство, которое накапливает механическую энергию и может сжиматься или растягиваться. Ответ: ""","[469, 21550, 29964, 12781, 211]",пружина,"[15099, 7689, 269, 805, 4278, 29879, 1028, 6709]",spring
"""___"" - это передняя часть головы человека, включающая лоб, глаза, нос и рот. Ответ: ""лицо"".
""___"" - это устройство, которое накапливает механическую энергию и может сжиматься или растягиваться. Ответ: ""пружина"".
""___"" - это естественный спутник, вращающийся вокруг планеты. Ответ: ""","[29944, 1844, 16050, 211]",луна,"[286, 4346, 29885, 2730, 18786]",moon
"""___"" - это место, куда ученики ходят учиться. Ответ: ""школа"".
""___"" - это юное человеческое существо, не достигшее возраста половой зрелости. Ответ: ""ребенок"".
""___"" - это небольшая община или группа домов в сельской местности. Ответ: ""","[662, 10247, 29957, 1216, 6620, 19792, 20229, 2263, 211]",деревня,"[4213, 28765, 3516, 325, 5720, 1403, 17191, 11928, 29894, 21031]",village
"""___"" - это точка, которая одинаково удалена от сторон или внешних границ чего-либо. Ответ: ""середина"".
""___"" - это природная способность или умение. Ответ: ""талант"".
""___"" - это большая территория, покрытая преимущественно деревьями и подлеском. Ответ: ""","[29944, 4674, 753, 211]",лес,"[13569, 1454, 1079, 29888, 1701, 285, 363, 1181, 26839]",forest
"""___"" используется в таких видах спорта, как волейбол и теннис, для разделения игровой площадки. Ответ: ""сетка"".
""___"" - это определенное место в пространстве. Ответ: ""точка"".
""___"" - это вид пищи, который часто бывает сладким и происходит от растения. Ответ: ""","[1606, 30011, 23692, 212]",фрукт,"[29888, 1424, 285, 1341, 15774]",fruit
"""___"" используется для чтения историй. Ответ: ""книга"".
""___"" - это обширный участок открытой земли, на котором выращивают сельскохозяйственные культуры. Ответ: ""поле"".
""___"" - это сеть линий, которые пересекаются друг с другом, образуя ряд квадратов или прямоугольников. Ответ: ""","[1502, 29935, 531, 1586, 212]",сетка,"[330, 7720, 29887, 629, 867, 6856]",grid
"""___"" используется для сидения и отдыха. Ответ: ""сиденье"".
""___"" - это естественное подземное пространство, достаточно большое для того, чтобы в него мог войти человек. Ответ: ""пещера"".
""___"" - это музыкальное произведение со словами, которое поется. Ответ: ""","[6414, 469, 2100, 29964, 15536, 211]",песня,"[4823, 269, 577, 1100, 1487, 578, 29879, 21453]",song
"""___"" - это точка, которая одинаково удалена от сторон или внешних границ чего-либо. Ответ: ""середина"".
""___"" - это драгоценный металл, который часто используется в ювелирных изделиях. Ответ: ""золото"".
""___"" необходима для жизни и используется для питья и уборки. Ответ: ""","[1786, 29942, 8160, 490, 984, 211]",вода,"[16699, 281, 4094, 2766, 13405, 29893, 11324]",water
"""___"" - это лицо, председательствующее в судебном процессе, единолично или в составе коллегии судей. Ответ: ""судья"".
""___"" - это вещь, которая не определена или не идентифицирована. Ответ: ""предмет"".
""___"" - это небольшой водоем с неподвижной водой. Ответ: ""","[469, 21550, 29964, 12781, 211]",пруд,"[282, 29886, 1112, 2818, 1129, 12509, 772]",pond
"""___"" носят на шее как часть официального наряда. Ответ: ""галстук"".
""___"" - это категория или тип чего-либо. Ответ: ""вид"".
""___"" используется для строительства замков на пляже. Ответ: ""","[6414, 469, 2100, 29964, 15536, 211]",песок,"[9753, 29879, 4977, 269, 28455, 872, 11982]",sand
"""___"" - это дорога общего пользования в городе, поселке или деревне. Ответ: ""улица"".
""___"" используется для контроля или влияния на людей или вещи. Ответ: ""власть"".
""___"" - это большой проточный водоем, который обычно впадает в море или океан. Ответ: ""","[29927, 8201, 587, 1909, 212]",река,"[29878, 4401, 1150, 364, 374, 3511, 8580, 10107, 9050]",river
"""___"" - это большой водоем с соленой водой, который меньше океана. Ответ: ""море"".
""___"" - это отдельный значимый элемент речи или письма, используемый вместе с другими (а иногда и самостоятельно) для формирования предложения и обычно указываемый в письменном или печатном виде с пробелом по обе стороны. Ответ: ""слово"".
""___"" - это система правил, которую разрабатывает общество или правительство, чтобы справиться с преступностью, деловыми соглашениями и социальными отношениями. Ответ: ""","[29972, 1077, 754, 1902, 211]",закон,"[433, 4307, 301, 29880, 10653, 425]",law
"""___"" - это большой водоем с соленой водой, который покрывает большую часть поверхности Земли. Ответ: ""океан"".
""___"" используется для приготовления пищи и обеспечения тепла. Ответ: ""костер"".
""___"" - это возмущение, которое переносит энергию через материю или пространство. Ответ: ""","[1786, 29942, 490, 984, 211]",волна,"[281, 10742, 2766, 29893, 27766, 11324]",wave
"""___"" - это произведение искусства, которое можно повесить на стену. Ответ: ""картина"".
""___"" - это обширный участок открытой земли, на котором выращивают сельскохозяйственные культуры. Ответ: ""поле"".
""___"" - это большой водоем с соленой водой, который покрывает большую часть поверхности Земли. Ответ: ""","[6752, 26242, 614, 29904, 211]",океан,"[288, 29877, 12954, 23474, 25802, 542]",ocean
"""___"" - это большой проточный водоем, который обычно впадает в море или океан. Ответ: ""река"".
""___"" - это качество, которое считается морально хорошим или желательным в человеке. Ответ: ""добродетель"".
""___"" - это естественное подземное пространство, достаточно большое для того, чтобы в него мог войти человек. Ответ: ""","[6414, 469, 2100, 29964, 211]",пещера,"[24230, 1113, 29883, 18346, 274, 5777]",cave
"""___"" используется для измерения того, как быстро что-то движется. Ответ: ""скорость"".
""___"" - это зерно, которое широко используется в кулинарии и является основным продуктом питания во многих странах. Ответ: ""рис"".
""___"" - это большой водоем с соленой водой, который меньше океана. Ответ: ""","[757, 1630, 12434, 29959, 2569, 15256, 211]",море,"[7205, 409, 269, 344, 29879]",sea
"""___"" носят на шее как часть официального наряда. Ответ: ""галстук"".
Число ""___"" - это сумма одного плюс одного. Ответ: ""два"".
""___"" - это большой водоем, окруженный сушей. Ответ: ""","[29495, 614, 29904, 211]",озеро,"[433, 18170, 301, 24591, 19437, 29880, 425]",lake
"""___"" используется для составления целого. Ответ: ""часть"".
""___"" - это низкая местность между холмами или горами, через которую обычно протекает река. Ответ: ""долина"".
""___"" используется для предоставления информации или данных. Ответ: ""","[29917, 606, 11452, 9971, 7874, 211]",источник,"[4993, 2752, 3669, 269, 577, 578, 29879]",source
"Число ""___"" - это целое число, следующее за тремя. Ответ: ""четыре"".
""___"" - это длинный, узкий кусок определенного материала. Ответ: ""полоса"".
""___"" используется для приготовления пищи и обеспечения тепла. Ответ: ""","[1186, 551, 1046, 29951, 211]",костер,"[13734, 7241, 3974, 29888, 5713, 285, 8696, 28034]",fire
"""___"" - это произведение искусства, которое можно повесить на стену. Ответ: ""картина"".
""___"" - это кардинальное направление, противоположное северу. Ответ: ""юг"".
""___"" - это определенное место в пространстве. Ответ: ""","[29932, 1937, 702, 2721, 212]",точка,"[3149, 282, 29886, 772, 1129, 1298, 11899]",point
"""___"" - звезда в центре Солнечной системы, обеспечивающая Землю светом и теплом. Ответ: ""Солнце"".
""___"" - это то, что мы слышим. Ответ: ""звук"".
""___"" используется для обозначения различных форм или этапов в развитии чего-либо. Ответ: ""","[29942, 1521, 3340, 490, 8060, 3531, 211]",версия,"[1147, 325, 369, 1873, 2453, 3259, 29894, 345, 874, 1224]",version
"""___"" используется для поддержки или поднятия чего-либо. Ответ: ""платформа"".
""___"" - это музыкальное произведение со словами, которое поется. Ответ: ""песня"".
""___"" используется для игры в такие виды спорта, как футбол и баскетбол. Ответ: ""","[757, 5010, 29959, 27693, 211]",мяч,"[2291, 2135, 8287, 5521, 29890, 6411, 9922, 289]",ball
"""___"" используется в таких видах спорта, как волейбол и теннис, для разделения игровой площадки. Ответ: ""сетка"".
Число, следующее за восьмёркой, - ""___"". Ответ: ""девять"".
""___"" - это произведение искусства, которое можно повесить на стену. Ответ: ""","[10766, 1186, 1787, 29951, 642, 15266, 211]",картина,"[3300, 282, 20413, 6788, 29886, 10675, 3274]",painting
"""___"" - это вид искусства, включающий движения тела, обычно ритмичные и под музыку. Ответ: ""танец"".
""___"" - это естественный спутник, вращающийся вокруг планеты. Ответ: ""Луна"".
""___"" - это зерно, которое широко используется в кулинарии и является основным продуктом питания во многих странах. Ответ: ""","[29927, 8201, 12591, 19625, 641, 212]",рис,"[29878, 11674, 19408, 364, 374, 9597, 2200, 10107]",rice
"""___"" - это низкая местность между холмами или горами, через которую обычно протекает река. Ответ: ""долина"".
""___"" - это часть тела, содержащая мозг, глаза, уши, нос и рот. Ответ: ""голова"".
""___"" - цвет, часто ассоциирующийся с любовью и страстью. Ответ: ""","[1186, 3360, 29951, 6697, 211]",красный,"[29878, 1127, 364, 276, 2654, 337]",red
"'""___""' - пример мужского пола. Ответ: ""мужчина"".
""___"" используется для соединения двух территорий, разделенных препятствиями, такими как реки или дороги. Ответ: ""мост"".
""___"" - это узкий непрерывный след, сделанный пером, карандашом или кистью. Ответ: ""","[8279, 3550, 29944, 644, 211]",линия,"[1196, 1220, 6276, 301, 619, 1915, 492, 29880]",line
"""___"" - это термин, используемый для описания всех людей, родившихся и живущих примерно в одно и то же время. Ответ: ""поколение"".
""___"" - это фигура с четырьмя равными сторонами и четырьмя прямыми углами. Ответ: ""квадрат"".
""___"" используется в таких видах спорта, как волейбол и теннис, для разделения игровой площадки. Ответ: ""","[1502, 29935, 531, 1586, 212]",сетка,"[1212, 302, 7787, 484, 452, 29876]",net
"Число ""___"" идет после шести. Ответ: ""семь"".
Число, следующее за двумя, - ""___"". Ответ: ""три"".
Этот ""___"" часто дарят в подарок, его можно встретить в садах. Ответ: ""","[3716, 29996, 212]",цветок,"[4972, 1652, 28149, 29888, 285, 1731, 5685, 1579]",flower
"""___"" - это место, куда ученики ходят учиться. Ответ: ""школа"".
""___"" - это набор из двух предметов, используемых вместе или рассматриваемых как единое целое. Ответ: ""пара"".
""___"" - это напиток, который часто употребляют для расслабления или согревания. Ответ: ""","[1282, 29981, 19424, 2493, 3655, 212]",чай,"[29873, 260, 371, 734, 23429]",tea
"""___"" - это термин, используемый для описания всех людей, родившихся и живущих примерно в одно и то же время. Ответ: ""поколение"".
""___"" используется для приема пищи и речи. Ответ: ""рот"".
Для ходьбы и бега используется ""___"". Ответ: ""","[29921, 570, 4228, 6968, 18211, 211]",нога,"[7953, 29888, 1701, 285, 6661, 1181, 3661, 5431]",foot
"""___"" - это набор из двух предметов, используемых вместе или рассматриваемых как единое целое. Ответ: ""пара"".
""___"" используется для выполнения определенной задачи или производства чего-либо. Ответ: ""машина"".
""___"" - это драгоценный металл, который часто используется в ювелирных изделиях. Ответ: ""","[29972, 4734, 754, 26467, 25687, 211]",золото,"[1484, 15192, 330, 748, 29887, 7684]",gold
"""___"" - цвет, часто ассоциирующийся с любовью и страстью. Ответ: ""красный"".
""___"" - это качество, которое считается морально хорошим или желательным в человеке. Ответ: ""добродетель"".
""___"" используется для входа или выхода из помещения. Ответ: ""","[662, 20880, 29957, 211]",дверь,"[437, 29881, 1867, 17433, 3050, 270]",door
"""___"" используется для предоставления информации или данных. Ответ: ""источник"".
""___"" используется для идентификации или описания внешнего вида объектов. Ответ: ""цвет"".
""___"" - это вид осадков, выпадающих с неба зимой. Ответ: ""","[29935, 531, 212]",снег,"[5807, 16586, 269, 15007, 29879]",snow
"""___"" используется для входа или выхода из помещения. Ответ: ""дверь"".
""___"" - цвет, часто ассоциирующийся с любовью и страстью. Ответ: ""красный"".
""___"" - крупное одомашненное животное с четырьмя ногами, обычно используемое для верховой езды и скачек. Ответ: ""","[29944, 843, 13860, 211]",лошадь,"[1251, 298, 10435, 5089, 11231, 4029, 29882, 2015]",horse
"""___"" - это обширный участок открытой земли, на котором выращивают сельскохозяйственные культуры. Ответ: ""поле"".
""___"" используется для иллюстрации какого-либо положения или концепции. Ответ: ""пример"".
Число ""___"" - это сумма одного плюс одного. Ответ: ""","[662, 11883, 29957, 211]",два,"[29873, 10184, 260, 7516, 3252, 1023]",two
"""___"" - это сезон, известный своей теплой погодой. Ответ: ""лето"".
""___"" - это природная способность или умение. Ответ: ""талант"".
Число, следующее за двумя, - ""___"". Ответ: ""","[29932, 10357, 1937, 7678, 212]",три,"[29873, 260, 12455, 17536, 2211, 386, 266, 1468]",three
"""___"" - это вид искусства, включающий движения тела, обычно ритмичные и под музыку. Ответ: ""танец"".
Число, следующее за пятью, - ""___"". Ответ: ""шесть"".
Число ""___"" - это целое число, следующее за тремя. Ответ: ""","[24998, 1093, 29981, 2950, 2493, 212]",четыре,"[17823, 3023, 29888, 1701, 285, 12584, 1181]",four
"""___"" - это большой водоем, окруженный сушей. Ответ: ""озеро"".
Число, следующее за восьмёркой, - ""___"". Ответ: ""девять"".
Число, следующее за четырьмя, - ""___"". Ответ: ""","[469, 29964, 24200, 211]",пять,"[5320, 20818, 7241, 29888, 5713, 285]",five
"""___"" - это кардинальное направление, противоположное северу. Ответ: ""юг"".
""___"" - это небольшой водоем с неподвижной водой. Ответ: ""пруд"".
Число, следующее за пятью, - ""___"". Ответ: ""","[2237, 30002, 3354, 20116, 212]",шесть,"[269, 1354, 28319, 1039, 29879, 4832]",six
"''""___"" - это характеристика, которая обеспечивает перцептивный опыт удовольствия или удовлетворения. Ответ: ""красота"".
""___"" - это точка, которая одинаково удалена от сторон или внешних границ чего-либо. Ответ: ""середина"".
Число ""___"" идет после шести. Ответ: ""","[18534, 1502, 29935, 531, 1586, 212]",семь,"[409, 269, 344, 9881, 29879]",seven
"""___"" используется для предоставления информации или данных. Ответ: ""источник"".
""___"" - это место, по которому мы ходим и строим дома. Ответ: ""земля"".
Число ""___"" идет после семи. Ответ: ""","[16335, 1786, 29942, 490, 984, 211]",восемь,"[29872, 10096, 29319, 321, 9475, 15761]",eight
"""___"" - это человеческое существо, рассматриваемое как личность. Ответ: ""человек"".
""___"" - цвет, часто ассоциирующийся с любовью и страстью. Ответ: ""красный"".
Число, следующее за восьмёркой, - ""___"". Ответ: ""","[662, 29957, 1216, 2263, 211]",девять,"[14183, 6836, 302, 17081, 1240, 29876]",nine
"""___"" используется в таких видах спорта, как волейбол и теннис, для разделения игровой площадки. Ответ: ""сетка"".
""___"" - это небольшой водоем с неподвижной водой. Ответ: ""пруд"".
Число, следующее за девятью, - ""___"". Ответ: ""","[662, 29957, 1216, 26661, 2263, 211]",десять,"[29873, 260, 371, 734, 3006, 841]",ten
"""___"" - это вещь, которая не определена или не идентифицирована. Ответ: ""предмет"".
""___"" - это социальное подразделение в традиционном обществе, состоящее из семей или общин, связанных социальными, экономическими, религиозными или кровными узами. Ответ: ""племя"".
""___"" - это часть тела, содержащая мозг, глаза, уши, нос и рот. Ответ: ""","[29969, 1214, 27187, 588, 1084, 19311, 211]",голова,"[2343, 298, 540, 2813, 354, 29882]",head
"""___"" используется для посадки деревьев и выращивания сельскохозяйственных культур. Ответ: ""почва"".
""___"" - это видимая масса конденсированного водяного пара, плавающая в атмосфере. Ответ: ""облако"".
""___"" - это место, где можно купить товары или услуги. Ответ: ""","[757, 29959, 1155, 2394, 211]",магазин,"[269, 528, 19032, 845, 18296, 29879, 17394]",shop
"""___"" - это отдельный значимый элемент речи или письма, используемый вместе с другими (а иногда и самостоятельно) для формирования предложения и обычно указываемый в письменном или печатном виде с пробелом по обе стороны. Ответ: ""слово"".
""___"" - это драгоценный металл, который часто используется в ювелирных изделиях. Ответ: ""золото"".
""___"" - это длинный, узкий кусок определенного материала. Ответ: ""","[733, 469, 7372, 29964, 1268, 9518, 24141, 15960, 211]",полоса,"[851, 10076, 269, 380, 17010, 303, 29879, 17820, 710]",strip
"""___"" используется для соединения двух территорий, разделенных препятствиями, такими как реки или дороги. Ответ: ""мост"".
""___"" - цвет, часто ассоциирующийся с любовью и страстью. Ответ: ""красный"".
""___"" - это дорога общего пользования в городе, поселке или деревне. Ответ: ""","[16756, 863, 29960, 212]",улица,"[851, 29879, 269, 29352, 11952, 380, 303, 13045, 12243, 710]",street
"""___"" - это вид осадков, выпадающих с неба зимой. Ответ: ""снег"".
""___"" используется для приема пищи и речи. Ответ: ""рот"".
""___"" используется для составления целого. Ответ: ""","[19829, 17265, 1282, 29981, 15267, 2493, 3655, 12978, 212]",часть,"[760, 3300, 282, 1595, 29886, 610, 862, 3274]",part
"""___"" - это сезон, известный своей теплой погодой. Ответ: ""лето"".
""___"" - это естественный спутник, вращающийся вокруг планеты. Ответ: ""Луна"".
""___"" - это обширный участок открытой земли, на котором выращивают сельскохозяйственные культуры. Ответ: ""","[733, 469, 7372, 29964, 1268, 9518, 29235, 211]",поле,"[1746, 7241, 29888, 5713, 29607, 285, 2671]",field
"""___"" - это произведение искусства, которое можно повесить на стену. Ответ: ""картина"".
""___"" используется для входа или выхода из помещения. Ответ: ""дверь"".
""___"" - это вид искусства, включающий движения тела, обычно ритмичные и под музыку. Ответ: ""","[1710, 676, 29932, 1937, 20395, 7951, 212]",танец,"[29881, 1388, 18386, 6025, 17948, 1146, 270]",dance
"""___"" используется для выполнения определенной задачи или производства чего-либо. Ответ: ""машина"".
""___"" используется для контроля или влияния на людей или вещи. Ответ: ""власть"".
""___"" - это отдельный значимый элемент речи или письма, используемый вместе с другими (а иногда и самостоятельно) для формирования предложения и обычно указываемый в письменном или печатном виде с пробелом по обе стороны. Ответ: ""","[26443, 19945, 29935, 531, 15391, 212]",слово,"[6365, 281, 1742, 1734, 29893, 13762, 8879, 827]",word
"""___"" - это сооружение, имеющее определенное назначение или функцию. Ответ: ""структура"".
Число, следующее за пятью, - ""___"". Ответ: ""шесть"".
""___"" - это набор из двух предметов, используемых вместе или рассматриваемых как единое целое. Ответ: ""","[19714, 11396, 7596, 469, 1843, 20691, 29964, 4554, 211]",пара,"[18784, 3300, 282, 29886, 3274, 5101]",pair
"""___"" используется для иллюстрации какого-либо положения или концепции. Ответ: ""пример"".
""___"" - это часть тела животного, отходящая от основания позвоночника. Ответ: ""хвост"".
""___"" используется для сидения и отдыха. Ответ: ""","[3485, 29935, 531, 1325, 212]",сиденье,"[7205, 409, 269, 344, 12949, 29879]",seat
"""___"" - это место, где покупают и продают акции, облигации или другие ценные бумаги. Ответ: ""биржа"".
""___"" - это место, куда ученики ходят учиться. Ответ: ""школа"".
""___"" - это числовое значение, следующее за девятьсот девяносто девятью. Ответ: ""","[29932, 1937, 3327, 19506, 212]",тысяча,"[12595, 29873, 260, 10405, 386, 266, 7693]",thousand
"""___"" - это кардинальное направление, противоположное северу. Ответ: ""юг"".
""___"" - это категория или тип чего-либо. Ответ: ""вид"".
""___"" - это кардинальное направление, часто ассоциирующееся с холодными и полярными регионами. Ответ: ""","[1502, 29935, 531, 1586, 23967, 212]",север,"[1217, 3643, 302, 6641, 15459, 694, 29876]",north
"""___"" носят на шее как часть официального наряда. Ответ: ""галстук"".
""___"" - это кардинальное направление, часто ассоциирующееся с холодными и полярными регионами. Ответ: ""север"".
""___"" используется для выполнения определенной задачи или производства чего-либо. Ответ: ""","[757, 29959, 1155, 2394, 211]",машина,"[611, 5825, 4933, 286, 7672, 8628, 29885, 23523, 655]",machine
"Число ""___"" - это целое число, следующее за тремя. Ответ: ""четыре"".
""___"" - это официальное обращение или рассуждение, произнесенное перед аудиторией. Ответ: ""речь"".
""___"" - это место, где кто-то или что-то находится или находится. Ответ: ""","[733, 469, 29964, 1268, 21527, 15884, 211]",позиция,"[282, 2602, 29886, 772, 1066, 1129, 13686, 3283, 926]",position
"""___"" - это официальное обращение или рассуждение, произнесенное перед аудиторией. Ответ: ""речь"".
""___"" - это крупное естественное возвышение земной поверхности. Ответ: ""гора"".
""___"" - это основное административное деление некоторых стран или империй. Ответ: ""","[5945, 1471, 469, 10613, 29964, 21550, 12781, 211]",провинция,"[12291, 282, 544, 410, 29886, 558, 8482, 771, 16123, 1326]",province
"""___"" - это крупное человеческое поселение, в котором люди живут и работают. Ответ: ""город"".
Число, следующее за двумя, - ""___"". Ответ: ""три"".
""___"" - это место, где покупают и продают акции, облигации или другие ценные бумаги. Ответ: ""","[5660, 29975, 836, 2384, 211]",биржа,"[29872, 14523, 6543, 735, 429, 5566, 321]",exchange
"""___"" используется для переноски предметов. Ответ: ""сумка"".
""___"" - крупное одомашненное животное с четырьмя ногами, обычно используемое для верховой езды и скачек. Ответ: ""лошадь"".
""___"" - это точка, которая одинаково удалена от сторон или внешних границ чего-либо. Ответ: ""","[17560, 1502, 29935, 14315, 531, 1586, 10182, 212]",середина,"[17662, 7145, 3737, 7256, 286, 2460, 6563, 29885]",middle
"""___"" используется для измерения того, как быстро что-то движется. Ответ: ""скорость"".
""___"" - это часть тела животного, отходящая от основания позвоночника. Ответ: ""хвост"".
""___"" - это человек, с которым вас связывают близкие личные отношения. Ответ: ""","[662, 9433, 4849, 29957, 211]",друг,"[29888, 7932, 1424, 285, 18326, 5121, 1341, 3484]",friend
"""___"" - это кардинальное направление, противоположное северу. Ответ: ""юг"".
""___"" используется для захвата или удержания предметов. Ответ: ""рука"".
""___"" используется для идентификации или описания внешнего вида объектов. Ответ: ""","[3716, 29996, 212]",цвет,"[1111, 784, 1302, 2927, 10965, 29883, 1054, 274, 2780]",color
"""___"" - кардинальное направление, противоположное западу. Ответ: ""Восток"".
""___"" - это узкий непрерывный след, сделанный пером, карандашом или кистью. Ответ: ""линия"".
""___"" - это категория или тип чего-либо. Ответ: ""","[21491, 29942, 2196, 1221, 20874, 490, 211]",вид,"[9089, 14380, 19015, 8506, 413, 1984, 29895, 2924]",kind
"""___"" - это драгоценный металл, который часто используется в ювелирных изделиях. Ответ: ""золото"".
""___"" необходима для жизни и используется для питья и уборки. Ответ: ""вода"".
""___"" - это лицо, председательствующее в судебном процессе, единолично или в составе коллегии судей. Ответ: ""","[3404, 2937, 29935, 531, 212]",судья,"[4900, 6577, 16833, 17675, 29926, 3623, 432]",judge
"""___"" - звезда в центре Солнечной системы, обеспечивающая Землю светом и теплом. Ответ: ""Солнце"".
""___"" используется для предоставления информации или данных. Ответ: ""источник"".
""___"" - это место, куда ученики ходят учиться. Ответ: ""","[12351, 28231, 30002, 3354, 28567, 212]",школа,"[1557, 885, 269, 816, 1364, 27041, 29879, 3762]",school
"""___"" - это место, куда ученики ходят учиться. Ответ: ""школа"".
""___"" используется для приема пищи и речи. Ответ: ""рот"".
""___"" - это сооружение, имеющее определенное назначение или функцию. Ответ: ""","[464, 25819, 29935, 531, 22675, 20361, 18212, 2091, 212]",структура,"[851, 6220, 2281, 4984, 269, 380, 3829, 303, 29879, 23905, 710, 10582]",structure
"""___"" используется для приема пищи и речи. Ответ: ""рот"".
""___"" - это устройство, которое накапливает механическую энергию и может сжиматься или растягиваться. Ответ: ""пружина"".
""___"" носят на шее как часть официального наряда. Ответ: ""","[29969, 1214, 8203, 1779, 211]",галстук,"[29873, 260, 22134, 19538, 2034]",tie
"""___"" - это длинный, узкий кусок определенного материала. Ответ: ""полоса"".
""___"" используется для обозначения различных форм или этапов в развитии чего-либо. Ответ: ""версия"".
""___"" используется для иллюстрации какого-либо положения или концепции. Ответ: ""","[469, 7104, 21550, 29964, 1695, 12781, 25390, 211]",пример,"[29872, 1342, 4773, 735, 429, 321, 4392]",example
"""___"" - это вещь, которая не определена или не идентифицирована. Ответ: ""предмет"".
""___"" - цвет, часто ассоциирующийся с любовью и страстью. Ответ: ""красный"".
""___"" - это передняя часть головы человека, включающая лоб, глаза, нос и рот. Ответ: ""","[3550, 29944, 644, 211]",лицо,"[2258, 2161, 17470, 29888, 4024, 285, 5444, 3700]",face
"""___"" - это зерно, которое широко используется в кулинарии и является основным продуктом питания во многих странах. Ответ: ""рис"".
""___"" - это набор из двух предметов, используемых вместе или рассматриваемых как единое целое. Ответ: ""пара"".
""___"" используется для соединения двух территорий, разделенных препятствиями, такими как реки или дороги. Ответ: ""","[757, 1630, 29959, 2569, 211]",мост,"[18419, 1506, 19515, 1182, 29890, 12945, 28635, 289]",bridge
"""___"" - это небольшая община или группа домов в сельской местности. Ответ: ""деревня"".
Число, следующее за восьмёркой, - ""___"". Ответ: ""девять"".
""___"" - это вещь, которая не определена или не идентифицирована. Ответ: ""","[5784, 469, 21550, 29964, 4570, 12781, 2102, 211]",предмет,"[2944, 474, 372, 29875, 667, 568, 277]",item
"""___"" - это низкая местность между холмами или горами, через которую обычно протекает река. Ответ: ""долина"".
""___"" используется для строительства замков на пляже. Ответ: ""песок"".
""___"" используется для удаления текста или данных. Ответ: ""","[19871, 863, 29960, 212]",удалить,"[29881, 628, 6144, 316, 5217, 311, 8143, 270, 7374]",delete
"""___"" - это основное административное деление некоторых стран или империй. Ответ: ""провинция"".
""___"" - это числовое значение, равное 10 десяткам. Ответ: ""сотня"".
""___"" - это несколько людей или предметов, которые находятся, собраны или объединены в одну группу. Ответ: ""","[29969, 1214, 10841, 6148, 211]",группа,"[330, 17170, 4071, 2318, 29887, 629, 867, 2972]",group
"""___"" - это передняя часть головы человека, включающая лоб, глаза, нос и рот. Ответ: ""лицо"".
""___"" используется для выполнения определенной задачи или производства чего-либо. Ответ: ""машина"".
""___"" - это природная способность или умение. Ответ: ""","[1710, 676, 29932, 1937, 9829, 212]",талант,"[17694, 29873, 941, 260, 11062, 5969, 20411, 24242]",talent
"""___"" - это лицо, председательствующее в судебном процессе, единолично или в составе коллегии судей. Ответ: ""судья"".
Число, следующее за четырьмя, - ""___"". Ответ: ""пять"".
''""___"" - это характеристика, которая обеспечивает перцептивный опыт удовольствия или удовлетворения. Ответ: ""","[1186, 3360, 29951, 6697, 211]",красота,"[15409, 915, 6562, 29890, 367, 289]",beauty
"""___"" используется для возврата купленного товара. Ответ: ""вернуть"".
""___"" используется для сидения и отдыха. Ответ: ""сиденье"".
""___"" используется для поддержки или поднятия чего-либо. Ответ: ""","[8433, 469, 18478, 29964, 211]",платформа,"[7481, 715, 282, 572, 29886, 2174, 13974, 12120, 18870]",platform
"""___"" - это часть тела животного, отходящая от основания позвоночника. Ответ: ""хвост"".
""___"" - это вид искусства, включающий движения тела, обычно ритмичные и под музыку. Ответ: ""танец"".
""___"" - это место, где живут люди. Ответ: ""","[662, 1802, 1447, 29957, 8418, 211]",дом,"[29882, 1251, 9261, 298, 10774, 5089, 8697, 3699]",house
"""___"" используется для предоставления информации или данных. Ответ: ""источник"".
""___"" - это собрание людей с определенной целью, часто для обсуждения или принятия решений. Ответ: ""собрание"".
""___"" - звезда в центре Солнечной системы, обеспечивающая Землю светом и теплом. Ответ: ""","[2223, 1778, 29935, 531, 212]",солнце,"[6575, 269, 2146, 11445, 29879, 480]",sun
"""___"" - это произведение искусства, которое можно повесить на стену. Ответ: ""картина"".
""___"" - это орган, который перекачивает кровь по всему телу. Ответ: ""сердце"".
""___"" - это собрание людей с определенной целью, часто для обсуждения или принятия решений. Ответ: ""","[2223, 17393, 1778, 21291, 29935, 531, 212]",собрание,"[592, 1004, 17897, 5870, 11781, 286, 29885]",meeting
"""___"" - это часть тела, содержащая мозг, глаза, уши, нос и рот. Ответ: ""голова"".
""___"" - крупное одомашненное животное с четырьмя ногами, обычно используемое для верховой езды и скачек. Ответ: ""лошадь"".
""Изучение событий прошлого, особенно в человеческих делах"" известно как ""___"". Ответ: ""","[29917, 606, 11452, 9971, 7874, 15855, 211]",история,"[298, 18434, 16211, 7251, 670, 3603, 4955, 22880, 9825, 2918, 29882]",history
"""___"" носят на шее как часть официального наряда. Ответ: ""галстук"".
Число, следующее за восьмёркой, - ""___"". Ответ: ""девять"".
""___"" - это низкая местность между холмами или горами, через которую обычно протекает река. Ответ: ""","[662, 11213, 1802, 1447, 15906, 29957, 211]",долина,"[22044, 325, 791, 659, 1564, 28519, 2947, 29894, 19599]",valley
"Число ""___"" идет после семи. Ответ: ""восемь"".
""___"" - это орган, который перекачивает кровь по всему телу. Ответ: ""сердце"".
""___"" - это фигура с четырьмя равными сторонами и четырьмя прямыми углами. Ответ: ""","[1186, 29951, 11691, 211]",квадрат,"[17619, 269, 26613, 3044, 6862, 29879, 10674, 18074]",square
"""___"" - это набор из двух предметов, используемых вместе или рассматриваемых как единое целое. Ответ: ""пара"".
""___"" - это кардинальное направление, часто ассоциирующееся с холодными и полярными регионами. Ответ: ""север"".
""___"" - это термин, используемый для описания всех людей, родившихся и живущих примерно в одно и то же время. Ответ: ""","[733, 469, 29964, 1268, 211]",поколение,"[1885, 2531, 18530, 330, 1737, 4738, 12623, 29887, 1176, 479]",generation
"""___"" - это обширный участок открытой земли, на котором выращивают сельскохозяйственные культуры. Ответ: ""поле"".
""___"" используется для захвата или удержания предметов. Ответ: ""рука"".
""___"" - это кардинальное направление, противоположное северу. Ответ: ""","[30005, 8053, 212]",юг,"[3669, 269, 577, 7062, 578, 29879, 13267]",south
"""___"" - это произведение искусства, которое можно повесить на стену. Ответ: ""картина"".
""___"" - это термин, используемый для описания всех людей, родившихся и живущих примерно в одно и то же время. Ответ: ""поколение"".
""___"" - это качество, которое считается морально хорошим или желательным в человеке. Ответ: ""","[29957, 662, 1802, 1447, 211]",добродетель,"[3516, 10636, 325, 1403, 27935, 29894, 2405, 4610, 15389]",virtue
"""___"" - это сезон, известный своей теплой погодой. Ответ: ""лето"".
""___"" - это сооружение, имеющее определенное назначение или функцию. Ответ: ""структура"".
""___"" - это социальное подразделение в традиционном обществе, состоящее из семей или общин, связанных социальными, экономическими, религиозными или кровными узами. Ответ: ""","[469, 29964, 211]",племя,"[9434, 29873, 260, 534, 3367, 29563, 509, 3626]",tribe
"""___"" - это часть тела животного, отходящая от основания позвоночника. Ответ: ""хвост"".
""___"" используется для составления целого. Ответ: ""часть"".
""___"" - это крупное человеческое поселение, в котором люди живут и работают. Ответ: ""","[29969, 1214, 24856, 12816, 17310, 19051, 588, 9546, 1084, 211]",город,"[455, 4583, 12690, 7537, 29883, 4272, 20752, 274]",city
"""___"" - это сеть линий, которые пересекаются друг с другом, образуя ряд квадратов или прямоугольников. Ответ: ""сетка"".
""___"" используется для иллюстрации какого-либо положения или концепции. Ответ: ""пример"".
""___"" используется для передачи мыслей и идей. Ответ: ""","[27763, 14264, 2282, 29970, 212]",язык,"[433, 4086, 3893, 10906, 301, 6361, 6468, 11675, 29880, 425]",language
"""___"" - это человек, с которым вас связывают близкие личные отношения. Ответ: ""друг"".
""___"" - это орган, который перекачивает кровь по всему телу. Ответ: ""сердце"".
""___"" используется для измерения того, как быстро что-то движется. Ответ: ""","[6231, 1130, 29935, 531, 18924, 212]",скорость,"[29879, 6210, 269, 805, 5965, 961, 19322, 1028]",speed
"Этот ""___"" часто дарят в подарок, его можно встретить в садах. Ответ: ""цветок"".
""___"" - это основное административное деление некоторых стран или империй. Ответ: ""провинция"".
""___"" - это место, по которому мы ходим и строим дома. Ответ: ""","[29972, 754, 12639, 4791, 20117, 24263, 211]",земля,"[5962, 2057, 330, 17170, 4071, 29887, 629, 867]",ground
"Число ""___"" идет после семи. Ответ: ""восемь"".
""___"" - это место, где кто-то или что-то находится или находится. Ответ: ""позиция"".
""___"" предпринимается, когда пытаются чего-то добиться. Ответ: ""","[733, 469, 29964, 1268, 211]",попытка,"[472, 1131, 29874, 1098, 263, 4218, 21609, 15127, 271]",attempt
"""___"" используется для сидения и отдыха. Ответ: ""сиденье"".
""___"" - это возмущение, которое переносит энергию через материю или пространство. Ответ: ""волна"".
""___"" испытывают, когда проигрывают соревнование или битву. Ответ: ""","[733, 469, 20263, 28227, 29964, 1268, 21463, 211]",поражение,"[8686, 1753, 29881, 20653, 822, 316, 311, 270]",defeat
"""___"" - это длинный, узкий кусок определенного материала. Ответ: ""полоса"".
""___"" - это человек, с которым вас связывают близкие личные отношения. Ответ: ""друг"".
""___"" - это часть тела животного, отходящая от основания позвоночника. Ответ: ""","[29988, 4354, 212]",хвост,"[29873, 941, 260, 11062, 18237, 12464]",tail
"""___"" - это определенное место в пространстве. Ответ: ""точка"".
""___"" используется для чтения историй. Ответ: ""книга"".
""___"" - это женщина, родившая ребенка. Ответ: ""","[757, 18992, 29959, 1155, 12819, 2394, 211]",мать,"[25550, 14817, 5637, 2730, 286, 4346, 29885, 3184]",mother
"""___"" - это небесное тело, которое светит на ночном небе. Ответ: ""звезда"".
""___"" - это отдельный значимый элемент речи или письма, используемый вместе с другими (а иногда и самостоятельно) для формирования предложения и обычно указываемый в письменном или печатном виде с пробелом по обе стороны. Ответ: ""слово"".
""___"" - кардинальное направление, противоположное западу. Ответ: ""","[16335, 1786, 25896, 29942, 26170, 490, 984, 211]",восток,"[29872, 11248, 23027, 2240, 9755, 321]",east
"""___"" - это место, куда ученики ходят учиться. Ответ: ""школа"".
""___"" - это обширный участок открытой земли, на котором выращивают сельскохозяйственные культуры. Ответ: ""поле"".
""___"" используется для возврата купленного товара. Ответ: ""","[1786, 29942, 490, 6849, 984, 211]",возврат,"[29878, 364, 2267, 3240, 736, 276, 2457, 337]",return
"""___"" используется для соединения двух территорий, разделенных препятствиями, такими как реки или дороги. Ответ: ""мост"".
""___"" - это сооружение, имеющее определенное назначение или функцию. Ответ: ""структура"".
""___"" - это официальное обращение или рассуждение, произнесенное перед аудиторией. Ответ: ""","[29927, 8201, 587, 1909, 212]",речь,"[29879, 269, 805, 5965, 12032, 961, 1028]",speech
"""___"" - цвет, часто ассоциирующийся с любовью и страстью. Ответ: ""красный"".
""___"" - это место, где кто-то или что-то находится или находится. Ответ: ""позиция"".
""___"" - это юное человеческое существо, не достигшее возраста половой зрелости. Ответ: ""","[29927, 8201, 587, 1909, 212]",ребенок,"[521, 305, 2278, 18558, 29883, 4161, 5145, 274]",child
"''""___"" - это характеристика, которая обеспечивает перцептивный опыт удовольствия или удовлетворения. Ответ: ""красота"".
""___"" используется для строительства замков на пляже. Ответ: ""песок"".
""___"" - это высокое сооружение, которое может использоваться для различных целей, например, для наблюдения, связи или хранения. Ответ: ""","[4724, 29975, 836, 3102, 211]",башня,"[19372, 29873, 260, 304, 517]",tower
"""___"" - это драгоценный металл, который часто используется в ювелирных изделиях. Ответ: ""золото"".
""___"" - это музыкальное произведение со словами, которое поется. Ответ: ""песня"".
'""___""' - пример мужского пола. Ответ: ""","[757, 29959, 20686, 1805, 4179, 211]",мужчина,"[611, 5156, 19202, 4439, 286, 29885, 14263, 655]",male
"""___"" - это социальное подразделение в традиционном обществе, состоящее из семей или общин, связанных социальными, экономическими, религиозными или кровными узами. Ответ: ""племя"".
""___"" используется для передачи мыслей и идей. Ответ: ""язык"".
""___"" - это человеческое существо, рассматриваемое как личность. Ответ: ""","[1093, 14347, 29981, 2950, 2493, 19084, 9831, 212]",человек,"[546, 3736, 282, 639, 29886, 2022, 6774, 10532, 1236, 412]",person
"""___"" - это крупное человеческое поселение, в котором люди живут и работают. Ответ: ""город"".
Для ходьбы и бега используется ""___"". Ответ: ""нога"".
""___"" - это числовое значение, равное 10 десяткам. Ответ: ""","[2223, 1778, 23966, 29935, 531, 212]",сотня,"[6893, 9074, 298, 22888, 6905, 29882]",hundred
"""___"" - это собрание людей с определенной целью, часто для обсуждения или принятия решений. Ответ: ""собрание"".
""___"" используется для приготовления пищи и обеспечения тепла. Ответ: ""костер"".
""___"" - это место, где люди обычно выполняют свою работу. Ответ: ""","[614, 29904, 211]",офис,"[288, 3344, 29877, 2696, 20205, 1283, 974, 310, 8034]",office
"""___"" используется для предоставления информации или данных. Ответ: ""источник"".
""___"" - это официальное обращение или рассуждение, произнесенное перед аудиторией. Ответ: ""речь"".
""___"" - это то, что мы слышим. Ответ: ""","[29972, 754, 27643, 29351, 211]",звук,"[29802, 3669, 269, 577, 578, 29879, 6047]",sound
"""___"" - это длинный, узкий кусок определенного материала. Ответ: ""полоса"".
""___"" - это термин, используемый для описания всех людей, родившихся и живущих примерно в одно и то же время. Ответ: ""поколение"".
""___"" используется для контроля или влияния на людей или вещи. Ответ: ""","[29942, 8672, 490, 211]",власть,"[4764, 282, 29886, 13519, 12248, 3081, 1129, 772]",power
"""___"" - это естественный спутник, вращающийся вокруг планеты. Ответ: ""Луна"".
""___"" - это дорога общего пользования в городе, поселке или деревне. Ответ: ""улица"".
""___"" - это сезон, известный своей теплой погодой. Ответ: ""","[13174, 10975, 29944, 4674, 753, 211]",лето,"[2533, 269, 11801, 2146, 29879, 22792, 480, 2083]",summer


==> figures/cloze/zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str
"""_""用来阐释一个观点或概念。答案：""例""。
""_""是指向北的基本方向的相反方向。答案：""南""。
""_""用来阅读故事。答案: ""","[31900, 231]",书,"[29890, 833, 2909, 3143, 1045, 289]",book
"""_""是一种艺术形式，涉及到身体的运动，通常是有节奏的并伴随音乐。答案：""舞""。
""_""在排球和网球等运动中用来划分比赛区域。答案：""网""。
""_""是大气中浮动的凝结水蒸气的可见质量。答案: ""","[31784, 231]",云,"[29883, 15126, 9570, 9274, 274, 17184, 1067, 23642, 695]",cloud
"""_""是我们听到的东西。答案：""音""。
""_""是主要覆盖着树木和下层植被的大面积地区。答案：""林""。
""_""用来携带物品。答案: ""","[31473, 232]",包,"[29890, 19548, 2291, 23156, 9922, 289]",bag
"""_""是一首带有歌词的音乐作品。答案：""歌""。
""_""是在九百九十九之后的数值。答案：""千""。
""_""用来吃食物和说话。答案: ""","[30856, 232]",口,"[21026, 13394, 29885, 29442, 2730, 4346, 286]",mouth
"""_""是人们通常进行工作的地方。答案：""局""。
""_""是在六之后的数字。答案：""七""。
""_""用于种植树木和作物。答案: ""","[31181, 232]",土,"[577, 22473, 269, 29879, 578]",soil
"""_""是一种常用于放松或取暖的饮料。答案：""茶""。
""_""用来交流思想和观点。答案：""语""。
""_""是地球表面的大自然升高地。答案: ""","[30329, 232]",山,"[29442, 5766, 29885, 16476, 2730, 14378, 286, 4346]",mountain
"""_""是提供愉悦或满足感知体验的特征。答案：""美""。
""_""是股票、债券或其他证券被买卖的地方。答案：""交""。
""_""用来清洁表面或覆盖身体。答案: ""","[31454, 232]",布,"[29883, 15126, 274, 17184, 1067, 13950, 695]",cloth
"""_""是一种通常甜的并且来自植物的食物类型。答案：""果""。
""_""是太阳系中心的一颗恒星，为地球提供光和热。答案：""阳""。
""_""是一个泵血贯穿全身的器官。答案: ""","[30869, 232]",心,"[5192, 354, 23057, 29882, 540, 8293, 298]",heart
"""_""是某事物是、曾是或将要建立的位置。答案：""址""。
""_""是常用于珠宝的贵金属。答案：""金""。
""_""用来抓取或持有物体。答案: ""","[30880, 233]",手,"[447, 1361, 3179, 29882, 5403, 2350, 298, 5905]",hand
"""_""是主要覆盖着树木和下层植被的大面积地区。答案：""林""。
""_""是天生的才能或技能。答案：""才""。
""_""是24小时的时期，通常理解为地球完成一次自转所需的时间。答案: ""","[30325, 233]",日,"[2462, 270, 1388, 29881, 1146, 3250]",day
"""_""是常与爱情和激情相关联的颜色。答案：""红""。
""_""是常用于烹饪并在许多国家是主食的谷物。答案：""米""。
""_""是夜空中发光的天体。答案: ""","[30900, 233]",星,"[8508, 5173, 380, 269, 5810, 29879, 9523, 303]",star
"""_""用来在海滩上建造城堡。答案：""沙""。
""_""用来清洁表面或覆盖身体。答案：""布""。
""_""是一种储存机械能量并且可以被压缩或拉伸的装置。答案: ""","[31031, 233]",春,"[15099, 805, 4278, 7689, 269, 1028, 6709, 29879]",spring
"""_""是一个泵血贯穿全身的器官。答案：""心""。
""_""位于人类和动物头上。答案：""发""。
""_""是绕着行星运转的自然卫星。答案: ""","[30534, 233]",月,"[29885, 2730, 4346, 286, 18786]",moon
"""_""是你与之共享亲密个人关系的人。答案：""友""。
""_""用来阅读故事。答案：""书""。
""_""用来制作家具。答案: ""","[30710, 233]",木,"[281, 8112, 8879, 6115, 827, 29893]",wood
"""_""是在竞赛或战斗中输掉时的体验。答案：""败""。
""_""是某事物是、曾是或将要建立的位置。答案：""址""。
""_""是乡村地区一小群房屋的社区或群体。答案: ""","[30402, 233]",村,"[3516, 1403, 4213, 5720, 29894, 28765, 325, 21031, 11928, 17191]",village
"""_""是动物身体从脊柱基部延伸出的部分。答案：""尾""。
""_""是《星球大战》系列中的一个角色。答案：""汉""。
""_""是主要覆盖着树木和下层植被的大面积地区。答案: ""","[30853, 233]",林,"[29888, 1079, 13569, 1701, 26839, 1454, 285, 1181, 363]",forest
"""_""是在八之后的数字。答案：""九""。
""_""是天生的才能或技能。答案：""才""。
""_""是一种通常甜的并且来自植物的食物类型。答案: ""","[30801, 233]",果,"[29888, 1341, 15774, 285, 1424]",fruit
"""_""是一加一的和。答案：""二""。
""_""用来阐释一个观点或概念。答案：""例""。
""_""是一个线条相互交叉形成一系列方形或长方形的网络。答案: ""","[31168, 233]",格,"[29887, 7720, 629, 867, 6856, 330]",grid
"""_""是在四之后的数字。答案：""五""。
""_""是地球表面的大自然升高地。答案：""山""。
""_""是一首带有歌词的音乐作品。答案: ""","[31173, 233]",歌,"[577, 4823, 269, 1100, 21453, 29879, 578, 1487]",song
"""_""用来进行足球和篮球等运动。答案：""球""。
""_""是在四之后的数字。答案：""五""。
""_""对生命至关重要，用于饮用和清洁。答案: ""","[30716, 233]",水,"[13405, 16699, 2766, 29893, 4094, 281, 11324]",water
"""_""是人们通常进行工作的地方。答案：""局""。
""_""是一个泵血贯穿全身的器官。答案：""心""。
""_""是《星球大战》系列中的一个角色。答案: ""","[31593, 233]",汉,"[7169, 379, 5952, 24704, 29950]",Han
"""_""是一加一的和。答案：""二""。
""_""是在二之后的数字。答案：""三""。
""_""是一小片静止的水体。答案: ""","[31853, 233]",池,"[282, 12509, 1129, 1112, 2818, 772, 29886]",pond
"""_""是常用于烹饪并在许多国家是主食的谷物。答案：""米""。
""_""是火车或公共汽车定期停靠以便乘客上下车的地方。答案：""站""。
""_""用来在海滩上建造城堡。答案: ""","[31476, 233]",沙,"[9753, 11982, 4977, 269, 872, 28455, 29879]",sand
"""_""是提供愉悦或满足感知体验的特征。答案：""美""。
""_""是某事物是、曾是或将要建立的位置。答案：""址""。
""_""是一大片流动的水体，通常流入海洋或海。答案: ""","[30828, 233]",河,"[9050, 364, 8580, 374, 10107, 1150, 3511, 4401, 29878]",river
"""_""是在七之后的数字。答案：""八""。
""_""是覆盖地球大部分表面的大片盐水。答案：""洋""。
""_""是一个社会或政府为了处理犯罪、商业协议和社会关系而发展的规则系统。答案: ""","[30545, 233]",法,"[4307, 301, 425, 10653, 433, 29880]",law
"""_""是某物的明显部分或子分区。答案：""段""。
""_""是在法庭程序中主持审判的人，无论是独自一人还是作为评判团的一部分。答案：""判""。
""_""是一种通过物质或空间传递能量的扰动。答案: ""","[31529, 233]",波,"[281, 10742, 2766, 27766, 29893, 11324]",wave
"""_""用来看我们周围的一切。答案：""目""。
""_""是一个线条相互交叉形成一系列方形或长方形的网络。答案：""格""。
""_""是覆盖地球大部分表面的大片盐水。答案: ""","[31534, 233]",洋,"[23474, 12954, 288, 25802, 542, 29877]",ocean
"""_""是作为正式服装的一部分围绕脖子的。答案：""结""。
""_""在排球和网球等运动中用来划分比赛区域。答案：""网""。
""_""是自然形成的、足够人进入的地下空间。答案: ""","[31886, 233]",洞,"[29883, 1113, 24230, 5777, 18346, 274]",cave
"""_""是在六之后的数字。答案：""七""。
""_""是一个经常与寒冷和极地地区相关的基本方向。答案：""北""。
""_""是比洋小的大片盐水。答案: ""","[30581, 233]",海,"[409, 344, 7205, 269, 29879]",sea
"""_""用于进入或离开房间。答案：""门""。
""_""用来阐释一个观点或概念。答案：""例""。
""_""是被陆地包围的大片水体。答案: ""","[31496, 233]",湖,"[301, 425, 24591, 433, 18170, 19437, 29880]",lake
"""_""用来归还购买的物品。答案：""回""。
""_""用来构成一个整体。答案：""部""。
""_""用来提供信息或数据。答案: ""","[31193, 233]",源,"[577, 4993, 3669, 2752, 269, 29879, 578]",source
"""_""是开阔土地的广阔区域，用来种植作物。答案：""场""。
""_""是在四之后的数字。答案：""五""。
""_""用于烹饪和提供温暖。答案: ""","[31313, 234]",火,"[29888, 13734, 8696, 5713, 285, 28034, 3974, 7241]",fire
"""_""是指向北的基本方向的相反方向。答案：""南""。
""_""是男性的一个例子。答案：""男""。
""_""是空间中的一个特定位置。答案: ""","[30940, 234]",点,"[3149, 29886, 282, 1298, 1129, 11899, 772]",point
"""_""是学生去学习的地方。答案：""校""。
""_""常见于香蕉。答案：""黄""。
""_""用来表示某物发展中的不同形态或阶段。答案: ""","[30845, 234]",版,"[1147, 1873, 2453, 1224, 29894, 325, 874, 345, 369, 3259]",version
"""_""是一些位于一起、聚集在一起或被归类在一起的人或物。答案：""群""。
""_""是构成地球表面部分的固体矿物材料。答案：""岩""。
""_""用来进行足球和篮球等运动。答案: ""","[31539, 234]",球,"[29890, 2291, 6411, 9922, 289, 5521, 2135, 8287]",ball
"""_""是被陆地包围的大片水体。答案：""湖""。
""_""是某物的明显部分或子分区。答案：""段""。
""_""是可以挂在墙上的艺术作品。答案: ""","[31046, 234]",画,"[6788, 282, 20413, 3300, 3274, 10675, 29886]",painting
"""_""是地球表面的大自然升高地。答案：""山""。
""_""是指向北的基本方向的相反方向。答案：""南""。
""_""是火车或公共汽车定期停靠以便乘客上下车的地方。答案: ""","[31433, 234]",站,"[5073, 5173, 23436, 380, 19569, 269, 6112, 1002, 29879, 9523, 303]",station
"""_""用于进入或离开房间。答案：""门""。
""_""是生下孩子的女性。答案：""母""。
""_""是常用于烹饪并在许多国家是主食的谷物。答案: ""","[31902, 234]",米,"[9597, 364, 2200, 19408, 374, 11674, 10107, 29878]",rice
"""_""用来连接被河流或道路等障碍分隔的两个地区。答案：""桥""。
""_""用来归还购买的物品。答案：""回""。
""_""是常与爱情和激情相关联的颜色。答案: ""","[31869, 234]",红,"[276, 337, 364, 2654, 1127, 29878]",red
"""_""用来阐释一个观点或概念。答案：""例""。
""_""用来清洁表面或覆盖身体。答案：""布""。
""_""是由笔、铅笔或画笔等制成的狭长连续标记。答案: ""","[31532, 234]",线,"[6276, 492, 301, 619, 1220, 1196, 1915, 29880]",line
"""_""是距离某物的边缘或外界等距离的点。答案：""中""。
""_""是在七之后的数字。答案：""八""。
""_""在排球和网球等运动中用来划分比赛区域。答案: ""","[31222, 234]",网,"[484, 302, 452, 7787, 29876, 1212]",net
"""_""是人中被视为道德上好或可取的品质。答案：""德""。
""_""用来表示某物发展中的不同形态或阶段。答案：""版""。
""_""常作为礼物赠送，并可在花园中找到。答案: ""","[30830, 235]",花,"[4972, 29888, 5685, 285, 1579, 1652, 1731, 28149]",flower
"""_""用来连接被河流或道路等障碍分隔的两个地区。答案：""桥""。
""_""是一个线条相互交叉形成一系列方形或长方形的网络。答案：""格""。
""_""是一种常用于放松或取暖的饮料。答案: ""","[31954, 235]",茶,"[29873, 734, 23429, 260, 371]",tea
"""_""是在六之后的数字。答案：""七""。
""_""用来测量时间。答案：""时""。
""_""用于行走和跑步。答案: ""","[31722, 235]",足,"[29888, 7953, 6661, 285, 1181, 5431, 1701, 3661]",foot
"""_""用来携带物品。答案：""包""。
""_""是数值，等于10个十。答案：""百""。
""_""是常用于珠宝的贵金属。答案: ""","[30659, 236]",金,"[29887, 15192, 748, 1484, 7684, 330]",gold
"""_""是我们行走和建造房屋的地方。答案：""地""。
""_""用来为设备供电。答案：""电""。
""_""用于进入或离开房间。答案: ""","[31649, 236]",门,"[17433, 3050, 270, 437, 29881, 1867]",door
"""_""用来吃食物和说话。答案：""口""。
""_""是24小时的时期，通常理解为地球完成一次自转所需的时间。答案：""日""。
""_""是在冬季从天空降落的一种降水形式。答案: ""","[31731, 236]",雪,"[5807, 16586, 269, 15007, 29879]",snow
"""_""是空间中的一个特定位置。答案：""点""。
""_""用来构成一个整体。答案：""部""。
""_""是一种大型家养动物，有四条腿，常用于骑乘和赛跑。答案: ""","[31530, 236]",马,"[10435, 5089, 11231, 29882, 2015, 298, 4029, 1251]",horse
"""_""是通常用于阅读的平面物体。答案：""平""。
""_""是被视为个体的人类。答案：""人""。
""_""常见于香蕉。答案: ""","[31491, 236]",黄,"[343, 13328, 29891, 29136, 8007, 4099]",yellow
"""_""是传统社会中由家庭或社区通过社会、经济、宗教或血缘关系链接的社会分支。答案：""族""。
""_""是一种大型家养动物，有四条腿，常用于骑乘和赛跑。答案：""马""。
""_""常见于粉笔，用于在黑板上写字。答案: ""","[30868, 234]",白,"[10921, 1332, 29893, 4796, 377, 281]",white
"""_""是一大片流动的水体，通常流入海洋或海。答案：""河""。
""_""位于人类和动物头上。答案：""发""。
""_""是在零之后、二之前的数字。答案: ""","[30287, 231]",一,"[288, 650, 265, 373, 697, 29877]",one
"""_""用于种植树木和作物。答案：""土""。
""_""是一小片静止的水体。答案：""池""。
""_""是一加一的和。答案: ""","[30685, 231]",二,"[29873, 7516, 260, 3252, 1023, 10184]",two
"""_""是常用于珠宝的贵金属。答案：""金""。
""_""用于种植树木和作物。答案：""土""。
""_""是在二之后的数字。答案: ""","[30457, 231]",三,"[29873, 260, 386, 17536, 266, 1468, 2211, 12455]",three
"""_""是对听众发表的正式讲话或演说。答案：""话""。
""_""是在五之后的数字。答案：""六""。
""_""是在三之后的整数。答案: ""","[30928, 232]",四,"[29888, 3023, 285, 17823, 1181, 1701, 12584]",four
"""_""是一个泵血贯穿全身的器官。答案：""心""。
""_""用来连接被河流或道路等障碍分隔的两个地区。答案：""桥""。
""_""是在四之后的数字。答案: ""","[30904, 231]",五,"[29888, 20818, 5713, 285, 5320, 7241]",five
"""_""用来构成一个整体。答案：""部""。
""_""用来表示某物发展中的不同形态或阶段。答案：""版""。
""_""是在五之后的数字。答案: ""","[31304, 232]",六,"[28319, 4832, 269, 1039, 1354, 29879]",six
"""_""是空间中的一个特定位置。答案：""点""。
""_""是在竞赛或战斗中输掉时的体验。答案：""败""。
""_""是在六之后的数字。答案: ""","[31425, 231]",七,"[409, 9881, 344, 269, 29879]",seven
"""_""是未指定或未识别的事物。答案：""项""。
""_""是为特定目的聚集的人，通常用于讨论或决策。答案：""会""。
""_""是在七之后的数字。答案: ""","[31044, 232]",八,"[29319, 10096, 9475, 29872, 321, 15761]",eight
"""_""是人们通常进行工作的地方。答案：""局""。
""_""是一种通常甜的并且来自植物的食物类型。答案：""果""。
""_""是在八之后的数字。答案: ""","[31321, 231]",九,"[1240, 302, 17081, 29876, 14183, 6836]",nine
"""_""用来表示某物发展中的不同形态或阶段。答案：""版""。
""_""是地球表面的大自然升高地。答案：""山""。
""_""是在九之后的数字。答案: ""","[30802, 232]",十,"[29873, 734, 260, 3006, 841, 371]",ten
"""_""是在九百九十九之后的数值。答案：""千""。
""_""是数值，等于10个十。答案：""百""。
""_""是身体的一部分，包含大脑、眼睛、耳朵、鼻子和嘴巴。答案: ""","[31584, 232]",头,"[354, 29882, 540, 298, 2343, 2813]",head
"""_""是《星球大战》系列中的一个角色。答案：""汉""。
""_""是未指定或未识别的事物。答案：""项""。
""_""是你可以购买商品或服务的地方。答案: ""","[31758, 232]",店,"[528, 17394, 269, 18296, 845, 29879, 19032]",shop
"""_""用来为设备供电。答案：""电""。
""_""用来制作家具。答案：""木""。
""_""是某种材料的长而窄的一片。答案: ""","[31217, 233]",条,"[380, 17820, 10076, 851, 269, 17010, 710, 29879, 303]",strip
"""_""是人们通常进行工作的地方。答案：""局""。
""_""是被视为个体的人类。答案：""人""。
""_""是城市、镇或村庄中的公共道路。答案: ""","[30813, 235]",街,"[380, 12243, 11952, 13045, 851, 269, 710, 29352, 29879, 303]",street
"""_""是用来描述人们居住的住宅单元的术语。答案：""户""。
""_""常见于香蕉。答案：""黄""。
""_""用来构成一个整体。答案: ""","[30636, 236]",部,"[862, 282, 760, 3300, 3274, 610, 1595, 29886]",part
"""_""是在七之后的数字。答案：""八""。
""_""用来在海滩上建造城堡。答案：""沙""。
""_""用来看我们周围的一切。答案: ""","[30895, 234]",目,"[29872, 1032, 321, 10977]",eye
"""_""是某种材料的长而窄的一片。答案：""条""。
""_""用来表示某物发展中的不同形态或阶段。答案：""版""。
""_""是开阔土地的广阔区域，用来种植作物。答案: ""","[31632, 232]",场,"[29888, 1746, 5713, 285, 2671, 29607, 7241]",field
"""_""在排球和网球等运动中用来划分比赛区域。答案：""网""。
""_""是右的相反方向。答案：""左""。
""_""是某事物是、曾是或将要建立的位置。答案: ""","[31702, 232]",址,"[1039, 2746, 269, 1354, 29879, 3268, 7845]",site
"""_""是对过去事件的研究，尤其是人类事务。答案：""史""。
""_""用来清洁表面或覆盖身体。答案：""布""。
""_""用来找出词语的意义。答案: ""","[31474, 233]",意,"[29885, 592, 2099, 286, 12676, 1004, 6593]",meaning
"""_""是人们通常进行工作的地方。答案：""局""。
""_""是在竞赛或战斗中输掉时的体验。答案：""败""。
""_""是一种艺术形式，涉及到身体的运动，通常是有节奏的并伴随音乐。答案: ""","[31939, 235]",舞,"[18386, 270, 6025, 1388, 17948, 29881, 1146]",dance
"""_""是在四之后的数字。答案：""五""。
""_""是一种储存机械能量并且可以被压缩或拉伸的装置。答案：""春""。
""_""是语言中单独的、有意义的元素，与其他字一起（或有时单独）用来构成句子，当书写或打印时，通常在两边显示为空格。答案: ""","[30578, 232]",字,"[827, 13762, 281, 8879, 1742, 6365, 1734, 29893]",word
"""_""是一大片流动的水体，通常流入海洋或海。答案：""河""。
""_""是覆盖地球大部分表面的大片盐水。答案：""洋""。
""_""是一起使用或被视为一个单位的两件事物的集合。答案: ""","[31960, 232]",双,"[282, 3300, 5101, 3274, 18784, 29886]",pair
"""_""是对听众发表的正式讲话或演说。答案：""话""。
""_""用于烹饪和提供温暖。答案：""火""。
""_""用来坐和休息。答案: ""","[31780, 232]",座,"[409, 12949, 344, 7205, 269, 29879]",seat
"""_""是一小片静止的水体。答案：""池""。
""_""是开阔土地的广阔区域，用来种植作物。答案：""场""。
""_""用来照亮黑暗的空间。答案: ""","[30867, 232]",光,"[492, 301, 14172, 619, 3473, 4366, 3578, 29880]",light
"""_""用于种植树木和作物。答案：""土""。
""_""位于人类和动物头上。答案：""发""。
""_""是在九百九十九之后的数值。答案: ""","[31159, 232]",千,"[29873, 260, 10405, 386, 266, 12595, 7693]",thousand
"""_""用来测量某物移动的快慢。答案：""速""。
""_""是一种高耸的结构，可用于观察、通信或存储等各种目的。答案：""塔""。
""_""是一个经常与寒冷和极地地区相关的基本方向。答案: ""","[30662, 232]",北,"[694, 15459, 6641, 302, 3643, 29876, 1217]",north
"""_""是四边相等且四个角都是直角的形状。答案：""方""。
""_""用来制作家具。答案：""木""。
""_""用来执行特定任务或生产某物。答案: ""","[31429, 233]",机,"[23523, 29885, 655, 8628, 4933, 286, 611, 7672, 5825]",machine
"""_""是组织或政府中拥有权威职位的人。答案：""官""。
""_""是在九百九十九之后的数值。答案：""千""。
""_""用来测量时间。答案: ""","[30594, 233]",时,"[29873, 2034, 931, 2230, 260, 9346, 5335, 19538]",time
"""_""是在竞赛或战斗中输掉时的体验。答案：""败""。
""_""是以温暖的天气为特征的季节。答案：""夏""。
""_""是促进或增强福祉的东西。答案: ""","[31107, 232]",利,"[367, 13982, 29890, 915, 3856, 14169, 7795, 1785, 289]",benefit
"""_""是乡村地区一小群房屋的社区或群体。答案：""村""。
""_""用来执行特定任务或生产某物。答案：""机""。
""_""是某人或某物位于或被放置的地方。答案: ""","[30956, 231]",位,"[13686, 282, 1066, 3283, 1129, 926, 2602, 772, 29886]",position
"""_""是常用于珠宝的贵金属。答案：""金""。
""_""用来移除文本或数据。答案：""删""。
""_""是某些国家或帝国的主要行政划分。答案: ""","[31600, 234]",省,"[282, 1326, 12291, 16123, 558, 771, 8482, 544, 410, 29886]",province
"""_""是城市、镇或村庄中的公共道路。答案：""街""。
""_""是某物的类别或类型。答案：""种""。
""_""是股票、债券或其他证券被买卖的地方。答案: ""","[31398, 231]",交,"[5566, 6543, 429, 29872, 14523, 321, 735]",exchange
"""_""用来识别或描述物体的外观。答案：""色""。
""_""是用来描述人们居住的住宅单元的术语。答案：""户""。
""_""是距离某物的边缘或外界等距离的点。答案: ""","[30275, 231]",中,"[2460, 29885, 17662, 7145, 3737, 286, 7256, 6563]",middle
"""_""用来抓取或持有物体。答案：""手""。
""_""是在八之后的数字。答案：""九""。
""_""是你与之共享亲密个人关系的人。答案: ""","[31373, 232]",友,"[29888, 1341, 3484, 285, 5121, 7932, 18326, 1424]",friend
"""_""是右的相反方向。答案：""左""。
""_""是某物的明显部分或子分区。答案：""段""。
""_""用来识别或描述物体的外观。答案: ""","[31085, 235]",色,"[1302, 29883, 1054, 784, 10965, 274, 2780, 2927, 1111]",color
"""_""是常用于珠宝的贵金属。答案：""金""。
""_""是由笔、铅笔或画笔等制成的狭长连续标记。答案：""线""。
""_""是某物的类别或类型。答案: ""","[31893, 234]",种,"[29895, 2924, 19015, 1984, 8506, 9089, 413, 14380]",kind
"""_""是覆盖地球大部分表面的大片盐水。答案：""洋""。
""_""是某人或某物位于或被放置的地方。答案：""位""。
""_""是在法庭程序中主持审判的人，无论是独自一人还是作为评判团的一部分。答案: ""","[31791, 232]",判,"[3623, 4900, 17675, 6577, 29926, 432, 16833]",judge
"""_""是某事物是、曾是或将要建立的位置。答案：""址""。
""_""是大气中浮动的凝结水蒸气的可见质量。答案：""云""。
""_""是学生去学习的地方。答案: ""","[31071, 233]",校,"[1364, 1557, 816, 3762, 27041, 269, 885, 29879]",school
"""_""是大气中浮动的凝结水蒸气的可见质量。答案：""云""。
""_""用来在海滩上建造城堡。答案：""沙""。
""_""是具有特定目的或功能的建筑物。答案: ""","[31901, 233]",构,"[10582, 380, 2281, 23905, 851, 6220, 269, 3829, 710, 29879, 4984, 303]",structure
"""_""是某些国家或帝国的主要行政划分。答案：""省""。
""_""用来识别或描述物体的外观。答案：""色""。
""_""是作为正式服装的一部分围绕脖子的。答案: ""","[31320, 234]",结,"[29873, 2034, 260, 22134, 19538]",tie
"""_""用来为设备供电。答案：""电""。
""_""是我们行走和建造房屋的地方。答案：""地""。
""_""用来阐释一个观点或概念。答案: ""","[31507, 231]",例,"[429, 29872, 1342, 4392, 4773, 321, 735]",example
"""_""是山丘或山脉之间的低地，通常有河流穿过。答案：""谷""。
""_""用来携带物品。答案：""包""。
""_""是人的头的前部，包括额头、眼睛、鼻子和嘴巴。答案: ""","[30806, 236]",面,"[29888, 17470, 3700, 285, 5444, 2161, 2258, 4024]",face
"""_""是传统社会中由家庭或社区通过社会、经济、宗教或血缘关系链接的社会分支。答案：""族""。
""_""是一些位于一起、聚集在一起或被归类在一起的人或物。答案：""群""。
""_""用来连接被河流或道路等障碍分隔的两个地区。答案: ""","[31749, 233]",桥,"[29890, 1506, 18419, 289, 28635, 12945, 19515, 1182]",bridge
"""_""用来构成一个整体。答案：""部""。
""_""是在三之后的整数。答案：""四""。
""_""是未指定或未识别的事物。答案: ""","[31888, 236]",项,"[277, 667, 568, 29875, 372, 2944, 474]",item
"""_""是构成地球表面部分的固体矿物材料。答案：""岩""。
""_""是在九之后的数字。答案：""十""。
""_""用来移除文本或数据。答案: ""","[31916, 232]",删,"[7374, 270, 8143, 628, 311, 6144, 316, 5217, 29881]",delete
"""_""是在二之后的数字。答案：""三""。
""_""是乡村地区一小群房屋的社区或群体。答案：""村""。
""_""是一些位于一起、聚集在一起或被归类在一起的人或物。答案: ""","[31829, 234]",群,"[29887, 17170, 4071, 2972, 629, 2318, 867, 330]",group
"""_""是常用于珠宝的贵金属。答案：""金""。
""_""是常与爱情和激情相关联的颜色。答案：""红""。
""_""是天生的才能或技能。答案: ""","[31979, 233]",才,"[29873, 24242, 5969, 260, 941, 20411, 11062, 17694]",talent
"""_""是在竞赛或战斗中输掉时的体验。答案：""败""。
""_""是在九百九十九之后的数值。答案：""千""。
""_""是提供愉悦或满足感知体验的特征。答案: ""","[30630, 234]",美,"[367, 29890, 915, 6562, 15409, 289]",beauty
"""_""常见于粉笔，用于在黑板上写字。答案：""白""。
""_""是构成地球表面部分的固体矿物材料。答案：""岩""。
""_""用来支持或抬高某物。答案: ""","[31037, 232]",台,"[7481, 29886, 282, 18870, 12120, 572, 13974, 715, 2174]",platform
"""_""是一种通常甜的并且来自植物的食物类型。答案：""果""。
""_""用来看我们周围的一切。答案：""目""。
""_""是人们居住的地方。答案: ""","[31654, 232]",屋,"[5089, 29882, 10774, 8697, 298, 9261, 1251, 3699]",house
"""_""是通常用于阅读的平面物体。答案：""平""。
""_""是在九百九十九之后的数值。答案：""千""。
""_""是太阳系中心的一颗恒星，为地球提供光和热。答案: ""","[31430, 236]",阳,"[269, 2146, 29879, 6575, 11445, 480]",sun
"""_""是构成地球表面部分的固体矿物材料。答案：""岩""。
""_""是具有特定目的或功能的建筑物。答案：""构""。
""_""是为特定目的聚集的人，通常用于讨论或决策。答案: ""","[30437, 231]",会,"[17897, 29885, 592, 11781, 286, 1004, 5870]",meeting
"""_""是在冬季从天空降落的一种降水形式。答案：""雪""。
""_""是通常用于阅读的平面物体。答案：""平""。
""_""是对过去事件的研究，尤其是人类事务。答案: ""","[30911, 232]",史,"[2918, 29882, 670, 3603, 9825, 298, 7251, 16211, 18434, 4955, 22880]",history
"""_""是对过去事件的研究，尤其是人类事务。答案：""史""。
""_""用来照亮黑暗的空间。答案：""光""。
""_""是山丘或山脉之间的低地，通常有河流穿过。答案: ""","[31112, 235]",谷,"[791, 28519, 29894, 325, 19599, 659, 1564, 2947, 22044]",valley
"""_""是男性的一个例子。答案：""男""。
""_""是空间中的一个特定位置。答案：""点""。
""_""是四边相等且四个角都是直角的形状。答案: ""","[30525, 233]",方,"[18074, 6862, 10674, 3044, 17619, 269, 26613, 29879]",square
"""_""是未指定或未识别的事物。答案：""项""。
""_""是一种储存机械能量并且可以被压缩或拉伸的装置。答案：""春""。
""_""用来描述大约同时代出生和生活的所有人。答案: ""","[30690, 231]",代,"[1176, 12623, 479, 29887, 18530, 1737, 1885, 4738, 2531, 330]",generation
"""_""是常用于珠宝的贵金属。答案：""金""。
""_""是比洋小的大片盐水。答案：""海""。
""_""是指向北的基本方向的相反方向。答案: ""","[30601, 232]",南,"[577, 13267, 3669, 269, 29879, 578, 7062]",south
"""_""是24小时的时期，通常理解为地球完成一次自转所需的时间。答案：""日""。
""_""是我们行走和建造房屋的地方。答案：""地""。
""_""是人中被视为道德上好或可取的品质。答案: ""","[31169, 232]",德,"[3516, 1403, 15389, 29894, 2405, 325, 27935, 4610, 10636]",virtue
"""_""是动物身体从脊柱基部延伸出的部分。答案：""尾""。
""_""用来阅读故事。答案：""书""。
""_""是传统社会中由家庭或社区通过社会、经济、宗教或血缘关系链接的社会分支。答案: ""","[30999, 233]",族,"[29873, 9434, 260, 534, 3626, 29563, 3367, 509]",tribe
"""_""是城市、镇或村庄中的公共道路。答案：""街""。
""_""常见于粉笔，用于在黑板上写字。答案：""白""。
""_""是人们居住和工作的大型人类聚居地。答案: ""","[30626, 232]",城,"[29883, 7537, 274, 4272, 455, 20752, 12690, 4583]",city
"""_""位于人类和动物头上。答案：""发""。
""_""是我们行走和建造房屋的地方。答案：""地""。
""_""用来交流思想和观点。答案: ""","[31505, 235]",语,"[10906, 6468, 11675, 301, 425, 6361, 3893, 4086, 433, 29880]",language
"""_""是未指定或未识别的事物。答案：""项""。
""_""是未到青春期的年轻人类。答案：""子""。
""_""用来测量某物移动的快慢。答案: ""","[31859, 236]",速,"[961, 805, 6210, 269, 1028, 5965, 29879, 19322]",speed
"""_""是在三之后的整数。答案：""四""。
""_""是在七之后的数字。答案：""八""。
""_""是我们行走和建造房屋的地方。答案: ""","[30533, 232]",地,"[29887, 17170, 5962, 4071, 2057, 629, 867, 330]",ground
"""_""是人中被视为道德上好或可取的品质。答案：""德""。
""_""是我们行走和建造房屋的地方。答案：""地""。
""_""是用来描述向前移动或取得进展的术语。答案: ""","[31174, 235]",进,"[17263, 594, 29874, 3061, 328, 6564, 263]",advance
"""_""是一大片流动的水体，通常流入海洋或海。答案：""河""。
""_""是一种常用于放松或取暖的饮料。答案：""茶""。
""_""是尝试达成某事的行为。答案: ""","[31787, 235]",试,"[271, 1131, 472, 21609, 15127, 4218, 29874, 263, 1098]",attempt
"""_""是一大片流动的水体，通常流入海洋或海。答案：""河""。
""_""常作为礼物赠送，并可在花园中找到。答案：""花""。
""_""是在竞赛或战斗中输掉时的体验。答案: ""","[31955, 235]",败,"[20653, 270, 1753, 311, 8686, 822, 316, 29881]",defeat
"""_""是人们居住的地方。答案：""屋""。
""_""是股票、债券或其他证券被买卖的地方。答案：""交""。
""_""是动物身体从脊柱基部延伸出的部分。答案: ""","[31631, 232]",尾,"[29873, 12464, 260, 941, 11062, 18237]",tail
"""_""在排球和网球等运动中用来划分比赛区域。答案：""网""。
""_""是大气中浮动的凝结水蒸气的可见质量。答案：""云""。
""_""是生下孩子的女性。答案: ""","[31763, 233]",母,"[25550, 29885, 14817, 2730, 3184, 4346, 286, 5637]",mother
"""_""是人中被视为道德上好或可取的品质。答案：""德""。
""_""用来阐释一个观点或概念。答案：""例""。
""_""是西的相反基本方向。答案: ""","[30979, 231]",东,"[2240, 23027, 29872, 9755, 11248, 321]",east
"""_""是在四之后的数字。答案：""五""。
""_""用于烹饪和提供温暖。答案：""火""。
""_""用来归还购买的物品。答案: ""","[30742, 232]",回,"[276, 337, 364, 736, 2457, 2267, 3240, 29878]",return
"""_""用于种植树木和作物。答案：""土""。
""_""是一个社会或政府为了处理犯罪、商业协议和社会关系而发展的规则系统。答案：""法""。
""_""是对听众发表的正式讲话或演说。答案: ""","[31852, 235]",话,"[961, 805, 269, 1028, 5965, 12032, 29879]",speech
"""_""是一种大型家养动物，有四条腿，常用于骑乘和赛跑。答案：""马""。
""_""是空间中的一个特定位置。答案：""点""。
""_""是未到青春期的年轻人类。答案: ""","[30319, 232]",子,"[4161, 29883, 305, 2278, 274, 521, 18558, 5145]",child
"""_""是一个泵血贯穿全身的器官。答案：""心""。
""_""常作为礼物赠送，并可在花园中找到。答案：""花""。
""_""是一种高耸的结构，可用于观察、通信或存储等各种目的。答案: ""","[31831, 232]",塔,"[29873, 517, 260, 304, 19372]",tower
"""_""是你与之共享亲密个人关系的人。答案：""友""。
""_""是在法庭程序中主持审判的人，无论是独自一人还是作为评判团的一部分。答案：""判""。
""_""位于人类和动物头上。答案: ""","[30910, 232]",发,"[447, 29882, 2350, 298, 23535, 11315]",hair
"""_""是在零之后、二之前的数字。答案：""一""。
""_""常见于粉笔，用于在黑板上写字。答案：""白""。
""_""是通常用于阅读的平面物体。答案: ""","[30606, 232]",平,"[29888, 20620, 12151, 285, 17422, 1579, 1652]",flat
"""_""是一种储存机械能量并且可以被压缩或拉伸的装置。答案：""春""。
""_""是可以挂在墙上的艺术作品。答案：""画""。
""_""是男性的一个例子。答案: ""","[31203, 234]",男,"[29885, 655, 14263, 4439, 286, 611, 19202, 5156]",male
"""_""是在六之后的数字。答案：""七""。
""_""常作为礼物赠送，并可在花园中找到。答案：""花""。
""_""用来为设备供电。答案: ""","[31679, 234]",电,"[4552, 15436, 3546, 29872, 12646, 295, 560, 321, 6146]",electric
"""_""是夜空中发光的天体。答案：""星""。
""_""是身体的一部分，包含大脑、眼睛、耳朵、鼻子和嘴巴。答案：""头""。
""_""是用来描述人们居住的住宅单元的术语。答案: ""","[31229, 233]",户,"[5089, 29882, 10774, 22329, 8697, 298, 9261, 1251, 3699]",household
"""_""是火车或公共汽车定期停靠以便乘客上下车的地方。答案：""站""。
""_""是通常用于阅读的平面物体。答案：""平""。
""_""是被视为个体的人类。答案: ""","[30313, 231]",人,"[282, 546, 3736, 6774, 2022, 10532, 1236, 412, 639, 29886]",person
"""_""是数值，等于10个十。答案：""百""。
""_""是在竞赛或战斗中输掉时的体验。答案：""败""。
""_""是某物的明显部分或子分区。答案: ""","[31559, 233]",段,"[3471, 409, 344, 8803, 4004, 269, 29879, 5226, 2042, 21149]",section
"""_""是一种通常甜的并且来自植物的食物类型。答案：""果""。
""_""用来描述增加或向上移动。答案：""起""。
""_""是组织或政府中拥有权威职位的人。答案: ""","[31694, 232]",官,"[3344, 6221, 310, 288, 2696, 29158, 1283, 29877, 974]",official
"""_""是在法庭程序中主持审判的人，无论是独自一人还是作为评判团的一部分。答案：""判""。
""_""是西的相反基本方向。答案：""东""。
""_""是数值，等于10个十。答案: ""","[31047, 234]",百,"[22888, 9074, 6893, 29882, 6905, 298]",hundred
"""_""用来看我们周围的一切。答案：""目""。
""_""是四边相等且四个角都是直角的形状。答案：""方""。
""_""是人们通常进行工作的地方。答案: ""","[31655, 232]",局,"[3344, 310, 288, 2696, 20205, 974, 1283, 8034, 29877]",office
"""_""是以温暖的天气为特征的季节。答案：""夏""。
""_""是绕着行星运转的自然卫星。答案：""月""。
""_""是构成地球表面部分的固体矿物材料。答案: ""","[31753, 232]",岩,"[7679, 364, 10198, 307, 696, 20821, 29878]",rock
"""_""是由笔、铅笔或画笔等制成的狭长连续标记。答案：""线""。
""_""是一个社会或政府为了处理犯罪、商业协议和社会关系而发展的规则系统。答案：""法""。
""_""用来描述增加或向上移动。答案: ""","[31558, 235]",起,"[364, 14451, 374, 10107, 5161, 3780, 29878]",rise
"""_""是四边相等且四个角都是直角的形状。答案：""方""。
""_""是一种艺术形式，涉及到身体的运动，通常是有节奏的并伴随音乐。答案：""舞""。
""_""是右的相反方向。答案: ""","[31651, 232]",左,"[25874, 301, 2175, 454, 1563, 29880, 280]",left
"""_""是比洋小的大片盐水。答案：""海""。
""_""是由笔、铅笔或画笔等制成的狭长连续标记。答案：""线""。
""_""是我们听到的东西。答案: ""","[30941, 236]",音,"[577, 6047, 3669, 269, 29879, 29802, 578]",sound
"""_""是一小片静止的水体。答案：""池""。
""_""是你可以购买商品或服务的地方。答案：""店""。
""_""用来控制或影响人或物。答案: ""","[31074, 232]",力,"[12248, 282, 13519, 4764, 1129, 772, 3081, 29886]",power
"""_""是夜空中发光的天体。答案：""星""。
""_""是对听众发表的正式讲话或演说。答案：""话""。
""_""是以温暖的天气为特征的季节。答案: ""","[31241, 232]",夏,"[2533, 269, 2083, 2146, 29879, 480, 11801, 22792]",summer


==> figures/mistral-7b-v1/cloze/de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str
"Ein ""___"" ist ein langes, schmales Stück eines bestimmten Materials. Antwort: ""Streifen"".
Ein ""___"" ist ein Ort, an dem Menschen leben. Antwort: ""Haus"".
Ein ""___"" wird verwendet, um Geschichten zu lesen. Antwort: ""","[365, 10944, 28760, 21221, 28053, 17680]",Buch,"[1798, 1359, 1820, 28726, 287, 3521]",book
"Eine ""___"" wird verwendet, um etwas zu stützen oder zu erhöhen. Antwort: ""Plattform"".
Die Zahl ""___"" ist die ganze Zahl, die auf die Drei folgt. Antwort: ""vier"".
Eine ""___"" ist eine sichtbare Masse aus kondensiertem Wasserdampf, die in der Atmosphäre schwebt. Antwort: ""","[28780, 20093, 394, 12840]",Wolke,"[8180, 28717, 512, 23390, 533, 277, 6945]",cloud
"Ein ""___"" ist jemand, mit dem Sie eine enge persönliche Beziehung haben. Antwort: ""Freund"".
Ein ""___"" ist eine große Wasserfläche, die von Land umgeben ist. Antwort: ""See"".
Eine ""___"" wird zum Tragen von Gegenständen verwendet. Antwort: ""","[320, 28738, 14247]",Tasche,"[3175, 28726, 287, 19001, 6635, 15771]",bag
"Ein ""___"" ist ein Teil des Körpers, der das Gehirn, die Augen, die Ohren, die Nase und den Mund enthält. Antwort: ""Kopf"".
""Die ""___"" ist der Punkt, der von den Seiten oder äußeren Begrenzungen einer Sache gleich weit entfernt ist. Antwort: ""Mitte"".
Ein ""___"" wird zum Essen und Sprechen benutzt. Antwort: ""","[351, 24887, 28755, 15818, 10495]",Mund,"[3418, 20123, 22182, 28719, 290, 5108, 5326]",mouth
"Eine ""___"" ist eine Hauptverwaltungseinheit bestimmter Länder oder Reiche. Antwort: ""Provinz"".
Ein ""___"" wird bei Sportarten wie Volleyball und Tennis verwendet, um das Spielfeld zu unterteilen. Antwort: ""Netz"".
""Ein ""___"" wird für die Anpflanzung von Bäumen und Nutzpflanzen verwendet. Antwort: ""","[18555, 3268, 365, 6681, 28760]",Boden,"[667, 579, 28713, 268, 14315]",soil
"Ein ""___"" ist ein Ort, an dem Züge oder Busse regelmäßig halten, damit die Fahrgäste ein- oder aussteigen können. Antwort: ""Bahnhof"".
Ein ""___"" ist ein großer Salzwasserkörper, der kleiner als ein Ozean ist. Antwort: ""Meer"".
Ein ""___"" ist eine große natürliche Erhebung auf der Erdoberfläche. Antwort: ""","[3405, 14813, 365, 1739, 28760, 23531, 3574]",Berg,"[3418, 4766, 13022, 28719, 290, 10660, 22182, 5326]",mountain
"Eine ""___"" ist eine Hauptverwaltungseinheit bestimmter Länder oder Reiche. Antwort: ""Provinz"".
Ein ""___"" wird bei Sportarten wie Volleyball und Tennis verwendet, um das Spielfeld zu unterteilen. Antwort: ""Netz"".
Ein ""___"" wird verwendet, um Oberflächen zu reinigen oder Körper zu bedecken. Antwort: ""","[320, 16063, 28738]",Tuch,"[28717, 17673, 512, 23390, 533, 277]",cloth
"""Ein ""___"" ist eine Form von Niederschlag, der im Winter vom Himmel fällt. Antwort: ""Schnee"".
Eine ""___"" ist ein Gerät, das mechanische Energie speichert und gestaucht oder gedehnt werden kann. Antwort: ""Feder"".
Ein ""___"" ist ein Organ, das Blut durch den Körper pumpt. Antwort: ""","[28769, 2584, 382, 650, 2428, 22026, 18078]",Herz,"[400, 14754, 3934, 3031, 28716, 265, 295]",heart
"Eine ""___"" ist ein natürlicher unterirdischer Raum, der groß genug ist, um von einem Menschen betreten zu werden. Antwort: ""Höhle"".
Die Zahl nach der Acht ist die ""___"". Antwort: ""Neun"".
Eine ""___"" wird zum Greifen oder Halten von Gegenständen verwendet. Antwort: ""","[28769, 382, 26135, 2641, 6322, 7737, 8225]",Hand,"[2625, 6700, 2799, 3631, 1021, 28716, 295, 7645]",hand
"""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""Generation"".
Ein ""___"" ist ein kleines Gewässer mit ruhigem Wasser. Antwort: ""Teich"".
Ein ""___"" ist ein Zeitraum von 24 Stunden, der oft als die Zeit verstanden wird, die die Erde für eine Umdrehung benötigt. Antwort: ""","[320, 28738, 4450, 14247, 12996]",Tag,"[28715, 281, 1705, 1370, 1466, 1866]",day
"""Eine ""___"" ist eine Kategorie oder ein Typ von etwas. Antwort: ""Art"".
""Eine ""___"" erlebt man, wenn man einen Wettbewerb oder eine Schlacht verliert. Antwort: ""Niederlage"".
Ein ""___"" ist ein Himmelskörper, der am Nachthimmel leuchtet. Antwort: ""","[6732, 2349, 662, 318, 26103, 718, 28735]",Stern,"[303, 6514, 28713, 4580, 268, 341, 7890, 20295]",star
"Ein ""___"" ist ein Getreide, das in der Küche häufig verwendet wird und in vielen Ländern ein Grundnahrungsmittel ist. Antwort: ""Reis"".
Eine ""___"" ist ein Ort, an dem Schüler lernen. Antwort: ""Schule"".
Eine ""___"" ist ein Gerät, das mechanische Energie speichert und gestaucht oder gedehnt werden kann. Antwort: ""","[22377, 5980, 12969, 4615, 28765, 401]",Feder,"[7558, 886, 28713, 7378, 268, 7474, 22694, 668]",spring
"""Ein ""___"" wird verwendet, um einen Anstieg oder eine Aufwärtsbewegung zu beschreiben. Antwort: ""Anstieg"".
""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""Generation"".
Ein ""___"" ist ein natürlicher Satellit, der einen Planeten umkreist. Antwort: ""","[351, 3217, 7115, 28755, 7672, 24603, 6885]",Mond,"[3418, 28719, 11375, 290, 5326]",moon
"Ein ""___"" ist ein großer Salzwasserkörper, der kleiner als ein Ozean ist. Antwort: ""Meer"".
""Ein ""___"" ist eine Form von Niederschlag, der im Winter vom Himmel fällt. Antwort: ""Schnee"".
Ein ""___"" wird für die Herstellung von Möbeln verwendet. Antwort: ""","[28769, 28584, 382, 10488, 4170]",Holz,"[14277, 4768, 28727, 809, 4871, 275]",wood
"Ein ""___"" ist ein Teil des Körpers, der das Gehirn, die Augen, die Ohren, die Nase und den Mund enthält. Antwort: ""Kopf"".
""Ein ""___"" wird verwendet, um einen Anstieg oder eine Aufwärtsbewegung zu beschreiben. Antwort: ""Anstieg"".
Ein ""___"" ist eine kleine Gemeinschaft oder Gruppe von Häusern in einem ländlichen Gebiet. Antwort: ""","[384, 4957, 2378, 10707, 27577, 28757]",Dorf,"[5219, 16767, 25521, 3074, 6435, 28728, 4314, 363]",village
"Ein ""___"" wird zum Gehen und Laufen verwendet. Antwort: ""Fuß"".
Ein ""___"" ist ein Ort, an dem Menschen normalerweise ihre Arbeit verrichten. Antwort: ""Büro"".
Ein ""___"" ist ein großes Gebiet, das hauptsächlich mit Bäumen und Unterholz bedeckt ist. Antwort: ""","[28780, 24867, 394, 6418, 24050]",Wald,"[2417, 285, 994, 902, 354, 8613, 12459, 28722, 1392]",forest
"Eine ""___"" wird oft verschenkt und ist in Gärten zu finden. Antwort: ""Blume"".
Eine ""___"" ist eine Störung, die Energie durch Materie oder Raum überträgt. Antwort: ""Welle"".
Ein ""___"" ist ein Netz von Linien, die sich kreuzen und eine Reihe von Quadraten oder Rechtecken bilden. Antwort: ""","[6622, 27903, 28777, 420]",Gitter,"[9544, 15854, 820, 10541, 28721, 847, 319]",grid
"Eine ""___"" ist ein Ort, an dem Schüler lernen. Antwort: ""Schule"".
Die Zahl, die auf die Vier folgt, ist die ""___"". Antwort: ""fünf"".
Ein ""___"" ist ein Musikstück mit Text, das gesungen wird. Antwort: ""","[27566, 11469, 9020, 393, 28758]",Lied,"[1966, 579, 28713, 268, 4034, 667, 1265]",song
"Ein ""___"" ist ein großer Körper aus Salzwasser, der den größten Teil der Erdoberfläche bedeckt. Antwort: ""Ozean"".
Ein ""___"" ist eine Person, die entweder allein oder als Teil eines Gremiums von Richtern den Vorsitz in einem Gerichtsverfahren führt. Antwort: ""Richter"".
""A ""___"" ist lebensnotwendig und wird zum Trinken und Reinigen verwendet. Antwort: ""","[28780, 24366, 22648, 24867, 394, 7336]",Wasser,"[4985, 9175, 28727, 2130, 275, 4940, 7078]",water
"""Eine ""___"" ist eine Kategorie oder ein Typ von etwas. Antwort: ""Art"".
Die Zahl ""___"" kommt nach der Sechs. Antwort: ""Sieben"".
Ein ""___"" ist ein kleines Gewässer mit ruhigem Wasser. Antwort: ""","[2263, 320, 28738, 8946]",Teich,"[1627, 2345, 17984, 19571, 284, 28720, 766]",pond
"Ein ""___"" ist ein Himmelskörper, der am Nachthimmel leuchtet. Antwort: ""Stern"".
Eine ""___"" ist ein Ort, an dem Aktien, Anleihen oder andere Wertpapiere gekauft und verkauft werden. Antwort: ""Börse"".
""Ein ""___"" wird zum Bauen von Burgen am Strand verwendet. Antwort: ""","[7512, 17904, 7506, 3652, 14524, 318, 28735]",Sand,"[6830, 28713, 20297, 268, 637, 3820, 8417]",sand
"Eine ""___"" ist eine Zahl, die nach der Null und vor der Zwei kommt. Antwort: ""Eins"".
Ein ""___"" wird zum Sitzen und Ausruhen verwendet. Antwort: ""Sitz"".
Ein ""___"" ist ein großer, fließender Wasserkörper, der normalerweise in ein Meer oder einen Ozean mündet. Antwort: ""","[2494, 3188, 28765, 401]",Fluss,"[373, 3191, 408, 814, 5350, 6016, 7782, 28712, 8191]",river
"Die Zahl nach der Neun ist die ""___"". Antwort: ""zehn"".
Ein ""___"" ist ein einzelnes bedeutungsvolles sprachliches oder schriftliches Element, das zusammen mit anderen (oder manchmal auch allein) zur Bildung eines Satzes verwendet wird und in der Regel mit einem Leerzeichen auf beiden Seiten geschrieben oder gedruckt wird. Antwort: ""Wort"".
Ein ""___"" ist ein System von Regeln, das eine Gesellschaft oder eine Regierung entwickelt, um mit Verbrechen, Geschäftsvereinbarungen und sozialen Beziehungen umzugehen. Antwort: ""","[2404, 11461, 28777, 420, 5909]",Gesetz,"[2220, 10656, 2309, 28714, 305, 543]",law
"Die Zahl ""___"" ist die ganze Zahl, die auf die Drei folgt. Antwort: ""vier"".
Eine ""___"" ist ein Ort, an dem Aktien, Anleihen oder andere Wertpapiere gekauft und verkauft werden. Antwort: ""Börse"".
Eine ""___"" ist eine Störung, die Energie durch Materie oder Raum überträgt. Antwort: ""","[816, 28780, 394, 2324, 6824, 10699, 4673]",Welle,"[4985, 28727, 21884, 8333, 275, 7078]",wave
"Ein ""___"" ist eine große Wasserfläche, die von Land umgeben ist. Antwort: ""See"".
""Der ""___"" ist eine Himmelsrichtung, die oft mit kalten und polaren Regionen in Verbindung gebracht wird. Antwort: ""Norden"".
Ein ""___"" ist ein großer Körper aus Salzwasser, der den größten Teil der Erdoberfläche bedeckt. Antwort: ""","[28321, 28762, 451]",Ozean,"[13993, 28709, 17918, 289, 402]",ocean
"Ein ""___"" ist ein Ort, an dem etwas gebaut wird, wurde oder wird. Antwort: ""Standort"".
Ein ""___"" ist eine Sache, die nicht spezifiziert oder nicht identifiziert ist. Antwort: ""Gegenstand"".
Eine ""___"" ist ein natürlicher unterirdischer Raum, der groß genug ist, um von einem Menschen betreten zu werden. Antwort: ""","[28769, 382, 18137]",Höhle,"[28717, 17630, 277, 25553, 7913, 2591]",cave
"Ein ""___"" ist ein Zeitraum von 24 Stunden, der oft als die Zeit verstanden wird, die die Erde für eine Umdrehung benötigt. Antwort: ""Tag"".
Ein ""___"" wird für die Herstellung von Möbeln verwendet. Antwort: ""Holz"".
Ein ""___"" ist ein großer Salzwasserkörper, der kleiner als ein Ozean ist. Antwort: ""","[351, 2597, 28755, 7121]",Meer,"[427, 18324, 6163, 28713, 268, 331]",sea
"Ein ""___"" wird verwendet, um dunkle Räume zu beleuchten. Antwort: ""Licht"".
Ein ""___"" wird für Sportarten wie Fußball und Basketball verwendet. Antwort: ""Ball"".
Ein ""___"" ist eine große Wasserfläche, die von Land umgeben ist. Antwort: ""","[7992, 3868, 1091, 1980, 318, 28735]",See,"[2220, 28714, 14411, 305, 543]",lake
"""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""Generation"".
Ein ""___"" wird verwendet, um ein Ganzes zu bilden. Antwort: ""Teil"".
Eine ""___"" wird verwendet, um Informationen oder Daten bereitzustellen. Antwort: ""","[1186, 28824, 7774, 2190, 2332, 6018]",Quelle,"[579, 28713, 1394, 5271, 2832, 268, 667, 18193]",source
"Ein ""___"" ist etwas, das das Wohlbefinden fördert oder steigert. Antwort: ""Nutzen"".
Eine ""___"" ist eine öffentliche Straße in einer Stadt, einer Gemeinde oder einem Dorf. Antwort: ""Straße"".
Ein ""___"" wird zum Kochen und zum Wärmen verwendet. Antwort: ""","[5980, 4615, 28765, 401]",Feuer,"[12621, 285, 7971, 6407, 9257, 3339, 28722]",fire
"Eine ""___"" ist eine sichtbare Masse aus kondensiertem Wasserdampf, die in der Atmosphäre schwebt. Antwort: ""Wolke"".
Eine ""___"" ist eine Frau, die ein Kind zur Welt gebracht hat. Antwort: ""Mutter"".
Ein ""___"" ist ein bestimmter Ort im Raum. Antwort: ""","[28753, 22495, 24413, 367, 23078]",Punkt,"[1627, 2345, 1305, 2275, 284, 19325, 28720]",point
"Ein ""___"" ist eine Person, die entweder allein oder als Teil eines Gremiums von Richtern den Vorsitz in einem Gerichtsverfahren führt. Antwort: ""Richter"".
Ein ""___"" ist ein kleines Gewässer mit ruhigem Wasser. Antwort: ""Teich"".
Eine ""___"" wird verwendet, um verschiedene Formen oder Stadien in der Entwicklung von etwas zu bezeichnen. Antwort: ""","[7155, 28790, 550, 12433, 25423, 13343, 4841, 5760, 2927]",Version,"[1429, 1790, 2751, 740, 333, 28728, 1773, 343, 363, 3502]",version
"Ein ""___"" ist ein großes, vierbeiniges Haustier, das in der Regel zum Reiten und für Rennen verwendet wird. Antwort: ""Pferd"".
Die Zahl ""___"" kommt nach der Sieben. Antwort: ""Acht"".
Ein ""___"" wird für Sportarten wie Fußball und Basketball verwendet. Antwort: ""","[9573, 365, 13450, 9236, 28760, 11828]",Ball,"[4549, 4374, 3175, 6323, 28726, 287, 15771, 2667]",ball
"Ein ""___"" ist eine große offene Fläche, auf der Pflanzen angebaut werden. Antwort: ""Feld"".
Ein ""___"" ist der vordere Teil des Kopfes einer Person, einschließlich der Stirn, der Augen, der Nase und des Mundes. Antwort: ""Gesicht"".
Ein ""___"" ist ein Kunstwerk, das an die Wand gehängt werden kann. Antwort: ""","[2404, 18131, 28777, 420, 5909]",Gemälde,"[6192, 284, 28720, 3358, 4083, 5881, 11514]",painting
"Ein ""___"" ist eine Person, die entweder allein oder als Teil eines Gremiums von Richtern den Vorsitz in einem Gerichtsverfahren führt. Antwort: ""Richter"".
Ein ""___"" ist ein großer, fließender Wasserkörper, der normalerweise in ein Meer oder einen Ozean mündet. Antwort: ""Fluss"".
Ein ""___"" ist ein Ort, an dem Züge oder Busse regelmäßig halten, damit die Fahrgäste ein- oder aussteigen können. Antwort: ""","[20057, 365, 9236, 28760, 25774]",Bahnhof,"[765, 5086, 303, 6514, 28713, 268, 341, 5975, 19849, 20295]",station
"A ""___"" ist eine Farbe, die oft mit Liebe und Leidenschaft assoziiert wird. Antwort: ""rot"".
Eine ""___"" ist eine Zahl, die nach der Null und vor der Zwei kommt. Antwort: ""Eins"".
Ein ""___"" ist ein Getreide, das in der Küche häufig verwendet wird und in vielen Ländern ein Grundnahrungsmittel ist. Antwort: ""","[1925, 399, 28754, 1298]",Reis,"[1491, 373, 14037, 13825, 3191, 408, 17566, 28712]",rice
"""Eine ""___"" wird verwendet, um das Aussehen von Objekten zu identifizieren oder zu beschreiben. Antwort: ""Farbe"".
""Eine ""___"" ist eine förmliche Ansprache oder ein Vortrag, der vor einem Publikum gehalten wird. Antwort: ""Rede"".
Eine ""___"" ist eine schmale, durchgehende Markierung, wie sie mit einem Stift, Bleistift oder Pinsel gemacht wird. Antwort: ""","[14112, 27566, 6678, 11469, 393, 28758]",Linie,"[1144, 2294, 12893, 1407, 28714, 1081, 305, 635]",line
"Eine ""___"" wird verwendet, um Informationen oder Daten bereitzustellen. Antwort: ""Quelle"".
Ein ""___"" wird unternommen, wenn man versucht, etwas zu erreichen. Antwort: ""Versuch"".
Ein ""___"" wird bei Sportarten wie Volleyball und Tennis verwendet, um das Spielfeld zu unterteilen. Antwort: ""","[3147, 418, 6947, 4428, 28759, 5269]",Netz,"[307, 435, 2512, 485, 28711, 1687]",net
"""Der ""___"" ist eine dem Norden entgegengesetzte Himmelsrichtung. Antwort: ""Süden"".
Ein ""___"" ist eine Form mit vier gleichen Seiten und vier rechten Winkeln. Antwort: ""Quadrat"".
Eine ""___"" wird oft verschenkt und ist in Gärten zu finden. Antwort: ""","[365, 28760, 2025, 4919]",Blume,"[285, 972, 14994, 4356, 4699, 2175, 1134, 28722]",flower
"Ein ""___"" wird verwendet, um ein Ganzes zu bilden. Antwort: ""Teil"".
Ein ""___"" dient dazu, alles um uns herum zu sehen. Antwort: ""Auge"".
Ein ""___"" ist ein Getränk, das oft zur Entspannung oder zum Aufwärmen getrunken wird. Antwort: ""","[2263, 320, 28738, 8946]",Tee,"[711, 424, 261, 9510, 28707]",tea
"""Eine ""___"" ist eine förmliche Ansprache oder ein Vortrag, der vor einem Publikum gehalten wird. Antwort: ""Rede"".
Ein ""___"" ist ein Teil des Körpers eines Tieres, der sich von der Basis der Wirbelsäule aus erstreckt. Antwort: ""Schwanz"".
Ein ""___"" wird zum Gehen und Laufen verwendet. Antwort: ""","[21309, 11857, 28765, 401]",Fuß,"[285, 902, 19222, 12459, 28722, 3331, 8014, 6479]",foot
"Ein ""___"" ist ein natürlicher Satellit, der einen Planeten umkreist. Antwort: ""Mond"".
Ein ""___"" ist ein Zahlenwert, der auf neunhundertneunundneunzig folgt. Antwort: ""Tausend"".
""A ""___"" ist ein Edelmetall, das häufig für die Herstellung von Schmuck verwendet wird. Antwort: ""","[7580, 28777, 5792, 25675, 420, 3187, 27085]",Gold,"[5014, 27783, 20918, 1644, 28721, 319, 576]",gold
"Ein ""___"" wird für Sportarten wie Fußball und Basketball verwendet. Antwort: ""Ball"".
Ein ""___"" ist ein Ort, an dem Menschen normalerweise ihre Arbeit verrichten. Antwort: ""Büro"".
Eine ""___"" wird zum Betreten oder Verlassen eines Raumes verwendet. Antwort: ""","[320, 28738]",Tür,"[28715, 281, 2432, 9405, 2251, 511]",door
"Ein ""___"" ist ein Kunstwerk, das an die Wand gehängt werden kann. Antwort: ""Gemälde"".
Ein ""___"" ist ein hohes Bauwerk, das für verschiedene Zwecke wie Beobachtung, Kommunikation oder Lagerung genutzt werden kann. Antwort: ""Turm"".
""Ein ""___"" ist eine Form von Niederschlag, der im Winter vom Himmel fällt. Antwort: ""","[9979, 2522, 1609, 318, 3224, 28735]",Schnee,"[7899, 2502, 28713, 268, 6713]",snow
"Ein ""___"" ist ein Ort, an dem Menschen leben. Antwort: ""Haus"".
Ein ""___"" ist ein Ort, an dem Menschen normalerweise ihre Arbeit verrichten. Antwort: ""Büro"".
Ein ""___"" ist ein großes, vierbeiniges Haustier, das in der Regel zum Reiten und für Rennen verwendet wird. Antwort: ""","[17458, 28753, 367]",Pferd,"[2124, 3292, 10691, 28716, 1752, 295, 7463, 7947]",horse
"Ein ""___"" wird verwendet, um Oberflächen zu reinigen oder Körper zu bedecken. Antwort: ""Tuch"".
""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""Generation"".
Eine ""___"" ist eine Zahl, die nach der Null und vor der Zwei kommt. Antwort: ""","[317, 17392, 1796, 28706]",eins,"[28709, 266, 624, 538, 289, 356]",one
"Ein ""___"" ist ein großer, fließender Wasserkörper, der normalerweise in ein Meer oder einen Ozean mündet. Antwort: ""Fluss"".
Eine ""___"" ist ein Ort, an dem Schüler lernen. Antwort: ""Schule"".
Die Zahl ""___"" ist die Summe von eins plus eins. Antwort: ""","[28764, 12912, 686, 12229, 9098, 8047]",zwei,"[7307, 2323, 261, 989, 10861, 28707]",two
"Ein ""___"" ist ein Ort, an dem Menschen leben. Antwort: ""Haus"".
Ein ""___"" wird verwendet, um Geschichten zu lesen. Antwort: ""Buch"".
Die Zahl, die auf die Zwei folgt, ist die ""___"". Antwort: ""","[28715, 281, 2922, 15898, 1605, 21808]",drei,"[362, 1712, 6955, 16480, 261, 306, 28707]",three
"""Eine ""___"" ist eine förmliche Ansprache oder ein Vortrag, der vor einem Publikum gehalten wird. Antwort: ""Rede"".
Eine ""___"" wird verwendet, um Informationen oder Daten bereitzustellen. Antwort: ""Quelle"".
Die Zahl ""___"" ist die ganze Zahl, die auf die Drei folgt. Antwort: ""","[5219, 11198, 14304, 3074, 28728, 363, 14895]",vier,"[285, 19893, 2308, 902, 12459, 28722, 14171]",four
"Ein ""___"" ist eine Person, die entweder allein oder als Teil eines Gremiums von Richtern den Vorsitz in einem Gerichtsverfahren führt. Antwort: ""Richter"".
Ein ""___"" ist ein Kunstwerk, das an die Wand gehängt werden kann. Antwort: ""Gemälde"".
Die Zahl ""___"" kommt nach der Sieben. Antwort: ""","[1183, 28708, 323, 595, 264, 4755]",acht,"[23893, 317, 17392, 28706, 5435]",eight
"Ein ""___"" ist ein Himmelskörper, der am Nachthimmel leuchtet. Antwort: ""Stern"".
Eine ""___"" wird verwendet, um eine bestimmte Aufgabe zu erfüllen oder etwas zu produzieren. Antwort: ""Maschine"".
Die Zahl nach der Neun ist die ""___"". Antwort: ""","[28764, 1374, 686, 6797]",zehn,"[1210, 3095, 711, 424, 261, 28707]",ten
"Ein ""___"" ist eine natürliche Begabung oder Fähigkeit. Antwort: ""Talent"".
""Eine ""___"" wird benutzt, um Menschen oder Dinge zu kontrollieren oder zu beeinflussen. Antwort: ""Macht"".
Ein ""___"" ist ein Teil des Körpers, der das Gehirn, die Augen, die Ohren, die Nase und den Mund enthält. Antwort: ""","[14020, 524, 28796]",Kopf,"[400, 1811, 28716, 265, 295, 1335]",head
"""Ein ""___"" ist eine Form von Niederschlag, der im Winter vom Himmel fällt. Antwort: ""Schnee"".
Ein ""___"" wird verwendet, um Text oder Daten zu entfernen. Antwort: ""löschen"".
Ein ""___"" ist ein langes, schmales Stück eines bestimmten Materials. Antwort: ""","[4589, 3838, 3490, 662, 318, 718, 28735]",Streifen,"[1117, 303, 26229, 15039, 28713, 1042, 4216, 268, 341, 18184]",strip
"Ein ""___"" ist ein großes, vierbeiniges Haustier, das in der Regel zum Reiten und für Rennen verwendet wird. Antwort: ""Pferd"".
Ein ""___"" ist eine große Wasserfläche, die von Land umgeben ist. Antwort: ""See"".
Eine ""___"" ist eine öffentliche Straße in einer Stadt, einer Gemeinde oder einem Dorf. Antwort: ""","[12360, 3838, 3490, 662, 318, 718, 28735]",Straße,"[1117, 303, 28713, 1042, 5948, 268, 341, 2811, 12776]",street
"Ein ""___"" wird unternommen, wenn man versucht, etwas zu erreichen. Antwort: ""Versuch"".
Eine ""___"" ist eine Hauptverwaltungseinheit bestimmter Länder oder Reiche. Antwort: ""Provinz"".
Ein ""___"" wird verwendet, um ein Ganzes zu bilden. Antwort: ""","[2263, 320, 28738, 8946, 13422]",Teil,"[940, 284, 744, 28720, 4083, 1732, 5881, 1389]",part
"Ein ""___"" ist ein Getränk, das oft zur Entspannung oder zum Aufwärmen getrunken wird. Antwort: ""Tee"".
Ein ""___"" ist ein System von Regeln, das eine Gesellschaft oder eine Regierung entwickelt, um mit Verbrechen, Geschäftsvereinbarungen und sozialen Beziehungen umzugehen. Antwort: ""Gesetz"".
Ein ""___"" dient dazu, alles um uns herum zu sehen. Antwort: ""","[330, 28741, 21575, 3219, 9779]",Auge,"[5421, 317, 1437, 1746, 28706]",eye
"""Ein ""___"" ist eine Form von Niederschlag, der im Winter vom Himmel fällt. Antwort: ""Schnee"".
""A ""___"" ist ein Edelmetall, das häufig für die Herstellung von Schmuck verwendet wird. Antwort: ""Gold"".
Ein ""___"" ist eine große offene Fläche, auf der Pflanzen angebaut werden. Antwort: ""","[5980, 11659, 4615, 28765, 401]",Feld,"[285, 7971, 28722, 6407, 1834, 2222]",field
"Ein ""___"" ist eine Person, die entweder allein oder als Teil eines Gremiums von Richtern den Vorsitz in einem Gerichtsverfahren führt. Antwort: ""Richter"".
Ein ""___"" ist der vordere Teil des Kopfes einer Person, einschließlich der Stirn, der Augen, der Nase und des Mundes. Antwort: ""Gesicht"".
Ein ""___"" ist ein Ort, an dem etwas gebaut wird, wurde oder wird. Antwort: ""","[7613, 23019, 28735, 11934, 662, 9034, 318, 718]",Standort,"[10041, 4043, 28713, 3455, 2144, 268, 1943]",site
"Ein ""___"" ist ein großes, vierbeiniges Haustier, das in der Regel zum Reiten und für Rennen verwendet wird. Antwort: ""Pferd"".
Ein ""___"" ist ein großer, fließender Wasserkörper, der normalerweise in ein Meer oder einen Ozean mündet. Antwort: ""Fluss"".
Ein ""___"" ist ein einzelnes bedeutungsvolles sprachliches oder schriftliches Element, das zusammen mit anderen (oder manchmal auch allein) zur Bildung eines Satzes verwendet wird und in der Regel mit einem Leerzeichen auf beiden Seiten geschrieben oder gedruckt wird. Antwort: ""","[28780, 20093, 394, 22366]",Wort,"[1707, 14277, 22493, 28727, 1045, 809, 2186, 275]",word
"Eine ""___"" wird verwendet, um Informationen oder Daten bereitzustellen. Antwort: ""Quelle"".
Ein ""___"" ist ein Ort, an dem Züge oder Busse regelmäßig halten, damit die Fahrgäste ein- oder aussteigen können. Antwort: ""Bahnhof"".
""Ein ""___"" ist ein Satz von zwei Dingen, die zusammen verwendet oder als Einheit betrachtet werden. Antwort: ""","[28753, 8144, 367]",Paar,"[284, 10402, 28720, 4083, 5881, 5964]",pair
"Ein ""___"" ist ein Organ, das Blut durch den Körper pumpt. Antwort: ""Herz"".
Die Zahl, die auf die Zwei folgt, ist die ""___"". Antwort: ""drei"".
Ein ""___"" wird zum Sitzen und Ausruhen verwendet. Antwort: ""","[20809, 8693, 318, 28735]",Sitz,"[427, 18324, 6163, 28713, 7278, 268, 331]",seat
"Ein ""___"" wird für Sportarten wie Fußball und Basketball verwendet. Antwort: ""Ball"".
Ein ""___"" wird verwendet, um ein Ganzes zu bilden. Antwort: ""Teil"".
Ein ""___"" wird verwendet, um dunkle Räume zu beleuchten. Antwort: ""","[8851, 27566, 11469, 393, 28758]",Licht,"[2061, 1144, 4310, 3646, 18985, 28714, 305, 635]",light
"Eine ""___"" ist eine Störung, die Energie durch Materie oder Raum überträgt. Antwort: ""Welle"".
Die Zahl ""___"" kommt nach der Sechs. Antwort: ""Sieben"".
""Der ""___"" ist eine Himmelsrichtung, die oft mit kalten und polaren Regionen in Verbindung gebracht wird. Antwort: ""","[2501, 1770, 4953, 418, 28759, 8402]",Norden,"[307, 18651, 4678, 6120, 27737, 1510, 708, 28711]",north
"Ein ""___"" ist ein Ort, an dem etwas gebaut wird, wurde oder wird. Antwort: ""Standort"".
Eine ""___"" wird zum Betreten oder Verlassen eines Raumes verwendet. Antwort: ""Tür"".
Eine ""___"" wird verwendet, um eine bestimmte Aufgabe zu erfüllen oder etwas zu produzieren. Antwort: ""","[351, 20494, 6068, 28755, 9183]",Maschine,"[19569, 4128, 705, 28719, 290, 8505, 7502, 8338, 5599]",machine
"""Eine ""___"" wird verwendet, um das Aussehen von Objekten zu identifizieren oder zu beschreiben. Antwort: ""Farbe"".
Eine ""___"" wird verwendet, um eine bestimmte Aufgabe zu erfüllen oder etwas zu produzieren. Antwort: ""Maschine"".
""Eine ""Uhr"" wird zur Messung der ""___"" verwendet. Antwort: ""","[10740, 28828, 1054, 4891]",Zeit,"[5104, 7452, 1536, 17061, 5758, 727, 261, 28707]",time
"Eine ""___"" ist eine Frau, die ein Kind zur Welt gebracht hat. Antwort: ""Mutter"".
Eine ""___"" ist eine Eigenschaft, die als moralisch gut oder wünschenswert bei einer Person angesehen wird. Antwort: ""Tugend"".
Ein ""___"" ist etwas, das das Wohlbefinden fördert oder steigert. Antwort: ""","[22161, 17712, 418, 28759]",Nutzen,"[1105, 3173, 2798, 3749, 28726, 287, 7949, 347]",benefit
"Die Zahl ""___"" kommt nach der Sieben. Antwort: ""Acht"".
Die Zahl, die auf die Zwei folgt, ist die ""___"". Antwort: ""drei"".
Eine ""___"" ist eine Hauptverwaltungseinheit bestimmter Länder oder Reiche. Antwort: ""","[1133, 28753, 933, 3393, 367, 7133, 18325, 1921]",Provinz,"[430, 783, 12605, 284, 24899, 28720, 729, 11951, 14707, 1130, 724]",province
"""Eine ""___"" wird benutzt, um Menschen oder Dinge zu kontrollieren oder zu beeinflussen. Antwort: ""Macht"".
Ein ""___"" ist eine Bezeichnung für eine Wohneinheit, in der Menschen leben. Antwort: ""Haushalt"".
Eine ""___"" ist ein Ort, an dem Aktien, Anleihen oder andere Wertpapiere gekauft und verkauft werden. Antwort: ""","[365, 28760]",Börse,"[25768, 2823, 317, 439, 720, 8877, 28706]",exchange
"""Eine ""___"" ist eine Kategorie oder ein Typ von etwas. Antwort: ""Art"".
Ein ""___"" ist ein bestimmter Teil oder eine Unterteilung von etwas. Antwort: ""Abschnitt"".
""Die ""___"" ist der Punkt, der von den Seiten oder äußeren Begrenzungen einer Sache gleich weit entfernt ist. Antwort: ""","[351, 6684, 28755, 13609]",Mitte,"[5192, 3589, 25692, 4725, 8041, 290, 28719, 4986]",middle
"Eine ""___"" ist eine Zahl, die nach der Null und vor der Zwei kommt. Antwort: ""Eins"".
Ein ""___"" ist ein großes Gebiet, das hauptsächlich mit Bäumen und Unterholz bedeckt ist. Antwort: ""Wald"".
Ein ""___"" ist jemand, mit dem Sie eine enge persönliche Beziehung haben. Antwort: ""","[1361, 5694, 28765, 401, 2642]",Freund,"[285, 6542, 28722, 1104, 1832, 898]",friend
"Ein ""___"" wird verwendet, um ein Ganzes zu bilden. Antwort: ""Teil"".
""Eine ""___"" wird verwendet, um zu messen, wie schnell sich etwas bewegt. Antwort: ""Geschwindigkeit"".
""Eine ""___"" wird verwendet, um das Aussehen von Objekten zu identifizieren oder zu beschreiben. Antwort: ""","[12594, 28765, 401, 8549]",Farbe,"[1115, 28717, 17382, 3456, 277, 990, 1396, 1001, 3181]",color
"""Der ""___"" ist eine dem Norden entgegengesetzte Himmelsrichtung. Antwort: ""Süden"".
""Die ""___"" ist der Punkt, der von den Seiten oder äußeren Begrenzungen einer Sache gleich weit entfernt ist. Antwort: ""Mitte"".
""Eine ""___"" ist eine Kategorie oder ein Typ von etwas. Antwort: ""","[330, 10363, 1364, 1010, 3951, 28741]",Art,"[7510, 2112, 28729, 12883, 446, 9186, 22018, 3430]",kind
"Ein ""___"" ist ein Teil des Körpers eines Tieres, der sich von der Basis der Wirbelsäule aus erstreckt. Antwort: ""Schwanz"".
Ein ""___"" ist eine Form mit vier gleichen Seiten und vier rechten Winkeln. Antwort: ""Quadrat"".
Ein ""___"" ist eine Person, die entweder allein oder als Teil eines Gremiums von Richtern den Vorsitz in einem Gerichtsverfahren führt. Antwort: ""","[24447, 4656, 399, 28754, 15983]",Richter,"[461, 14042, 4612, 28768, 8948, 11866, 5666, 10737]",judge
"Ein ""___"" ist eine Person, die entweder allein oder als Teil eines Gremiums von Richtern den Vorsitz in einem Gerichtsverfahren führt. Antwort: ""Richter"".
""Ein ""___"" ist ein Satz von zwei Dingen, die zusammen verwendet oder als Einheit betrachtet werden. Antwort: ""Paar"".
Eine ""___"" ist ein Ort, an dem Schüler lernen. Antwort: ""","[9979, 21494, 2522, 1609, 318, 3224, 28735]",Schule,"[2052, 824, 19185, 28713, 1543, 752, 268, 2452]",school
"Die Zahl, die auf die Vier folgt, ist die ""___"". Antwort: ""fünf"".
Eine ""___"" ist eine große menschliche Siedlung, in der Menschen leben und arbeiten. Antwort: ""Stadt"".
Eine ""___"" wird als Teil der formellen Kleidung um den Hals getragen. Antwort: ""","[7787, 524, 28796]",Krawatte,"[14628, 17061, 5758, 261, 28707]",tie
"Ein ""___"" ist ein großes Gebiet, das hauptsächlich mit Bäumen und Unterholz bedeckt ist. Antwort: ""Wald"".
Ein ""___"" ist ein bestimmter Ort im Raum. Antwort: ""Punkt"".
Ein ""___"" wird verwendet, um einen Punkt oder ein Konzept zu illustrieren. Antwort: ""","[365, 1739, 17457, 28760, 3574]",Beispiel,"[7476, 317, 439, 2757, 720, 28706, 4174]",example
"""Ein ""___"" wird verwendet, um einen Anstieg oder eine Aufwärtsbewegung zu beschreiben. Antwort: ""Anstieg"".
Ein ""___"" ist ein Himmelskörper, der am Nachthimmel leuchtet. Antwort: ""Stern"".
Ein ""___"" ist der vordere Teil des Kopfes einer Person, einschließlich der Stirn, der Augen, der Nase und des Mundes. Antwort: ""","[2404, 11461, 28777, 420, 5909]",Gesicht,"[285, 20107, 3252, 1797, 6024, 3586, 28722, 2105]",face
"Ein ""___"" wird für Sportarten wie Fußball und Basketball verwendet. Antwort: ""Ball"".
Ein ""___"" ist ein Getreide, das in der Küche häufig verwendet wird und in vielen Ländern ein Grundnahrungsmittel ist. Antwort: ""Reis"".
Eine ""___"" wird verwendet, um zwei Gebiete zu verbinden, die durch Hindernisse wie Flüsse oder Straßen getrennt sind. Antwort: ""","[365, 1896, 28760, 7038]",Brücke,"[28726, 287, 1473, 15401, 9850, 14519, 1170]",bridge
"""Eine ""___"" wird verwendet, um das Aussehen von Objekten zu identifizieren oder zu beschreiben. Antwort: ""Farbe"".
""Eine ""___"" erlebt man, wenn man einen Wettbewerb oder eine Schlacht verliert. Antwort: ""Niederlage"".
Ein ""___"" ist eine Sache, die nicht spezifiziert oder nicht identifiziert ist. Antwort: ""","[2404, 28777, 5909, 420]",Gegenstand,"[1751, 28710, 279, 378, 613, 2515, 570]",item
"""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""Generation"".
Eine ""___"" wird verwendet, um verschiedene Formen oder Stadien in der Entwicklung von etwas zu bezeichnen. Antwort: ""Version"".
Ein ""___"" wird verwendet, um Text oder Daten zu entfernen. Antwort: ""","[28714, 305]",löschen,"[450, 28715, 281, 21750, 6500, 882, 6067, 5149, 340]",delete
"Ein ""___"" dient dazu, alles um uns herum zu sehen. Antwort: ""Auge"".
Ein ""___"" ist ein Teil des Körpers, der das Gehirn, die Augen, die Ohren, die Nase und den Mund enthält. Antwort: ""Kopf"".
Eine ""___"" ist eine Anzahl von Menschen oder Dingen, die sich an einem bestimmten Ort befinden, die versammelt sind oder zusammengehören. Antwort: ""","[15296, 1778, 28777, 7406, 420]",Gruppe,"[5977, 820, 3063, 2071, 847, 28721, 319, 25344]",group
"Ein ""___"" befindet sich auf dem Kopf von Menschen und Tieren. Antwort: ""Haar"".
Eine ""___"" ist eine Hauptverwaltungseinheit bestimmter Länder oder Reiche. Antwort: ""Provinz"".
Ein ""___"" ist eine natürliche Begabung oder Fähigkeit. Antwort: ""","[320, 28738, 14247, 10677]",Talent,"[9234, 1100, 15642, 14223, 5741, 261, 16000, 28707]",talent
"Ein ""___"" ist ein Zahlenwert, der auf neunhundertneunundneunzig folgt. Antwort: ""Tausend"".
Ein ""___"" ist jemand, mit dem Sie eine enge persönliche Beziehung haben. Antwort: ""Freund"".
""___"" ist eine Eigenschaft, die ein Wahrnehmungserlebnis von Freude oder Befriedigung vermittelt. Antwort: ""","[9979, 2522, 3224, 1609, 318, 28735]",Schönheit,"[3605, 1105, 28726, 287, 9689, 347]",beauty
"Die Zahl ""___"" ist die Summe von eins plus eins. Antwort: ""zwei"".
Eine ""___"" wird zum Betreten oder Verlassen eines Raumes verwendet. Antwort: ""Tür"".
Eine ""___"" wird verwendet, um etwas zu stützen oder zu erhöhen. Antwort: ""","[28753, 1641, 367, 2249]",Plattform,"[549, 284, 28720, 10470, 24474, 5181, 452]",platform
"""Der ""___"" ist eine Jahreszeit, die für ihr warmes Wetter bekannt ist. Antwort: ""Sommer"".
Ein ""___"" wird unternommen, wenn man versucht, etwas zu erreichen. Antwort: ""Versuch"".
Ein ""___"" ist ein Ort, an dem Menschen leben. Antwort: ""","[28769, 382, 26135, 21209, 7737]",Haus,"[2124, 2134, 6186, 28716, 295, 7463, 11331, 5995]",house
"""Eine ""___"" ist eine förmliche Ansprache oder ein Vortrag, der vor einem Publikum gehalten wird. Antwort: ""Rede"".
Ein ""___"" ist ein Getreide, das in der Küche häufig verwendet wird und in vielen Ländern ein Grundnahrungsmittel ist. Antwort: ""Reis"".
Die ""___"" ist ein Stern im Zentrum des Sonnensystems, der die Erde mit Licht und Wärme versorgt. Antwort: ""","[1537, 7179, 5142, 318, 28735]",Sonne,"[2913, 519, 4376, 28713, 268, 19875]",sun
"Ein ""___"" wird zum Sitzen und Ausruhen verwendet. Antwort: ""Sitz"".
Ein ""___"" ist ein Teil des Körpers eines Tieres, der sich von der Basis der Wirbelsäule aus erstreckt. Antwort: ""Schwanz"".
""Das Studium vergangener Ereignisse, insbesondere im Bereich der menschlichen Angelegenheiten, wird als ""___"" bezeichnet. Antwort: ""","[10520, 2404, 28777, 5909, 16088, 11461, 420]",Geschichte,"[4264, 5365, 6575, 2008, 16355, 3340, 15205, 12014, 28716, 295, 516]",history
"""Der ""___"" ist eine Jahreszeit, die für ihr warmes Wetter bekannt ist. Antwort: ""Sommer"".
Ein ""___"" ist ein kleines Gewässer mit ruhigem Wasser. Antwort: ""Teich"".
Ein ""___"" ist ein niedriges Gebiet zwischen Hügeln oder Bergen, durch das normalerweise ein Fluss fließt. Antwort: ""","[320, 28738, 14247, 10677]",Tal,"[4536, 3026, 17682, 28728, 1052, 1414, 363]",valley
"Ein ""___"" ist eine Bezeichnung für eine Wohneinheit, in der Menschen leben. Antwort: ""Haushalt"".
Ein ""___"" ist eine große offene Fläche, auf der Pflanzen angebaut werden. Antwort: ""Feld"".
Ein ""___"" ist eine Form mit vier gleichen Seiten und vier rechten Winkeln. Antwort: ""","[1186, 28824, 2190, 2332]",Quadrat,"[18328, 4524, 28713, 268, 21627, 4791, 7930]",square
"Ein ""___"" ist ein einzelnes bedeutungsvolles sprachliches oder schriftliches Element, das zusammen mit anderen (oder manchmal auch allein) zur Bildung eines Satzes verwendet wird und in der Regel mit einem Leerzeichen auf beiden Seiten geschrieben oder gedruckt wird. Antwort: ""Wort"".
Eine ""___"" wird verwendet, um zwei Gebiete zu verbinden, die durch Hindernisse wie Flüsse oder Straßen getrennt sind. Antwort: ""Brücke"".
""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""","[2404, 26971, 25321, 2766, 28777, 5909, 26802, 9872, 3602, 420, 6242]",Generation,"[1350, 490, 319, 4506, 2383, 2652, 17198, 28721, 8342, 2970]",generation
"""Der ""___"" ist eine Himmelsrichtung, die oft mit kalten und polaren Regionen in Verbindung gebracht wird. Antwort: ""Norden"".
Ein ""___"" ist jemand, mit dem Sie eine enge persönliche Beziehung haben. Antwort: ""Freund"".
""Der ""___"" ist eine dem Norden entgegengesetzte Himmelsrichtung. Antwort: ""","[21449, 24365, 318, 28735]",Süden,"[6287, 579, 28713, 5271, 268, 667, 17465]",south
"""___"" ist eine Eigenschaft, die ein Wahrnehmungserlebnis von Freude oder Befriedigung vermittelt. Antwort: ""Schönheit"".
Ein ""___"" ist ein einzelnes bedeutungsvolles sprachliches oder schriftliches Element, das zusammen mit anderen (oder manchmal auch allein) zur Bildung eines Satzes verwendet wird und in der Regel mit einem Leerzeichen auf beiden Seiten geschrieben oder gedruckt wird. Antwort: ""Wort"".
Eine ""___"" ist eine Eigenschaft, die als moralisch gut oder wünschenswert bei einer Person angesehen wird. Antwort: ""","[320, 16063, 28738]",Tugend,"[7692, 5219, 9306, 3074, 27590, 24885, 28728, 28114, 363]",virtue
"Ein ""___"" ist ein Getreide, das in der Küche häufig verwendet wird und in vielen Ländern ein Grundnahrungsmittel ist. Antwort: ""Reis"".
Ein ""___"" wird zum Sitzen und Ausruhen verwendet. Antwort: ""Sitz"".
Ein ""___"" ist eine soziale Abteilung in einer traditionellen Gesellschaft, die aus Familien oder Gemeinschaften besteht, die durch soziale, wirtschaftliche, religiöse oder blutsmäßige Bindungen verbunden sind. Antwort: ""","[23019, 662, 318, 718, 28735]",Stamm,"[434, 13862, 25315, 467, 11309, 261, 28707, 2629]",tribe
"Die Zahl ""___"" kommt nach der Sechs. Antwort: ""Sieben"".
Ein ""___"" ist ein natürlicher Satellit, der einen Planeten umkreist. Antwort: ""Mond"".
Eine ""___"" ist eine große menschliche Siedlung, in der Menschen leben und arbeiten. Antwort: ""","[23019, 11363, 662, 318, 4988, 718, 28735]",Stadt,"[28717, 18373, 7366, 21990, 2990, 277, 5963, 1189]",city
"Eine ""___"" ist eine Frau, die ein Kind zur Welt gebracht hat. Antwort: ""Mutter"".
Ein ""___"" ist ein bestimmter Teil oder eine Unterteilung von etwas. Antwort: ""Abschnitt"".
Eine ""___"" wird verwendet, um Gedanken und Ideen zu kommunizieren. Antwort: ""","[1670, 4941, 15946, 318, 28735]",Sprache,"[2220, 3842, 9848, 28714, 26573, 7411, 305, 543, 11904, 4730]",language
"Ein ""___"" ist eine Bezeichnung für eine Wohneinheit, in der Menschen leben. Antwort: ""Haushalt"".
Eine ""___"" ist eine Anzahl von Menschen oder Dingen, die sich an einem bestimmten Ort befinden, die versammelt sind oder zusammengehören. Antwort: 'Gruppe'.
""Eine ""___"" wird verwendet, um zu messen, wie schnell sich etwas bewegt. Antwort: ""","[10520, 2404, 28777, 5909, 11461, 420]",Geschwindigkeit,"[12549, 886, 4975, 28713, 14500, 1886, 268, 668]",speed
"Eine ""___"" ist eine sichtbare Masse aus kondensiertem Wasserdampf, die in der Atmosphäre schwebt. Antwort: ""Wolke"".
Ein ""___"" ist jemand, mit dem Sie eine enge persönliche Beziehung haben. Antwort: ""Freund"".
""Ein ""___"" ist der Platz, auf dem wir gehen und Häuser bauen. Antwort: ""","[18555, 3268, 365, 6681, 28760]",Boden,"[5977, 820, 847, 28721, 319, 25344, 2812, 3414]",ground
"""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""Generation"".
Eine ""___"" ist eine schmale, durchgehende Markierung, wie sie mit einem Stift, Bleistift oder Pinsel gemacht wird. Antwort: ""Linie"".
Ein ""___"" wird unternommen, wenn man versucht, etwas zu erreichen. Antwort: ""","[28790, 550, 12433, 25423, 13343, 5760, 2927]",Versuch,"[438, 28708, 1061, 4236, 264, 270, 998, 24054]",attempt
"Ein ""___"" wird für Sportarten wie Fußball und Basketball verwendet. Antwort: ""Ball"".
Ein ""___"" ist ein großer, fließender Wasserkörper, der normalerweise in ein Meer oder einen Ozean mündet. Antwort: ""Fluss"".
""Eine ""___"" erlebt man, wenn man einen Wettbewerb oder eine Schlacht verliert. Antwort: ""","[27805, 26468, 18001, 418, 28759]",Niederlage,"[450, 28715, 281, 8464, 15286, 801, 1270, 340]",defeat
"Ein ""___"" wird unternommen, wenn man versucht, etwas zu erreichen. Antwort: ""Versuch"".
Ein ""___"" ist ein hohes Bauwerk, das für verschiedene Zwecke wie Beobachtung, Kommunikation oder Lagerung genutzt werden kann. Antwort: ""Turm"".
Ein ""___"" ist ein Teil des Körpers eines Tieres, der sich von der Basis der Wirbelsäule aus erstreckt. Antwort: ""","[9979, 16260, 2522, 1609, 318, 3224, 28735]",Schwanz,"[8675, 1100, 14223, 11557, 261, 28707]",tail
"""Eine ""___"" ist ein Begriff, der die Gesamtheit der Menschen beschreibt, die etwa zur gleichen Zeit geboren wurden und leben. Antwort: ""Generation"".
""Ein ""___"" wird verwendet, um einen Anstieg oder eine Aufwärtsbewegung zu beschreiben. Antwort: ""Anstieg"".
Eine ""___"" ist eine Frau, die ein Kind zur Welt gebracht hat. Antwort: ""","[351, 16969, 24887, 28755, 11874, 10495]",Mutter,"[3418, 16322, 13710, 3057, 28719, 2808, 290, 5326]",mother
"Ein ""___"" ist eine natürliche Begabung oder Fähigkeit. Antwort: ""Talent"".
Ein ""___"" ist eine große Wasserfläche, die von Land umgeben ist. Antwort: ""See"".
""Der ""___"" ist eine Himmelsrichtung, die dem Westen entgegengesetzt ist. Antwort: ""","[28762, 451, 18220, 9449, 23547]",Osten,"[24294, 9005, 11062, 317, 28706, 1897]",east
"Ein ""___"" befindet sich auf dem Kopf von Menschen und Tieren. Antwort: ""Haar"".
Ein ""___"" ist ein Zeitraum von 24 Stunden, der oft als die Zeit verstanden wird, die die Erde für eine Umdrehung benötigt. Antwort: ""Tag"".
""Eine ""___"" ist eine förmliche Ansprache oder ein Vortrag, der vor einem Publikum gehalten wird. Antwort: ""","[1925, 399, 28754, 1298, 3690, 7516]",Rede,"[886, 28713, 14500, 8666, 1886, 268, 668]",speech
"Eine ""___"" ist eine Zahl, die nach der Null und vor der Zwei kommt. Antwort: ""Eins"".
Eine ""___"" ist ein natürlicher unterirdischer Raum, der groß genug ist, um von einem Menschen betreten zu werden. Antwort: ""Höhle"".
Ein ""___"" ist ein junges menschliches Wesen unter dem Alter der Pubertät. Antwort: ""","[13848, 26137, 524, 6660, 22485, 28796]",Kind,"[28717, 4657, 4416, 484, 277, 338, 20484, 1502]",child
"Ein ""___"" ist ein Himmelskörper, der am Nachthimmel leuchtet. Antwort: ""Stern"".
""Die ""___"" ist der Punkt, der von den Seiten oder äußeren Begrenzungen einer Sache gleich weit entfernt ist. Antwort: ""Mitte"".
Ein ""___"" ist ein hohes Bauwerk, das für verschiedene Zwecke wie Beobachtung, Kommunikation oder Lagerung genutzt werden kann. Antwort: ""","[28348, 6372, 320, 16063, 28738]",Turm,"[532, 11201, 298, 15894, 261, 28707]",tower
"Eine ""___"" ist ein Ort, an dem Schüler lernen. Antwort: ""Schule"".
""Eine ""___"" ist eine Kategorie oder ein Typ von etwas. Antwort: ""Art"".
Ein ""___"" befindet sich auf dem Kopf von Menschen und Tieren. Antwort: ""","[28769, 382, 26135, 7737]",Haar,"[2799, 3691, 3631, 28716, 295]",hair
"Eine ""___"" wird verwendet, um zwei Gebiete zu verbinden, die durch Hindernisse wie Flüsse oder Straßen getrennt sind. Antwort: ""Brücke"".
Ein ""___"" ist ein großes Gebiet, das hauptsächlich mit Bäumen und Unterholz bedeckt ist. Antwort: ""Wald"".
Ein ""___"" ist eine Bezeichnung für eine Wohneinheit, in der Menschen leben. Antwort: ""","[28769, 382, 26135, 21209, 7737]",Haushalt,"[2124, 13634, 2134, 6186, 28716, 295, 7463, 11331, 5995]",household
"Eine ""___"" ist ein Ort, an dem Aktien, Anleihen oder andere Wertpapiere gekauft und verkauft werden. Antwort: ""Börse"".
Ein ""___"" ist ein System von Regeln, das eine Gesellschaft oder eine Regierung entwickelt, um mit Verbrechen, Geschäftsvereinbarungen und sozialen Beziehungen umzugehen. Antwort: ""Gesetz"".
Eine ""___"" ist ein menschliches Wesen, das als Individuum betrachtet wird. Antwort: ""","[28753, 4712, 6441, 10407, 2744, 13603, 367, 9336, 14787, 3242]",Person,"[487, 4837, 1338, 284, 3708, 28720, 386, 660, 9701, 757]",person
"Ein ""___"" ist eine kleine Gemeinschaft oder Gruppe von Häusern in einem ländlichen Gebiet. Antwort: ""Dorf"".
Ein ""___"" ist ein niedriges Gebiet zwischen Hügeln oder Bergen, durch das normalerweise ein Fluss fließt. Antwort: ""Tal"".
Ein ""___"" ist ein bestimmter Teil oder eine Unterteilung von etwas. Antwort: ""","[28741, 2484, 12709, 6570, 15521, 330]",Abschnitt,"[3249, 427, 5267, 8261, 28713, 23863, 268, 3007, 331, 4211]",section
"Eine ""___"" wird verwendet, um Informationen oder Daten bereitzustellen. Antwort: ""Quelle"".
Ein ""___"" ist ein Ort, an dem etwas gebaut wird, wurde oder wird. Antwort: ""Standort"".
Ein ""___"" ist ein Ort, an dem Menschen normalerweise ihre Arbeit verrichten. Antwort: ""","[365, 28760, 26122]",Büro,"[4007, 28709, 2771, 302, 1009, 289, 1769, 805]",office
"Ein ""___"" ist ein großer Körper aus Salzwasser, der den größten Teil der Erdoberfläche bedeckt. Antwort: ""Ozean"".
Die Zahl nach der Neun ist die ""___"". Antwort: ""zehn"".
""Ein ""___"" wird verwendet, um einen Anstieg oder eine Aufwärtsbewegung zu beschreiben. Antwort: ""","[330, 2820, 28741, 1094]",Anstieg,"[8418, 373, 6599, 3665, 3191, 408, 24035, 28712]",rise
"""Ein ""___"" wird zum Bauen von Burgen am Strand verwendet. Antwort: ""Sand"".
Ein ""___"" wird bei Sportarten wie Volleyball und Tennis verwendet, um das Spielfeld zu unterteilen. Antwort: ""Netz"".
""Eine ""___"" wird benutzt, um Menschen oder Dinge zu kontrollieren oder zu beeinflussen. Antwort: ""","[11483, 351, 16290, 20494, 5325, 6068, 28755]",Macht,"[1627, 2345, 15625, 284, 5323, 28720, 1982, 6468]",power
"""Eine ""___"" wird verwendet, um das Aussehen von Objekten zu identifizieren oder zu beschreiben. Antwort: ""Farbe"".
Ein ""___"" ist eine große offene Fläche, auf der Pflanzen angebaut werden. Antwort: ""Feld"".
""Der ""___"" ist eine Jahreszeit, die für ihr warmes Wetter bekannt ist. Antwort: ""","[7068, 1537, 28735, 22767, 5142, 318]",Sommer,"[2913, 519, 5561, 28713, 2648, 268, 1801]",summer


==> figures/mistral-7b-v1/cloze/en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str
"The number that comes after nine is ""___"". Answer: ""ten"".
A ""___"" is a beverage often consumed for relaxation or warmth. Answer: ""tea"".
A ""___"" is used to read stories. Answer: ""","[3521, 1820, 287, 28726, 1359, 1798]",book,"[3521, 1820, 287, 28726, 1359, 1798]",book
"A ""___"" is a numerical value equal to 10 tens. Answer: ""hundred"".
A ""___"" is an organ that pumps blood throughout the body. Answer: ""heart"".
A ""___"" is a visible mass of condensed water vapor floating in the atmosphere. Answer: ""","[277, 8180, 28717, 23390, 6945, 533, 512]",cloud,"[277, 8180, 28717, 23390, 6945, 533, 512]",cloud
"""A ""___"" is where we walk and build houses on. Answer: ""ground"".
A ""___"" is a woman who has given birth to a child. Answer: ""mother"".
A ""___"" is used to carry items. Answer: ""","[287, 28726, 6635, 19001, 15771, 3175]",bag,"[287, 28726, 6635, 19001, 15771, 3175]",bag
"A ""___"" is a specific location in space. Answer: ""point"".
A ""___"" is a construction that has a specific purpose or function. Answer: ""structure"".
A ""___"" is used to eat food and speak. Answer: ""","[5108, 5326, 28719, 20123, 3418, 290, 22182]",mouth,"[5108, 5326, 28719, 20123, 3418, 290, 22182]",mouth
"""The ""___"" is the point that is equally distant from the sides or outer boundaries of something. Answer: ""middle"".
A ""___"" is a large human settlement where people live and work. Answer: ""city"".
""A ""___"" is used for planting trees and crops. Answer: ""","[579, 268, 28713, 667, 14315]",soil,"[579, 268, 28713, 667, 14315]",soil
"A ""___"" is a social division in a traditional society consisting of families or communities linked by social, economic, religious, or blood ties. Answer: ""tribe"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""painting"".
A ""___"" is a large natural elevation of the earth's surface. Answer: ""","[13022, 5326, 28719, 4766, 10660, 3418, 290, 22182]",mountain,"[13022, 5326, 28719, 4766, 10660, 3418, 290, 22182]",mountain
"""The ""___"" is a cardinal direction often associated with cold and polar regions. Answer: ""north"".
A ""___"" is often given as a gift and can be found in gardens. Answer: ""flower"".
A ""___"" is used to clean surfaces or cover bodies. Answer: ""","[277, 17673, 28717, 23390, 533, 512]",cloth,"[277, 17673, 28717, 23390, 533, 512]",cloth
"A ""___"" is a place where you can buy goods or services. Answer: ""shop"".
A ""___"" is a part of an animal's body that extends from the base of the spine. Answer: ""tail"".
A ""___"" is an organ that pumps blood throughout the body. Answer: ""","[28716, 295, 14754, 3934, 3031, 265, 400]",heart,"[28716, 295, 14754, 3934, 3031, 265, 400]",heart
"""A ""___"" is essential for life and is used for drinking and cleaning. Answer: ""water"".
A ""___"" is used to connect two areas separated by obstacles like rivers or roads. Answer: ""bridge"".
A ""___"" is used to grasp or hold objects. Answer: ""","[7645, 28716, 2799, 295, 3631, 6700, 2625, 1021]",hand,"[7645, 28716, 2799, 295, 3631, 6700, 2625, 1021]",hand
"A ""___"" is a solid mineral material forming part of the surface of the earth. Answer: ""rock"".
A ""___"" is a large human settlement where people live and work. Answer: ""city"".
A ""___"" is a period of 24 hours, often understood as the time it takes for the Earth to complete one rotation. Answer: ""","[1370, 1466, 281, 1705, 28715, 1866]",day,"[1370, 1466, 281, 1705, 28715, 1866]",day
"'A ""___"" is a type of food that is often sweet and comes from a plant. Answer: ""fruit"".
'""___"" is a characteristic that provides a perceptual experience of pleasure or satisfaction. Answer: ""beauty"".
A ""___"" is a celestial body that shines in the night sky. Answer: ""","[303, 341, 6514, 28713, 4580, 268, 20295, 7890]",star,"[303, 341, 6514, 28713, 4580, 268, 20295, 7890]",star
"A ""___"" is a tall structure that can be used for various purposes such as observation, communication, or storage. Answer: ""tower"".
A ""___"" is a large body of water surrounded by land. Answer: ""lake"".
A ""___"" is a device that stores mechanical energy and can be compressed or stretched. Answer: ""","[22694, 7558, 7378, 886, 7474, 28713, 668, 268]",spring,"[22694, 7558, 7378, 886, 7474, 28713, 668, 268]",spring
"A ""___"" is used for cooking and providing warmth. Answer: ""fire"".
A ""___"" is a shape with four equal sides and four right angles. Answer: ""square"".
A ""___"" is a natural satellite that orbits around a planet. Answer: ""","[11375, 5326, 28719, 3418, 290]",moon,"[11375, 5326, 28719, 3418, 290]",moon
"A ""___"" is something we hear. Answer: ""sound"".
A ""___"" is a numerical value equal to 10 tens. Answer: ""hundred"".
A ""___"" is used to make furniture. Answer: ""","[4768, 275, 4871, 809, 28727, 14277]",wood,"[4768, 275, 4871, 809, 28727, 14277]",wood
"A ""___"" is a tall structure that can be used for various purposes such as observation, communication, or storage. Answer: ""tower"".
A ""___"" is used to read stories. Answer: ""book"".
A ""___"" is a small community or group of houses in a rural area. Answer: ""","[363, 6435, 3074, 4314, 16767, 28728, 25521, 5219]",village,"[363, 6435, 3074, 4314, 16767, 28728, 25521, 5219]",village
"A ""___"" is a distinct part or subdivision of something. Answer: ""section"".
A ""___"" is a wide area of open land where crops are grown. Answer: ""field"".
A ""___"" is a large area covered chiefly with trees and undergrowth. Answer: ""","[994, 902, 285, 28722, 12459, 354, 8613, 1392, 2417]",forest,"[994, 902, 285, 28722, 12459, 354, 8613, 1392, 2417]",forest
"A ""___"" is a disturbance that transfers energy through matter or space. Answer: ""wave"".
""The ""___"" is the point that is equally distant from the sides or outer boundaries of something. Answer: ""middle"".
'A ""___"" is a type of food that is often sweet and comes from a plant. Answer: ""","[285, 28722, 1104, 10607, 15925, 898]",fruit,"[285, 28722, 1104, 10607, 15925, 898]",fruit
"""A ""clock"" is used to measure ""___"". Answer: ""time"".
A ""___"" is a large human settlement where people live and work. Answer: ""city"".
A ""___"" is a network of lines that cross each other to form a series of squares or rectangles. Answer: ""","[319, 28721, 10541, 15854, 9544, 847, 820]",grid,"[319, 28721, 10541, 15854, 9544, 847, 820]",grid
"A ""___"" is a large body of water surrounded by land. Answer: ""lake"".
A ""___"" is a large domesticated animal with four legs, commonly used for riding and racing. Answer: ""horse"".
A ""___"" is a piece of music with words that is sung. Answer: ""","[579, 1265, 28713, 1966, 667, 268, 4034]",song,"[579, 1265, 28713, 1966, 667, 268, 4034]",song
"A ""___"" is a number that comes after zero and before two. Answer: ""one"".
'A ""___"" is a part of the body that contains the brain, eyes, ears, nose, and mouth. Answer: ""head"".
""A ""___"" is essential for life and is used for drinking and cleaning. Answer: ""","[275, 9175, 4985, 2130, 7078, 4940, 28727]",water,"[275, 9175, 4985, 2130, 7078, 4940, 28727]",water
"'A ""___"" is a part of the body that contains the brain, eyes, ears, nose, and mouth. Answer: ""head"".
A ""___"" is a natural underground space large enough for a human to enter. Answer: ""cave"".
A ""___"" is a small body of still water. Answer: ""","[284, 28720, 17984, 1627, 2345, 766, 19571]",pond,"[284, 28720, 17984, 1627, 2345, 766, 19571]",pond
"'A ""___"" is a system of rules that a society or government develops in order to deal with crime, business agreements, and social relationships. Answer: ""law"".
A ""___"" is a beverage often consumed for relaxation or warmth. Answer: ""tea"".
""A ""___"" is used to build castles at the beach. Answer: ""","[20297, 6830, 28713, 637, 3820, 268, 8417]",sand,"[20297, 6830, 28713, 637, 3820, 268, 8417]",sand
"A ""___"" is a large body of saltwater that is smaller than an ocean. Answer: ""sea"".
A ""___"" is a network of lines that cross each other to form a series of squares or rectangles. Answer: ""grid"".
A ""___"" is a large, flowing body of water that usually empties into a sea or ocean. Answer: ""","[8191, 7782, 3191, 28712, 814, 373, 6016, 5350, 408]",river,"[8191, 7782, 3191, 28712, 814, 373, 6016, 5350, 408]",river
"""The ""___"" is the point that is equally distant from the sides or outer boundaries of something. Answer: ""middle"".
The ""___"" is a star at the center of the Solar System that provides light and heat to Earth. Answer: ""sun"".
'A ""___"" is a system of rules that a society or government develops in order to deal with crime, business agreements, and social relationships. Answer: ""","[543, 2220, 10656, 305, 28714, 2309]",law,"[543, 2220, 10656, 305, 28714, 2309]",law
"A ""___"" is a period of 24 hours, often understood as the time it takes for the Earth to complete one rotation. Answer: ""day"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""painting"".
A ""___"" is a disturbance that transfers energy through matter or space. Answer: ""","[8333, 275, 4985, 7078, 21884, 28727]",wave,"[8333, 275, 4985, 7078, 21884, 28727]",wave
"""A ""___"" is experienced when one loses a competition or battle. Answer: ""defeat"".
'A ""___"" is a system of rules that a society or government develops in order to deal with crime, business agreements, and social relationships. Answer: ""law"".
An ""___"" is a large body of salt water that covers most of the earth's surface. Answer: ""","[28709, 13993, 17918, 402, 289]",ocean,"[28709, 13993, 17918, 402, 289]",ocean
"A ""___"" is a person who presides over court proceedings, either alone or as a part of a panel of judges. Answer: ""judge"".
A ""___"" is found on the heads of humans and animals. Answer: ""hair"".
A ""___"" is a natural underground space large enough for a human to enter. Answer: ""","[277, 28717, 2591, 25553, 17630, 7913]",cave,"[277, 28717, 2591, 25553, 17630, 7913]",cave
"A ""___"" is a place where students go to learn. Answer: ""school"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""painting"".
A ""___"" is a large body of saltwater that is smaller than an ocean. Answer: ""","[427, 28713, 6163, 331, 268, 18324]",sea,"[427, 28713, 6163, 331, 268, 18324]",sea
"A ""___"" is used to clean surfaces or cover bodies. Answer: ""cloth"".
A ""___"" is a large human settlement where people live and work. Answer: ""city"".
A ""___"" is a large body of water surrounded by land. Answer: ""","[543, 14411, 2220, 305, 28714]",lake,"[543, 14411, 2220, 305, 28714]",lake
"A ""___"" is a single distinct meaningful element of speech or writing, used with others (or sometimes alone) to form a sentence and typically shown with a space on either side when written or printed. Answer: ""word"".
A ""___"" is used to communicate thoughts and ideas. Answer: ""language"".
A ""___"" is used to provide information or data. Answer: ""","[1394, 5271, 2832, 579, 28713, 667, 268, 18193]",source,"[1394, 5271, 2832, 579, 28713, 667, 268, 18193]",source
"A ""___"" is a piece of music with words that is sung. Answer: ""song"".
A ""___"" is used for walking and running. Answer: ""foot"".
A ""___"" is used for cooking and providing warmth. Answer: ""","[285, 28722, 12621, 3339, 7971, 9257, 6407]",fire,"[285, 28722, 12621, 3339, 7971, 9257, 6407]",fire
"The number that comes after four is ""___"". Answer: ""five"".
A ""___"" is a natural aptitude or skill. Answer: ""talent"".
A ""___"" is a specific location in space. Answer: ""","[284, 28720, 1627, 19325, 2345, 2275, 1305]",point,"[284, 28720, 1627, 19325, 2345, 2275, 1305]",point
"""A ""___"" is used for planting trees and crops. Answer: ""soil"".
""A ""___"" is essential for life and is used for drinking and cleaning. Answer: ""water"".
A ""___"" is used to denote different forms or stages in the development of something. Answer: ""","[363, 1790, 333, 740, 2751, 343, 28728, 3502, 1773, 1429]",version,"[363, 1790, 333, 740, 2751, 343, 28728, 3502, 1773, 1429]",version
"A ""___"" is used to read stories. Answer: ""book"".
The number ""___"" comes after seven. Answer: ""eight"".
A ""___"" is used to play sports like soccer and basketball. Answer: ""","[4374, 287, 28726, 2667, 6323, 15771, 4549, 3175]",ball,"[4374, 287, 28726, 2667, 6323, 15771, 4549, 3175]",ball
"""The study of past events, particularly in human affairs"" is known as ""___"". Answer: ""history"".
A ""___"" is used for entering or exiting a room. Answer: ""door"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""","[3358, 284, 5881, 28720, 6192, 11514, 4083]",painting,"[3358, 284, 5881, 28720, 6192, 11514, 4083]",painting
"A ""___"" is found on the heads of humans and animals. Answer: ""hair"".
A ""___"" is a period of 24 hours, often understood as the time it takes for the Earth to complete one rotation. Answer: ""day"".
A ""___"" is a place where trains or buses regularly stop so that passengers can get on or off. Answer: ""","[765, 5975, 303, 341, 6514, 28713, 268, 5086, 19849, 20295]",station,"[765, 5975, 303, 341, 6514, 28713, 268, 5086, 19849, 20295]",station
"""A ""___"" is used for planting trees and crops. Answer: ""soil"".
A ""___"" is a large, flowing body of water that usually empties into a sea or ocean. Answer: ""river"".
A ""___"" is a grain that is commonly used in cooking and is a staple food in many countries. Answer: ""","[1491, 3191, 28712, 373, 14037, 17566, 13825, 408]",rice,"[1491, 3191, 28712, 373, 14037, 17566, 13825, 408]",rice
"The number that comes after five is ""___"". Answer: ""six"".
A ""___"" is a shape with four equal sides and four right angles. Answer: ""square"".
'A ""___"" is a color often associated with love and passion. Answer: ""","[2760, 28712, 893, 312, 267, 408]",red,"[2760, 28712, 893, 312, 267, 408]",red
"""A ""___"" is a set of two things used together or regarded as a unit. Answer: ""pair"".
""The study of past events, particularly in human affairs"" is known as ""___"". Answer: ""history"".
A ""___"" is a narrow continuous mark, as that made by a pen, pencil, or brush. Answer: ""","[12893, 635, 305, 28714, 1081, 1407, 2294, 1144]",line,"[12893, 635, 305, 28714, 1081, 1407, 2294, 1144]",line
"A ""___"" is a large natural elevation of the earth's surface. Answer: ""mountain"".
A ""___"" is used to provide information or data. Answer: ""source"".
A ""___"" is used in sports like volleyball and tennis to divide the playing area. Answer: ""","[435, 1687, 485, 307, 2512, 28711]",net,"[435, 1687, 485, 307, 2512, 28711]",net
"A ""___"" is used to play sports like soccer and basketball. Answer: ""ball"".
A ""___"" is a solid mineral material forming part of the surface of the earth. Answer: ""rock"".
A ""___"" is often given as a gift and can be found in gardens. Answer: ""","[14994, 1134, 285, 28722, 972, 4699, 2175, 4356]",flower,"[14994, 1134, 285, 28722, 972, 4699, 2175, 4356]",flower
"The ""___"" is a star at the center of the Solar System that provides light and heat to Earth. Answer: ""sun"".
""A ""___"" is a category or type of something. Answer: ""kind"".
A ""___"" is a beverage often consumed for relaxation or warmth. Answer: ""","[711, 424, 28707, 261, 9510]",tea,"[711, 424, 28707, 261, 9510]",tea
"""A ""___"" is a precious metal that is often used in jewelry. Answer: ""gold"".
A ""___"" is used to clean surfaces or cover bodies. Answer: ""cloth"".
A ""___"" is used for walking and running. Answer: ""","[6479, 902, 285, 28722, 12459, 3331, 8014, 19222]",foot,"[6479, 902, 285, 28722, 12459, 3331, 8014, 19222]",foot
"""___"" is a term used to describe moving forward or making progress. Answer: ""advance"".
A ""___"" is a construction that has a specific purpose or function. Answer: ""structure"".
""A ""___"" is a precious metal that is often used in jewelry. Answer: ""","[319, 28721, 27783, 5014, 1644, 20918, 576]",gold,"[319, 28721, 27783, 5014, 1644, 20918, 576]",gold
"'A ""___"" is a system of rules that a society or government develops in order to deal with crime, business agreements, and social relationships. Answer: ""law"".
""The ""___"" is a cardinal direction often associated with cold and polar regions. Answer: ""north"".
A ""___"" is used for entering or exiting a room. Answer: ""","[2432, 2251, 281, 9405, 28715, 511]",door,"[2432, 2251, 281, 9405, 28715, 511]",door
"""A ""___"" is used to control or influence people or things. Answer: ""power"".
A ""___"" is used to carry items. Answer: ""bag"".
""A ""___"" is a form of precipitation that falls from the sky during winter. Answer: ""","[2502, 7899, 28713, 268, 6713]",snow,"[2502, 7899, 28713, 268, 6713]",snow
"A ""___"" is a construction that has a specific purpose or function. Answer: ""structure"".
A ""___"" is a form of art that involves movement of the body, usually rhythmic and to music. Answer: ""dance"".
A ""___"" is a large domesticated animal with four legs, commonly used for riding and racing. Answer: ""","[28716, 295, 7947, 7463, 2124, 1752, 3292, 10691]",horse,"[28716, 295, 7947, 7463, 2124, 1752, 3292, 10691]",horse
"""A ""___"" is used for planting trees and crops. Answer: ""soil"".
A ""___"" is a specific location in space. Answer: ""point"".
A ""___"" is a number that comes after zero and before two. Answer: ""","[266, 28709, 356, 538, 624, 289]",one,"[266, 28709, 356, 538, 624, 289]",one
"A ""___"" is used to communicate thoughts and ideas. Answer: ""language"".
A ""___"" is a term used to describe a residential unit where people live. Answer: ""household"".
The number ""___"" is the sum of one plus one. Answer: ""","[989, 7307, 2323, 28707, 261, 10861]",two,"[989, 7307, 2323, 28707, 261, 10861]",two
"""A ""clock"" is used to measure ""___"". Answer: ""time"".
The number that comes after five is ""___"". Answer: ""six"".
The number that comes after two is ""___"". Answer: ""","[306, 6955, 16480, 1712, 362, 28707, 261]",three,"[306, 6955, 16480, 1712, 362, 28707, 261]",three
"A ""___"" is a principal administrative division of certain countries or empires. Answer: ""province"".
A ""___"" is worn around the neck as part of formal attire. Answer: ""tie"".
The number ""___"" is the integer that comes after three. Answer: ""","[902, 2308, 285, 28722, 12459, 14171, 19893]",four,"[902, 2308, 285, 28722, 12459, 14171, 19893]",four
"A ""___"" is a specific location in space. Answer: ""point"".
A ""___"" is often given as a gift and can be found in gardens. Answer: ""flower"".
The number that comes after four is ""___"". Answer: ""","[285, 28722, 3359, 7971, 6407, 12340]",five,"[285, 28722, 3359, 7971, 6407, 12340]",five
"'""___"" is a characteristic that provides a perceptual experience of pleasure or satisfaction. Answer: ""beauty"".
A ""___"" is worn around the neck as part of formal attire. Answer: ""tie"".
The number that comes after five is ""___"". Answer: ""","[3522, 4043, 2144, 28713, 268, 20410]",six,"[3522, 4043, 2144, 28713, 268, 20410]",six
"'""___"" is a characteristic that provides a perceptual experience of pleasure or satisfaction. Answer: ""beauty"".
An ""___"" is a thing that is unspecified or unidentified. Answer: ""item"".
The number ""___"" comes after six. Answer: ""","[427, 6671, 28713, 331, 28098, 268]",seven,"[427, 6671, 28713, 331, 28098, 268]",seven
"""A ""clock"" is used to measure ""___"". Answer: ""time"".
A ""___"" is a number that comes after zero and before two. Answer: ""one"".
The number ""___"" comes after seven. Answer: ""","[28706, 5435, 317, 17392, 23893]",eight,"[28706, 5435, 317, 17392, 23893]",eight
"""A ""___"" is used to identify or describe the appearance of objects. Answer: ""color"".
An ""___"" is a place where people usually do their job. Answer: ""office"".
The number that comes after eight is ""___"". Answer: ""","[9030, 307, 3023, 11184, 9542, 28711]",nine,"[9030, 307, 3023, 11184, 9542, 28711]",nine
"A ""___"" is a disturbance that transfers energy through matter or space. Answer: ""wave"".
""A ""___"" is used for planting trees and crops. Answer: ""soil"".
The number that comes after nine is ""___"". Answer: ""","[711, 3095, 424, 28707, 261, 1210]",ten,"[711, 3095, 424, 28707, 261, 1210]",ten
"A ""___"" is used for walking and running. Answer: ""foot"".
A ""___"" is a number that comes after zero and before two. Answer: ""one"".
'A ""___"" is a part of the body that contains the brain, eyes, ears, nose, and mouth. Answer: ""","[28716, 295, 1335, 1811, 265, 400]",head,"[28716, 295, 1335, 1811, 265, 400]",head
"""The ""___"" is a cardinal direction opposite to north. Answer: ""south"".
A ""___"" is a large natural elevation of the earth's surface. Answer: ""mountain"".
A ""___"" is a place where you can buy goods or services. Answer: ""","[480, 5126, 9876, 811, 28713, 268]",shop,"[480, 5126, 9876, 811, 28713, 268]",shop
"A ""___"" is a numerical value equal to 10 tens. Answer: ""hundred"".
A ""___"" is a narrow continuous mark, as that made by a pen, pencil, or brush. Answer: ""line"".
A ""___"" is a long, narrow piece of a certain material. Answer: ""","[4216, 303, 341, 1042, 18184, 28713, 1117, 26229, 15039, 268]",strip,"[4216, 303, 341, 1042, 18184, 28713, 1117, 26229, 15039, 268]",strip
"A ""___"" is used to denote different forms or stages in the development of something. Answer: ""version"".
A ""___"" is something that promotes or enhances well-being. Answer: ""benefit"".
A ""___"" is a public road in a city, town, or village. Answer: ""","[303, 341, 2811, 1042, 12776, 5948, 1117, 28713, 268]",street,"[303, 341, 2811, 1042, 12776, 5948, 1117, 28713, 268]",street
"""A ""___"" is experienced when one loses a competition or battle. Answer: ""defeat"".
A ""___"" is someone you share a close personal relationship with. Answer: ""friend"".
A ""___"" is used to make up a whole. Answer: ""","[744, 284, 5881, 940, 28720, 1732, 4083, 1389]",part,"[744, 284, 5881, 940, 28720, 1732, 4083, 1389]",part
"A ""___"" is a long, narrow piece of a certain material. Answer: ""strip"".
A ""___"" is a place where students go to learn. Answer: ""school"".
A ""___"" is used to see everything around us. Answer: ""","[5421, 28706, 317, 1437, 1746]",eye,"[5421, 28706, 317, 1437, 1746]",eye
"A ""___"" is a specific location in space. Answer: ""point"".
A ""___"" is used to sit and rest. Answer: ""seat"".
A ""___"" is a wide area of open land where crops are grown. Answer: ""","[285, 28722, 2222, 7971, 1834, 6407]",field,"[285, 28722, 2222, 7971, 1834, 6407]",field
"A ""___"" is a construction that has a specific purpose or function. Answer: ""structure"".
A ""___"" is an organ that pumps blood throughout the body. Answer: ""heart"".
A ""___"" is a location where something is, was, or will be built. Answer: ""","[4043, 1943, 10041, 2144, 28713, 3455, 268]",site,"[4043, 1943, 10041, 2144, 28713, 3455, 268]",site
"A ""___"" is used to eat food and speak. Answer: ""mouth"".
A ""___"" is used to make furniture. Answer: ""wood"".
A ""___"" is a form of art that involves movement of the body, usually rhythmic and to music. Answer: ""","[22025, 281, 1705, 28715, 11555, 9773, 1866]",dance,"[22025, 281, 1705, 28715, 11555, 9773, 1866]",dance
"""A ""___"" is a term used to describe all of the people born and living at about the same time. Answer: ""generation"".
The number that comes after five is ""___"". Answer: ""six"".
A ""___"" is a single distinct meaningful element of speech or writing, used with others (or sometimes alone) to form a sentence and typically shown with a space on either side when written or printed. Answer: ""","[1045, 22493, 275, 1707, 809, 2186, 28727, 14277]",word,"[1045, 22493, 275, 1707, 809, 2186, 28727, 14277]",word
"""A ""___"" is a formal address or discourse delivered to an audience. Answer: ""speech"".
A ""___"" is a wide area of open land where crops are grown. Answer: ""field"".
""A ""___"" is a set of two things used together or regarded as a unit. Answer: ""","[284, 5881, 28720, 4083, 5964, 10402]",pair,"[284, 5881, 28720, 4083, 5964, 10402]",pair
"A ""___"" is a period of 24 hours, often understood as the time it takes for the Earth to complete one rotation. Answer: ""day"".
A ""___"" is a quality considered morally good or desirable in a person. Answer: ""virtue"".
A ""___"" is used to sit and rest. Answer: ""","[427, 28713, 6163, 331, 268, 18324, 7278]",seat,"[427, 28713, 6163, 331, 268, 18324, 7278]",seat
"A ""___"" is a large area covered chiefly with trees and undergrowth. Answer: ""forest"".
A ""___"" is used to read stories. Answer: ""book"".
A ""___"" is used to illuminate dark spaces. Answer: ""","[635, 2061, 305, 28714, 4310, 3646, 1144, 18985]",light,"[635, 2061, 305, 28714, 4310, 3646, 1144, 18985]",light
"A ""___"" is a wide area of open land where crops are grown. Answer: ""field"".
""A ""___"" is a category or type of something. Answer: ""kind"".
A ""___"" is a numerical value that comes after nine hundred ninety-nine. Answer: ""","[306, 8028, 362, 28112, 5003, 28707, 261]",thousand,"[306, 8028, 362, 28112, 5003, 28707, 261]",thousand
"A ""___"" is a quality considered morally good or desirable in a person. Answer: ""virtue"".
A ""___"" is a woman who has given birth to a child. Answer: ""mother"".
""The ""___"" is a cardinal direction often associated with cold and polar regions. Answer: ""","[4678, 18651, 6120, 708, 1510, 28711, 307, 27737]",north,"[4678, 18651, 6120, 708, 1510, 28711, 307, 27737]",north
"""The study of past events, particularly in human affairs"" is known as ""___"". Answer: ""history"".
A ""___"" is a small community or group of houses in a rural area. Answer: ""village"".
A ""___"" is used to perform a specific task or produce something. Answer: ""","[7502, 8338, 705, 4128, 8505, 28719, 5599, 290, 19569]",machine,"[7502, 8338, 705, 4128, 8505, 28719, 5599, 290, 19569]",machine
"The number that comes after two is ""___"". Answer: ""three"".
A ""___"" is used to see everything around us. Answer: ""eye"".
""A ""clock"" is used to measure ""___"". Answer: ""","[727, 7452, 1536, 17061, 5104, 5758, 28707, 261]",time,"[727, 7452, 1536, 17061, 5104, 5758, 28707, 261]",time
"A ""___"" is a large body of water surrounded by land. Answer: ""lake"".
An ""___"" is made when trying to achieve something. Answer: ""attempt"".
A ""___"" is something that promotes or enhances well-being. Answer: ""","[2798, 287, 28726, 7949, 1105, 347, 3173, 3749]",benefit,"[2798, 287, 28726, 7949, 1105, 347, 3173, 3749]",benefit
"A ""___"" is a shape with four equal sides and four right angles. Answer: ""square"".
'A ""___"" is a part of the body that contains the brain, eyes, ears, nose, and mouth. Answer: ""head"".
A ""___"" is a place where someone or something is located or has been put. Answer: ""","[284, 28720, 1065, 1627, 3640, 14139, 2345, 2840, 977]",position,"[284, 28720, 1065, 1627, 3640, 14139, 2345, 2840, 977]",position
"""The ""___"" is a cardinal direction often associated with cold and polar regions. Answer: ""north"".
A ""___"" is a natural underground space large enough for a human to enter. Answer: ""cave"".
A ""___"" is a principal administrative division of certain countries or empires. Answer: ""","[24899, 284, 783, 28720, 724, 729, 11951, 430, 14707, 12605, 1130]",province,"[24899, 284, 783, 28720, 724, 729, 11951, 430, 14707, 12605, 1130]",province
"A ""___"" is used to remove text or data. Answer: ""delete"".
A ""___"" is found on the heads of humans and animals. Answer: ""hair"".
An ""___"" is a place where stocks, bonds, or other securities are bought and sold. Answer: ""","[2823, 8877, 720, 25768, 28706, 439, 317]",exchange,"[2823, 8877, 720, 25768, 28706, 439, 317]",exchange
"A ""___"" is a large human settlement where people live and work. Answer: ""city"".
A ""___"" is a specific location in space. Answer: ""point"".
""The ""___"" is the point that is equally distant from the sides or outer boundaries of something. Answer: ""","[4725, 25692, 3589, 5192, 28719, 4986, 8041, 290]",middle,"[4725, 25692, 3589, 5192, 28719, 4986, 8041, 290]",middle
"An ""___"" is a place where stocks, bonds, or other securities are bought and sold. Answer: ""exchange"".
A ""___"" is used to provide information or data. Answer: ""source"".
A ""___"" is someone you share a close personal relationship with. Answer: ""","[1832, 285, 28722, 1104, 6542, 898]",friend,"[1832, 285, 28722, 1104, 6542, 898]",friend
"A ""___"" is a part of an animal's body that extends from the base of the spine. Answer: ""tail"".
A ""___"" is a celestial body that shines in the night sky. Answer: ""star"".
""A ""___"" is used to identify or describe the appearance of objects. Answer: ""","[17382, 277, 1115, 28717, 1396, 1001, 3181, 990, 3456]",color,"[17382, 277, 1115, 28717, 1396, 1001, 3181, 990, 3456]",color
"A ""___"" is used for entering or exiting a room. Answer: ""door"".
The number ""___"" is the integer that comes after three. Answer: ""four"".
""A ""___"" is a category or type of something. Answer: ""","[22018, 7510, 2112, 28729, 446, 12883, 3430, 9186]",kind,"[22018, 7510, 2112, 28729, 446, 12883, 3430, 9186]",kind
"A ""___"" is a period of 24 hours, often understood as the time it takes for the Earth to complete one rotation. Answer: ""day"".
A ""___"" is a large natural elevation of the earth's surface. Answer: ""mountain"".
A ""___"" is a person who presides over court proceedings, either alone or as a part of a panel of judges. Answer: ""","[11866, 10737, 28768, 5666, 4612, 8948, 14042, 461]",judge,"[11866, 10737, 28768, 5666, 4612, 8948, 14042, 461]",judge
"A ""___"" is a natural underground space large enough for a human to enter. Answer: ""cave"".
A ""___"" is an organ that pumps blood throughout the body. Answer: ""heart"".
A ""___"" is a place where students go to learn. Answer: ""","[752, 824, 2452, 1543, 28713, 2052, 268, 19185]",school,"[752, 824, 2452, 1543, 28713, 2052, 268, 19185]",school
"A ""___"" is a number that comes after zero and before two. Answer: ""one"".
A ""___"" is a tall structure that can be used for various purposes such as observation, communication, or storage. Answer: ""tower"".
A ""___"" is a construction that has a specific purpose or function. Answer: ""","[18048, 1758, 303, 4500, 341, 1042, 28713, 1117, 4693, 1356, 268, 14664]",structure,"[18048, 1758, 303, 4500, 341, 1042, 28713, 1117, 4693, 1356, 268, 14664]",structure
"A ""___"" is used for cooking and providing warmth. Answer: ""fire"".
The ""___"" is a star at the center of the Solar System that provides light and heat to Earth. Answer: ""sun"".
A ""___"" is worn around the neck as part of formal attire. Answer: ""","[17061, 5758, 14628, 28707, 261]",tie,"[17061, 5758, 14628, 28707, 261]",tie
"""A ""___"" is a formal address or discourse delivered to an audience. Answer: ""speech"".
A ""___"" is used to clean surfaces or cover bodies. Answer: ""cloth"".
An ""___"" is used to illustrate a point or concept. Answer: ""","[720, 28706, 439, 317, 2757, 4174, 7476]",example,"[720, 28706, 439, 317, 2757, 4174, 7476]",example
"""___"" is a term used to describe moving forward or making progress. Answer: ""advance"".
An ""___"" is a person who holds a position of authority in an organization or government. Answer: ""official"".
A ""___"" is the front part of a person's head, including the forehead, eyes, nose, and mouth. Answer: ""","[285, 28722, 2105, 3252, 20107, 1797, 6024, 3586]",face,"[285, 28722, 2105, 3252, 20107, 1797, 6024, 3586]",face
"A ""___"" is a location where something is, was, or will be built. Answer: ""site"".
A ""___"" is used to see everything around us. Answer: ""eye"".
A ""___"" is used to connect two areas separated by obstacles like rivers or roads. Answer: ""","[15401, 1473, 1170, 287, 28726, 9850, 14519]",bridge,"[15401, 1473, 1170, 287, 28726, 9850, 14519]",bridge
"A ""___"" is a gathering of people for a specific purpose, often for discussion or decision-making. Answer: ""meeting"".
A ""___"" is a small community or group of houses in a rural area. Answer: ""village"".
An ""___"" is a thing that is unspecified or unidentified. Answer: ""","[28710, 1751, 570, 279, 2515, 613, 378]",item,"[28710, 1751, 570, 279, 2515, 613, 378]",item
"""A ""___"" is a precious metal that is often used in jewelry. Answer: ""gold"".
""The study of past events, particularly in human affairs"" is known as ""___"". Answer: ""history"".
A ""___"" is used to remove text or data. Answer: ""","[6500, 340, 28715, 6067, 281, 450, 5149, 882, 21750]",delete,"[6500, 340, 28715, 6067, 281, 450, 5149, 882, 21750]",delete
"A ""___"" is a grain that is commonly used in cooking and is a staple food in many countries. Answer: ""rice"".
""A ""___"" is a precious metal that is often used in jewelry. Answer: ""gold"".
'A ""___"" is a number of people or things that are located, gathered, or classed together. Answer: ""","[319, 820, 28721, 25344, 2071, 847, 3063, 5977]",group,"[319, 820, 28721, 25344, 2071, 847, 3063, 5977]",group
"A ""___"" is someone you share a close personal relationship with. Answer: ""friend"".
An ""___"" is a place where stocks, bonds, or other securities are bought and sold. Answer: ""exchange"".
A ""___"" is a natural aptitude or skill. Answer: ""","[9234, 5741, 14223, 16000, 15642, 28707, 261, 1100]",talent,"[9234, 5741, 14223, 16000, 15642, 28707, 261, 1100]",talent
"A ""___"" is a solid mineral material forming part of the surface of the earth. Answer: ""rock"".
""A ""___"" is a formal address or discourse delivered to an audience. Answer: ""speech"".
'""___"" is a characteristic that provides a perceptual experience of pleasure or satisfaction. Answer: ""","[3605, 287, 28726, 9689, 1105, 347]",beauty,"[3605, 287, 28726, 9689, 1105, 347]",beauty
"A ""___"" is a form of art that involves movement of the body, usually rhythmic and to music. Answer: ""dance"".
'A ""___"" is a number of people or things that are located, gathered, or classed together. Answer: ""group"".
A ""___"" is used to support or raise something. Answer: ""","[452, 284, 28720, 24474, 549, 5181, 10470]",platform,"[452, 284, 28720, 24474, 549, 5181, 10470]",platform
"A ""___"" is a piece of music with words that is sung. Answer: ""song"".
A ""___"" is a visible mass of condensed water vapor floating in the atmosphere. Answer: ""cloud"".
A ""___"" is a place where people live. Answer: ""","[28716, 5995, 2134, 295, 6186, 7463, 2124, 11331]",house,"[28716, 5995, 2134, 295, 6186, 7463, 2124, 11331]",house
"An ""___"" is a person who holds a position of authority in an organization or government. Answer: ""official"".
A ""___"" is used in sports like volleyball and tennis to divide the playing area. Answer: ""net"".
The ""___"" is a star at the center of the Solar System that provides light and heat to Earth. Answer: ""","[519, 28713, 2913, 19875, 268, 4376]",sun,"[519, 28713, 2913, 19875, 268, 4376]",sun
"A ""___"" is used to communicate thoughts and ideas. Answer: ""language"".
The number ""___"" is the integer that comes after three. Answer: ""four"".
A ""___"" is a gathering of people for a specific purpose, often for discussion or decision-making. Answer: ""","[26665, 528, 1127, 28719, 2647, 290, 5283]",meeting,"[26665, 528, 1127, 28719, 2647, 290, 5283]",meeting
"""A ""___"" is a set of two things used together or regarded as a unit. Answer: ""pair"".
A ""___"" is a shape with four equal sides and four right angles. Answer: ""square"".
""The study of past events, particularly in human affairs"" is known as ""___"". Answer: ""","[28716, 6575, 12014, 2008, 295, 516, 15205, 3340, 5365, 4264, 16355]",history,"[28716, 6575, 12014, 2008, 295, 516, 15205, 3340, 5365, 4264, 16355]",history
"A ""___"" is a place where trains or buses regularly stop so that passengers can get on or off. Answer: ""station"".
A ""___"" is used to remove text or data. Answer: ""delete"".
A ""___"" is a low area between hills or mountains typically with a river running through it. Answer: ""","[363, 1414, 4536, 1052, 3026, 17682, 28728]",valley,"[363, 1414, 4536, 1052, 3026, 17682, 28728]",valley
"An ""___"" is a thing that is unspecified or unidentified. Answer: ""item"".
A ""___"" is a large human settlement where people live and work. Answer: ""city"".
A ""___"" is a shape with four equal sides and four right angles. Answer: ""","[4791, 7930, 268, 21627, 28713, 4524, 18328]",square,"[4791, 7930, 268, 21627, 28713, 4524, 18328]",square
"A ""___"" is the front part of a person's head, including the forehead, eyes, nose, and mouth. Answer: ""face"".
A ""___"" is a construction that has a specific purpose or function. Answer: ""structure"".
""A ""___"" is a term used to describe all of the people born and living at about the same time. Answer: ""","[1350, 8342, 28721, 490, 2970, 2383, 319, 4506, 2652, 17198]",generation,"[1350, 8342, 28721, 490, 2970, 2383, 319, 4506, 2652, 17198]",generation
"A ""___"" is a form of art that involves movement of the body, usually rhythmic and to music. Answer: ""dance"".
""A ""___"" is a formal address or discourse delivered to an audience. Answer: ""speech"".
""The ""___"" is a cardinal direction opposite to north. Answer: ""","[17465, 5271, 579, 28713, 667, 6287, 268]",south,"[17465, 5271, 579, 28713, 667, 6287, 268]",south
"A ""___"" is a narrow continuous mark, as that made by a pen, pencil, or brush. Answer: ""line"".
A ""___"" is a large area covered chiefly with trees and undergrowth. Answer: ""forest"".
A ""___"" is a quality considered morally good or desirable in a person. Answer: ""","[363, 5219, 3074, 9306, 7692, 27590, 28728, 28114, 24885]",virtue,"[363, 5219, 3074, 9306, 7692, 27590, 28728, 28114, 24885]",virtue
"""A ""___"" is essential for life and is used for drinking and cleaning. Answer: ""water"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""painting"".
A ""___"" is a social division in a traditional society consisting of families or communities linked by social, economic, religious, or blood ties. Answer: ""","[2629, 11309, 25315, 467, 13862, 28707, 261, 434]",tribe,"[2629, 11309, 25315, 467, 13862, 28707, 261, 434]",tribe
"A ""___"" is a grain that is commonly used in cooking and is a staple food in many countries. Answer: ""rice"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""painting"".
A ""___"" is a large human settlement where people live and work. Answer: ""","[277, 7366, 1189, 28717, 21990, 18373, 5963, 2990]",city,"[277, 7366, 1189, 28717, 21990, 18373, 5963, 2990]",city
"'""___"" is a characteristic that provides a perceptual experience of pleasure or satisfaction. Answer: ""beauty"".
A ""___"" is a form of art that involves movement of the body, usually rhythmic and to music. Answer: ""dance"".
A ""___"" is used to communicate thoughts and ideas. Answer: ""","[7411, 543, 2220, 26573, 305, 28714, 3842, 4730, 11904, 9848]",language,"[7411, 543, 2220, 26573, 305, 28714, 3842, 4730, 11904, 9848]",language
"""The ""___"" is a cardinal direction opposite of west. Answer: ""east"".
A ""___"" is someone you share a close personal relationship with. Answer: ""friend"".
""A ""___"" is used to measure how fast something is moving. Answer: ""","[12549, 4975, 886, 14500, 28713, 668, 1886, 268]",speed,"[12549, 4975, 886, 14500, 28713, 668, 1886, 268]",speed
"""A ""___"" is a form of precipitation that falls from the sky during winter. Answer: ""snow"".
A ""___"" is a part of an animal's body that extends from the base of the spine. Answer: ""tail"".
""A ""___"" is where we walk and build houses on. Answer: ""","[319, 820, 2812, 28721, 25344, 847, 3414, 5977]",ground,"[319, 820, 2812, 28721, 25344, 847, 3414, 5977]",ground
"""A ""___"" is a form of precipitation that falls from the sky during winter. Answer: ""snow"".
A ""___"" is used to denote different forms or stages in the development of something. Answer: ""version"".
""___"" is a term used to describe moving forward or making progress. Answer: ""","[2057, 28708, 10925, 316, 264, 8670, 616]",advance,"[2057, 28708, 10925, 316, 264, 8670, 616]",advance
"""The ""___"" is a season known for its warm weather. Answer: ""summer"".
A ""___"" is a place where trains or buses regularly stop so that passengers can get on or off. Answer: ""station"".
An ""___"" is made when trying to achieve something. Answer: ""","[24054, 4236, 28708, 438, 270, 264, 998, 1061]",attempt,"[24054, 4236, 28708, 438, 270, 264, 998, 1061]",attempt
"A ""___"" is an organ that pumps blood throughout the body. Answer: ""heart"".
A ""___"" is a tall structure that can be used for various purposes such as observation, communication, or storage. Answer: ""tower"".
""A ""___"" is experienced when one loses a competition or battle. Answer: ""","[15286, 8464, 340, 281, 450, 801, 28715, 1270]",defeat,"[15286, 8464, 340, 281, 450, 801, 28715, 1270]",defeat
"A ""___"" is a large body of water surrounded by land. Answer: ""lake"".
The number that comes after four is ""___"". Answer: ""five"".
A ""___"" is a part of an animal's body that extends from the base of the spine. Answer: ""","[11557, 14223, 28707, 261, 8675, 1100]",tail,"[11557, 14223, 28707, 261, 8675, 1100]",tail
"The number ""___"" is the integer that comes after three. Answer: ""four"".
A ""___"" is a large domesticated animal with four legs, commonly used for riding and racing. Answer: ""horse"".
A ""___"" is a woman who has given birth to a child. Answer: ""","[13710, 3057, 5326, 28719, 2808, 3418, 290, 16322]",mother,"[13710, 3057, 5326, 28719, 2808, 3418, 290, 16322]",mother
"A ""___"" is something we hear. Answer: ""sound"".
An ""___"" is a large body of salt water that covers most of the earth's surface. Answer: ""ocean"".
""The ""___"" is a cardinal direction opposite of west. Answer: ""","[24294, 28706, 1897, 317, 9005, 11062]",east,"[24294, 28706, 1897, 317, 9005, 11062]",east
"""A ""___"" is a set of two things used together or regarded as a unit. Answer: ""pair"".
A ""___"" is used for entering or exiting a room. Answer: ""door"".
A ""___"" is used to give back a purchased item. Answer: ""","[1441, 604, 28712, 1699, 807, 312, 267, 408]",return,"[1441, 604, 28712, 1699, 807, 312, 267, 408]",return
"An ""___"" is a place where people usually do their job. Answer: ""office"".
A ""___"" is used to support or raise something. Answer: ""platform"".
""A ""___"" is a formal address or discourse delivered to an audience. Answer: ""","[886, 14500, 28713, 8666, 668, 1886, 268]",speech,"[886, 14500, 28713, 8666, 668, 1886, 268]",speech
"An ""___"" is made when trying to achieve something. Answer: ""attempt"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""painting"".
'A ""___"" is a young human being below the age of puberty. Answer: ""","[277, 338, 484, 20484, 1502, 28717, 4657, 4416]",child,"[277, 338, 484, 20484, 1502, 28717, 4657, 4416]",child
"A ""___"" is a public road in a city, town, or village. Answer: ""street"".
'A ""___"" is a system of rules that a society or government develops in order to deal with crime, business agreements, and social relationships. Answer: ""law"".
A ""___"" is a tall structure that can be used for various purposes such as observation, communication, or storage. Answer: ""","[15894, 532, 298, 11201, 28707, 261]",tower,"[15894, 532, 298, 11201, 28707, 261]",tower
"A ""___"" is a solid mineral material forming part of the surface of the earth. Answer: ""rock"".
A ""___"" is a celestial body that shines in the night sky. Answer: ""star"".
A ""___"" is found on the heads of humans and animals. Answer: ""","[28716, 3691, 2799, 295, 3631]",hair,"[28716, 3691, 2799, 295, 3631]",hair
"A ""___"" is a tall structure that can be used for various purposes such as observation, communication, or storage. Answer: ""tower"".
A ""___"" is a part of an animal's body that extends from the base of the spine. Answer: ""tail"".
A ""___"" is a term used to describe a residential unit where people live. Answer: ""","[28716, 5995, 13634, 2134, 295, 6186, 7463, 2124, 11331]",household,"[28716, 5995, 13634, 2134, 295, 6186, 7463, 2124, 11331]",household
"A ""___"" is a long, narrow piece of a certain material. Answer: ""strip"".
A ""___"" is a principal administrative division of certain countries or empires. Answer: ""province"".
'A ""___"" is a human being regarded as an individual. Answer: ""","[284, 757, 487, 3708, 28720, 1338, 386, 9701, 660, 4837]",person,"[284, 757, 487, 3708, 28720, 1338, 386, 9701, 660, 4837]",person
"An ""___"" is a large body of salt water that covers most of the earth's surface. Answer: ""ocean"".
A ""___"" is used to sit and rest. Answer: ""seat"".
A ""___"" is a distinct part or subdivision of something. Answer: ""","[8261, 427, 5267, 28713, 331, 3249, 268, 23863, 4211, 3007]",section,"[8261, 427, 5267, 28713, 331, 3249, 268, 23863, 4211, 3007]",section
"A ""___"" is a place where students go to learn. Answer: ""school"".
A ""___"" is a piece of art that can be hung on a wall. Answer: ""painting"".
An ""___"" is a person who holds a position of authority in an organization or government. Answer: ""","[5189, 28709, 302, 1769, 2771, 805, 1009, 289]",official,"[5189, 28709, 302, 1769, 2771, 805, 1009, 289]",official
"'A ""___"" is a color often associated with love and passion. Answer: ""red"".
""A ""clock"" is used to measure ""___"". Answer: ""time"".
A ""___"" is a numerical value equal to 10 tens. Answer: ""","[28716, 8275, 9538, 295, 13101, 4682]",hundred,"[28716, 8275, 9538, 295, 13101, 4682]",hundred
"A ""___"" is a visible mass of condensed water vapor floating in the atmosphere. Answer: ""cloud"".
'A ""___"" is a young human being below the age of puberty. Answer: ""child"".
An ""___"" is a place where people usually do their job. Answer: ""","[28709, 302, 4007, 1769, 2771, 805, 1009, 289]",office,"[28709, 302, 4007, 1769, 2771, 805, 1009, 289]",office
"A ""___"" is a low area between hills or mountains typically with a river running through it. Answer: ""valley"".
A ""___"" is a period of 24 hours, often understood as the time it takes for the Earth to complete one rotation. Answer: ""day"".
A ""___"" is a solid mineral material forming part of the surface of the earth. Answer: ""","[28712, 311, 11697, 712, 16013, 4463, 408]",rock,"[28712, 311, 11697, 712, 16013, 4463, 408]",rock
"A ""___"" is a construction that has a specific purpose or function. Answer: ""structure"".
A ""___"" is a small body of still water. Answer: ""pond"".
""A ""___"" is used to describe an increase or upward movement. Answer: ""","[24035, 3191, 8418, 28712, 3665, 373, 6599, 408]",rise,"[24035, 3191, 8418, 28712, 3665, 373, 6599, 408]",rise
"A ""___"" is a construction that has a specific purpose or function. Answer: ""structure"".
'A ""___"" is a young human being below the age of puberty. Answer: ""child"".
'A ""___"" is a direction opposite to right. Answer: ""","[291, 1828, 1749, 305, 28714, 462]",left,"[291, 1828, 1749, 305, 28714, 462]",left
"A ""___"" is a solid mineral material forming part of the surface of the earth. Answer: ""rock"".
""A ""___"" is a term used to describe all of the people born and living at about the same time. Answer: ""generation"".
A ""___"" is something we hear. Answer: ""","[5271, 2622, 13752, 579, 28713, 667, 268]",sound,"[5271, 2622, 13752, 579, 28713, 667, 268]",sound
"The number ""___"" is the sum of one plus one. Answer: ""two"".
A ""___"" is a part of an animal's body that extends from the base of the spine. Answer: ""tail"".
""A ""___"" is used to control or influence people or things. Answer: ""","[284, 6468, 28720, 1627, 2345, 15625, 5323, 1982]",power,"[284, 6468, 28720, 1627, 2345, 15625, 5323, 1982]",power
"A ""___"" is a period of 24 hours, often understood as the time it takes for the Earth to complete one rotation. Answer: ""day"".
""A ""___"" is used to measure how fast something is moving. Answer: ""speed"".
""The ""___"" is a season known for its warm weather. Answer: ""","[1801, 519, 28713, 2913, 2648, 5561, 268]",summer,"[1801, 519, 28713, 2913, 2648, 5561, 268]",summer


==> figures/mistral-7b-v1/cloze/fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str
"Le chiffre qui vient après quatre est ""___"". Réponse : ""cinq"".
Le ""___"" est un organe qui pompe le sang dans tout le corps. Réponse : le ""cœur"".
Un ""___"" est une masse visible de vapeur d'eau condensée flottant dans l'atmosphère. Réponse : ""","[28711, 3556, 6561, 307]",nuage,"[28717, 533, 8180, 277, 23390, 512, 6945]",cloud
"Une ""___"" est une zone basse entre des collines ou des montagnes, généralement traversée par une rivière. Réponse : ""vallée"".
Une ""___"" est une division sociale dans une société traditionnelle composée de familles ou de communautés liées par des liens sociaux, économiques, religieux ou de sang. Réponse : la ""tribu"".
Un ""___"" est utilisé pour transporter des objets. Réponse : ""","[6923, 3820, 268, 637, 28713]",sac,"[287, 6635, 15771, 3175, 19001, 28726]",bag
"Une ""___"" est un lieu où les élèves se rendent pour apprendre. Réponse : ""l'école"".
Une ""___"" est utilisée pour désigner différentes formes ou étapes dans le développement de quelque chose. Réponse : ""version"".
La ""___"" sert à manger et à parler. Réponse : ""","[287, 1359, 1798, 16720, 28726]",bouche,"[290, 22182, 5108, 5326, 20123, 28719, 3418]",mouth
"""Une ""___"" est un ensemble de deux choses utilisées ensemble ou considérées comme une unité. Réponse : ""paire"".
Une ""___"" est une direction opposée à la droite. Réponse : ""gauche"".
Le ""___"" est un organe qui pompe le sang dans tout le corps. Réponse : ""","[28717, 277]",cœur,"[265, 14754, 28716, 400, 295, 3934, 3031]",heart
"Une ""___"" est un morceau long et étroit d'un certain matériau. Réponse : ""bande"".
""___"" ""un"" est un nombre qui vient après zéro et avant deux. Réponse : ""un"".
Une ""___"" est utilisée pour saisir ou tenir des objets. Réponse : ""","[290, 8212, 2191, 5389, 4128, 28719, 705]",main,"[2799, 1021, 2625, 7645, 28716, 3631, 295, 6700]",hand
"Le nombre ""___"" est le nombre entier qui vient après trois. Réponse : ""quatre"".
Un ""___"" est utilisé pour fabriquer des meubles. Réponse : le ""bois"".
Un ""___"" est une période de 24 heures, souvent comprise comme le temps nécessaire à la Terre pour effectuer une rotation. Réponse : ""","[461, 13087, 3835, 28768, 5821, 18777, 4881]",jour,"[28715, 1370, 1866, 1466, 1705, 281]",day
"Une ""___"" est utilisée pour fournir des informations ou des données. Réponse : ""source"".
Le chiffre qui vient après huit est ""___"". Réponse : ""neuf"".
Une ""___"" est un corps céleste qui brille dans le ciel nocturne. Réponse : ""","[3763, 1233, 28797, 2959]",étoile,"[7890, 20295, 268, 341, 6514, 303, 28713, 4580]",star
"Une ""___"" est un système de règles qu'une société ou un gouvernement élabore pour lutter contre la criminalité, les accords commerciaux et les relations sociales. Réponse : ""loi"".
Une ""___"" est une division sociale dans une société traditionnelle composée de familles ou de communautés liées par des liens sociaux, économiques, religieux ou de sang. Réponse : la ""tribu"".
Un ""___"" est un dispositif qui emmagasine de l'énergie mécanique et qui peut être comprimé ou étiré. Réponse : ""","[28712, 267, 605, 312, 408, 638, 411]",ressort,"[668, 886, 268, 7378, 22694, 7558, 28713, 7474]",spring
"Un ""___"" sert à s'asseoir et à se reposer. Réponse : ""siège"".
""Le ""___"" est une direction cardinale opposée au nord. Réponse : ""sud"".
Une ""___"" est un satellite naturel qui tourne autour d'une planète. Réponse : ""","[28714, 16899, 305, 17999, 9072]",lune,"[290, 28719, 5326, 11375, 3418]",moon
"La ""___"" sert à manger et à parler. Réponse : la ""bouche"".
Un ""___"" est une valeur numérique qui vient après neuf cent quatre-vingt-dix-neuf. Réponse : ""mille"".
Un ""___"" est utilisé pour fabriquer des meubles. Réponse : ""","[287, 1359, 1798, 28726]",bois,"[28727, 14277, 4768, 4871, 809, 275]",wood
"""___"" est un terme utilisé pour décrire le fait d'aller de l'avant ou de faire des progrès. Réponse : ""avancer"".
Un ""___"" est un jeune être humain n'ayant pas atteint l'âge de la puberté. Réponse : ""enfant"".
Une ""___"" est un morceau de musique avec des paroles qui est chanté. Réponse : ""","[4298, 28717, 484, 277, 8136, 338, 10355]",chanson,"[579, 1265, 667, 268, 28713, 1966, 4034]",song
"Une ""___"" est un lieu où les élèves se rendent pour apprendre. Réponse : ""l'école"".
Un ""___"" est un certain nombre de personnes ou de choses qui sont situées, rassemblées ou classées ensemble. Réponse : ""groupe"".
Un ""___"" est une petite étendue d'eau calme. Réponse : ""","[3763, 1233, 25545, 28797, 2959]",étang,"[17984, 284, 2345, 1627, 766, 19571, 28720]",pond
"Le chiffre qui vient après cinq est ""___"". Réponse : ""six"".
Un ""___"" est un dispositif qui emmagasine de l'énergie mécanique et qui peut être comprimé ou étiré. Réponse : le ""ressort"".
Une ""___"" est une perturbation qui transfère de l'énergie dans la matière ou l'espace. Réponse : ""","[356, 1089, 25747, 266, 28709, 289, 13985]",onde,"[28727, 21884, 4985, 7078, 8333, 275]",wave
"Une ""___"" est une vaste zone couverte principalement d'arbres et de sous-bois. Réponse : ""forêt"".
""L'""___"" est une saison connue pour son temps chaud. Réponse : ""l'été"".
Une ""___"" est un espace souterrain naturel suffisamment grand pour qu'un être humain puisse y pénétrer. Réponse : ""","[820, 847, 5977, 319, 28721, 25344]",grotte,"[25553, 28717, 7913, 2591, 277, 17630]",cave
"Un ""___"" sert à s'asseoir et à se reposer. Réponse : ""siège"".
Un ""delete"" est utilisé pour ""___"" du texte ou des données. Réponse : ""supprimer"".
Une ""___"" est une grande étendue d'eau salée plus petite qu'un océan. Réponse : ""","[1127, 290, 3051, 794, 28719, 528]",mer,"[331, 268, 28713, 6163, 427, 18324]",sea
"Une ""___"" est une grande étendue d'eau salée plus petite qu'un océan. Réponse : ""mer"".
Un ""___"" est une grande étendue d'eau salée qui recouvre la majeure partie de la surface de la terre. Réponse : ""océan"".
Une ""___"" est un endroit où les trains ou les bus s'arrêtent régulièrement pour que les passagers puissent monter ou descendre. Réponse : ""","[4749, 5925, 17041, 319, 28721, 2504]",gare,"[20295, 268, 341, 6514, 303, 765, 28713, 5975, 5086, 19849]",station
"Un ""___"" est un terme utilisé pour décrire une unité résidentielle où vivent des personnes. Réponse : ""ménage"".
""Un ""___"" est utilisé pour contrôler ou influencer des personnes ou des choses. Réponse : ""pouvoir"".
Un ""___"" est utilisé dans des sports comme le volley-ball et le tennis pour diviser l'aire de jeu. Réponse : ""","[28722, 1217, 1516, 6407, 7971, 1729, 285, 2088]",filet,"[485, 435, 28711, 2512, 307, 1687]",net
"Un ""___"" est une forme ayant quatre côtés égaux et quatre angles droits. Réponse : ""carré"".
Le nombre ""___"" est le nombre entier qui vient après trois. Réponse : ""quatre"".
Le ""___"" sert à marcher et à courir. Réponse : ""","[284, 1857, 9053, 3447, 24349, 28720, 5548]",pied,"[28722, 902, 19222, 8014, 6479, 285, 3331, 12459]",foot
"Le nombre ""___"" est la somme de un plus un. Réponse : ""deux"".
Un ""___"" est une forme ayant quatre côtés égaux et quatre angles droits. Réponse : ""carré"".
""Un ""___"" est un métal précieux qui est souvent utilisé dans la fabrication de bijoux. Réponse : ""","[289, 442, 28709, 271]",or,"[5014, 1644, 576, 319, 20918, 28721, 27783]",gold
"Une ""___"" est une partie du corps qui contient le cerveau, les yeux, les oreilles, le nez et la bouche. Réponse : ""tête"" : ""tête"".
Une ""___"" est un satellite naturel qui tourne autour d'une planète. Réponse : ""lune"".
Une ""___"" est utilisée pour entrer ou sortir d'une pièce. Réponse : ""","[284, 2345, 25509, 1959, 1627, 483, 2006, 28720, 2248, 24095]",porte,"[511, 28715, 9405, 2251, 2432, 281]",door
"Une ""___"" est une grande étendue d'eau salée plus petite qu'un océan. Réponse : ""mer"".
Une ""___"" est une voie publique dans une ville ou un village. Réponse : ""rue"".
""Une ""___"" est une forme de précipitation qui tombe du ciel en hiver. Réponse : ""","[435, 28711, 485, 18986, 307]",neige,"[7899, 268, 2502, 28713, 6713]",snow
"Un ""___"" est un élément de discours ou d'écriture unique et distinct, utilisé avec d'autres (ou parfois seul) pour former une phrase et généralement représenté avec un espace de part et d'autre lorsqu'il est écrit ou imprimé. Réponse : ""mot"".
""Un ""___"" est utilisé pour planter des arbres et des cultures. Réponse : ""sol"".
Un ""___"" est un grand animal domestique à quatre pattes, couramment utilisé pour l'équitation et les courses. Réponse : ""","[28717, 484, 631, 277, 338, 997]",cheval,"[7947, 3292, 28716, 10691, 7463, 2124, 1752, 295]",horse
"Une ""___"" est un lieu où les élèves se rendent pour apprendre. Réponse : ""l'école"".
Le nombre ""___"" est le nombre entier qui vient après trois. Réponse : ""quatre"".
""___"" ""un"" est un nombre qui vient après zéro et avant deux. Réponse : ""","[370, 28718, 521, 332]",un,"[624, 356, 538, 266, 28709, 289]",one
"Une ""___"" est un grand établissement humain où les gens vivent et travaillent. Réponse : ""ville"".
Une ""___"" est une partie du corps qui contient le cerveau, les yeux, les oreilles, le nez et la bouche. Réponse : ""tête"" : ""tête"".
Le nombre ""___"" est la somme de un plus un. Réponse : ""","[450, 28715, 281, 6935, 340]",deux,"[28707, 7307, 989, 261, 10861, 2323]",two
"Une ""___"" est une perturbation qui transfère de l'énergie dans la matière ou l'espace. Réponse : ""onde"".
Une ""___"" est une partie du corps qui contient le cerveau, les yeux, les oreilles, le nez et la bouche. Réponse : ""tête"" : ""tête"".
Le nombre ""___"" est le nombre entier qui vient après trois. Réponse : ""","[526, 364, 19419, 28775, 4256]",quatre,"[28722, 902, 14171, 19893, 2308, 285, 12459]",four
"Une ""___"" est souvent offerte en cadeau et se trouve dans les jardins. Réponse : ""fleur"".
""Le ""___"" est une direction cardinale souvent associée aux régions froides et polaires. Réponse : ""nord"".
Le chiffre qui vient après quatre est ""___"". Réponse : ""","[28717, 1189, 7132, 7366, 20243, 277, 28300]",cinq,"[28722, 12340, 3359, 6407, 7971, 285]",five
"Un ""delete"" est utilisé pour ""___"" du texte ou des données. Réponse : ""supprimer"".
Une ""___"" est une qualité considérée comme moralement bonne ou souhaitable chez une personne. Réponse : ""vertu"".
Le chiffre ""___"" vient après le sept. Réponse : ""","[9538, 28716, 24281, 295]",huit,"[317, 28706, 5435, 23893, 17392]",eight
"""Une ""___"" est une forme de précipitation qui tombe du ciel en hiver. Réponse : ""neige"".
Une ""___"" est une direction opposée à la droite. Réponse : ""gauche"".
Le chiffre qui vient après neuf est ""___"". Réponse : ""","[5605, 28715, 890, 281]",dix,"[28707, 3095, 711, 261, 424, 1210]",ten
"Une ""___"" est souvent offerte en cadeau et se trouve dans les jardins. Réponse : ""fleur"".
Une ""___"" est un endroit où les trains ou les bus s'arrêtent régulièrement pour que les passagers puissent monter ou descendre. Réponse : ""gare"".
Une ""___"" est une partie du corps qui contient le cerveau, les yeux, les oreilles, le nez et la bouche. Réponse : ""","[28707, 27687, 261]",tête,"[1811, 265, 28716, 400, 295, 1335]",head
"Le ""___"" sert à marcher et à courir. Réponse : le ""pied"".
Une ""___"" est un être humain considéré comme un individu. Réponse : ""personne"".
Une ""___"" est un morceau long et étroit d'un certain matériau. Réponse : ""","[287, 8743, 4028, 3627, 3785, 15771, 3175, 28726]",bande,"[15039, 1117, 4216, 268, 341, 303, 18184, 28713, 1042, 26229]",strip
"La ""___"" sert à manger et à parler. Réponse : la ""bouche"".
""Un ""___"" est une catégorie ou un type de chose. Réponse : ""genre"".
Une ""___"" est une voie publique dans une ville ou un village. Réponse : ""","[28712, 551, 6869, 408, 22090]",rue,"[1117, 2811, 12776, 5948, 268, 341, 303, 28713, 1042]",street
"Un ""___"" est un dispositif qui emmagasine de l'énergie mécanique et qui peut être comprimé ou étiré. Réponse : le ""ressort"".
Une ""___"" est un morceau de musique avec des paroles qui est chanté. Réponse : ""chanson"".
Un ""___"" sert à voir tout ce qui nous entoure. Réponse : """,[28952],œil,"[317, 5421, 28706, 1746, 1437]",eye
"Le chiffre qui vient après quatre est ""___"". Réponse : ""cinq"".
Le ""___"" est la partie avant de la tête d'une personne, comprenant le front, les yeux, le nez et la bouche. Réponse : le ""visage"".
Un ""___"" est une vaste zone de terre ouverte où l'on cultive des plantes. Réponse : ""","[22942, 28717, 484, 277, 8136, 338, 10355]",champ,"[285, 28722, 1834, 6407, 7971, 2222]",field
"""L'""___"" est une direction cardinale opposée à l'ouest. Réponse : ""est"".
On parle de ""___"" lorsqu'on essaie de réaliser quelque chose. Réponse : ""tentative"".
Un ""___"" est un élément de discours ou d'écriture unique et distinct, utilisé avec d'autres (ou parfois seul) pour former une phrase et généralement représenté avec un espace de part et d'autre lorsqu'il est écrit ou imprimé. Réponse : ""","[290, 16322, 5326, 28719, 2808, 3418]",mot,"[28727, 14277, 2186, 22493, 1045, 1707, 809, 275]",word
"Un ""___"" est un type d'aliment souvent sucré provenant d'une plante. Réponse : ""fruit"".
Un ""___"" est une petite communauté ou un groupe de maisons dans une zone rurale. Réponse : ""village"".
Un ""___"" est une valeur numérique qui vient après neuf cent quatre-vingt-dix-neuf. Réponse : ""","[290, 22626, 3589, 2545, 5192, 28719, 2120, 13134]",mille,"[5003, 8028, 28707, 28112, 261, 362, 306]",thousand
"Une ""___"" est utilisée pour constituer un tout. Réponse : ""partie"".
""Un ""___"" est une allocution formelle ou un discours prononcé devant un auditoire. Réponse : ""discours"".
Une ""___"" est un lieu où l'on achète et vend des actions, des obligations ou d'autres titres. Réponse : ""","[287, 25715, 1359, 6814, 1798, 16720, 28726]",bourse,"[317, 28706, 2823, 439, 25768, 720, 8877]",exchange
"Un ""___"" est une grande étendue d'eau salée qui recouvre la majeure partie de la surface de la terre. Réponse : ""océan"".
Un ""___"" est un endroit précis dans l'espace. Réponse : ""point"".
""Un ""___"" est une catégorie ou un type de chose. Réponse : ""","[490, 15926, 2970, 319, 28721, 2383, 2652]",genre,"[22018, 9186, 2112, 446, 12883, 28729, 3430, 7510]",kind
"Un ""___"" est une petite communauté ou un groupe de maisons dans une zone rurale. Réponse : ""village"".
Une ""___"" est un réseau de lignes qui se croisent pour former une série de carrés ou de rectangles. Réponse : ""grille"".
Une ""___"" est un lieu où les élèves se rendent pour apprendre. Réponse : ""","[1233, 28797, 24688, 6915]",école,"[19185, 1543, 824, 752, 268, 28713, 2452, 2052]",school
"Une ""___"" est un réseau de lignes qui se croisent pour former une série de carrés ou de rectangles. Réponse : ""grille"".
Une ""___"" est un grand établissement humain où les gens vivent et travaillent. Réponse : ""ville"".
Une ""___"" est portée autour du cou dans le cadre d'une tenue de soirée. Réponse : ""","[3810, 28717, 1439, 277]",cravate,"[28707, 14628, 5758, 261, 17061]",tie
"Une ""___"" est une division administrative principale de certains pays ou empires. Réponse : ""province"".
Un ""___"" est une petite étendue d'eau calme. Réponse : ""étang"".
Le ""___"" est la partie avant de la tête d'une personne, comprenant le front, les yeux, le nez et la bouche. Réponse : ""","[5219, 3074, 28307, 363, 3225, 28728, 1717]",visage,"[28722, 3586, 6024, 3252, 20107, 1797, 285, 2105]",face
"Une ""___"" est utilisée pour fournir des informations ou des données. Réponse : ""source"".
""Une ""___"" est une forme de précipitation qui tombe du ciel en hiver. Réponse : ""neige"".
Un ""___"" est utilisé pour relier deux zones séparées par des obstacles tels que des rivières ou des routes. Réponse : ""","[17984, 284, 2345, 1627, 766, 20687, 28720]",pont,"[287, 14519, 15401, 9850, 1473, 1170, 28726]",bridge
"Une ""___"" est une direction opposée à la droite. Réponse : ""gauche"".
Une ""___"" est utilisée pour constituer un tout. Réponse : ""partie"".
Un ""delete"" est utilisé pour ""___"" du texte ou des données. Réponse : ""","[2913, 1461, 10809, 519, 268, 28713, 18722, 2541]",supprimer,"[6067, 28715, 5149, 882, 450, 6500, 21750, 281, 340]",delete
"Une ""___"" est une marque étroite et continue, comme celle faite par un stylo, un crayon ou un pinceau. Réponse : ""ligne"".
Un ""___"" est une boisson souvent consommée pour se détendre ou se réchauffer. Réponse : le ""thé"".
Une ""___"" est un endroit où les gens vivent. Réponse : ""","[290, 8212, 705, 4128, 5359, 28719]",maison,"[6186, 2134, 5995, 11331, 28716, 7463, 2124, 295]",house
"Un ""___"" est un élément de discours ou d'écriture unique et distinct, utilisé avec d'autres (ou parfois seul) pour former une phrase et généralement représenté avec un espace de part et d'autre lorsqu'il est écrit ou imprimé. Réponse : ""mot"".
Une ""___"" est utilisée pour désigner différentes formes ou étapes dans le développement de quelque chose. Réponse : ""version"".
Une ""___"" est un rassemblement de personnes dans un but précis, souvent pour discuter ou prendre des décisions. Réponse : ""","[28712, 3264, 9946, 408]",réunion,"[1127, 290, 26665, 28719, 528, 5283, 2647]",meeting
"Un ""___"" est une période de 24 heures, souvent comprise comme le temps nécessaire à la Terre pour effectuer une rotation. Réponse : ""jour"".
""Un ""___"" est utilisé pour construire des châteaux à la plage. Réponse : ""sable"".
Un ""___"" est une forme ayant quatre côtés égaux et quatre angles droits. Réponse : ""","[7913, 28717, 1253, 2591, 6602, 277]",carré,"[7930, 268, 18328, 4791, 28713, 4524, 21627]",square
"Une ""___"" est utilisée pour soutenir ou élever quelque chose. Réponse : ""plate-forme"".
""Le ""___"" est le point qui se trouve à égale distance des côtés ou des limites extérieures d'une chose. Réponse : ""le ""milieu"".
Une ""___"" est un grand établissement humain où les gens vivent et travaillent. Réponse : ""","[4314, 13526, 5219, 3074, 363, 5485, 16767, 28728, 25521]",ville,"[21990, 28717, 5963, 2990, 7366, 18373, 277, 1189]",city
"Une ""___"" est utilisée pour éclairer les espaces sombres. Réponse : ""lumière"".
Une ""___"" est utilisée pour entrer ou sortir d'une pièce. Réponse : ""porte"".
""Une ""___"" est utilisée pour mesurer la vitesse de déplacement d'un objet. Réponse : ""","[5219, 3074, 363, 28728, 11781]",vitesse,"[668, 12549, 886, 14500, 268, 28713, 4975, 1886]",speed
"Un ""delete"" est utilisé pour ""___"" du texte ou des données. Réponse : ""supprimer"".
Un ""___"" est un certain nombre de personnes ou de choses qui sont situées, rassemblées ou classées ensemble. Réponse : ""groupe"".
""Un ""___"" est l'endroit où l'on marche et où l'on construit des maisons. Réponse : ""","[579, 667, 268, 22501, 28713, 2128]",sol,"[820, 847, 2812, 5977, 3414, 319, 28721, 25344]",ground
"""Une ""horloge"" est utilisée pour mesurer le ""___"". Réponse : le ""temps"""".
Une ""___"" est un endroit où les gens vivent. Réponse : ""maison"".
On parle de ""___"" lorsqu'on essaie de réaliser quelque chose. Réponse : ""","[28707, 3095, 711, 261, 424, 10268, 1210]",tentative,"[438, 270, 1061, 28708, 4236, 264, 998, 24054]",attempt
"Un ""___"" est utilisé pour rendre un article acheté. Réponse : ""retour"".
Un ""___"" est une petite communauté ou un groupe de maisons dans une zone rurale. Réponse : ""village"".
La ""___"" est la partie du corps d'un animal qui s'étend à partir de la base de la colonne vertébrale. Réponse : ""","[526, 364, 10159, 5874, 28775, 955, 4256, 1011]",queue,"[1100, 28707, 11557, 261, 14223, 8675]",tail
"Une ""___"" est une structure haute qui peut être utilisée à diverses fins telles que l'observation, la communication ou le stockage. Réponse : ""tour"".
""L'""___"" est une saison connue pour son temps chaud. Réponse : ""l'été"".
""Un ""___"" est une allocution formelle ou un discours prononcé devant un auditoire. Réponse : ""","[5605, 20962, 28715, 890, 2312, 704, 27314, 2021, 281]",discours,"[668, 886, 14500, 268, 8666, 28713, 1886]",speech
"On parle de ""___"" lorsqu'on essaie de réaliser quelque chose. Réponse : ""tentative"".
Un ""___"" est un dispositif qui emmagasine de l'énergie mécanique et qui peut être comprimé ou étiré. Réponse : le ""ressort"".
Un ""___"" est un jeune être humain n'ayant pas atteint l'âge de la puberté. Réponse : ""","[317, 28706, 481, 269, 15336]",enfant,"[1502, 20484, 28717, 484, 277, 338, 4657, 4416]",child
"Une ""___"" est une femme qui a donné naissance à un enfant. Réponse : ""mère"".
""L'""___"" est une saison connue pour son temps chaud. Réponse : ""l'été"".
Un ""___"" est un terme utilisé pour décrire une unité résidentielle où vivent des personnes. Réponse : ""","[290, 28719, 12634, 13138]",ménage,"[6186, 2134, 5995, 11331, 28716, 7463, 2124, 13634, 295]",household
"Une ""___"" est un lieu où les élèves se rendent pour apprendre. Réponse : ""l'école"".
""Le ""___"" est une direction cardinale opposée au nord. Réponse : ""sud"".
Un ""___"" est un endroit où les gens font habituellement leur travail. Réponse : ""","[287, 7945, 7330, 20145, 4564, 957, 28726]",bureau,"[2771, 4007, 28709, 1769, 805, 289, 1009, 302]",office
"On parle de ""___"" lorsqu'on essaie de réaliser quelque chose. Réponse : ""tentative"".
Un ""___"" est une grande étendue d'eau entourée de terre. Réponse : ""lac"".
""Une ""___"" est utilisée pour décrire une augmentation ou un mouvement vers le haut. Réponse : ""","[11209, 2799, 28716, 3631, 295]",hausse,"[28712, 8418, 6599, 3191, 408, 373, 24035, 3665]",rise
"Le ""___"" est la partie avant de la tête d'une personne, comprenant le front, les yeux, le nez et la bouche. Réponse : le ""visage"".
Un ""___"" est une personne qui préside une procédure judiciaire, seule ou en tant que membre d'un collège de juges. Réponse : ""juge"".
Une ""___"" est une direction opposée à la droite. Réponse : ""","[17041, 319, 28721, 10844, 2504]",gauche,"[28714, 1749, 1828, 305, 291, 462]",left
"Un ""___"" est utilisé pour fabriquer des meubles. Réponse : le ""bois"".
Un ""___"" est quelque chose que l'on entend. Réponse : ""son"".
""L'""___"" est une saison connue pour son temps chaud. Réponse : ""","[3763, 1233, 28797, 2959, 12329, 7166]",été,"[2913, 5561, 519, 268, 2648, 1801, 28713]",summer


==> figures/mistral-7b-v1/cloze/ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str
"""___"" - это несколько людей или предметов, которые находятся, собраны или объединены в одну группу. Ответ: ""группа"".
""___"" - это крупное естественное возвышение земной поверхности. Ответ: ""гора"".
""___"" используется для чтения историй. Ответ: ""","[1878, 28795, 21247, 211]",книга,"[1820, 1359, 3521, 287, 28726, 1798]",book
"""___"" - это естественный спутник, вращающийся вокруг планеты. Ответ: ""Луна"".
""___"" используется для возврата купленного товара. Ответ: ""вернуть"".
""___"" - это видимая масса конденсированного водяного пара, плавающая в атмосфере. Ответ: ""","[2802, 8083, 28761, 13549, 853, 211]",облако,"[28717, 277, 533, 8180, 23390, 6945, 512]",cloud
"""___"" - это музыкальное произведение со словами, которое поется. Ответ: ""песня"".
""___"" - это естественный спутник, вращающийся вокруг планеты. Ответ: ""Луна"".
""___"" используется для переноски предметов. Ответ: ""","[4878, 5652, 28788, 698, 212]",сумка,"[6635, 19001, 3175, 287, 28726, 15771]",bag
"""___"" - это место, где кто-то или что-то находится или находится. Ответ: ""позиция"".
""___"" - это категория или тип чего-либо. Ответ: ""вид"".
""___"" используется для приема пищи и речи. Ответ: ""","[2527, 28785, 13318, 728, 212]",рот,"[5108, 3418, 5326, 22182, 20123, 28719, 290]",mouth
"""___"" - это вещь, которая не определена или не идентифицирована. Ответ: ""предмет"".
""___"" - это категория или тип чего-либо. Ответ: ""вид"".
""___"" используется для посадки деревьев и выращивания сельскохозяйственных культур. Ответ: ""","[28807, 1051, 1901, 610, 211]",почва,"[28713, 667, 14315, 579, 268]",soil
"""___"" - это собрание людей с определенной целью, часто для обсуждения или принятия решений. Ответ: ""собрание"".
""___"" - это точка, которая одинаково удалена от сторон или внешних границ чего-либо. Ответ: ""середина"".
""___"" - это крупное естественное возвышение земной поверхности. Ответ: ""","[28810, 26321, 1695, 803, 1911, 211]",гора,"[3418, 5326, 4766, 22182, 13022, 28719, 10660, 290]",mountain
"""___"" - это числовое значение, следующее за девятьсот девяносто девятью. Ответ: ""тысяча"".
""___"" - это то, что мы слышим. Ответ: ""звук"".
""___"" - это орган, который перекачивает кровь по всему телу. Ответ: ""","[2310, 2313, 16822, 28788, 698, 22269, 212]",сердце,"[3031, 28716, 14754, 265, 400, 295, 3934]",heart
"""___"" - это кардинальное направление, противоположное северу. Ответ: ""юг"".
""___"" - это напиток, который часто употребляют для расслабления или согревания. Ответ: ""чай"".
""___"" используется для захвата или удержания предметов. Ответ: ""","[28785, 8857, 13318, 1728, 212]",рука,"[3631, 28716, 2625, 295, 7645, 6700, 2799, 1021]",hand
"""___"" - это вид искусства, включающий движения тела, обычно ритмичные и под музыку. Ответ: ""танец"".
""___"" - это место, куда ученики ходят учиться. Ответ: ""школа"".
""___"" - это небесное тело, которое светит на ночном небе. Ответ: ""","[28812, 1119, 211]",звезда,"[20295, 28713, 303, 341, 7890, 268, 4580, 6514]",star
"""___"" - это термин, используемый для описания всех людей, родившихся и живущих примерно в одно и то же время. Ответ: ""поколение"".
Число ""___"" идет после шести. Ответ: ""семь"".
""___"" - это устройство, которое накапливает механическую энергию и может сжиматься или растягиваться. Ответ: ""","[28807, 610, 25431, 211]",пружина,"[28713, 22694, 7558, 7474, 668, 268, 7378, 886]",spring
"""___"" - это передняя часть головы человека, включающая лоб, глаза, нос и рот. Ответ: ""лицо"".
""___"" - это устройство, которое накапливает механическую энергию и может сжиматься или растягиваться. Ответ: ""пружина"".
""___"" - это естественный спутник, вращающийся вокруг планеты. Ответ: ""","[2932, 24641, 28794, 211]",луна,"[11375, 3418, 5326, 28719, 290]",moon
"""___"" - это место, куда ученики ходят учиться. Ответ: ""школа"".
""___"" - это юное человеческое существо, не достигшее возраста половой зрелости. Ответ: ""ребенок"".
""___"" - это небольшая община или группа домов в сельской местности. Ответ: ""","[11078, 28799, 942, 28398, 15902, 3697, 1903, 211]",деревня,"[363, 4314, 3074, 25521, 6435, 5219, 16767, 28728]",village
"""___"" - это точка, которая одинаково удалена от сторон или внешних границ чего-либо. Ответ: ""середина"".
""___"" - это природная способность или умение. Ответ: ""талант"".
""___"" - это большая территория, покрытая преимущественно деревьями и подлеском. Ответ: ""","[28794, 7622, 1125, 211]",лес,"[285, 12459, 354, 8613, 28722, 994, 2417, 1392, 902]",forest
"""___"" используется в таких видах спорта, как волейбол и теннис, для разделения игровой площадки. Ответ: ""сетка"".
""___"" - это определенное место в пространстве. Ответ: ""точка"".
""___"" - это вид пищи, который часто бывает сладким и происходит от растения. Ответ: ""","[28846, 2638, 212]",фрукт,"[1104, 10607, 285, 898, 15925, 28722]",fruit
"""___"" используется для чтения историй. Ответ: ""книга"".
""___"" - это обширный участок открытой земли, на котором выращивают сельскохозяйственные культуры. Ответ: ""поле"".
""___"" - это сеть линий, которые пересекаются друг с другом, образуя ряд квадратов или прямоугольников. Ответ: ""","[2310, 2313, 28788, 698, 212]",сетка,"[10541, 28721, 15854, 319, 9544, 847, 820]",grid
"""___"" используется для сидения и отдыха. Ответ: ""сиденье"".
""___"" - это естественное подземное пространство, достаточно большое для того, чтобы в него мог войти человек. Ответ: ""пещера"".
""___"" - это музыкальное произведение со словами, которое поется. Ответ: ""","[28807, 3703, 8153, 610, 211]",песня,"[1265, 28713, 667, 579, 4034, 268, 1966]",song
"""___"" - это точка, которая одинаково удалена от сторон или внешних границ чего-либо. Ответ: ""середина"".
""___"" - это драгоценный металл, который часто используется в ювелирных изделиях. Ответ: ""золото"".
""___"" необходима для жизни и используется для питья и уборки. Ответ: ""","[2890, 28791, 1175, 9798, 649, 211]",вода,"[275, 4985, 2130, 7078, 28727, 9175, 4940]",water
"""___"" - это лицо, председательствующее в судебном процессе, единолично или в составе коллегии судей. Ответ: ""судья"".
""___"" - это вещь, которая не определена или не идентифицирована. Ответ: ""предмет"".
""___"" - это небольшой водоем с неподвижной водой. Ответ: ""","[28807, 610, 25431, 211]",пруд,"[284, 28720, 766, 19571, 1627, 2345, 17984]",pond
"""___"" носят на шее как часть официального наряда. Ответ: ""галстук"".
""___"" - это категория или тип чего-либо. Ответ: ""вид"".
""___"" используется для строительства замков на пляже. Ответ: ""","[28807, 3703, 8153, 610, 211]",песок,"[637, 28713, 6830, 20297, 3820, 268, 8417]",sand
"""___"" - это дорога общего пользования в городе, поселке или деревне. Ответ: ""улица"".
""___"" используется для контроля или влияния на людей или вещи. Ответ: ""власть"".
""___"" - это большой проточный водоем, который обычно впадает в море или океан. Ответ: ""","[800, 28785, 3172, 13318, 212]",река,"[8191, 6016, 814, 5350, 408, 28712, 3191, 7782, 373]",river
"""___"" - это большой водоем с соленой водой, который меньше океана. Ответ: ""море"".
""___"" - это отдельный значимый элемент речи или письма, используемый вместе с другими (а иногда и самостоятельно) для формирования предложения и обычно указываемый в письменном или печатном виде с пробелом по обе стороны. Ответ: ""слово"".
""___"" - это система правил, которую разрабатывает общество или правительство, чтобы справиться с преступностью, деловыми соглашениями и социальными отношениями. Ответ: ""","[28812, 2978, 1119, 1586, 211]",закон,"[543, 305, 10656, 2220, 2309, 28714]",law
"""___"" - это большой водоем с соленой водой, который покрывает большую часть поверхности Земли. Ответ: ""океан"".
""___"" используется для приготовления пищи и обеспечения тепла. Ответ: ""костер"".
""___"" - это возмущение, которое переносит энергию через материю или пространство. Ответ: ""","[2890, 28791, 1175, 649, 211]",волна,"[21884, 275, 4985, 7078, 28727, 8333]",wave
"""___"" - это произведение искусства, которое можно повесить на стену. Ответ: ""картина"".
""___"" - это обширный участок открытой земли, на котором выращивают сельскохозяйственные культуры. Ответ: ""поле"".
""___"" - это большой водоем с соленой водой, который покрывает большую часть поверхности Земли. Ответ: ""","[28761, 853, 10525, 211]",океан,"[13993, 402, 17918, 289, 28709]",ocean
"""___"" - это большой проточный водоем, который обычно впадает в море или океан. Ответ: ""река"".
""___"" - это качество, которое считается морально хорошим или желательным в человеке. Ответ: ""добродетель"".
""___"" - это естественное подземное пространство, достаточно большое для того, чтобы в него мог войти человек. Ответ: ""","[28807, 3703, 8153, 610, 211]",пещера,"[28717, 277, 17630, 25553, 2591, 7913]",cave
"""___"" используется для измерения того, как быстро что-то движется. Ответ: ""скорость"".
""___"" - это зерно, которое широко используется в кулинарии и является основным продуктом питания во многих странах. Ответ: ""рис"".
""___"" - это большой водоем с соленой водой, который меньше океана. Ответ: ""","[2200, 28803, 23882, 4025, 17595, 1131, 211]",море,"[28713, 331, 427, 18324, 268, 6163]",sea
"""___"" носят на шее как часть официального наряда. Ответ: ""галстук"".
Число ""___"" - это сумма одного плюс одного. Ответ: ""два"".
""___"" - это большой водоем, окруженный сушей. Ответ: ""","[28761, 853, 211]",озеро,"[14411, 543, 305, 2220, 28714]",lake
"""___"" используется для составления целого. Ответ: ""часть"".
""___"" - это низкая местность между холмами или горами, через которую обычно протекает река. Ответ: ""долина"".
""___"" используется для предоставления информации или данных. Ответ: ""","[15333, 839, 13196, 17282, 28772, 211]",источник,"[18193, 28713, 667, 579, 1394, 268, 5271, 2832]",source
"Число ""___"" - это целое число, следующее за тремя. Ответ: ""четыре"".
""___"" - это длинный, узкий кусок определенного материала. Ответ: ""полоса"".
""___"" используется для приготовления пищи и обеспечения тепла. Ответ: ""","[1878, 702, 28795, 1619, 211]",костер,"[285, 7971, 9257, 28722, 3339, 12621, 6407]",fire
"""___"" - это произведение искусства, которое можно повесить на стену. Ответ: ""картина"".
""___"" - это кардинальное направление, противоположное северу. Ответ: ""юг"".
""___"" - это определенное место в пространстве. Ответ: ""","[3846, 28786, 3265, 914, 212]",точка,"[284, 19325, 28720, 1627, 2345, 2275, 1305]",point
"""___"" - звезда в центре Солнечной системы, обеспечивающая Землю светом и теплом. Ответ: ""Солнце"".
""___"" - это то, что мы слышим. Ответ: ""звук"".
""___"" используется для обозначения различных форм или этапов в развитии чего-либо. Ответ: ""","[28791, 4942, 12946, 1692, 6048, 649, 211]",версия,"[1790, 343, 363, 740, 1773, 2751, 28728, 3502, 333, 1429]",version
"""___"" используется для поддержки или поднятия чего-либо. Ответ: ""платформа"".
""___"" - это музыкальное произведение со словами, которое поется. Ответ: ""песня"".
""___"" используется для игры в такие виды спорта, как футбол и баскетбол. Ответ: ""","[28803, 1131, 8104, 211]",мяч,"[4374, 2667, 3175, 287, 4549, 28726, 15771, 6323]",ball
"""___"" используется в таких видах спорта, как волейбол и теннис, для разделения игровой площадки. Ответ: ""сетка"".
Число, следующее за восьмёркой, - ""___"". Ответ: ""девять"".
""___"" - это произведение искусства, которое можно повесить на стену. Ответ: ""","[1878, 2790, 17438, 28795, 917, 22688, 211]",картина,"[4083, 284, 6192, 3358, 5881, 28720, 11514]",painting
"""___"" - это вид искусства, включающий движения тела, обычно ритмичные и под музыку. Ответ: ""танец"".
""___"" - это естественный спутник, вращающийся вокруг планеты. Ответ: ""Луна"".
""___"" - это зерно, которое широко используется в кулинарии и является основным продуктом питания во многих странах. Ответ: ""","[18937, 28785, 892, 13318, 212]",рис,"[1491, 13825, 28712, 408, 3191, 17566, 373, 14037]",rice
"""___"" - это низкая местность между холмами или горами, через которую обычно протекает река. Ответ: ""долина"".
""___"" - это часть тела, содержащая мозг, глаза, уши, нос и рот. Ответ: ""голова"".
""___"" - цвет, часто ассоциирующийся с любовью и страстью. Ответ: ""","[10075, 1878, 28795, 5954, 211]",красный,"[2760, 893, 267, 28712, 312, 408]",red
"'""___""' - пример мужского пола. Ответ: ""мужчина"".
""___"" используется для соединения двух территорий, разделенных препятствиями, такими как реки или дороги. Ответ: ""мост"".
""___"" - это узкий непрерывный след, сделанный пером, карандашом или кистью. Ответ: ""","[28794, 14274, 922, 5952, 211]",линия,"[12893, 1407, 635, 2294, 1081, 1144, 305, 28714]",line
"""___"" - это термин, используемый для описания всех людей, родившихся и живущих примерно в одно и то же время. Ответ: ""поколение"".
""___"" - это фигура с четырьмя равными сторонами и четырьмя прямыми углами. Ответ: ""квадрат"".
""___"" используется в таких видах спорта, как волейбол и теннис, для разделения игровой площадки. Ответ: ""","[2310, 2313, 28788, 698, 212]",сетка,"[307, 2512, 1687, 28711, 485, 435]",net
"Число ""___"" идет после шести. Ответ: ""семь"".
Число, следующее за двумя, - ""___"". Ответ: ""три"".
Этот ""___"" часто дарят в подарок, его можно встретить в садах. Ответ: ""","[6033, 28833, 212]",цветок,"[4699, 285, 2175, 972, 28722, 1134, 4356, 14994]",flower
"""___"" - это место, куда ученики ходят учиться. Ответ: ""школа"".
""___"" - это набор из двух предметов, используемых вместе или рассматриваемых как единое целое. Ответ: ""пара"".
""___"" - это напиток, который часто употребляют для расслабления или согревания. Ответ: ""","[4090, 28826, 5787, 1956, 212]",чай,"[424, 711, 28707, 261, 9510]",tea
"""___"" - это термин, используемый для описания всех людей, родившихся и живущих примерно в одно и то же время. Ответ: ""поколение"".
""___"" используется для приема пищи и речи. Ответ: ""рот"".
Для ходьбы и бега используется ""___"". Ответ: ""","[24595, 5304, 703, 28778, 211]",нога,"[285, 12459, 28722, 19222, 8014, 3331, 6479, 902]",foot
"""___"" - это набор из двух предметов, используемых вместе или рассматриваемых как единое целое. Ответ: ""пара"".
""___"" используется для выполнения определенной задачи или производства чего-либо. Ответ: ""машина"".
""___"" - это драгоценный металл, который часто используется в ювелирных изделиях. Ответ: ""","[28812, 1119, 3965, 211]",золото,"[5014, 28721, 576, 319, 27783, 20918, 1644]",gold
"""___"" - цвет, часто ассоциирующийся с любовью и страстью. Ответ: ""красный"".
""___"" - это качество, которое считается морально хорошим или желательным в человеке. Ответ: ""добродетель"".
""___"" используется для входа или выхода из помещения. Ответ: ""","[28799, 942, 27807, 211]",дверь,"[2432, 281, 2251, 28715, 511, 9405]",door
"""___"" используется для предоставления информации или данных. Ответ: ""источник"".
""___"" используется для идентификации или описания внешнего вида объектов. Ответ: ""цвет"".
""___"" - это вид осадков, выпадающих с неба зимой. Ответ: ""","[28788, 698, 212]",снег,"[6713, 28713, 268, 7899, 2502]",snow
"""___"" используется для входа или выхода из помещения. Ответ: ""дверь"".
""___"" - цвет, часто ассоциирующийся с любовью и страстью. Ответ: ""красный"".
""___"" - крупное одомашненное животное с четырьмя ногами, обычно используемое для верховой езды и скачек. Ответ: ""","[28794, 1120, 18812, 211]",лошадь,"[28716, 7463, 3292, 295, 2124, 10691, 1752, 7947]",horse
"""___"" - это обширный участок открытой земли, на котором выращивают сельскохозяйственные культуры. Ответ: ""поле"".
""___"" используется для иллюстрации какого-либо положения или концепции. Ответ: ""пример"".
Число ""___"" - это сумма одного плюс одного. Ответ: ""","[942, 17489, 28799, 211]",два,"[7307, 10861, 28707, 261, 989, 2323]",two
"""___"" - это сезон, известный своей теплой погодой. Ответ: ""лето"".
""___"" - это природная способность или умение. Ответ: ""талант"".
Число, следующее за двумя, - ""___"". Ответ: ""","[11163, 28786, 3265, 15397, 212]",три,"[362, 16480, 28707, 261, 1712, 6955, 306]",three
"""___"" - это вид искусства, включающий движения тела, обычно ритмичные и под музыку. Ответ: ""танец"".
Число, следующее за пятью, - ""___"". Ответ: ""шесть"".
Число ""___"" - это целое число, следующее за тремя. Ответ: ""","[4090, 28826, 4640, 1696, 212]",четыре,"[285, 12459, 14171, 28722, 2308, 19893, 902]",four
"""___"" - это большой водоем, окруженный сушей. Ответ: ""озеро"".
Число, следующее за восьмёркой, - ""___"". Ответ: ""девять"".
Число, следующее за четырьмя, - ""___"". Ответ: ""","[28807, 610, 211]",пять,"[285, 12340, 7971, 28722, 3359, 6407]",five
"""___"" - это кардинальное направление, противоположное северу. Ответ: ""юг"".
""___"" - это небольшой водоем с неподвижной водой. Ответ: ""пруд"".
Число, следующее за пятью, - ""___"". Ответ: ""","[3647, 28841, 5486, 212]",шесть,"[28713, 2144, 268, 20410, 4043, 3522]",six
"''""___"" - это характеристика, которая обеспечивает перцептивный опыт удовольствия или удовлетворения. Ответ: ""красота"".
""___"" - это точка, которая одинаково удалена от сторон или внешних границ чего-либо. Ответ: ""середина"".
Число ""___"" идет после шести. Ответ: ""","[2310, 2313, 28788, 28533, 698, 212]",семь,"[28713, 331, 427, 268, 28098, 6671]",seven
"""___"" используется для предоставления информации или данных. Ответ: ""источник"".
""___"" - это место, по которому мы ходим и строим дома. Ответ: ""земля"".
Число ""___"" идет после семи. Ответ: ""","[26957, 2890, 28791, 1175, 649, 211]",восемь,"[317, 28706, 5435, 23893, 17392]",eight
"""___"" - это человеческое существо, рассматриваемое как личность. Ответ: ""человек"".
""___"" - цвет, часто ассоциирующийся с любовью и страстью. Ответ: ""красный"".
Число, следующее за восьмёркой, - ""___"". Ответ: ""","[1903, 942, 28799, 3697, 211]",девять,"[307, 9030, 3023, 28711, 9542, 11184]",nine
"""___"" используется в таких видах спорта, как волейбол и теннис, для разделения игровой площадки. Ответ: ""сетка"".
""___"" - это небольшой водоем с неподвижной водой. Ответ: ""пруд"".
Число, следующее за девятью, - ""___"". Ответ: ""","[942, 28799, 3697, 1903, 211]",десять,"[1210, 424, 3095, 28707, 711, 261]",ten
"""___"" - это вещь, которая не определена или не идентифицирована. Ответ: ""предмет"".
""___"" - это социальное подразделение в традиционном обществе, состоящее из семей или общин, связанных социальными, экономическими, религиозными или кровными узами. Ответ: ""племя"".
""___"" - это часть тела, содержащая мозг, глаза, уши, нос и рот. Ответ: ""","[28810, 1695, 803, 26958, 1911, 211]",голова,"[1811, 28716, 265, 400, 295, 1335]",head
"""___"" используется для посадки деревьев и выращивания сельскохозяйственных культур. Ответ: ""почва"".
""___"" - это видимая масса конденсированного водяного пара, плавающая в атмосфере. Ответ: ""облако"".
""___"" - это место, где можно купить товары или услуги. Ответ: ""","[28803, 1530, 1131, 3845, 211]",магазин,"[28713, 480, 268, 5126, 811, 9876]",shop
"""___"" - это отдельный значимый элемент речи или письма, используемый вместе с другими (а иногда и самостоятельно) для формирования предложения и обычно указываемый в письменном или печатном виде с пробелом по обе стороны. Ответ: ""слово"".
""___"" - это драгоценный металл, который часто используется в ювелирных изделиях. Ответ: ""золото"".
""___"" - это длинный, узкий кусок определенного материала. Ответ: ""","[17996, 13577, 14004, 28807, 1051, 1901, 610, 211]",полоса,"[28713, 303, 15039, 1117, 341, 26229, 268, 4216, 18184, 1042]",strip
"""___"" используется для соединения двух территорий, разделенных препятствиями, такими как реки или дороги. Ответ: ""мост"".
""___"" - цвет, часто ассоциирующийся с любовью и страстью. Ответ: ""красный"".
""___"" - это дорога общего пользования в городе, поселке или деревне. Ответ: ""","[1351, 27633, 28805, 212]",улица,"[28713, 303, 1117, 341, 12776, 268, 2811, 5948, 1042]",street
"""___"" - это вид осадков, выпадающих с неба зимой. Ответ: ""снег"".
""___"" используется для приема пищи и речи. Ответ: ""рот"".
""___"" используется для составления целого. Ответ: ""","[4090, 28826, 21358, 5787, 20035, 26598, 1956, 212]",часть,"[4083, 284, 5881, 28720, 1732, 1389, 940, 744]",part
"""___"" - это сезон, известный своей теплой погодой. Ответ: ""лето"".
""___"" - это естественный спутник, вращающийся вокруг планеты. Ответ: ""Луна"".
""___"" - это обширный участок открытой земли, на котором выращивают сельскохозяйственные культуры. Ответ: ""","[13577, 14004, 28807, 1051, 1901, 610, 211]",поле,"[285, 7971, 2222, 1834, 28722, 6407]",field
"""___"" - это произведение искусства, которое можно повесить на стену. Ответ: ""картина"".
""___"" используется для входа или выхода из помещения. Ответ: ""дверь"".
""___"" - это вид искусства, включающий движения тела, обычно ритмичные и под музыку. Ответ: ""","[12680, 2937, 28786, 3265, 946, 212]",танец,"[11555, 9773, 1866, 281, 22025, 28715, 1705]",dance
"""___"" используется для выполнения определенной задачи или производства чего-либо. Ответ: ""машина"".
""___"" используется для контроля или влияния на людей или вещи. Ответ: ""власть"".
""___"" - это отдельный значимый элемент речи или письма, используемый вместе с другими (а иногда и самостоятельно) для формирования предложения и обычно указываемый в письменном или печатном виде с пробелом по обе стороны. Ответ: ""","[28788, 698, 12309, 25255, 212]",слово,"[1707, 275, 14277, 28727, 22493, 1045, 2186, 809]",word
"""___"" - это сооружение, имеющее определенное назначение или функцию. Ответ: ""структура"".
Число, следующее за пятью, - ""___"". Ответ: ""шесть"".
""___"" - это набор из двух предметов, используемых вместе или рассматриваемых как единое целое. Ответ: ""","[28807, 2789, 6890, 18265, 11894, 28370, 610, 211]",пара,"[4083, 284, 5964, 10402, 5881, 28720]",pair
"""___"" используется для иллюстрации какого-либо положения или концепции. Ответ: ""пример"".
""___"" - это часть тела животного, отходящая от основания позвоночника. Ответ: ""хвост"".
""___"" используется для сидения и отдыха. Ответ: ""","[5294, 28788, 698, 2206, 212]",сиденье,"[28713, 331, 427, 18324, 268, 6163, 7278]",seat
"""___"" - это место, где покупают и продают акции, облигации или другие ценные бумаги. Ответ: ""биржа"".
""___"" - это место, куда ученики ходят учиться. Ответ: ""школа"".
""___"" - это числовое значение, следующее за девятьсот девяносто девятью. Ответ: ""","[28786, 5555, 3265, 212]",тысяча,"[5003, 362, 28707, 261, 8028, 306, 28112]",thousand
"""___"" - это кардинальное направление, противоположное северу. Ответ: ""юг"".
""___"" - это категория или тип чего-либо. Ответ: ""вид"".
""___"" - это кардинальное направление, часто ассоциирующееся с холодными и полярными регионами. Ответ: ""","[2310, 2313, 28788, 698, 212]",север,"[307, 708, 4678, 6120, 1510, 28711, 18651, 27737]",north
"""___"" носят на шее как часть официального наряда. Ответ: ""галстук"".
""___"" - это кардинальное направление, часто ассоциирующееся с холодными и полярными регионами. Ответ: ""север"".
""___"" используется для выполнения определенной задачи или производства чего-либо. Ответ: ""","[28803, 1530, 1131, 3845, 211]",машина,"[5599, 19569, 4128, 7502, 28719, 705, 8505, 8338, 290]",machine
"Число ""___"" - это целое число, следующее за тремя. Ответ: ""четыре"".
""___"" - это официальное обращение или рассуждение, произнесенное перед аудиторией. Ответ: ""речь"".
""___"" - это место, где кто-то или что-то находится или находится. Ответ: ""","[28807, 1051, 1901, 610, 24326, 211]",позиция,"[284, 1065, 28720, 977, 14139, 1627, 2345, 2840, 3640]",position
"""___"" - это официальное обращение или рассуждение, произнесенное перед аудиторией. Ответ: ""речь"".
""___"" - это крупное естественное возвышение земной поверхности. Ответ: ""гора"".
""___"" - это основное административное деление некоторых стран или империй. Ответ: ""","[28807, 8378, 2127, 610, 25431, 211]",провинция,"[284, 724, 14707, 28720, 11951, 24899, 430, 1130, 729, 12605, 783]",province
"""___"" - это крупное человеческое поселение, в котором люди живут и работают. Ответ: ""город"".
Число, следующее за двумя, - ""___"". Ответ: ""три"".
""___"" - это место, где покупают и продают акции, облигации или другие ценные бумаги. Ответ: ""","[28817, 8843, 1279, 3788, 211]",биржа,"[720, 2823, 317, 8877, 28706, 439, 25768]",exchange
"""___"" используется для переноски предметов. Ответ: ""сумка"".
""___"" - крупное одомашненное животное с четырьмя ногами, обычно используемое для верховой езды и скачек. Ответ: ""лошадь"".
""___"" - это точка, которая одинаково удалена от сторон или внешних границ чего-либо. Ответ: ""","[2310, 2313, 16822, 28788, 698, 22269, 28200, 212]",середина,"[4986, 3589, 8041, 5192, 28719, 4725, 25692, 290]",middle
"""___"" используется для измерения того, как быстро что-то движется. Ответ: ""скорость"".
""___"" - это часть тела животного, отходящая от основания позвоночника. Ответ: ""хвост"".
""___"" - это человек, с которым вас связывают близкие личные отношения. Ответ: ""","[8589, 942, 19448, 28799, 211]",друг,"[1832, 1104, 285, 898, 6542, 28722]",friend
"""___"" - это кардинальное направление, противоположное северу. Ответ: ""юг"".
""___"" используется для захвата или удержания предметов. Ответ: ""рука"".
""___"" используется для идентификации или описания внешнего вида объектов. Ответ: ""","[6033, 28833, 212]",цвет,"[28717, 990, 277, 17382, 1396, 1001, 3456, 3181, 1115]",color
"""___"" - кардинальное направление, противоположное западу. Ответ: ""Восток"".
""___"" - это узкий непрерывный след, сделанный пером, карандашом или кистью. Ответ: ""линия"".
""___"" - это категория или тип чего-либо. Ответ: ""","[27190, 1451, 28791, 3542, 649, 211]",вид,"[12883, 2112, 9186, 446, 7510, 22018, 3430, 28729]",kind
"""___"" - это драгоценный металл, который часто используется в ювелирных изделиях. Ответ: ""золото"".
""___"" необходима для жизни и используется для питья и уборки. Ответ: ""вода"".
""___"" - это лицо, председательствующее в судебном процессе, единолично или в составе коллегии судей. Ответ: ""","[5652, 28788, 698, 4878, 212]",судья,"[11866, 8948, 14042, 5666, 10737, 28768, 461, 4612]",judge
"""___"" - звезда в центре Солнечной системы, обеспечивающая Землю светом и теплом. Ответ: ""Солнце"".
""___"" используется для предоставления информации или данных. Ответ: ""источник"".
""___"" - это место, куда ученики ходят учиться. Ответ: ""","[19671, 28841, 5486, 212]",школа,"[2452, 28713, 19185, 268, 2052, 752, 1543, 824]",school
"""___"" - это место, куда ученики ходят учиться. Ответ: ""школа"".
""___"" используется для приема пищи и речи. Ответ: ""рот"".
""___"" - это сооружение, имеющее определенное назначение или функцию. Ответ: ""","[17405, 608, 27471, 28788, 698, 4887, 212]",структура,"[28713, 4500, 303, 1117, 341, 14664, 18048, 268, 1356, 4693, 1758, 1042]",structure
"""___"" используется для приема пищи и речи. Ответ: ""рот"".
""___"" - это устройство, которое накапливает механическую энергию и может сжиматься или растягиваться. Ответ: ""пружина"".
""___"" носят на шее как часть официального наряда. Ответ: ""","[28810, 13206, 1911, 2618, 211]",галстук,"[5758, 14628, 28707, 261, 17061]",tie
"""___"" - это длинный, узкий кусок определенного материала. Ответ: ""полоса"".
""___"" используется для обозначения различных форм или этапов в развитии чего-либо. Ответ: ""версия"".
""___"" используется для иллюстрации какого-либо положения или концепции. Ответ: ""","[28807, 2683, 610, 25431, 10804, 211]",пример,"[720, 2757, 317, 28706, 439, 4174, 7476]",example
"""___"" - это вещь, которая не определена или не идентифицирована. Ответ: ""предмет"".
""___"" - цвет, часто ассоциирующийся с любовью и страстью. Ответ: ""красный"".
""___"" - это передняя часть головы человека, включающая лоб, глаза, нос и рот. Ответ: ""","[28794, 5952, 922, 211]",лицо,"[3252, 285, 3586, 2105, 6024, 20107, 1797, 28722]",face
"""___"" - это зерно, которое широко используется в кулинарии и является основным продуктом питания во многих странах. Ответ: ""рис"".
""___"" - это набор из двух предметов, используемых вместе или рассматриваемых как единое целое. Ответ: ""пара"".
""___"" используется для соединения двух территорий, разделенных препятствиями, такими как реки или дороги. Ответ: ""","[2200, 28803, 4025, 1131, 211]",мост,"[14519, 1473, 15401, 287, 28726, 9850, 1170]",bridge
"""___"" - это небольшая община или группа домов в сельской местности. Ответ: ""деревня"".
Число, следующее за восьмёркой, - ""___"". Ответ: ""девять"".
""___"" - это вещь, которая не определена или не идентифицирована. Ответ: ""","[3184, 8971, 28807, 6978, 610, 25431, 211]",предмет,"[1751, 378, 570, 28710, 279, 613, 2515]",item
"""___"" - это низкая местность между холмами или горами, через которую обычно протекает река. Ответ: ""долина"".
""___"" используется для строительства замков на пляже. Ответ: ""песок"".
""___"" используется для удаления текста или данных. Ответ: ""","[1351, 28805, 212]",удалить,"[340, 6067, 281, 450, 21750, 6500, 28715, 5149, 882]",delete
"""___"" - это основное административное деление некоторых стран или империй. Ответ: ""провинция"".
""___"" - это числовое значение, равное 10 десяткам. Ответ: ""сотня"".
""___"" - это несколько людей или предметов, которые находятся, собраны или объединены в одну группу. Ответ: ""","[17737, 28810, 9891, 1911, 211]",группа,"[2071, 28721, 319, 847, 820, 3063, 5977, 25344]",group
"""___"" - это передняя часть головы человека, включающая лоб, глаза, нос и рот. Ответ: ""лицо"".
""___"" используется для выполнения определенной задачи или производства чего-либо. Ответ: ""машина"".
""___"" - это природная способность или умение. Ответ: ""","[2937, 28786, 15122, 3265, 946, 212]",талант,"[5741, 9234, 1100, 14223, 28707, 15642, 261, 16000]",talent
"""___"" - это лицо, председательствующее в судебном процессе, единолично или в составе коллегии судей. Ответ: ""судья"".
Число, следующее за четырьмя, - ""___"". Ответ: ""пять"".
''""___"" - это характеристика, которая обеспечивает перцептивный опыт удовольствия или удовлетворения. Ответ: ""","[10075, 1878, 28795, 5954, 211]",красота,"[3605, 9689, 287, 28726, 1105, 347]",beauty
"""___"" используется для возврата купленного товара. Ответ: ""вернуть"".
""___"" используется для сидения и отдыха. Ответ: ""сиденье"".
""___"" используется для поддержки или поднятия чего-либо. Ответ: ""","[28807, 24392, 12454, 610, 211]",платформа,"[284, 452, 10470, 28720, 549, 5181, 24474]",platform
"""___"" - это часть тела животного, отходящая от основания позвоночника. Ответ: ""хвост"".
""___"" - это вид искусства, включающий движения тела, обычно ритмичные и под музыку. Ответ: ""танец"".
""___"" - это место, где живут люди. Ответ: ""","[2149, 13503, 942, 28799, 2054, 211]",дом,"[28716, 6186, 7463, 295, 2124, 2134, 5995, 11331]",house
"""___"" используется для предоставления информации или данных. Ответ: ""источник"".
""___"" - это собрание людей с определенной целью, часто для обсуждения или принятия решений. Ответ: ""собрание"".
""___"" - звезда в центре Солнечной системы, обеспечивающая Землю светом и теплом. Ответ: ""","[2688, 28788, 698, 2573, 212]",солнце,"[28713, 519, 268, 19875, 2913, 4376]",sun
"""___"" - это произведение искусства, которое можно повесить на стену. Ответ: ""картина"".
""___"" - это орган, который перекачивает кровь по всему телу. Ответ: ""сердце"".
""___"" - это собрание людей с определенной целью, часто для обсуждения или принятия решений. Ответ: ""","[26913, 2688, 28788, 698, 2573, 212]",собрание,"[26665, 528, 1127, 2647, 28719, 5283, 290]",meeting
"""___"" - это часть тела, содержащая мозг, глаза, уши, нос и рот. Ответ: ""голова"".
""___"" - крупное одомашненное животное с четырьмя ногами, обычно используемое для верховой езды и скачек. Ответ: ""лошадь"".
""Изучение событий прошлого, особенно в человеческих делах"" известно как ""___"". Ответ: ""","[15333, 839, 13196, 17282, 28772, 25070, 211]",история,"[6575, 15205, 28716, 3340, 516, 295, 16355, 12014, 2008, 5365, 4264]",history
"""___"" носят на шее как часть официального наряда. Ответ: ""галстук"".
Число, следующее за восьмёркой, - ""___"". Ответ: ""девять"".
""___"" - это низкая местность между холмами или горами, через которую обычно протекает река. Ответ: ""","[2149, 17483, 942, 24019, 28799, 2054, 211]",долина,"[1052, 363, 4536, 1414, 3026, 28728, 17682]",valley
"Число ""___"" идет после семи. Ответ: ""восемь"".
""___"" - это орган, который перекачивает кровь по всему телу. Ответ: ""сердце"".
""___"" - это фигура с четырьмя равными сторонами и четырьмя прямыми углами. Ответ: ""","[1878, 23476, 28795, 211]",квадрат,"[28713, 18328, 21627, 268, 4524, 7930, 4791]",square
"""___"" - это набор из двух предметов, используемых вместе или рассматриваемых как единое целое. Ответ: ""пара"".
""___"" - это кардинальное направление, часто ассоциирующееся с холодными и полярными регионами. Ответ: ""север"".
""___"" - это термин, используемый для описания всех людей, родившихся и живущих примерно в одно и то же время. Ответ: ""","[28807, 1051, 1901, 610, 211]",поколение,"[28721, 319, 8342, 2970, 2652, 490, 1350, 4506, 17198, 2383]",generation
"""___"" - это обширный участок открытой земли, на котором выращивают сельскохозяйственные культуры. Ответ: ""поле"".
""___"" используется для захвата или удержания предметов. Ответ: ""рука"".
""___"" - это кардинальное направление, противоположное северу. Ответ: ""","[11531, 28842, 212]",юг,"[6287, 28713, 667, 17465, 579, 268, 5271]",south
"""___"" - это произведение искусства, которое можно повесить на стену. Ответ: ""картина"".
""___"" - это термин, используемый для описания всех людей, родившихся и живущих примерно в одно и то же время. Ответ: ""поколение"".
""___"" - это качество, которое считается морально хорошим или желательным в человеке. Ответ: ""","[2149, 2054, 942, 28799, 211]",добродетель,"[363, 27590, 9306, 3074, 24885, 5219, 7692, 28114, 28728]",virtue
"""___"" - это сезон, известный своей теплой погодой. Ответ: ""лето"".
""___"" - это сооружение, имеющее определенное назначение или функцию. Ответ: ""структура"".
""___"" - это социальное подразделение в традиционном обществе, состоящее из семей или общин, связанных социальными, экономическими, религиозными или кровными узами. Ответ: ""","[28807, 610, 211]",племя,"[467, 13862, 11309, 28707, 261, 25315, 2629, 434]",tribe
"""___"" - это часть тела животного, отходящая от основания позвоночника. Ответ: ""хвост"".
""___"" используется для составления целого. Ответ: ""часть"".
""___"" - это крупное человеческое поселение, в котором люди живут и работают. Ответ: ""","[28810, 26321, 1695, 803, 22123, 14896, 1911, 211]",город,"[28717, 277, 21990, 2990, 5963, 7366, 18373, 1189]",city
"""___"" - это сеть линий, которые пересекаются друг с другом, образуя ряд квадратов или прямоугольников. Ответ: ""сетка"".
""___"" используется для иллюстрации какого-либо положения или концепции. Ответ: ""пример"".
""___"" используется для передачи мыслей и идей. Ответ: ""","[23980, 3806, 28811, 212]",язык,"[543, 9848, 7411, 3842, 26573, 305, 4730, 2220, 11904, 28714]",language
"""___"" - это человек, с которым вас связывают близкие личные отношения. Ответ: ""друг"".
""___"" - это орган, который перекачивает кровь по всему телу. Ответ: ""сердце"".
""___"" используется для измерения того, как быстро что-то движется. Ответ: ""","[27999, 28788, 8283, 698, 1789, 212]",скорость,"[28713, 12549, 1886, 668, 268, 886, 14500, 4975]",speed
"Этот ""___"" часто дарят в подарок, его можно встретить в садах. Ответ: ""цветок"".
""___"" - это основное административное деление некоторых стран или империй. Ответ: ""провинция"".
""___"" - это место, по которому мы ходим и строим дома. Ответ: ""","[28812, 19868, 1119, 8700, 211]",земля,"[2812, 28721, 319, 847, 820, 3414, 5977, 25344]",ground
"Число ""___"" идет после семи. Ответ: ""восемь"".
""___"" - это место, где кто-то или что-то находится или находится. Ответ: ""позиция"".
""___"" предпринимается, когда пытаются чего-то добиться. Ответ: ""","[28807, 1051, 1901, 610, 211]",попытка,"[438, 28708, 24054, 998, 264, 4236, 1061, 270]",attempt
"""___"" используется для сидения и отдыха. Ответ: ""сиденье"".
""___"" - это возмущение, которое переносит энергию через материю или пространство. Ответ: ""волна"".
""___"" испытывают, когда проигрывают соревнование или битву. Ответ: ""","[28807, 1051, 27593, 1901, 610, 211]",поражение,"[340, 801, 281, 15286, 450, 1270, 28715, 8464]",defeat
"""___"" - это длинный, узкий кусок определенного материала. Ответ: ""полоса"".
""___"" - это человек, с которым вас связывают близкие личные отношения. Ответ: ""друг"".
""___"" - это часть тела животного, отходящая от основания позвоночника. Ответ: ""","[28831, 6457, 212]",хвост,"[11557, 8675, 1100, 14223, 28707, 261]",tail
"""___"" - это определенное место в пространстве. Ответ: ""точка"".
""___"" используется для чтения историй. Ответ: ""книга"".
""___"" - это женщина, родившая ребенка. Ответ: ""","[28803, 23918, 1530, 3845, 1131, 18850, 211]",мать,"[3057, 13710, 3418, 5326, 16322, 28719, 2808, 290]",mother
"""___"" - это небесное тело, которое светит на ночном небе. Ответ: ""звезда"".
""___"" - это отдельный значимый элемент речи или письма, используемый вместе с другими (а иногда и самостоятельно) для формирования предложения и обычно указываемый в письменном или печатном виде с пробелом по обе стороны. Ответ: ""слово"".
""___"" - кардинальное направление, противоположное западу. Ответ: ""","[26957, 2890, 28791, 1175, 649, 211]",восток,"[11062, 1897, 28706, 317, 24294, 9005]",east
"""___"" - это место, куда ученики ходят учиться. Ответ: ""школа"".
""___"" - это обширный участок открытой земли, на котором выращивают сельскохозяйственные культуры. Ответ: ""поле"".
""___"" используется для возврата купленного товара. Ответ: ""","[2890, 28791, 1175, 11235, 649, 211]",возврат,"[1699, 267, 408, 312, 28712, 807, 604, 1441]",return
"""___"" используется для соединения двух территорий, разделенных препятствиями, такими как реки или дороги. Ответ: ""мост"".
""___"" - это сооружение, имеющее определенное назначение или функцию. Ответ: ""структура"".
""___"" - это официальное обращение или рассуждение, произнесенное перед аудиторией. Ответ: ""","[800, 28785, 3172, 13318, 212]",речь,"[28713, 1886, 668, 268, 886, 8666, 14500]",speech
"""___"" - цвет, часто ассоциирующийся с любовью и страстью. Ответ: ""красный"".
""___"" - это место, где кто-то или что-то находится или находится. Ответ: ""позиция"".
""___"" - это юное человеческое существо, не достигшее возраста половой зрелости. Ответ: ""","[800, 28785, 3172, 13318, 212]",ребенок,"[28717, 484, 277, 20484, 338, 4416, 4657, 1502]",child
"''""___"" - это характеристика, которая обеспечивает перцептивный опыт удовольствия или удовлетворения. Ответ: ""красота"".
""___"" используется для строительства замков на пляже. Ответ: ""песок"".
""___"" - это высокое сооружение, которое может использоваться для различных целей, например, для наблюдения, связи или хранения. Ответ: ""","[4820, 28817, 1279, 7460, 211]",башня,"[15894, 298, 532, 28707, 11201, 261]",tower
"""___"" - это драгоценный металл, который часто используется в ювелирных изделиях. Ответ: ""золото"".
""___"" - это музыкальное произведение со словами, которое поется. Ответ: ""песня"".
'""___""' - пример мужского пола. Ответ: ""","[28803, 1131, 6597, 2953, 211]",мужчина,"[4128, 10009, 6125, 28719, 705, 290, 7862]",male
"""___"" - это социальное подразделение в традиционном обществе, состоящее из семей или общин, связанных социальными, экономическими, религиозными или кровными узами. Ответ: ""племя"".
""___"" используется для передачи мыслей и идей. Ответ: ""язык"".
""___"" - это человеческое существо, рассматриваемое как личность. Ответ: ""","[4090, 28826, 4640, 22653, 15811, 1696, 212]",человек,"[284, 660, 4837, 9701, 3708, 28720, 386, 1338, 487, 757]",person
"""___"" - это крупное человеческое поселение, в котором люди живут и работают. Ответ: ""город"".
Для ходьбы и бега используется ""___"". Ответ: ""нога"".
""___"" - это числовое значение, равное 10 десяткам. Ответ: ""","[2688, 28788, 698, 2573, 212]",сотня,"[4682, 28716, 8275, 295, 13101, 9538]",hundred
"""___"" - это собрание людей с определенной целью, часто для обсуждения или принятия решений. Ответ: ""собрание"".
""___"" используется для приготовления пищи и обеспечения тепла. Ответ: ""костер"".
""___"" - это место, где люди обычно выполняют свою работу. Ответ: ""","[28761, 28266, 853, 211]",офис,"[4007, 805, 2771, 1769, 28709, 302, 289, 1009]",office
"""___"" используется для предоставления информации или данных. Ответ: ""источник"".
""___"" - это официальное обращение или рассуждение, произнесенное перед аудиторией. Ответ: ""речь"".
""___"" - это то, что мы слышим. Ответ: ""","[28812, 1119, 211]",звук,"[28713, 13752, 667, 579, 2622, 268, 5271]",sound
"""___"" - это длинный, узкий кусок определенного материала. Ответ: ""полоса"".
""___"" - это термин, используемый для описания всех людей, родившихся и живущих примерно в одно и то же время. Ответ: ""поколение"".
""___"" используется для контроля или влияния на людей или вещи. Ответ: ""","[13324, 28791, 649, 211]",власть,"[284, 5323, 6468, 28720, 1627, 2345, 15625, 1982]",power
"""___"" - это естественный спутник, вращающийся вокруг планеты. Ответ: ""Луна"".
""___"" - это дорога общего пользования в городе, поселке или деревне. Ответ: ""улица"".
""___"" - это сезон, известный своей теплой погодой. Ответ: ""","[20043, 17761, 28794, 7622, 1125, 211]",лето,"[28713, 2648, 5561, 519, 268, 2913, 1801]",summer


==> figures/mistral-7b-v1/cloze/zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str
"""_""用来阐释一个观点或概念。答案：""例""。
""_""是指向北的基本方向的相反方向。答案：""南""。
""_""用来阅读故事。答案: ""","[30117, 231]",书,"[1820, 287, 1798, 3521, 1359, 28726]",book
"""_""是一种艺术形式，涉及到身体的运动，通常是有节奏的并伴随音乐。答案：""舞""。
""_""在排球和网球等运动中用来划分比赛区域。答案：""网""。
""_""是大气中浮动的凝结水蒸气的可见质量。答案: ""","[30121, 231]",云,"[533, 6945, 512, 8180, 23390, 28717, 277]",cloud
"""_""是我们听到的东西。答案：""音""。
""_""是主要覆盖着树木和下层植被的大面积地区。答案：""林""。
""_""用来携带物品。答案: ""","[29333, 232]",包,"[287, 15771, 6635, 19001, 3175, 28726]",bag
"""_""是一首带有歌词的音乐作品。答案：""歌""。
""_""是在九百九十九之后的数值。答案：""千""。
""_""用来吃食物和说话。答案: ""","[29269, 232]",口,"[28719, 22182, 5108, 5326, 3418, 290, 20123]",mouth
"""_""是人们通常进行工作的地方。答案：""局""。
""_""是在六之后的数字。答案：""七""。
""_""用于种植树木和作物。答案: ""","[30790, 232]",土,"[579, 268, 667, 14315, 28713]",soil
"""_""是一种常用于放松或取暖的饮料。答案：""茶""。
""_""用来交流思想和观点。答案：""语""。
""_""是地球表面的大自然升高地。答案: ""","[29480, 232]",山,"[4766, 28719, 13022, 22182, 10660, 5326, 3418, 290]",mountain
"""_""是提供愉悦或满足感知体验的特征。答案：""美""。
""_""是股票、债券或其他证券被买卖的地方。答案：""交""。
""_""用来清洁表面或覆盖身体。答案: ""","[29802, 232]",布,"[533, 512, 17673, 23390, 28717, 277]",cloth
"""_""是一种通常甜的并且来自植物的食物类型。答案：""果""。
""_""是太阳系中心的一颗恒星，为地球提供光和热。答案：""阳""。
""_""是一个泵血贯穿全身的器官。答案: ""","[29574, 232]",心,"[3031, 3934, 295, 28716, 400, 14754, 265]",heart
"""_""是某事物是、曾是或将要建立的位置。答案：""址""。
""_""是常用于珠宝的贵金属。答案：""金""。
""_""用来抓取或持有物体。答案: ""","[29427, 233]",手,"[2799, 7645, 295, 6700, 28716, 1021, 2625, 3631]",hand
"""_""是主要覆盖着树木和下层植被的大面积地区。答案：""林""。
""_""是天生的才能或技能。答案：""才""。
""_""是24小时的时期，通常理解为地球完成一次自转所需的时间。答案: ""","[29142, 233]",日,"[1370, 281, 28715, 1466, 1705, 1866]",day
"""_""是常与爱情和激情相关联的颜色。答案：""红""。
""_""是常用于烹饪并在许多国家是主食的谷物。答案：""米""。
""_""是夜空中发光的天体。答案: ""","[29950, 233]",星,"[20295, 303, 341, 4580, 268, 7890, 6514, 28713]",star
"""_""用来在海滩上建造城堡。答案：""沙""。
""_""用来清洁表面或覆盖身体。答案：""布""。
""_""是一种储存机械能量并且可以被压缩或拉伸的装置。答案: ""","[30643, 233]",春,"[886, 668, 22694, 268, 7558, 7474, 7378, 28713]",spring
"""_""是一个泵血贯穿全身的器官。答案：""心""。
""_""位于人类和动物头上。答案：""发""。
""_""是绕着行星运转的自然卫星。答案: ""","[29376, 233]",月,"[11375, 28719, 5326, 3418, 290]",moon
"""_""是你与之共享亲密个人关系的人。答案：""友""。
""_""用来阅读故事。答案：""书""。
""_""用来制作家具。答案: ""","[30308, 233]",木,"[14277, 28727, 4871, 809, 275, 4768]",wood
"""_""是在竞赛或战斗中输掉时的体验。答案：""败""。
""_""是某事物是、曾是或将要建立的位置。答案：""址""。
""_""是乡村地区一小群房屋的社区或群体。答案: ""","[30071, 233]",村,"[6435, 4314, 3074, 363, 28728, 25521, 16767, 5219]",village
"""_""是动物身体从脊柱基部延伸出的部分。答案：""尾""。
""_""是《星球大战》系列中的一个角色。答案：""汉""。
""_""是主要覆盖着树木和下层植被的大面积地区。答案: ""","[30158, 233]",林,"[2417, 1392, 902, 285, 994, 354, 28722, 8613, 12459]",forest
"""_""是在八之后的数字。答案：""九""。
""_""是天生的才能或技能。答案：""才""。
""_""是一种通常甜的并且来自植物的食物类型。答案: ""","[29098, 233]",果,"[898, 1104, 10607, 285, 28722, 15925]",fruit
"""_""是一加一的和。答案：""二""。
""_""用来阐释一个观点或概念。答案：""例""。
""_""是一个线条相互交叉形成一系列方形或长方形的网络。答案: ""","[29293, 233]",格,"[28721, 10541, 847, 9544, 820, 15854, 319]",grid
"""_""是在四之后的数字。答案：""五""。
""_""是地球表面的大自然升高地。答案：""山""。
""_""是一首带有歌词的音乐作品。答案: ""","[30509, 233]",歌,"[579, 1966, 268, 4034, 667, 1265, 28713]",song
"""_""用来进行足球和篮球等运动。答案：""球""。
""_""是在四之后的数字。答案：""五""。
""_""对生命至关重要，用于饮用和清洁。答案: ""","[29692, 233]",水,"[2130, 9175, 28727, 275, 4940, 4985, 7078]",water
"""_""是人们通常进行工作的地方。答案：""局""。
""_""是一个泵血贯穿全身的器官。答案：""心""。
""_""是《星球大战》系列中的一个角色。答案: ""","[30688, 233]",汉,"[7737, 28769, 8225, 26135, 382]",Han
"""_""是一加一的和。答案：""二""。
""_""是在二之后的数字。答案：""三""。
""_""是一小片静止的水体。答案: ""","[30647, 233]",池,"[19571, 28720, 17984, 1627, 766, 2345, 284]",pond
"""_""是常用于烹饪并在许多国家是主食的谷物。答案：""米""。
""_""是火车或公共汽车定期停靠以便乘客上下车的地方。答案：""站""。
""_""用来在海滩上建造城堡。答案: ""","[30960, 233]",沙,"[637, 3820, 6830, 20297, 268, 8417, 28713]",sand
"""_""是提供愉悦或满足感知体验的特征。答案：""美""。
""_""是某事物是、曾是或将要建立的位置。答案：""址""。
""_""是一大片流动的水体，通常流入海洋或海。答案: ""","[30143, 233]",河,"[6016, 28712, 5350, 7782, 408, 3191, 8191, 814, 373]",river
"""_""是在七之后的数字。答案：""八""。
""_""是覆盖地球大部分表面的大片盐水。答案：""洋""。
""_""是一个社会或政府为了处理犯罪、商业协议和社会关系而发展的规则系统。答案: ""","[29095, 233]",法,"[543, 305, 10656, 28714, 2220, 2309]",law
"""_""是某物的明显部分或子分区。答案：""段""。
""_""是在法庭程序中主持审判的人，无论是独自一人还是作为评判团的一部分。答案：""判""。
""_""是一种通过物质或空间传递能量的扰动。答案: ""","[30382, 233]",波,"[8333, 21884, 28727, 275, 4985, 7078]",wave
"""_""用来看我们周围的一切。答案：""目""。
""_""是一个线条相互交叉形成一系列方形或长方形的网络。答案：""格""。
""_""是覆盖地球大部分表面的大片盐水。答案: ""","[31434, 233]",洋,"[28709, 17918, 402, 13993, 289]",ocean
"""_""是作为正式服装的一部分围绕脖子的。答案：""结""。
""_""在排球和网球等运动中用来划分比赛区域。答案：""网""。
""_""是自然形成的、足够人进入的地下空间。答案: ""","[31242, 233]",洞,"[17630, 28717, 2591, 7913, 25553, 277]",cave
"""_""是在六之后的数字。答案：""七""。
""_""是一个经常与寒冷和极地地区相关的基本方向。答案：""北""。
""_""是比洋小的大片盐水。答案: ""","[29726, 233]",海,"[427, 268, 18324, 331, 6163, 28713]",sea
"""_""用于进入或离开房间。答案：""门""。
""_""用来阐释一个观点或概念。答案：""例""。
""_""是被陆地包围的大片水体。答案: ""","[30480, 233]",湖,"[543, 14411, 305, 28714, 2220]",lake
"""_""用来归还购买的物品。答案：""回""。
""_""用来构成一个整体。答案：""部""。
""_""用来提供信息或数据。答案: ""","[29512, 233]",源,"[18193, 579, 2832, 268, 5271, 1394, 667, 28713]",source
"""_""是开阔土地的广阔区域，用来种植作物。答案：""场""。
""_""是在四之后的数字。答案：""五""。
""_""用于烹饪和提供温暖。答案: ""","[30479, 234]",火,"[7971, 9257, 3339, 6407, 12621, 285, 28722]",fire
"""_""是指向北的基本方向的相反方向。答案：""南""。
""_""是男性的一个例子。答案：""男""。
""_""是空间中的一个特定位置。答案: ""","[29085, 234]",点,"[1305, 28720, 1627, 19325, 2345, 284, 2275]",point
"""_""是学生去学习的地方。答案：""校""。
""_""常见于香蕉。答案：""黄""。
""_""用来表示某物发展中的不同形态或阶段。答案: ""","[29547, 234]",版,"[1790, 343, 740, 333, 1429, 363, 28728, 2751, 3502, 1773]",version
"""_""是一些位于一起、聚集在一起或被归类在一起的人或物。答案：""群""。
""_""是构成地球表面部分的固体矿物材料。答案：""岩""。
""_""用来进行足球和篮球等运动。答案: ""","[30211, 234]",球,"[2667, 287, 15771, 4549, 4374, 3175, 28726, 6323]",ball
"""_""是被陆地包围的大片水体。答案：""湖""。
""_""是某物的明显部分或子分区。答案：""段""。
""_""是可以挂在墙上的艺术作品。答案: ""","[29696, 234]",画,"[4083, 11514, 28720, 5881, 6192, 284, 3358]",painting
"""_""是地球表面的大自然升高地。答案：""山""。
""_""是指向北的基本方向的相反方向。答案：""南""。
""_""是火车或公共汽车定期停靠以便乘客上下车的地方。答案: ""","[29992, 234]",站,"[20295, 303, 765, 341, 5975, 19849, 268, 5086, 6514, 28713]",station
"""_""用于进入或离开房间。答案：""门""。
""_""是生下孩子的女性。答案：""母""。
""_""是常用于烹饪并在许多国家是主食的谷物。答案: ""","[30752, 234]",米,"[1491, 28712, 14037, 17566, 408, 3191, 13825, 373]",rice
"""_""用来连接被河流或道路等障碍分隔的两个地区。答案：""桥""。
""_""用来归还购买的物品。答案：""回""。
""_""是常与爱情和激情相关联的颜色。答案: ""","[30311, 234]",红,"[28712, 408, 2760, 267, 312, 893]",red
"""_""用来阐释一个观点或概念。答案：""例""。
""_""用来清洁表面或覆盖身体。答案：""布""。
""_""是由笔、铅笔或画笔等制成的狭长连续标记。答案: ""","[29437, 234]",线,"[305, 1081, 2294, 1144, 1407, 12893, 28714, 635]",line
"""_""是距离某物的边缘或外界等距离的点。答案：""中""。
""_""是在七之后的数字。答案：""八""。
""_""在排球和网球等运动中用来划分比赛区域。答案: ""","[29533, 234]",网,"[485, 2512, 28711, 307, 1687, 435]",net
"""_""是人中被视为道德上好或可取的品质。答案：""德""。
""_""用来表示某物发展中的不同形态或阶段。答案：""版""。
""_""常作为礼物赠送，并可在花园中找到。答案: ""","[30064, 235]",花,"[14994, 1134, 4356, 285, 4699, 2175, 28722, 972]",flower
"""_""用来连接被河流或道路等障碍分隔的两个地区。答案：""桥""。
""_""是一个线条相互交叉形成一系列方形或长方形的网络。答案：""格""。
""_""是一种常用于放松或取暖的饮料。答案: ""","[31713, 235]",茶,"[28707, 424, 261, 711, 9510]",tea
"""_""是在六之后的数字。答案：""七""。
""_""用来测量时间。答案：""时""。
""_""用于行走和跑步。答案: ""","[30303, 235]",足,"[8014, 902, 6479, 3331, 19222, 285, 28722, 12459]",foot
"""_""用来携带物品。答案：""包""。
""_""是数值，等于10个十。答案：""百""。
""_""是常用于珠宝的贵金属。答案: ""","[29452, 236]",金,"[28721, 20918, 5014, 1644, 27783, 576, 319]",gold
"""_""是我们行走和建造房屋的地方。答案：""地""。
""_""用来为设备供电。答案：""电""。
""_""用于进入或离开房间。答案: ""","[29870, 236]",门,"[2432, 9405, 281, 511, 28715, 2251]",door
"""_""用来吃食物和说话。答案：""口""。
""_""是24小时的时期，通常理解为地球完成一次自转所需的时间。答案：""日""。
""_""是在冬季从天空降落的一种降水形式。答案: ""","[30876, 236]",雪,"[268, 6713, 2502, 7899, 28713]",snow
"""_""是空间中的一个特定位置。答案：""点""。
""_""用来构成一个整体。答案：""部""。
""_""是一种大型家养动物，有四条腿，常用于骑乘和赛跑。答案: ""","[30259, 236]",马,"[1752, 295, 28716, 7947, 3292, 2124, 7463, 10691]",horse
"""_""是通常用于阅读的平面物体。答案：""平""。
""_""是被视为个体的人类。答案：""人""。
""_""常见于香蕉。答案: ""","[30658, 236]",黄,"[9684, 14764, 28724, 7187, 337]",yellow
"""_""是传统社会中由家庭或社区通过社会、经济、宗教或血缘关系链接的社会分支。答案：""族""。
""_""是一种大型家养动物，有四条腿，常用于骑乘和赛跑。答案：""马""。
""_""常见于粉笔，用于在黑板上写字。答案: ""","[29917, 234]",白,"[3075, 1456, 388, 28727, 275, 10635]",white
"""_""是一大片流动的水体，通常流入海洋或海。答案：""河""。
""_""位于人类和动物头上。答案：""发""。
""_""是在零之后、二之前的数字。答案: ""","[28969, 231]",一,"[28709, 538, 356, 266, 289, 624]",one
"""_""用于种植树木和作物。答案：""土""。
""_""是一小片静止的水体。答案：""池""。
""_""是一加一的和。答案: ""","[29482, 231]",二,"[10861, 28707, 261, 2323, 989, 7307]",two
"""_""是常用于珠宝的贵金属。答案：""金""。
""_""用于种植树木和作物。答案：""土""。
""_""是在二之后的数字。答案: ""","[29492, 231]",三,"[306, 1712, 6955, 28707, 16480, 362, 261]",three
"""_""是对听众发表的正式讲话或演说。答案：""话""。
""_""是在五之后的数字。答案：""六""。
""_""是在三之后的整数。答案: ""","[29882, 232]",四,"[19893, 902, 2308, 285, 28722, 14171, 12459]",four
"""_""是一个泵血贯穿全身的器官。答案：""心""。
""_""用来连接被河流或道路等障碍分隔的两个地区。答案：""桥""。
""_""是在四之后的数字。答案: ""","[30108, 231]",五,"[7971, 3359, 6407, 285, 28722, 12340]",five
"""_""用来构成一个整体。答案：""部""。
""_""用来表示某物发展中的不同形态或阶段。答案：""版""。
""_""是在五之后的数字。答案: ""","[30467, 232]",六,"[4043, 268, 20410, 2144, 3522, 28713]",six
"""_""是空间中的一个特定位置。答案：""点""。
""_""是在竞赛或战斗中输掉时的体验。答案：""败""。
""_""是在六之后的数字。答案: ""","[30733, 231]",七,"[28098, 427, 268, 6671, 331, 28713]",seven
"""_""是未指定或未识别的事物。答案：""项""。
""_""是为特定目的聚集的人，通常用于讨论或决策。答案：""会""。
""_""是在七之后的数字。答案: ""","[30440, 232]",八,"[23893, 28706, 17392, 317, 5435]",eight
"""_""是人们通常进行工作的地方。答案：""局""。
""_""是一种通常甜的并且来自植物的食物类型。答案：""果""。
""_""是在八之后的数字。答案: ""","[30807, 231]",九,"[28711, 9542, 307, 9030, 11184, 3023]",nine
"""_""用来表示某物发展中的不同形态或阶段。答案：""版""。
""_""是地球表面的大自然升高地。答案：""山""。
""_""是在九之后的数字。答案: ""","[29927, 232]",十,"[1210, 28707, 3095, 424, 261, 711]",ten
"""_""是在九百九十九之后的数值。答案：""千""。
""_""是数值，等于10个十。答案：""百""。
""_""是身体的一部分，包含大脑、眼睛、耳朵、鼻子和嘴巴。答案: ""","[29640, 232]",头,"[295, 28716, 1811, 400, 1335, 265]",head
"""_""是《星球大战》系列中的一个角色。答案：""汉""。
""_""是未指定或未识别的事物。答案：""项""。
""_""是你可以购买商品或服务的地方。答案: ""","[30219, 232]",店,"[480, 5126, 811, 268, 9876, 28713]",shop
"""_""用来为设备供电。答案：""电""。
""_""用来制作家具。答案：""木""。
""_""是某种材料的长而窄的一片。答案: ""","[29391, 233]",条,"[18184, 15039, 4216, 303, 341, 1042, 1117, 268, 26229, 28713]",strip
"""_""是人们通常进行工作的地方。答案：""局""。
""_""是被视为个体的人类。答案：""人""。
""_""是城市、镇或村庄中的公共道路。答案: ""","[30405, 235]",街,"[303, 1042, 341, 5948, 1117, 268, 12776, 2811, 28713]",street
"""_""是用来描述人们居住的住宅单元的术语。答案：""户""。
""_""常见于香蕉。答案：""黄""。
""_""用来构成一个整体。答案: ""","[29237, 236]",部,"[4083, 28720, 744, 5881, 1389, 940, 1732, 284]",part
"""_""是在七之后的数字。答案：""八""。
""_""用来在海滩上建造城堡。答案：""沙""。
""_""用来看我们周围的一切。答案: ""","[29222, 234]",目,"[1437, 28706, 5421, 317, 1746]",eye
"""_""是某种材料的长而窄的一片。答案：""条""。
""_""用来表示某物发展中的不同形态或阶段。答案：""版""。
""_""是开阔土地的广阔区域，用来种植作物。答案: ""","[30082, 232]",场,"[7971, 6407, 285, 28722, 1834, 2222]",field
"""_""在排球和网球等运动中用来划分比赛区域。答案：""网""。
""_""是右的相反方向。答案：""左""。
""_""是某事物是、曾是或将要建立的位置。答案: ""","[29468, 232]",址,"[1943, 4043, 268, 10041, 2144, 3455, 28713]",site
"""_""是对过去事件的研究，尤其是人类事务。答案：""史""。
""_""用来清洁表面或覆盖身体。答案：""布""。
""_""用来找出词语的意义。答案: ""","[29462, 233]",意,"[5746, 28719, 1127, 2072, 13646, 528, 290]",meaning
"""_""是人们通常进行工作的地方。答案：""局""。
""_""是在竞赛或战斗中输掉时的体验。答案：""败""。
""_""是一种艺术形式，涉及到身体的运动，通常是有节奏的并伴随音乐。答案: ""","[31622, 235]",舞,"[281, 11555, 9773, 28715, 1705, 22025, 1866]",dance
"""_""是在四之后的数字。答案：""五""。
""_""是一种储存机械能量并且可以被压缩或拉伸的装置。答案：""春""。
""_""是语言中单独的、有意义的元素，与其他字一起（或有时单独）用来构成句子，当书写或打印时，通常在两边显示为空格。答案: ""","[29031, 232]",字,"[22493, 1707, 14277, 28727, 809, 275, 1045, 2186]",word
"""_""是一大片流动的水体，通常流入海洋或海。答案：""河""。
""_""是覆盖地球大部分表面的大片盐水。答案：""洋""。
""_""是一起使用或被视为一个单位的两件事物的集合。答案: ""","[30524, 232]",双,"[4083, 28720, 5964, 5881, 10402, 284]",pair
"""_""是对听众发表的正式讲话或演说。答案：""话""。
""_""用于烹饪和提供温暖。答案：""火""。
""_""用来坐和休息。答案: ""","[30635, 232]",座,"[427, 268, 18324, 331, 7278, 6163, 28713]",seat
"""_""是一小片静止的水体。答案：""池""。
""_""是开阔土地的广阔区域，用来种植作物。答案：""场""。
""_""用来照亮黑暗的空间。答案: ""","[29762, 232]",光,"[2061, 305, 18985, 1144, 4310, 3646, 28714, 635]",light
"""_""用于种植树木和作物。答案：""土""。
""_""位于人类和动物头上。答案：""发""。
""_""是在九百九十九之后的数值。答案: ""","[30516, 232]",千,"[306, 8028, 28112, 28707, 362, 5003, 261]",thousand
"""_""用来测量某物移动的快慢。答案：""速""。
""_""是一种高耸的结构，可用于观察、通信或存储等各种目的。答案：""塔""。
""_""是一个经常与寒冷和极地地区相关的基本方向。答案: ""","[29799, 232]",北,"[1510, 18651, 27737, 6120, 4678, 28711, 708, 307]",north
"""_""是四边相等且四个角都是直角的形状。答案：""方""。
""_""用来制作家具。答案：""木""。
""_""用来执行特定任务或生产某物。答案: ""","[29363, 233]",机,"[28719, 19569, 5599, 290, 4128, 705, 8505, 7502, 8338]",machine
"""_""是组织或政府中拥有权威职位的人。答案：""官""。
""_""是在九百九十九之后的数值。答案：""千""。
""_""用来测量时间。答案: ""","[29007, 233]",时,"[1536, 28707, 5104, 5758, 261, 7452, 17061, 727]",time
"""_""是在竞赛或战斗中输掉时的体验。答案：""败""。
""_""是以温暖的天气为特征的季节。答案：""夏""。
""_""是促进或增强福祉的东西。答案: ""","[29819, 232]",利,"[3749, 347, 287, 7949, 1105, 2798, 3173, 28726]",benefit
"""_""是乡村地区一小群房屋的社区或群体。答案：""村""。
""_""用来执行特定任务或生产某物。答案：""机""。
""_""是某人或某物位于或被放置的地方。答案: ""","[29147, 231]",位,"[977, 28720, 1065, 14139, 2840, 1627, 3640, 2345, 284]",position
"""_""是常用于珠宝的贵金属。答案：""金""。
""_""用来移除文本或数据。答案：""删""。
""_""是某些国家或帝国的主要行政划分。答案: ""","[29670, 234]",省,"[1130, 783, 724, 14707, 430, 28720, 729, 24899, 11951, 12605, 284]",province
"""_""是城市、镇或村庄中的公共道路。答案：""街""。
""_""是某物的类别或类型。答案：""种""。
""_""是股票、债券或其他证券被买卖的地方。答案: ""","[29471, 231]",交,"[439, 28706, 720, 8877, 317, 25768, 2823]",exchange
"""_""用来识别或描述物体的外观。答案：""色""。
""_""是用来描述人们居住的住宅单元的术语。答案：""户""。
""_""是距离某物的边缘或外界等距离的点。答案: ""","[28991, 231]",中,"[28719, 4986, 5192, 25692, 8041, 3589, 290, 4725]",middle
"""_""用来抓取或持有物体。答案：""手""。
""_""是在八之后的数字。答案：""九""。
""_""是你与之共享亲密个人关系的人。答案: ""","[30060, 232]",友,"[898, 1104, 285, 28722, 6542, 1832]",friend
"""_""是右的相反方向。答案：""左""。
""_""是某物的明显部分或子分区。答案：""段""。
""_""用来识别或描述物体的外观。答案: ""","[29395, 235]",色,"[1115, 1396, 990, 28717, 277, 17382, 1001, 3456, 3181]",color
"""_""是常用于珠宝的贵金属。答案：""金""。
""_""是由笔、铅笔或画笔等制成的狭长连续标记。答案：""线""。
""_""是某物的类别或类型。答案: ""","[29824, 234]",种,"[12883, 28729, 3430, 9186, 7510, 2112, 22018, 446]",kind
"""_""是覆盖地球大部分表面的大片盐水。答案：""洋""。
""_""是某人或某物位于或被放置的地方。答案：""位""。
""_""是在法庭程序中主持审判的人，无论是独自一人还是作为评判团的一部分。答案: ""","[29485, 232]",判,"[10737, 5666, 28768, 461, 14042, 8948, 4612, 11866]",judge
"""_""是某事物是、曾是或将要建立的位置。答案：""址""。
""_""是大气中浮动的凝结水蒸气的可见质量。答案：""云""。
""_""是学生去学习的地方。答案: ""","[30069, 233]",校,"[2452, 1543, 824, 2052, 268, 752, 19185, 28713]",school
"""_""是大气中浮动的凝结水蒸气的可见质量。答案：""云""。
""_""用来在海滩上建造城堡。答案：""沙""。
""_""是具有特定目的或功能的建筑物。答案: ""","[29612, 233]",构,"[303, 1042, 341, 1356, 18048, 14664, 1758, 1117, 268, 4693, 4500, 28713]",structure
"""_""是某些国家或帝国的主要行政划分。答案：""省""。
""_""用来识别或描述物体的外观。答案：""色""。
""_""是作为正式服装的一部分围绕脖子的。答案: ""","[29218, 234]",结,"[14628, 28707, 5758, 261, 17061]",tie
"""_""用来为设备供电。答案：""电""。
""_""是我们行走和建造房屋的地方。答案：""地""。
""_""用来阐释一个观点或概念。答案: ""","[29362, 231]",例,"[439, 28706, 720, 7476, 317, 4174, 2757]",example
"""_""是山丘或山脉之间的低地，通常有河流穿过。答案：""谷""。
""_""用来携带物品。答案：""包""。
""_""是人的头的前部，包括额头、眼睛、鼻子和嘴巴。答案: ""","[29181, 236]",面,"[6024, 2105, 3586, 20107, 1797, 3252, 285, 28722]",face
"""_""是传统社会中由家庭或社区通过社会、经济、宗教或血缘关系链接的社会分支。答案：""族""。
""_""是一些位于一起、聚集在一起或被归类在一起的人或物。答案：""群""。
""_""用来连接被河流或道路等障碍分隔的两个地区。答案: ""","[31539, 233]",桥,"[287, 1170, 14519, 15401, 1473, 9850, 28726]",bridge
"""_""用来构成一个整体。答案：""部""。
""_""是在三之后的整数。答案：""四""。
""_""是未指定或未识别的事物。答案: ""","[29541, 236]",项,"[378, 28710, 2515, 279, 1751, 570, 613]",item
"""_""是构成地球表面部分的固体矿物材料。答案：""岩""。
""_""是在九之后的数字。答案：""十""。
""_""用来移除文本或数据。答案: ""","[29327, 232]",删,"[5149, 882, 450, 281, 21750, 28715, 6500, 340, 6067]",delete
"""_""是在二之后的数字。答案：""三""。
""_""是乡村地区一小群房屋的社区或群体。答案：""村""。
""_""是一些位于一起、聚集在一起或被归类在一起的人或物。答案: ""","[30204, 234]",群,"[3063, 28721, 847, 820, 5977, 2071, 25344, 319]",group
"""_""是常用于珠宝的贵金属。答案：""金""。
""_""是常与爱情和激情相关联的颜色。答案：""红""。
""_""是天生的才能或技能。答案: ""","[30120, 233]",才,"[14223, 1100, 16000, 15642, 28707, 261, 5741, 9234]",talent
"""_""是在竞赛或战斗中输掉时的体验。答案：""败""。
""_""是在九百九十九之后的数值。答案：""千""。
""_""是提供愉悦或满足感知体验的特征。答案: ""","[29817, 234]",美,"[347, 9689, 287, 1105, 3605, 28726]",beauty
"""_""常见于粉笔，用于在黑板上写字。答案：""白""。
""_""是构成地球表面部分的固体矿物材料。答案：""岩""。
""_""用来支持或抬高某物。答案: ""","[29677, 232]",台,"[24474, 5181, 28720, 549, 284, 452, 10470]",platform
"""_""是一种通常甜的并且来自植物的食物类型。答案：""果""。
""_""用来看我们周围的一切。答案：""目""。
""_""是人们居住的地方。答案: ""","[31229, 232]",屋,"[6186, 295, 2134, 28716, 2124, 5995, 7463, 11331]",house
"""_""是通常用于阅读的平面物体。答案：""平""。
""_""是在九百九十九之后的数值。答案：""千""。
""_""是太阳系中心的一颗恒星，为地球提供光和热。答案: ""","[30230, 236]",阳,"[28713, 519, 268, 19875, 4376, 2913]",sun
"""_""是构成地球表面部分的固体矿物材料。答案：""岩""。
""_""是具有特定目的或功能的建筑物。答案：""构""。
""_""是为特定目的聚集的人，通常用于讨论或决策。答案: ""","[29179, 231]",会,"[2647, 28719, 1127, 528, 290, 26665, 5283]",meeting
"""_""是在冬季从天空降落的一种降水形式。答案：""雪""。
""_""是通常用于阅读的平面物体。答案：""平""。
""_""是对过去事件的研究，尤其是人类事务。答案: ""","[30214, 232]",史,"[3340, 16355, 6575, 295, 28716, 15205, 516, 4264, 5365, 2008, 12014]",history
"""_""是对过去事件的研究，尤其是人类事务。答案：""史""。
""_""用来照亮黑暗的空间。答案：""光""。
""_""是山丘或山脉之间的低地，通常有河流穿过。答案: ""","[30894, 235]",谷,"[17682, 1052, 3026, 363, 28728, 4536, 1414]",valley
"""_""是男性的一个例子。答案：""男""。
""_""是空间中的一个特定位置。答案：""点""。
""_""是四边相等且四个角都是直角的形状。答案: ""","[29082, 233]",方,"[18328, 7930, 4791, 21627, 268, 4524, 28713]",square
"""_""是未指定或未识别的事物。答案：""项""。
""_""是一种储存机械能量并且可以被压缩或拉伸的装置。答案：""春""。
""_""用来描述大约同时代出生和生活的所有人。答案: ""","[29314, 231]",代,"[4506, 8342, 1350, 28721, 2970, 2652, 490, 17198, 319, 2383]",generation
"""_""是常用于珠宝的贵金属。答案：""金""。
""_""是比洋小的大片盐水。答案：""海""。
""_""是指向北的基本方向的相反方向。答案: ""","[29680, 232]",南,"[6287, 579, 268, 5271, 667, 17465, 28713]",south
"""_""是24小时的时期，通常理解为地球完成一次自转所需的时间。答案：""日""。
""_""是我们行走和建造房屋的地方。答案：""地""。
""_""是人中被视为道德上好或可取的品质。答案: ""","[30371, 232]",德,"[9306, 7692, 28114, 24885, 3074, 363, 28728, 27590, 5219]",virtue
"""_""是动物身体从脊柱基部延伸出的部分。答案：""尾""。
""_""用来阅读故事。答案：""书""。
""_""是传统社会中由家庭或社区通过社会、经济、宗教或血缘关系链接的社会分支。答案: ""","[30006, 233]",族,"[467, 25315, 28707, 434, 11309, 261, 2629, 13862]",tribe
"""_""是城市、镇或村庄中的公共道路。答案：""街""。
""_""常见于粉笔，用于在黑板上写字。答案：""白""。
""_""是人们居住和工作的大型人类聚居地。答案: ""","[29727, 232]",城,"[28717, 21990, 1189, 7366, 18373, 2990, 5963, 277]",city
"""_""位于人类和动物头上。答案：""发""。
""_""是我们行走和建造房屋的地方。答案：""地""。
""_""用来交流思想和观点。答案: ""","[29892, 235]",语,"[543, 305, 3842, 7411, 4730, 11904, 9848, 28714, 26573, 2220]",language
"""_""是未指定或未识别的事物。答案：""项""。
""_""是未到青春期的年轻人类。答案：""子""。
""_""用来测量某物移动的快慢。答案: ""","[30029, 236]",速,"[886, 668, 268, 4975, 12549, 1886, 14500, 28713]",speed
"""_""是在三之后的整数。答案：""四""。
""_""是在七之后的数字。答案：""八""。
""_""是我们行走和建造房屋的地方。答案: ""","[29146, 232]",地,"[2812, 28721, 847, 820, 5977, 3414, 25344, 319]",ground
"""_""是人中被视为道德上好或可取的品质。答案：""德""。
""_""是我们行走和建造房屋的地方。答案：""地""。
""_""是用来描述向前移动或取得进展的术语。答案: ""","[29258, 235]",进,"[8670, 28708, 10925, 2057, 316, 264, 616]",advance
"""_""是一大片流动的水体，通常流入海洋或海。答案：""河""。
""_""是一种常用于放松或取暖的饮料。答案：""茶""。
""_""是尝试达成某事的行为。答案: ""","[29592, 235]",试,"[438, 28708, 270, 998, 1061, 264, 24054, 4236]",attempt
"""_""是一大片流动的水体，通常流入海洋或海。答案：""河""。
""_""常作为礼物赠送，并可在花园中找到。答案：""花""。
""_""是在竞赛或战斗中输掉时的体验。答案: ""","[29384, 235]",败,"[15286, 450, 281, 801, 28715, 340, 8464, 1270]",defeat
"""_""是人们居住的地方。答案：""屋""。
""_""是股票、债券或其他证券被买卖的地方。答案：""交""。
""_""是动物身体从脊柱基部延伸出的部分。答案: ""","[30473, 232]",尾,"[14223, 1100, 11557, 28707, 8675, 261]",tail
"""_""在排球和网球等运动中用来划分比赛区域。答案：""网""。
""_""是大气中浮动的凝结水蒸气的可见质量。答案：""云""。
""_""是生下孩子的女性。答案: ""","[30518, 233]",母,"[28719, 16322, 2808, 5326, 3418, 290, 3057, 13710]",mother
"""_""是人中被视为道德上好或可取的品质。答案：""德""。
""_""用来阐释一个观点或概念。答案：""例""。
""_""是西的相反基本方向。答案: ""","[29717, 231]",东,"[11062, 28706, 1897, 24294, 317, 9005]",east
"""_""是在四之后的数字。答案：""五""。
""_""用于烹饪和提供温暖。答案：""火""。
""_""用来归还购买的物品。答案: ""","[29034, 232]",回,"[1699, 28712, 1441, 807, 408, 604, 267, 312]",return
"""_""用于种植树木和作物。答案：""土""。
""_""是一个社会或政府为了处理犯罪、商业协议和社会关系而发展的规则系统。答案：""法""。
""_""是对听众发表的正式讲话或演说。答案: ""","[29456, 235]",话,"[886, 668, 268, 1886, 8666, 14500, 28713]",speech
"""_""是一种大型家养动物，有四条腿，常用于骑乘和赛跑。答案：""马""。
""_""是空间中的一个特定位置。答案：""点""。
""_""是未到青春期的年轻人类。答案: ""","[29169, 232]",子,"[338, 28717, 4416, 4657, 1502, 277, 20484, 484]",child
"""_""是一个泵血贯穿全身的器官。答案：""心""。
""_""常作为礼物赠送，并可在花园中找到。答案：""花""。
""_""是一种高耸的结构，可用于观察、通信或存储等各种目的。答案: ""","[31166, 232]",塔,"[11201, 298, 15894, 28707, 532, 261]",tower
"""_""是你与之共享亲密个人关系的人。答案：""友""。
""_""是在法庭程序中主持审判的人，无论是独自一人还是作为评判团的一部分。答案：""判""。
""_""位于人类和动物头上。答案: ""","[29099, 232]",发,"[3691, 2799, 295, 28716, 3631]",hair
"""_""是在零之后、二之前的数字。答案：""一""。
""_""常见于粉笔，用于在黑板上写字。答案：""白""。
""_""是通常用于阅读的平面物体。答案: ""","[29549, 232]",平,"[7007, 1134, 21139, 285, 28722, 972]",flat
"""_""是一种储存机械能量并且可以被压缩或拉伸的装置。答案：""春""。
""_""是可以挂在墙上的艺术作品。答案：""画""。
""_""是男性的一个例子。答案: ""","[30353, 234]",男,"[28719, 10009, 6125, 290, 4128, 705, 7862]",male
"""_""是在六之后的数字。答案：""七""。
""_""常作为礼物赠送，并可在花园中找到。答案：""花""。
""_""用来为设备供电。答案: ""","[29742, 234]",电,"[3206, 28706, 301, 639, 1643, 5939, 17960, 7778, 317]",electric
"""_""是夜空中发光的天体。答案：""星""。
""_""是身体的一部分，包含大脑、眼睛、耳朵、鼻子和嘴巴。答案：""头""。
""_""是用来描述人们居住的住宅单元的术语。答案: ""","[29106, 233]",户,"[6186, 295, 2134, 13634, 28716, 2124, 5995, 7463, 11331]",household
"""_""是火车或公共汽车定期停靠以便乘客上下车的地方。答案：""站""。
""_""是通常用于阅读的平面物体。答案：""平""。
""_""是被视为个体的人类。答案: ""","[29086, 231]",人,"[386, 28720, 660, 487, 4837, 1338, 3708, 757, 9701, 284]",person
"""_""是数值，等于10个十。答案：""百""。
""_""是在竞赛或战斗中输掉时的体验。答案：""败""。
""_""是某物的明显部分或子分区。答案: ""","[29390, 233]",段,"[4211, 3007, 5267, 427, 268, 3249, 23863, 331, 8261, 28713]",section
"""_""是一种通常甜的并且来自植物的食物类型。答案：""果""。
""_""用来描述增加或向上移动。答案：""起""。
""_""是组织或政府中拥有权威职位的人。答案: ""","[30639, 232]",官,"[1009, 805, 28709, 5189, 1769, 2771, 289, 302]",official
"""_""是在法庭程序中主持审判的人，无论是独自一人还是作为评判团的一部分。答案：""判""。
""_""是西的相反基本方向。答案：""东""。
""_""是数值，等于10个十。答案: ""","[30421, 234]",百,"[4682, 295, 28716, 13101, 8275, 9538]",hundred
"""_""用来看我们周围的一切。答案：""目""。
""_""是四边相等且四个角都是直角的形状。答案：""方""。
""_""是人们通常进行工作的地方。答案: ""","[29978, 232]",局,"[1009, 805, 28709, 1769, 2771, 289, 302, 4007]",office
"""_""是以温暖的天气为特征的季节。答案：""夏""。
""_""是绕着行星运转的自然卫星。答案：""月""。
""_""是构成地球表面部分的固体矿物材料。答案: ""","[31581, 232]",岩,"[4463, 28712, 16013, 712, 11697, 408, 311]",rock
"""_""是由笔、铅笔或画笔等制成的狭长连续标记。答案：""线""。
""_""是一个社会或政府为了处理犯罪、商业协议和社会关系而发展的规则系统。答案：""法""。
""_""用来描述增加或向上移动。答案: ""","[29676, 235]",起,"[24035, 28712, 408, 6599, 3665, 3191, 373, 8418]",rise
"""_""是四边相等且四个角都是直角的形状。答案：""方""。
""_""是一种艺术形式，涉及到身体的运动，通常是有节奏的并伴随音乐。答案：""舞""。
""_""是右的相反方向。答案: ""","[29907, 232]",左,"[462, 305, 291, 28714, 1828, 1749]",left
"""_""是比洋小的大片盐水。答案：""海""。
""_""是由笔、铅笔或画笔等制成的狭长连续标记。答案：""线""。
""_""是我们听到的东西。答案: ""","[29838, 236]",音,"[579, 2622, 5271, 268, 667, 13752, 28713]",sound
"""_""是一小片静止的水体。答案：""池""。
""_""是你可以购买商品或服务的地方。答案：""店""。
""_""用来控制或影响人或物。答案: ""","[29588, 232]",力,"[6468, 28720, 1982, 15625, 5323, 1627, 2345, 284]",power
"""_""是夜空中发光的天体。答案：""星""。
""_""是对听众发表的正式讲话或演说。答案：""话""。
""_""是以温暖的天气为特征的季节。答案: ""","[30910, 232]",夏,"[2648, 2913, 519, 268, 1801, 5561, 28713]",summer


==> figures/mistral-7b-v1/translation/7b_de_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Buch"" - Deutsch: ""","[21221, 28760, 10944, 365, 28053, 17680]",Buch,"[1798, 3521, 28726, 1359, 1820, 287]",book,Buch
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Anstieg"" - Deutsch: ""Anstieg""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Wolke"" - Deutsch: ""","[28780, 394, 12840, 20093]",Wolke,"[23390, 512, 533, 8180, 6945, 28717, 277]",cloud,Wolke
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Tasche"" - Deutsch: ""","[14247, 320, 28738]",Tasche,"[15771, 28726, 287, 6635, 3175, 19001]",bag,Tasche
"Deutsch: ""Sprache"" - Deutsch: ""Sprache""
Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Mund"" - Deutsch: ""","[28755, 10495, 15818, 24887, 351]",Mund,"[3418, 20123, 290, 5326, 5108, 28719, 22182]",mouth,Mund
"Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Boden"" - Deutsch: ""","[28760, 3268, 6681, 365, 18555]",Boden,"[268, 579, 14315, 667, 28713]",soil,Boden
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Farbe"" - Deutsch: ""Farbe""
Deutsch: ""Berg"" - Deutsch: ""","[23531, 28760, 3574, 14813, 365, 1739, 3405]",Berg,"[3418, 10660, 4766, 13022, 290, 5326, 28719, 22182]",mountain,Berg
"Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Tuch"" - Deutsch: ""","[16063, 320, 28738]",Tuch,"[23390, 512, 17673, 533, 28717, 277]",cloth,Tuch
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Herz"" - Deutsch: ""","[22026, 2584, 650, 28769, 2428, 18078, 382]",Herz,"[14754, 265, 3031, 3934, 295, 400, 28716]",heart,Herz
"Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Streifen"" - Deutsch: ""Streifen""
Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Tag"" - Deutsch: ""","[14247, 320, 28738, 12996, 4450]",Tag,"[1866, 1705, 1466, 28715, 1370, 281]",day,Tag
"Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Stern"" - Deutsch: ""","[662, 318, 26103, 2349, 28735, 6732, 718]",Stern,"[268, 303, 20295, 7890, 6514, 341, 4580, 28713]",star,Stern
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Feder"" - Deutsch: ""","[22377, 28765, 401, 12969, 5980, 4615]",Feder,"[268, 886, 7558, 7474, 22694, 7378, 668, 28713]",spring,Feder
"Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Mond"" - Deutsch: ""","[24603, 7115, 28755, 7672, 3217, 6885, 351]",Mond,"[3418, 290, 11375, 5326, 28719]",moon,Mond
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Holz"" - Deutsch: ""","[10488, 28584, 4170, 28769, 382]",Holz,"[4768, 14277, 28727, 809, 275, 4871]",wood,Holz
"Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Dorf"" - Deutsch: ""","[4957, 27577, 384, 2378, 10707, 28757]",Dorf,"[3074, 6435, 4314, 28728, 25521, 16767, 5219, 363]",village,Dorf
"Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Wald"" - Deutsch: ""","[24050, 28780, 6418, 24867, 394]",Wald,"[285, 8613, 2417, 902, 1392, 12459, 354, 994, 28722]",forest,Wald
"Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Gitter"" - Deutsch: ""","[27903, 420, 28777, 6622]",Gitter,"[15854, 847, 28721, 820, 10541, 319, 9544]",grid,Gitter
"Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Lied"" - Deutsch: ""","[11469, 28758, 393, 9020, 27566]",Lied,"[268, 1265, 579, 1966, 4034, 667, 28713]",song,Lied
"Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""neun"" - Deutsch: ""neun""
Deutsch: ""Wasser"" - Deutsch: ""","[28780, 7336, 22648, 24867, 394, 24366]",Wasser,"[7078, 4940, 2130, 28727, 4985, 9175, 275]",water,Wasser
"Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Teich"" - Deutsch: ""","[320, 2263, 28738, 8946]",Teich,"[1627, 28720, 19571, 766, 2345, 284, 17984]",pond,Teich
"Deutsch: ""Stamm"" - Deutsch: ""Stamm""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""Fluss"" - Deutsch: ""","[3188, 28765, 401, 2494]",Fluss,"[28712, 7782, 3191, 814, 5350, 8191, 6016, 373, 408]",river,Fluss
"Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Schnee"" - Deutsch: ""Schnee""
Deutsch: ""Gesetz"" - Deutsch: ""","[5909, 2404, 420, 28777, 11461]",Gesetz,"[10656, 305, 543, 2309, 2220, 28714]",law,Gesetz
"Deutsch: ""Meer"" - Deutsch: ""Meer""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Beispiel"" - Deutsch: ""Beispiel""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Welle"" - Deutsch: ""","[6824, 10699, 28780, 4673, 2324, 816, 394]",Welle,"[7078, 21884, 8333, 28727, 4985, 275]",wave,Welle
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Beispiel"" - Deutsch: ""Beispiel""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Ozean"" - Deutsch: ""","[28762, 28321, 451]",Ozean,"[28709, 402, 17918, 13993, 289]",ocean,Ozean
"Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Höhle"" - Deutsch: ""","[28769, 18137, 382]",Höhle,"[2591, 28717, 277, 7913, 17630, 25553]",cave,Höhle
"Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Linie"" - Deutsch: ""Linie""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Meer"" - Deutsch: ""","[2597, 351, 28755, 7121]",Meer,"[268, 331, 427, 6163, 18324, 28713]",sea,Meer
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""See"" - Deutsch: ""","[318, 1980, 28735, 1091, 7992, 3868]",See,"[14411, 305, 543, 2220, 28714]",lake,See
"Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Quelle"" - Deutsch: ""","[28824, 2332, 7774, 6018, 1186, 2190]",Quelle,"[268, 18193, 1394, 579, 2832, 5271, 667, 28713]",source,Quelle
"Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""Feuer"" - Deutsch: ""","[28765, 401, 5980, 4615]",Feuer,"[285, 7971, 9257, 6407, 12621, 3339, 28722]",fire,Feuer
"Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Punkt"" - Deutsch: ""","[24413, 367, 22495, 28753, 23078]",Punkt,"[2275, 1627, 28720, 2345, 1305, 19325, 284]",point,Punkt
"Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Farbe"" - Deutsch: ""Farbe""
Deutsch: ""Gemälde"" - Deutsch: ""","[5909, 2404, 420, 18131, 28777]",Gemälde,"[3358, 4083, 28720, 11514, 284, 6192, 5881]",painting,Gemälde
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Bahnhof"" - Deutsch: ""","[25774, 9236, 28760, 365, 20057]",Bahnhof,"[268, 303, 19849, 20295, 765, 6514, 341, 5975, 5086, 28713]",station,Bahnhof
"Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Reis"" - Deutsch: ""","[28754, 1298, 399, 1925]",Reis,"[28712, 14037, 17566, 3191, 1491, 13825, 408, 373]",rice,Reis
"Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Linie"" - Deutsch: ""","[11469, 28758, 393, 27566, 6678, 14112]",Linie,"[12893, 1407, 2294, 1081, 305, 635, 1144, 28714]",line,Linie
"Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Blume"" - Deutsch: ""","[28760, 2025, 365, 4919]",Blume,"[285, 2175, 972, 4356, 1134, 14994, 4699, 28722]",flower,Blume
"Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Sprache"" - Deutsch: ""Sprache""
Deutsch: ""Tee"" - Deutsch: ""","[320, 2263, 28738, 8946]",Tee,"[424, 9510, 28707, 261, 711]",tea,Tee
"Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Wolke"" - Deutsch: ""Wolke""
Deutsch: ""Fuß"" - Deutsch: ""","[21309, 11857, 28765, 401]",Fuß,"[285, 6479, 19222, 8014, 902, 28722, 12459, 3331]",foot,Fuß
"Deutsch: ""Maschine"" - Deutsch: ""Maschine""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Tür"" - Deutsch: ""","[320, 28738]",Tür,"[9405, 28715, 511, 2251, 2432, 281]",door,Tür
"Deutsch: ""Wasser"" - Deutsch: ""Wasser""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Schnee"" - Deutsch: ""","[318, 9979, 28735, 2522, 3224, 1609]",Schnee,"[268, 7899, 6713, 2502, 28713]",snow,Schnee
"Deutsch: ""Feuer"" - Deutsch: ""Feuer""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Pferd"" - Deutsch: ""","[367, 28753, 17458]",Pferd,"[3292, 10691, 7463, 2124, 295, 28716, 7947, 1752]",horse,Pferd
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""eins"" - Deutsch: ""","[28706, 17392, 317, 1796]",eins,"[28709, 538, 266, 624, 289, 356]",one,eins
"Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Reis"" - Deutsch: ""Reis""
Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""zwei"" - Deutsch: ""","[12912, 8047, 28764, 686, 9098, 12229]",zwei,"[28707, 7307, 10861, 261, 2323, 989]",two,zwei
"Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""drei"" - Deutsch: ""","[15898, 28715, 1605, 2922, 281, 21808]",drei,"[28707, 362, 16480, 6955, 261, 1712, 306]",three,drei
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""vier"" - Deutsch: ""","[3074, 11198, 28728, 14895, 5219, 363, 14304]",vier,"[285, 902, 19893, 2308, 12459, 14171, 28722]",four,vier
"Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""acht"" - Deutsch: ""","[1183, 323, 4755, 264, 28708, 595]",acht,"[5435, 23893, 28706, 17392, 317]",eight,acht
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""zehn"" - Deutsch: ""","[6797, 28764, 686, 1374]",zehn,"[424, 28707, 261, 1210, 3095, 711]",ten,zehn
"Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""Kopf"" - Deutsch: ""","[14020, 524, 28796]",Kopf,"[265, 1335, 1811, 295, 400, 28716]",head,Kopf
"Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Streifen"" - Deutsch: ""","[662, 318, 4589, 28735, 3838, 3490, 718]",Streifen,"[268, 303, 26229, 1042, 15039, 341, 1117, 18184, 4216, 28713]",strip,Streifen
"Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Straße"" - Deutsch: ""","[662, 12360, 318, 28735, 3838, 3490, 718]",Straße,"[268, 303, 1042, 2811, 341, 1117, 5948, 12776, 28713]",street,Straße
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Teil"" - Deutsch: ""","[320, 2263, 28738, 8946, 13422]",Teil,"[4083, 28720, 1389, 940, 1732, 744, 284, 5881]",part,Teil
"Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Auge"" - Deutsch: ""","[21575, 9779, 28741, 330, 3219]",Auge,"[1746, 28706, 5421, 1437, 317]",eye,Auge
"Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Feld"" - Deutsch: ""","[28765, 401, 11659, 5980, 4615]",Feld,"[285, 7971, 1834, 6407, 2222, 28722]",field,Feld
"Deutsch: ""Geschwindigkeit"" - Deutsch: ""Geschwindigkeit""
Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Standort"" - Deutsch: ""","[9034, 662, 23019, 318, 28735, 7613, 11934, 718]",Standort,"[268, 4043, 3455, 10041, 2144, 1943, 28713]",site,Standort
"Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Wort"" - Deutsch: ""","[22366, 28780, 394, 20093]",Wort,"[14277, 1045, 28727, 1707, 809, 22493, 2186, 275]",word,Wort
"Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Paar"" - Deutsch: ""","[367, 8144, 28753]",Paar,"[10402, 4083, 28720, 5964, 284, 5881]",pair,Paar
"Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Sitz"" - Deutsch: ""","[318, 28735, 8693, 20809]",Sitz,"[268, 427, 331, 6163, 18324, 7278, 28713]",seat,Sitz
"Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Licht"" - Deutsch: ""","[11469, 28758, 393, 27566, 8851]",Licht,"[4310, 3646, 2061, 18985, 305, 635, 1144, 28714]",light,Licht
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Norden"" - Deutsch: ""","[2501, 1770, 8402, 418, 28759, 4953]",Norden,"[18651, 27737, 307, 28711, 4678, 1510, 708, 6120]",north,Norden
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Maschine"" - Deutsch: ""","[9183, 28755, 6068, 20494, 351]",Maschine,"[4128, 8338, 8505, 705, 290, 5599, 28719, 19569, 7502]",machine,Maschine
"Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Zeit"" - Deutsch: ""","[1054, 4891, 10740, 28828]",Zeit,"[5758, 28707, 1536, 7452, 727, 5104, 261, 17061]",time,Zeit
"Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Nutzen"" - Deutsch: ""","[22161, 28759, 17712, 418]",Nutzen,"[3173, 347, 28726, 2798, 7949, 1105, 3749, 287]",benefit,Nutzen
"Deutsch: ""Schwanz"" - Deutsch: ""Schwanz""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""Provinz"" - Deutsch: ""","[367, 7133, 1921, 933, 18325, 1133, 3393, 28753]",Provinz,"[11951, 12605, 28720, 1130, 14707, 724, 430, 24899, 284, 783, 729]",province,Provinz
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Börse"" - Deutsch: ""","[28760, 365]",Börse,"[25768, 439, 28706, 8877, 317, 2823, 720]",exchange,Börse
"Deutsch: ""Streifen"" - Deutsch: ""Streifen""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Mitte"" - Deutsch: ""","[6684, 13609, 28755, 351]",Mitte,"[3589, 4725, 5192, 4986, 25692, 290, 28719, 8041]",middle,Mitte
"Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Freund"" - Deutsch: ""","[2642, 28765, 401, 5694, 1361]",Freund,"[285, 1104, 1832, 898, 6542, 28722]",friend,Freund
"Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""zehn"" - Deutsch: ""zehn""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Farbe"" - Deutsch: ""","[28765, 12594, 401, 8549]",Farbe,"[17382, 1115, 1001, 1396, 3456, 28717, 277, 990, 3181]",color,Farbe
"Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Versuch"" - Deutsch: ""Versuch""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Art"" - Deutsch: ""","[10363, 1010, 3951, 1364, 28741, 330]",Art,"[2112, 7510, 3430, 9186, 12883, 446, 22018, 28729]",kind,Art
"Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Feuer"" - Deutsch: ""Feuer""
Deutsch: ""Richter"" - Deutsch: ""","[4656, 28754, 399, 15983, 24447]",Richter,"[28768, 4612, 5666, 10737, 14042, 461, 11866, 8948]",judge,Richter
"Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Schule"" - Deutsch: ""","[318, 21494, 9979, 28735, 2522, 3224, 1609]",Schule,"[268, 2052, 2452, 824, 752, 1543, 19185, 28713]",school,Schule
"Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Krawatte"" - Deutsch: ""","[524, 7787, 28796]",Krawatte,"[14628, 5758, 28707, 261, 17061]",tie,Krawatte
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Beispiel"" - Deutsch: ""","[17457, 28760, 3574, 365, 1739]",Beispiel,"[439, 4174, 28706, 2757, 317, 720, 7476]",example,Beispiel
"Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""zehn"" - Deutsch: ""zehn""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Gesicht"" - Deutsch: ""","[5909, 2404, 420, 28777, 11461]",Gesicht,"[285, 3586, 2105, 3252, 6024, 1797, 20107, 28722]",face,Gesicht
"Deutsch: ""Anstieg"" - Deutsch: ""Anstieg""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Brücke"" - Deutsch: ""","[28760, 7038, 1896, 365]",Brücke,"[1473, 28726, 14519, 9850, 15401, 1170, 287]",bridge,Brücke
"Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Gegenstand"" - Deutsch: ""","[420, 5909, 2404, 28777]",Gegenstand,"[28710, 2515, 613, 1751, 378, 279, 570]",item,Gegenstand
"Deutsch: ""Zeit"" - Deutsch: ""Zeit""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""löschen"" - Deutsch: ""","[305, 28714]",löschen,"[882, 6500, 450, 28715, 21750, 340, 6067, 281, 5149]",delete,löschen
"Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Gruppe"" - Deutsch: ""","[7406, 15296, 1778, 420, 28777]",Gruppe,"[2071, 847, 28721, 820, 319, 25344, 3063, 5977]",group,Gruppe
"Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Schönheit"" - Deutsch: ""","[318, 9979, 28735, 2522, 3224, 1609]",Schönheit,"[9689, 28726, 347, 3605, 1105, 287]",beauty,Schönheit
"Deutsch: ""Krawatte"" - Deutsch: ""Krawatte""
Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Plattform"" - Deutsch: ""","[367, 2249, 1641, 28753]",Plattform,"[24474, 452, 10470, 28720, 5181, 284, 549]",platform,Plattform
"Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Kopf"" - Deutsch: ""Kopf""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Haus"" - Deutsch: ""","[21209, 26135, 7737, 28769, 382]",Haus,"[6186, 7463, 2124, 5995, 11331, 295, 28716, 2134]",house,Haus
"Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Wald"" - Deutsch: ""Wald""
Deutsch: ""Sonne"" - Deutsch: ""","[318, 28735, 1537, 7179, 5142]",Sonne,"[268, 19875, 2913, 519, 4376, 28713]",sun,Sonne
"Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Geschichte"" - Deutsch: ""","[10520, 11461, 420, 5909, 2404, 16088, 28777]",Geschichte,"[12014, 16355, 4264, 15205, 2008, 295, 28716, 3340, 5365, 516, 6575]",history,Geschichte
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Geschwindigkeit"" - Deutsch: ""Geschwindigkeit""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Tal"" - Deutsch: ""","[14247, 320, 28738, 10677]",Tal,"[28728, 17682, 1414, 3026, 363, 1052, 4536]",valley,Tal
"Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Quadrat"" - Deutsch: ""","[2190, 28824, 2332, 1186]",Quadrat,"[268, 4791, 21627, 7930, 18328, 4524, 28713]",square,Quadrat
"Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Süden"" - Deutsch: ""","[318, 28735, 24365, 21449]",Süden,"[268, 579, 5271, 6287, 17465, 667, 28713]",south,Süden
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Tugend"" - Deutsch: ""","[16063, 320, 28738]",Tugend,"[3074, 7692, 27590, 28728, 24885, 9306, 5219, 28114, 363]",virtue,Tugend
"Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Stamm"" - Deutsch: ""","[662, 23019, 318, 28735, 718]",Stamm,"[467, 25315, 2629, 28707, 11309, 261, 13862, 434]",tribe,Stamm
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Kopf"" - Deutsch: ""Kopf""
Deutsch: ""Stadt"" - Deutsch: ""","[662, 23019, 318, 4988, 28735, 11363, 718]",Stadt,"[1189, 5963, 21990, 2990, 28717, 277, 18373, 7366]",city,Stadt
"Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Sommer"" - Deutsch: ""Sommer""
Deutsch: ""Sprache"" - Deutsch: ""","[15946, 318, 4941, 28735, 1670]",Sprache,"[11904, 9848, 3842, 305, 543, 28714, 2220, 4730, 7411, 26573]",language,Sprache
"Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Geschwindigkeit"" - Deutsch: ""","[10520, 11461, 420, 5909, 2404, 28777]",Geschwindigkeit,"[268, 886, 12549, 4975, 14500, 1886, 668, 28713]",speed,Geschwindigkeit
"Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""Boden"" - Deutsch: ""","[28760, 3268, 6681, 365, 18555]",Boden,"[2812, 3414, 847, 28721, 820, 319, 25344, 5977]",ground,Boden
"Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Versuch"" - Deutsch: ""","[550, 12433, 5760, 2927, 28790, 25423, 13343]",Versuch,"[270, 438, 264, 4236, 1061, 24054, 998, 28708]",attempt,Versuch
"Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Niederlage"" - Deutsch: ""","[28759, 418, 26468, 18001, 27805]",Niederlage,"[8464, 450, 28715, 801, 340, 15286, 1270, 281]",defeat,Niederlage
"Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Maschine"" - Deutsch: ""Maschine""
Deutsch: ""Schwanz"" - Deutsch: ""","[16260, 318, 9979, 28735, 2522, 3224, 1609]",Schwanz,"[14223, 28707, 8675, 261, 1100, 11557]",tail,Schwanz
"Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Mutter"" - Deutsch: ""","[28755, 16969, 10495, 24887, 11874, 351]",Mutter,"[3057, 3418, 2808, 13710, 16322, 290, 5326, 28719]",mother,Mutter
"Deutsch: ""Versuch"" - Deutsch: ""Versuch""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Osten"" - Deutsch: ""","[28762, 451, 9449, 23547, 18220]",Osten,"[11062, 1897, 9005, 28706, 24294, 317]",east,Osten
"Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Rede"" - Deutsch: ""","[28754, 1298, 399, 7516, 3690, 1925]",Rede,"[268, 8666, 886, 14500, 1886, 668, 28713]",speech,Rede
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Kind"" - Deutsch: ""","[26137, 22485, 13848, 6660, 524, 28796]",Kind,"[1502, 338, 28717, 20484, 4416, 277, 484, 4657]",child,Kind
"Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Turm"" - Deutsch: ""","[16063, 320, 28738, 6372, 28348]",Turm,"[15894, 28707, 532, 261, 11201, 298]",tower,Turm
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Haar"" - Deutsch: ""","[26135, 7737, 28769, 382]",Haar,"[3691, 295, 28716, 2799, 3631]",hair,Haar
"Deutsch: ""Linie"" - Deutsch: ""Linie""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Haushalt"" - Deutsch: ""","[21209, 26135, 7737, 28769, 382]",Haushalt,"[6186, 7463, 2124, 5995, 11331, 13634, 295, 28716, 2134]",household,Haushalt
"Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Abschnitt"" - Deutsch: ""","[12709, 2484, 15521, 28741, 330, 6570]",Abschnitt,"[268, 3007, 3249, 427, 23863, 4211, 331, 8261, 5267, 28713]",section,Abschnitt
"Deutsch: ""Punkt"" - Deutsch: ""Punkt""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Büro"" - Deutsch: ""","[28760, 365, 26122]",Büro,"[1009, 805, 1769, 28709, 2771, 302, 289, 4007]",office,Büro
"Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""neun"" - Deutsch: ""neun""
Deutsch: ""Anstieg"" - Deutsch: ""","[2820, 1094, 330, 28741]",Anstieg,"[28712, 3191, 24035, 3665, 8418, 373, 408, 6599]",rise,Anstieg
"Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Reis"" - Deutsch: ""Reis""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Macht"" - Deutsch: ""","[28755, 5325, 6068, 20494, 11483, 16290, 351]",Macht,"[1627, 6468, 28720, 1982, 5323, 2345, 284, 15625]",power,Macht
"Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Sommer"" - Deutsch: ""","[318, 22767, 7068, 28735, 1537, 5142]",Sommer,"[268, 5561, 2913, 519, 1801, 2648, 28713]",summer,Sommer


==> figures/mistral-7b-v1/translation/7b_de_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""Streifen"" - English: ""strip""
Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""eins"" - English: ""one""
Deutsch: ""Buch"" - English: ""","[28726, 287, 1820, 1359, 1798, 3521]",book,"[28726, 287, 1820, 1359, 1798, 3521]",book,Buch
"Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""vier"" - English: ""four""
Deutsch: ""Gitter"" - English: ""grid""
Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""Wolke"" - English: ""","[6945, 23390, 8180, 533, 28717, 512, 277]",cloud,"[6945, 23390, 8180, 533, 28717, 512, 277]",cloud,Wolke
"Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Paar"" - English: ""pair""
Deutsch: ""Tasche"" - English: ""","[28726, 287, 3175, 6635, 19001, 15771]",bag,"[28726, 287, 3175, 6635, 19001, 15771]",bag,Tasche
"Deutsch: ""Kopf"" - English: ""head""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Kind"" - English: ""child""
Deutsch: ""Mund"" - English: ""","[28719, 5108, 20123, 5326, 290, 22182, 3418]",mouth,"[28719, 5108, 20123, 5326, 290, 22182, 3418]",mouth,Mund
"Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""neun"" - English: ""nine""
Deutsch: ""Boden"" - English: ""","[14315, 667, 28713, 268, 579]",soil,"[14315, 667, 28713, 268, 579]",soil,Boden
"Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""sechs"" - English: ""six""
Deutsch: ""Berg"" - English: ""","[28719, 13022, 5326, 10660, 290, 22182, 4766, 3418]",mountain,"[28719, 13022, 5326, 10660, 290, 22182, 4766, 3418]",mountain,Berg
"Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Herz"" - English: ""heart""
Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Tuch"" - English: ""","[23390, 533, 17673, 28717, 512, 277]",cloth,"[23390, 533, 17673, 28717, 512, 277]",cloth,Tuch
"Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Version"" - English: ""version""
Deutsch: ""Beispiel"" - English: ""example""
Deutsch: ""Herz"" - English: ""","[400, 28716, 265, 295, 3031, 3934, 14754]",heart,"[400, 28716, 265, 295, 3031, 3934, 14754]",heart,Herz
"Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""neun"" - English: ""nine""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Hand"" - English: ""","[295, 2799, 2625, 6700, 1021, 3631, 28716, 7645]",hand,"[295, 2799, 2625, 6700, 1021, 3631, 28716, 7645]",hand,Hand
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""löschen"" - English: ""delete""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Tag"" - English: ""","[1705, 1866, 1370, 28715, 1466, 281]",day,"[1705, 1866, 1370, 28715, 1466, 281]",day,Tag
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Stern"" - English: ""","[4580, 7890, 20295, 303, 28713, 268, 341, 6514]",star,"[4580, 7890, 20295, 303, 28713, 268, 341, 6514]",star,Stern
"Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""vier"" - English: ""four""
Deutsch: ""Feder"" - English: ""","[668, 886, 7474, 28713, 7378, 268, 22694, 7558]",spring,"[668, 886, 7474, 28713, 7378, 268, 22694, 7558]",spring,Feder
"Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""links"" - English: ""left""
Deutsch: ""Mond"" - English: ""","[28719, 5326, 290, 11375, 3418]",moon,"[28719, 5326, 290, 11375, 3418]",moon,Mond
"Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""sechs"" - English: ""six""
Deutsch: ""Holz"" - English: ""","[4871, 28727, 14277, 809, 4768, 275]",wood,"[4871, 28727, 14277, 809, 4768, 275]",wood,Holz
"Deutsch: ""Kopf"" - English: ""head""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Dorf"" - English: ""","[5219, 363, 16767, 28728, 6435, 25521, 3074, 4314]",village,"[5219, 363, 16767, 28728, 6435, 25521, 3074, 4314]",village,Dorf
"Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Boden"" - English: ""soil""
Deutsch: ""Wald"" - English: ""","[285, 12459, 1392, 902, 354, 994, 28722, 2417, 8613]",forest,"[285, 12459, 1392, 902, 354, 994, 28722, 2417, 8613]",forest,Wald
"Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Gitter"" - English: ""","[9544, 319, 10541, 820, 15854, 28721, 847]",grid,"[9544, 319, 10541, 820, 15854, 28721, 847]",grid,Gitter
"Deutsch: ""Schule"" - English: ""school""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Lied"" - English: ""","[1265, 1966, 4034, 667, 28713, 268, 579]",song,"[1265, 1966, 4034, 667, 28713, 268, 579]",song,Lied
"Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Wasser"" - English: ""","[28727, 2130, 4985, 4940, 7078, 9175, 275]",water,"[28727, 2130, 4985, 4940, 7078, 9175, 275]",water,Wasser
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""Zeit"" - English: ""time""
Deutsch: ""Teich"" - English: ""","[2345, 284, 766, 28720, 17984, 19571, 1627]",pond,"[2345, 284, 766, 28720, 17984, 19571, 1627]",pond,Teich
"Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Tugend"" - English: ""virtue""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Sand"" - English: ""","[20297, 28713, 268, 637, 8417, 3820, 6830]",sand,"[20297, 28713, 268, 637, 8417, 3820, 6830]",sand,Sand
"Deutsch: ""eins"" - English: ""one""
Deutsch: ""Sitz"" - English: ""seat""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Fluss"" - English: ""","[8191, 5350, 814, 373, 28712, 3191, 6016, 408, 7782]",river,"[8191, 5350, 814, 373, 28712, 3191, 6016, 408, 7782]",river,Fluss
"Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""Gesetz"" - English: ""","[543, 10656, 2309, 28714, 305, 2220]",law,"[543, 10656, 2309, 28714, 305, 2220]",law,Gesetz
"Deutsch: ""vier"" - English: ""four""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Welle"" - English: ""","[21884, 28727, 4985, 7078, 8333, 275]",wave,"[21884, 28727, 4985, 7078, 8333, 275]",wave,Welle
"Deutsch: ""See"" - English: ""lake""
Deutsch: ""Norden"" - English: ""north""
Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Ozean"" - English: ""","[289, 17918, 28709, 402, 13993]",ocean,"[289, 17918, 28709, 402, 13993]",ocean,Ozean
"Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""Geschichte"" - English: ""history""
Deutsch: ""Höhle"" - English: ""","[25553, 7913, 2591, 277, 17630, 28717]",cave,"[25553, 7913, 2591, 277, 17630, 28717]",cave,Höhle
"Deutsch: ""Tag"" - English: ""day""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Meer"" - English: ""","[427, 18324, 28713, 268, 6163, 331]",sea,"[427, 18324, 28713, 268, 6163, 331]",sea,Meer
"Deutsch: ""Licht"" - English: ""light""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Version"" - English: ""version""
Deutsch: ""See"" - English: ""","[543, 14411, 28714, 305, 2220]",lake,"[543, 14411, 28714, 305, 2220]",lake,See
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Quelle"" - English: ""","[5271, 18193, 2832, 667, 28713, 1394, 268, 579]",source,"[5271, 18193, 2832, 667, 28713, 1394, 268, 579]",source,Quelle
"Deutsch: ""Nutzen"" - English: ""benefit""
Deutsch: ""Straße"" - English: ""street""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Feuer"" - English: ""","[285, 12621, 7971, 9257, 28722, 6407, 3339]",fire,"[285, 12621, 7971, 9257, 28722, 6407, 3339]",fire,Feuer
"Deutsch: ""Wolke"" - English: ""cloud""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Punkt"" - English: ""","[2345, 19325, 2275, 284, 28720, 1305, 1627]",point,"[2345, 19325, 2275, 284, 28720, 1305, 1627]",point,Punkt
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Version"" - English: ""","[343, 740, 1429, 2751, 363, 28728, 333, 1790, 3502, 1773]",version,"[343, 740, 1429, 2751, 363, 28728, 333, 1790, 3502, 1773]",version,Version
"Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Ball"" - English: ""","[28726, 287, 3175, 6323, 4374, 4549, 2667, 15771]",ball,"[28726, 287, 3175, 6323, 4374, 4549, 2667, 15771]",ball,Ball
"Deutsch: ""Feld"" - English: ""field""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Gemälde"" - English: ""","[11514, 284, 3358, 6192, 28720, 4083, 5881]",painting,"[11514, 284, 3358, 6192, 28720, 4083, 5881]",painting,Gemälde
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""löschen"" - English: ""delete""
Deutsch: ""Bahnhof"" - English: ""","[5086, 20295, 5975, 19849, 303, 28713, 765, 268, 341, 6514]",station,"[5086, 20295, 5975, 19849, 303, 28713, 765, 268, 341, 6514]",station,Bahnhof
"Deutsch: ""rot"" - English: ""red""
Deutsch: ""eins"" - English: ""one""
Deutsch: ""Zeit"" - English: ""time""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Reis"" - English: ""","[1491, 13825, 14037, 373, 28712, 3191, 408, 17566]",rice,"[1491, 13825, 14037, 373, 28712, 3191, 408, 17566]",rice,Reis
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Haus"" - English: ""house""
Deutsch: ""rot"" - English: ""","[893, 267, 2760, 312, 28712, 408]",red,"[893, 267, 2760, 312, 28712, 408]",red,rot
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Linie"" - English: ""","[1081, 635, 1407, 2294, 12893, 28714, 1144, 305]",line,"[1081, 635, 1407, 2294, 12893, 28714, 1144, 305]",line,Linie
"Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Netz"" - English: ""","[307, 1687, 28711, 485, 435, 2512]",net,"[307, 1687, 28711, 485, 435, 2512]",net,Netz
"Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Paar"" - English: ""pair""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Blume"" - English: ""","[285, 1134, 4699, 4356, 2175, 28722, 972, 14994]",flower,"[285, 1134, 4699, 4356, 2175, 28722, 972, 14994]",flower,Blume
"Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Tee"" - English: ""","[424, 711, 28707, 9510, 261]",tea,"[424, 711, 28707, 9510, 261]",tea,Tee
"Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Sonne"" - English: ""sun""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Fuß"" - English: ""","[285, 12459, 19222, 902, 8014, 6479, 28722, 3331]",foot,"[285, 12459, 19222, 902, 8014, 6479, 28722, 3331]",foot,Fuß
"Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""zwei"" - English: ""two""
Deutsch: ""Gold"" - English: ""","[1644, 319, 20918, 28721, 576, 27783, 5014]",gold,"[1644, 319, 20918, 28721, 576, 27783, 5014]",gold,Gold
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Norden"" - English: ""north""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Tür"" - English: ""","[9405, 2251, 2432, 28715, 511, 281]",door,"[9405, 2251, 2432, 28715, 511, 281]",door,Tür
"Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Maschine"" - English: ""machine""
Deutsch: ""Schnee"" - English: ""","[6713, 2502, 7899, 28713, 268]",snow,"[6713, 2502, 7899, 28713, 268]",snow,Schnee
"Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Pferd"" - English: ""","[295, 3292, 2124, 7463, 10691, 1752, 28716, 7947]",horse,"[295, 3292, 2124, 7463, 10691, 1752, 28716, 7947]",horse,Pferd
"Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Gold"" - English: ""gold""
Deutsch: ""Kind"" - English: ""child""
Deutsch: ""eins"" - English: ""","[289, 356, 28709, 266, 538, 624]",one,"[289, 356, 28709, 266, 538, 624]",one,eins
"Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Tugend"" - English: ""virtue""
Deutsch: ""zwei"" - English: ""","[28707, 10861, 989, 7307, 2323, 261]",two,"[28707, 10861, 989, 7307, 2323, 261]",two,zwei
"Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Buch"" - English: ""book""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""drei"" - English: ""","[28707, 6955, 306, 1712, 16480, 362, 261]",three,"[28707, 6955, 306, 1712, 16480, 362, 261]",three,drei
"Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""vier"" - English: ""","[285, 12459, 2308, 902, 19893, 14171, 28722]",four,"[285, 12459, 2308, 902, 19893, 14171, 28722]",four,vier
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""fünf"" - English: ""","[12340, 285, 7971, 3359, 28722, 6407]",five,"[12340, 285, 7971, 3359, 28722, 6407]",five,fünf
"Deutsch: ""Geschwindigkeit"" - English: ""speed""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Wolke"" - English: ""cloud""
Deutsch: ""Sand"" - English: ""sand""
Deutsch: ""sechs"" - English: ""","[3522, 2144, 28713, 268, 20410, 4043]",six,"[3522, 2144, 28713, 268, 20410, 4043]",six,sechs
"Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""sieben"" - English: ""","[427, 6671, 28713, 268, 28098, 331]",seven,"[427, 6671, 28713, 268, 28098, 331]",seven,sieben
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""acht"" - English: ""","[317, 23893, 28706, 17392, 5435]",eight,"[317, 23893, 28706, 17392, 5435]",eight,acht
"Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Mund"" - English: ""mouth""
Deutsch: ""Gitter"" - English: ""grid""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""neun"" - English: ""","[9542, 9030, 307, 3023, 28711, 11184]",nine,"[9542, 9030, 307, 3023, 28711, 11184]",nine,neun
"Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Maschine"" - English: ""machine""
Deutsch: ""Norden"" - English: ""north""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""zehn"" - English: ""","[424, 711, 28707, 1210, 3095, 261]",ten,"[424, 711, 28707, 1210, 3095, 261]",ten,zehn
"Deutsch: ""Talent"" - English: ""talent""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Kopf"" - English: ""","[400, 265, 295, 1335, 1811, 28716]",head,"[400, 265, 295, 1335, 1811, 28716]",head,Kopf
"Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""löschen"" - English: ""delete""
Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Gruppe"" - English: ""group""
Deutsch: ""Streifen"" - English: ""","[303, 18184, 28713, 26229, 268, 1117, 341, 15039, 4216, 1042]",strip,"[303, 18184, 28713, 26229, 268, 1117, 341, 15039, 4216, 1042]",strip,Streifen
"Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Straße"" - English: ""","[2811, 5948, 303, 28713, 12776, 268, 1117, 341, 1042]",street,"[2811, 5948, 303, 28713, 12776, 268, 1117, 341, 1042]",street,Straße
"Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Teil"" - English: ""","[284, 1732, 744, 4083, 28720, 1389, 5881, 940]",part,"[284, 1732, 744, 4083, 28720, 1389, 5881, 940]",part,Teil
"Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Auge"" - English: ""","[317, 1746, 28706, 1437, 5421]",eye,"[317, 1746, 28706, 1437, 5421]",eye,Auge
"Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""Gold"" - English: ""gold""
Deutsch: ""Schönheit"" - English: ""beauty""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""Feld"" - English: ""","[285, 7971, 2222, 1834, 28722, 6407]",field,"[285, 7971, 2222, 1834, 28722, 6407]",field,Feld
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Standort"" - English: ""","[10041, 2144, 3455, 28713, 268, 1943, 4043]",site,"[10041, 2144, 3455, 28713, 268, 1943, 4043]",site,Standort
"Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Wort"" - English: ""","[1045, 28727, 14277, 2186, 809, 275, 22493, 1707]",word,"[1045, 28727, 14277, 2186, 809, 275, 22493, 1707]",word,Wort
"Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Paar"" - English: ""","[5964, 284, 4083, 28720, 5881, 10402]",pair,"[5964, 284, 4083, 28720, 5881, 10402]",pair,Paar
"Deutsch: ""Herz"" - English: ""heart""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""Sitz"" - English: ""","[427, 18324, 28713, 268, 7278, 6163, 331]",seat,"[427, 18324, 28713, 268, 7278, 6163, 331]",seat,Sitz
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Gold"" - English: ""gold""
Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""Licht"" - English: ""","[635, 3646, 18985, 4310, 2061, 28714, 1144, 305]",light,"[635, 3646, 18985, 4310, 2061, 28714, 1144, 305]",light,Licht
"Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""zwei"" - English: ""two""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Mund"" - English: ""mouth""
Deutsch: ""tausend"" - English: ""","[28707, 362, 28112, 306, 8028, 5003, 261]",thousand,"[28707, 362, 28112, 306, 8028, 5003, 261]",thousand,tausend
"Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Norden"" - English: ""","[27737, 307, 6120, 4678, 28711, 1510, 18651, 708]",north,"[27737, 307, 6120, 4678, 28711, 1510, 18651, 708]",north,Norden
"Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Tür"" - English: ""door""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Herz"" - English: ""heart""
Deutsch: ""Maschine"" - English: ""","[28719, 19569, 8505, 4128, 290, 705, 5599, 7502, 8338]",machine,"[28719, 19569, 8505, 4128, 290, 705, 5599, 7502, 8338]",machine,Maschine
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Maschine"" - English: ""machine""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Zeit"" - English: ""","[28707, 7452, 5758, 1536, 727, 5104, 17061, 261]",time,"[28707, 7452, 5758, 1536, 727, 5104, 17061, 261]",time,Zeit
"Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Tugend"" - English: ""virtue""
Deutsch: ""Mund"" - English: ""mouth""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Nutzen"" - English: ""","[28726, 287, 3173, 2798, 1105, 3749, 7949, 347]",benefit,"[28726, 287, 3173, 2798, 1105, 3749, 7949, 347]",benefit,Nutzen
"Deutsch: ""acht"" - English: ""eight""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Provinz"" - English: ""","[783, 11951, 284, 729, 12605, 28720, 14707, 24899, 1130, 724, 430]",province,"[783, 11951, 284, 729, 12605, 28720, 14707, 24899, 1130, 724, 430]",province,Provinz
"Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Haushalt"" - English: ""household""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Brücke"" - English: ""bridge""
Deutsch: ""Börse"" - English: ""","[317, 720, 28706, 2823, 25768, 439, 8877]",exchange,"[317, 720, 28706, 2823, 25768, 439, 8877]",exchange,Börse
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Beispiel"" - English: ""example""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Mitte"" - English: ""","[28719, 3589, 4986, 5192, 290, 25692, 8041, 4725]",middle,"[28719, 3589, 4986, 5192, 290, 25692, 8041, 4725]",middle,Mitte
"Deutsch: ""eins"" - English: ""one""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Freund"" - English: ""","[285, 1104, 898, 6542, 28722, 1832]",friend,"[285, 1104, 898, 6542, 28722, 1832]",friend,Freund
"Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Geschwindigkeit"" - English: ""speed""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Farbe"" - English: ""","[990, 3181, 1396, 28717, 1115, 3456, 277, 1001, 17382]",color,"[990, 3181, 1396, 28717, 1115, 3456, 277, 1001, 17382]",color,Farbe
"Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""Art"" - English: ""","[7510, 446, 9186, 28729, 22018, 12883, 2112, 3430]",kind,"[7510, 446, 9186, 28729, 22018, 12883, 2112, 3430]",kind,Art
"Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Richter"" - English: ""","[10737, 8948, 28768, 461, 4612, 11866, 5666, 14042]",judge,"[10737, 8948, 28768, 461, 4612, 11866, 5666, 14042]",judge,Richter
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Paar"" - English: ""pair""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Schule"" - English: ""","[19185, 2452, 2052, 824, 752, 28713, 268, 1543]",school,"[19185, 2452, 2052, 824, 752, 28713, 268, 1543]",school,Schule
"Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Stadt"" - English: ""city""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Krawatte"" - English: ""","[28707, 5758, 14628, 17061, 261]",tie,"[28707, 5758, 14628, 17061, 261]",tie,Krawatte
"Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Straße"" - English: ""street""
Deutsch: ""Beispiel"" - English: ""","[317, 7476, 720, 28706, 439, 2757, 4174]",example,"[317, 7476, 720, 28706, 439, 2757, 4174]",example,Beispiel
"Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Stern"" - English: ""star""
Deutsch: ""sechs"" - English: ""six""
Deutsch: ""Kind"" - English: ""child""
Deutsch: ""Gesicht"" - English: ""","[285, 2105, 3252, 3586, 20107, 6024, 1797, 28722]",face,"[285, 2105, 3252, 3586, 20107, 6024, 1797, 28722]",face,Gesicht
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Brücke"" - English: ""","[28726, 287, 9850, 1170, 1473, 14519, 15401]",bridge,"[28726, 287, 9850, 1170, 1473, 14519, 15401]",bridge,Brücke
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Gegenstand"" - English: ""","[28710, 2515, 613, 378, 570, 1751, 279]",item,"[28710, 2515, 613, 378, 570, 1751, 279]",item,Gegenstand
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Version"" - English: ""version""
Deutsch: ""Geschwindigkeit"" - English: ""speed""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""löschen"" - English: ""","[6067, 450, 340, 5149, 6500, 21750, 882, 28715, 281]",delete,"[6067, 450, 340, 5149, 6500, 21750, 882, 28715, 281]",delete,löschen
"Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Kopf"" - English: ""head""
Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Linie"" - English: ""line""
Deutsch: ""Gruppe"" - English: ""","[5977, 319, 25344, 2071, 820, 3063, 28721, 847]",group,"[5977, 319, 25344, 2071, 820, 3063, 28721, 847]",group,Gruppe
"Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Talent"" - English: ""","[28707, 9234, 5741, 1100, 15642, 14223, 16000, 261]",talent,"[28707, 9234, 5741, 1100, 15642, 14223, 16000, 261]",talent,Talent
"Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Schönheit"" - English: ""","[9689, 287, 28726, 1105, 3605, 347]",beauty,"[9689, 287, 28726, 1105, 3605, 347]",beauty,Schönheit
"Deutsch: ""zwei"" - English: ""two""
Deutsch: ""Tür"" - English: ""door""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Plattform"" - English: ""","[24474, 284, 549, 28720, 452, 10470, 5181]",platform,"[24474, 284, 549, 28720, 452, 10470, 5181]",platform,Plattform
"Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Haus"" - English: ""","[295, 2124, 2134, 11331, 7463, 6186, 5995, 28716]",house,"[295, 2124, 2134, 11331, 7463, 6186, 5995, 28716]",house,Haus
"Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Sonne"" - English: ""","[19875, 2913, 4376, 28713, 268, 519]",sun,"[19875, 2913, 4376, 28713, 268, 519]",sun,Sonne
"Deutsch: ""Sitz"" - English: ""seat""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Geschichte"" - English: ""","[6575, 28716, 4264, 15205, 16355, 295, 5365, 516, 12014, 2008, 3340]",history,"[6575, 28716, 4264, 15205, 16355, 295, 5365, 516, 12014, 2008, 3340]",history,Geschichte
"Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Tal"" - English: ""","[4536, 363, 28728, 1414, 3026, 1052, 17682]",valley,"[4536, 363, 28728, 1414, 3026, 1052, 17682]",valley,Tal
"Deutsch: ""Haushalt"" - English: ""household""
Deutsch: ""Feld"" - English: ""field""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Quadrat"" - English: ""","[4524, 7930, 28713, 268, 4791, 21627, 18328]",square,"[4524, 7930, 28713, 268, 4791, 21627, 18328]",square,Quadrat
"Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Brücke"" - English: ""bridge""
Deutsch: ""Person"" - English: ""person""
Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Generation"" - English: ""","[17198, 490, 2652, 28721, 2970, 8342, 319, 2383, 4506, 1350]",generation,"[17198, 490, 2652, 28721, 2970, 8342, 319, 2383, 4506, 1350]",generation,Generation
"Deutsch: ""Norden"" - English: ""north""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Zeit"" - English: ""time""
Deutsch: ""Person"" - English: ""person""
Deutsch: ""Süden"" - English: ""","[17465, 5271, 667, 28713, 268, 6287, 579]",south,"[17465, 5271, 667, 28713, 268, 6287, 579]",south,Süden
"Deutsch: ""Schönheit"" - English: ""beauty""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Dorf"" - English: ""village""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Tugend"" - English: ""","[5219, 7692, 28114, 363, 9306, 28728, 24885, 27590, 3074]",virtue,"[5219, 7692, 28114, 363, 9306, 28728, 24885, 27590, 3074]",virtue,Tugend
"Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Sitz"" - English: ""seat""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Stamm"" - English: ""","[434, 28707, 13862, 2629, 25315, 11309, 467, 261]",tribe,"[434, 28707, 13862, 2629, 25315, 11309, 467, 261]",tribe,Stamm
"Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Geschichte"" - English: ""history""
Deutsch: ""Stadt"" - English: ""","[5963, 1189, 2990, 18373, 277, 21990, 28717, 7366]",city,"[5963, 1189, 2990, 18373, 277, 21990, 28717, 7366]",city,Stadt
"Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""Sprache"" - English: ""","[543, 9848, 3842, 4730, 7411, 28714, 11904, 26573, 305, 2220]",language,"[543, 9848, 3842, 4730, 7411, 28714, 11904, 26573, 305, 2220]",language,Sprache
"Deutsch: ""Haushalt"" - English: ""household""
Deutsch: ""Gruppe"" - English: ""group""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Geschwindigkeit"" - English: ""","[12549, 668, 4975, 886, 14500, 28713, 1886, 268]",speed,"[12549, 668, 4975, 886, 14500, 28713, 1886, 268]",speed,Geschwindigkeit
"Deutsch: ""Wolke"" - English: ""cloud""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Talent"" - English: ""talent""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Boden"" - English: ""","[3414, 5977, 319, 25344, 2812, 820, 28721, 847]",ground,"[3414, 5977, 319, 25344, 2812, 820, 28721, 847]",ground,Boden
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Linie"" - English: ""line""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Versuch"" - English: ""","[264, 4236, 1061, 28708, 438, 270, 998, 24054]",attempt,"[264, 4236, 1061, 28708, 438, 270, 998, 24054]",attempt,Versuch
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""Niederlage"" - English: ""","[15286, 450, 8464, 340, 1270, 28715, 281, 801]",defeat,"[15286, 450, 8464, 340, 1270, 28715, 281, 801]",defeat,Niederlage
"Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Schwanz"" - English: ""","[28707, 8675, 1100, 14223, 11557, 261]",tail,"[28707, 8675, 1100, 14223, 11557, 261]",tail,Schwanz
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Mutter"" - English: ""","[28719, 5326, 2808, 290, 16322, 3057, 3418, 13710]",mother,"[28719, 5326, 2808, 290, 16322, 3057, 3418, 13710]",mother,Mutter
"Deutsch: ""Talent"" - English: ""talent""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Dorf"" - English: ""village""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Osten"" - English: ""","[317, 9005, 28706, 11062, 1897, 24294]",east,"[317, 9005, 28706, 11062, 1897, 24294]",east,Osten
"Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Tag"" - English: ""day""
Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Rede"" - English: ""","[8666, 668, 886, 14500, 28713, 1886, 268]",speech,"[8666, 668, 886, 14500, 28713, 1886, 268]",speech,Rede
"Deutsch: ""eins"" - English: ""one""
Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Kind"" - English: ""","[1502, 20484, 484, 338, 28717, 4416, 4657, 277]",child,"[1502, 20484, 484, 338, 28717, 4416, 4657, 277]",child,Kind
"Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""links"" - English: ""left""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Turm"" - English: ""","[298, 15894, 28707, 11201, 532, 261]",tower,"[298, 15894, 28707, 11201, 532, 261]",tower,Turm
"Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Haar"" - English: ""","[295, 2799, 3691, 3631, 28716]",hair,"[295, 2799, 3691, 3631, 28716]",hair,Haar
"Deutsch: ""Brücke"" - English: ""bridge""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Haushalt"" - English: ""","[295, 13634, 2124, 2134, 11331, 7463, 6186, 5995, 28716]",household,"[295, 13634, 2124, 2134, 11331, 7463, 6186, 5995, 28716]",household,Haushalt
"Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Person"" - English: ""","[757, 284, 487, 1338, 9701, 386, 28720, 3708, 4837, 660]",person,"[757, 284, 487, 1338, 9701, 386, 28720, 3708, 4837, 660]",person,Person
"Deutsch: ""Dorf"" - English: ""village""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""eins"" - English: ""one""
Deutsch: ""Buch"" - English: ""book""
Deutsch: ""Abschnitt"" - English: ""","[4211, 427, 3007, 28713, 8261, 268, 3249, 331, 23863, 5267]",section,"[4211, 427, 3007, 28713, 8261, 268, 3249, 331, 23863, 5267]",section,Abschnitt
"Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Büro"" - English: ""","[289, 1009, 2771, 4007, 28709, 302, 1769, 805]",office,"[289, 1009, 2771, 4007, 28709, 302, 1769, 805]",office,Büro
"Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Stadt"" - English: ""city""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Anstieg"" - English: ""","[408, 8418, 3665, 373, 28712, 3191, 24035, 6599]",rise,"[408, 8418, 3665, 373, 28712, 3191, 24035, 6599]",rise,Anstieg
"Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""links"" - English: ""","[1749, 1828, 462, 291, 28714, 305]",left,"[1749, 1828, 462, 291, 28714, 305]",left,links
"Deutsch: ""Sand"" - English: ""sand""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Geschichte"" - English: ""history""
Deutsch: ""Boden"" - English: ""ground""
Deutsch: ""Macht"" - English: ""","[2345, 5323, 284, 6468, 1982, 28720, 15625, 1627]",power,"[2345, 5323, 284, 6468, 1982, 28720, 15625, 1627]",power,Macht
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Feld"" - English: ""field""
Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Sommer"" - English: ""","[5561, 2913, 2648, 28713, 268, 519, 1801]",summer,"[5561, 2913, 2648, 28713, 268, 519, 1801]",summer,Sommer


==> figures/mistral-7b-v1/translation/7b_de_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Bahnhof"" - Français: ""gare""
Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""Generation"" - Français: ""génération""
Deutsch: ""Wolke"" - Français: ""","[6561, 28711, 3556, 307]",nuage,"[277, 8180, 533, 6945, 512, 23390, 28717]",cloud,Wolke
"Deutsch: ""Meer"" - Français: ""mer""
Deutsch: ""Tugend"" - Français: ""vertu""
Deutsch: ""Turm"" - Français: ""tour""
Deutsch: ""Schönheit"" - Français: ""beauté""
Deutsch: ""Tasche"" - Français: ""","[6923, 637, 28713, 3820, 268]",sac,"[28726, 6635, 3175, 15771, 287, 19001]",bag,Tasche
"Deutsch: ""Sommer"" - Français: ""été""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""Tugend"" - Français: ""vertu""
Deutsch: ""Mund"" - Français: ""","[1359, 28726, 287, 16720, 1798]",bouche,"[28719, 20123, 3418, 5108, 290, 5326, 22182]",mouth,Mund
"Deutsch: ""Blume"" - Français: ""fleur""
Deutsch: ""Lied"" - Français: ""chanson""
Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""Herz"" - Français: ""","[277, 28717]",cœur,"[28716, 14754, 400, 3031, 295, 3934, 265]",heart,Herz
"Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Tür"" - Français: ""porte""
Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""Hand"" - Français: ""","[8212, 28719, 2191, 4128, 290, 5389, 705]",main,"[2799, 28716, 3631, 7645, 2625, 295, 6700, 1021]",hand,Hand
"Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""fünf"" - Français: ""cinq""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Hand"" - Français: ""main""
Deutsch: ""Tag"" - Français: ""","[28768, 3835, 13087, 4881, 5821, 18777, 461]",jour,"[1866, 281, 1705, 1466, 28715, 1370]",day,Tag
"Deutsch: ""Straße"" - Français: ""rue""
Deutsch: ""eins"" - Français: ""un""
Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Stern"" - Français: ""","[2959, 1233, 3763, 28797]",étoile,"[6514, 4580, 7890, 341, 28713, 20295, 303, 268]",star,Stern
"Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Tal"" - Français: ""vallée""
Deutsch: ""Feder"" - Français: ""","[408, 411, 605, 638, 312, 28712, 267]",ressort,"[7474, 886, 7558, 28713, 668, 7378, 22694, 268]",spring,Feder
"Deutsch: ""Farbe"" - Français: ""couleur""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""rot"" - Français: ""rouge""
Deutsch: ""Mond"" - Français: ""","[9072, 16899, 17999, 305, 28714]",lune,"[28719, 3418, 290, 5326, 11375]",moon,Mond
"Deutsch: ""Kopf"" - Français: ""tête""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Büro"" - Français: ""bureau""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""Holz"" - Français: ""","[1359, 28726, 287, 1798]",bois,"[4871, 809, 14277, 4768, 28727, 275]",wood,Holz
"Deutsch: ""Bahnhof"" - Français: ""gare""
Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""Teich"" - Français: ""étang""
Deutsch: ""Schwanz"" - Français: ""queue""
Deutsch: ""Lied"" - Français: ""","[277, 10355, 4298, 8136, 338, 484, 28717]",chanson,"[667, 28713, 4034, 579, 1265, 1966, 268]",song,Lied
"Deutsch: ""Brücke"" - Français: ""pont""
Deutsch: ""Blume"" - Français: ""fleur""
Deutsch: ""Tag"" - Français: ""jour""
Deutsch: ""Licht"" - Français: ""lumière""
Deutsch: ""Teich"" - Français: ""","[25545, 2959, 1233, 28797, 3763]",étang,"[2345, 284, 766, 1627, 17984, 19571, 28720]",pond,Teich
"Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Bahnhof"" - Français: ""gare""
Deutsch: ""Sonne"" - Français: ""soleil""
Deutsch: ""Streifen"" - Français: ""bande""
Deutsch: ""Welle"" - Français: ""","[13985, 289, 28709, 356, 25747, 266, 1089]",onde,"[8333, 7078, 4985, 21884, 28727, 275]",wave,Welle
"Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Tür"" - Français: ""porte""
Deutsch: ""Macht"" - Français: ""pouvoir""
Deutsch: ""löschen"" - Français: ""supprimer""
Deutsch: ""Höhle"" - Français: ""","[5977, 820, 28721, 319, 25344, 847]",grotte,"[277, 7913, 28717, 17630, 2591, 25553]",cave,Höhle
"Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Welle"" - Français: ""onde""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Sommer"" - Français: ""été""
Deutsch: ""Meer"" - Français: ""","[28719, 528, 290, 1127, 3051, 794]",mer,"[28713, 6163, 427, 18324, 268, 331]",sea,Meer
"Deutsch: ""Netz"" - Français: ""filet""
Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""Gold"" - Français: ""or""
Deutsch: ""Niederlage"" - Français: ""défaite""
Deutsch: ""Bahnhof"" - Français: ""","[28721, 4749, 319, 2504, 17041, 5925]",gare,"[6514, 765, 341, 19849, 20295, 5086, 28713, 303, 5975, 268]",station,Bahnhof
"Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""Netz"" - Français: ""","[2088, 1217, 6407, 1729, 7971, 1516, 28722, 285]",filet,"[28711, 485, 1687, 2512, 435, 307]",net,Netz
"Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""Tal"" - Français: ""vallée""
Deutsch: ""vier"" - Français: ""quatre""
Deutsch: ""Art"" - Français: ""genre""
Deutsch: ""Fuß"" - Français: ""","[284, 5548, 24349, 1857, 3447, 9053, 28720]",pied,"[19222, 285, 6479, 902, 8014, 12459, 28722, 3331]",foot,Fuß
"Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Mutter"" - Français: ""mère""
Deutsch: ""Feld"" - Français: ""champ""
Deutsch: ""Gold"" - Français: ""","[289, 28709, 442, 271]",or,"[27783, 20918, 576, 1644, 28721, 319, 5014]",gold,Gold
"Deutsch: ""Welle"" - Français: ""onde""
Deutsch: ""Farbe"" - Français: ""couleur""
Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Tür"" - Français: ""","[25509, 284, 2345, 483, 1627, 1959, 24095, 2248, 2006, 28720]",porte,"[511, 281, 2432, 9405, 28715, 2251]",door,Tür
"Deutsch: ""Geschichte"" - Français: ""histoire""
Deutsch: ""Lied"" - Français: ""chanson""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""Sonne"" - Français: ""soleil""
Deutsch: ""Schnee"" - Français: ""","[28711, 18986, 485, 435, 307]",neige,"[2502, 28713, 6713, 7899, 268]",snow,Schnee
"Deutsch: ""Schwanz"" - Français: ""queue""
Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""Osten"" - Français: ""est""
Deutsch: ""Tasche"" - Français: ""sac""
Deutsch: ""Pferd"" - Français: ""","[277, 997, 338, 484, 28717, 631]",cheval,"[7947, 2124, 28716, 1752, 3292, 10691, 295, 7463]",horse,Pferd
"Deutsch: ""Quadrat"" - Français: ""carré""
Deutsch: ""Wald"" - Français: ""forêt""
Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""eins"" - Français: ""","[521, 28718, 332, 370]",un,"[289, 28709, 356, 266, 624, 538]",one,eins
"Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""Süden"" - Français: ""sud""
Deutsch: ""Feder"" - Français: ""ressort""
Deutsch: ""tausend"" - Français: ""mille""
Deutsch: ""zwei"" - Français: ""","[281, 340, 6935, 450, 28715]",deux,"[28707, 7307, 989, 261, 10861, 2323]",two,zwei
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Haus"" - Français: ""maison""
Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""vier"" - Français: ""","[364, 4256, 19419, 28775, 526]",quatre,"[285, 902, 14171, 12459, 28722, 19893, 2308]",four,vier
"Deutsch: ""Turm"" - Français: ""tour""
Deutsch: ""Haus"" - Français: ""maison""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Schwanz"" - Français: ""queue""
Deutsch: ""fünf"" - Français: ""","[277, 28300, 20243, 1189, 28717, 7366, 7132]",cinq,"[3359, 6407, 7971, 12340, 28722, 285]",five,fünf
"Deutsch: ""Büro"" - Français: ""bureau""
Deutsch: ""Hand"" - Français: ""main""
Deutsch: ""Teich"" - Français: ""étang""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""acht"" - Français: ""","[28716, 9538, 24281, 295]",huit,"[23893, 28706, 17392, 5435, 317]",eight,acht
"Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""Tasche"" - Français: ""sac""
Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""zehn"" - Français: ""","[281, 890, 5605, 28715]",dix,"[28707, 1210, 424, 261, 3095, 711]",ten,zehn
"Deutsch: ""Quadrat"" - Français: ""carré""
Deutsch: ""Tee"" - Français: ""thé""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Kopf"" - Français: ""","[28707, 27687, 261]",tête,"[28716, 1335, 400, 295, 1811, 265]",head,Kopf
"Deutsch: ""Wolke"" - Français: ""nuage""
Deutsch: ""Osten"" - Français: ""est""
Deutsch: ""Höhle"" - Français: ""grotte""
Deutsch: ""eins"" - Français: ""un""
Deutsch: ""Streifen"" - Français: ""","[3627, 3785, 28726, 3175, 15771, 8743, 287, 4028]",bande,"[1117, 18184, 15039, 341, 1042, 26229, 28713, 4216, 303, 268]",strip,Streifen
"Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Sitz"" - Français: ""siège""
Deutsch: ""Straße"" - Français: ""","[22090, 551, 408, 28712, 6869]",rue,"[1117, 341, 1042, 28713, 12776, 303, 5948, 2811, 268]",street,Straße
"Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""zehn"" - Français: ""dix""
Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Auge"" - Français: """,[28952],œil,"[1746, 28706, 317, 5421, 1437]",eye,Auge
"Deutsch: ""Kind"" - Français: ""enfant""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Linie"" - Français: ""ligne""
Deutsch: ""Norden"" - Français: ""nord""
Deutsch: ""Feld"" - Français: ""","[277, 10355, 22942, 8136, 338, 484, 28717]",champ,"[6407, 1834, 7971, 2222, 28722, 285]",field,Feld
"Deutsch: ""Plattform"" - Français: ""plate-forme""
Deutsch: ""Sitz"" - Français: ""siège""
Deutsch: ""zwei"" - Français: ""deux""
Deutsch: ""Schnee"" - Français: ""neige""
Deutsch: ""Wort"" - Français: ""","[28719, 3418, 290, 5326, 16322, 2808]",mot,"[809, 14277, 2186, 22493, 1045, 1707, 28727, 275]",word,Wort
"Deutsch: ""Pferd"" - Français: ""cheval""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Sommer"" - Français: ""été""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""tausend"" - Français: ""","[28719, 22626, 5192, 290, 2545, 13134, 3589, 2120]",mille,"[28707, 8028, 306, 28112, 261, 5003, 362]",thousand,tausend
"Deutsch: ""Hand"" - Français: ""main""
Deutsch: ""rot"" - Français: ""rouge""
Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""Börse"" - Français: ""","[1359, 28726, 6814, 25715, 287, 16720, 1798]",bourse,"[439, 317, 8877, 720, 28706, 2823, 25768]",exchange,Börse
"Deutsch: ""Mutter"" - Français: ""mère""
Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""Stamm"" - Français: ""tribu""
Deutsch: ""Niederlage"" - Français: ""défaite""
Deutsch: ""Art"" - Français: ""","[2383, 15926, 490, 2652, 28721, 319, 2970]",genre,"[2112, 3430, 12883, 22018, 7510, 9186, 446, 28729]",kind,Art
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""fünf"" - Français: ""cinq""
Deutsch: ""Schule"" - Français: ""","[24688, 1233, 28797, 6915]",école,"[2452, 824, 28713, 752, 1543, 19185, 268, 2052]",school,Schule
"Deutsch: ""Osten"" - Français: ""est""
Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""zehn"" - Français: ""dix""
Deutsch: ""Krawatte"" - Français: ""","[277, 3810, 1439, 28717]",cravate,"[28707, 5758, 17061, 14628, 261]",tie,Krawatte
"Deutsch: ""Haus"" - Français: ""maison""
Deutsch: ""fünf"" - Français: ""cinq""
Deutsch: ""Streifen"" - Français: ""bande""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Gesicht"" - Français: ""","[28307, 28728, 363, 3225, 1717, 3074, 5219]",visage,"[6024, 1797, 2105, 20107, 3586, 3252, 28722, 285]",face,Gesicht
"Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""vier"" - Français: ""quatre""
Deutsch: ""Streifen"" - Français: ""bande""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Brücke"" - Français: ""","[2345, 284, 766, 1627, 17984, 20687, 28720]",pont,"[28726, 15401, 14519, 9850, 287, 1170, 1473]",bridge,Brücke
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Wolke"" - Français: ""nuage""
Deutsch: ""Geschichte"" - Français: ""histoire""
Deutsch: ""löschen"" - Français: ""","[2541, 1461, 10809, 18722, 28713, 519, 2913, 268]",supprimer,"[21750, 6500, 281, 5149, 340, 882, 450, 28715, 6067]",delete,löschen
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Versuch"" - Français: ""tentative""
Deutsch: ""Brücke"" - Français: ""pont""
Deutsch: ""Haus"" - Français: ""","[8212, 28719, 4128, 290, 5359, 705]",maison,"[2124, 28716, 11331, 6186, 5995, 295, 2134, 7463]",house,Haus
"Deutsch: ""Turm"" - Français: ""tour""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Tag"" - Français: ""jour""
Deutsch: ""Reis"" - Français: ""riz""
Deutsch: ""Quadrat"" - Français: ""","[277, 7913, 1253, 6602, 2591, 28717]",carré,"[4791, 28713, 4524, 7930, 18328, 21627, 268]",square,Quadrat
"Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""Feld"" - Français: ""champ""
Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""löschen"" - Français: ""supprimer""
Deutsch: ""Stadt"" - Français: ""","[28728, 363, 4314, 5485, 25521, 16767, 13526, 3074, 5219]",ville,"[277, 2990, 18373, 1189, 5963, 28717, 7366, 21990]",city,Stadt
"Deutsch: ""Süden"" - Français: ""sud""
Deutsch: ""Wald"" - Français: ""forêt""
Deutsch: ""Höhle"" - Français: ""grotte""
Deutsch: ""Richter"" - Français: ""juge""
Deutsch: ""Geschwindigkeit"" - Français: ""","[11781, 363, 28728, 3074, 5219]",vitesse,"[1886, 4975, 886, 14500, 28713, 668, 12549, 268]",speed,Geschwindigkeit
"Deutsch: ""Norden"" - Français: ""nord""
Deutsch: ""Tugend"" - Français: ""vertu""
Deutsch: ""Reis"" - Français: ""riz""
Deutsch: ""Brücke"" - Français: ""pont""
Deutsch: ""Boden"" - Français: ""","[2128, 667, 28713, 579, 22501, 268]",sol,"[5977, 820, 28721, 2812, 319, 25344, 847, 3414]",ground,Boden
"Deutsch: ""Schule"" - Français: ""école""
Deutsch: ""Tal"" - Français: ""vallée""
Deutsch: ""neun"" - Français: ""neuf""
Deutsch: ""links"" - Français: ""gauche""
Deutsch: ""Versuch"" - Français: ""","[28707, 711, 1210, 261, 424, 10268, 3095]",tentative,"[1061, 998, 4236, 28708, 24054, 264, 438, 270]",attempt,Versuch
"Deutsch: ""Schnee"" - Français: ""neige""
Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Schwanz"" - Français: ""","[10159, 955, 5874, 364, 1011, 4256, 28775, 526]",queue,"[28707, 8675, 261, 1100, 11557, 14223]",tail,Schwanz
"Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""Blume"" - Français: ""fleur""
Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""Rede"" - Français: ""","[281, 27314, 890, 5605, 2312, 704, 28715, 20962, 2021]",discours,"[1886, 886, 14500, 8666, 28713, 668, 268]",speech,Rede
"Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""links"" - Français: ""gauche""
Deutsch: ""Tag"" - Français: ""jour""
Deutsch: ""Lied"" - Français: ""chanson""
Deutsch: ""Kind"" - Français: ""","[269, 15336, 481, 28706, 317]",enfant,"[277, 1502, 4657, 20484, 338, 4416, 484, 28717]",child,Kind
"Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""Kopf"" - Français: ""tête""
Deutsch: ""neun"" - Français: ""neuf""
Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""Haushalt"" - Français: ""","[28719, 290, 13138, 12634]",ménage,"[2124, 28716, 11331, 6186, 13634, 5995, 295, 2134, 7463]",household,Haushalt
"Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""Richter"" - Français: ""juge""
Deutsch: ""Feld"" - Français: ""champ""
Deutsch: ""Tür"" - Français: ""porte""
Deutsch: ""Büro"" - Français: ""","[7330, 7945, 28726, 957, 287, 20145, 4564]",bureau,"[1769, 2771, 302, 805, 1009, 289, 28709, 4007]",office,Büro
"Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""neun"" - Français: ""neuf""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Anstieg"" - Français: ""","[2799, 28716, 11209, 3631, 295]",hausse,"[3191, 6599, 408, 8418, 28712, 373, 24035, 3665]",rise,Anstieg
"Deutsch: ""Licht"" - Français: ""lumière""
Deutsch: ""Schönheit"" - Français: ""beauté""
Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""links"" - Français: ""","[28721, 10844, 319, 2504, 17041]",gauche,"[1749, 462, 305, 28714, 291, 1828]",left,links
"Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Teich"" - Français: ""étang""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Sommer"" - Français: ""","[2959, 1233, 3763, 12329, 28797, 7166]",été,"[1801, 5561, 2648, 28713, 519, 2913, 268]",summer,Sommer


==> figures/mistral-7b-v1/translation/7b_de_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Teil"" - Русский: ""часть""
Deutsch: ""Buch"" - Русский: ""","[1878, 21247, 28795, 211]",книга,"[287, 3521, 28726, 1820, 1359, 1798]",book,Buch
"Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Wolke"" - Русский: ""","[28761, 13549, 853, 8083, 2802, 211]",облако,"[23390, 277, 28717, 512, 533, 6945, 8180]",cloud,Wolke
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Ozean"" - Русский: ""океан""
Deutsch: ""Gitter"" - Русский: ""сетка""
Deutsch: ""Mond"" - Русский: ""луна""
Deutsch: ""Tasche"" - Русский: ""","[698, 5652, 4878, 28788, 212]",сумка,"[287, 3175, 28726, 15771, 19001, 6635]",bag,Tasche
"Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Netz"" - Русский: ""сетка""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Mund"" - Русский: ""","[2527, 13318, 28785, 728, 212]",рот,"[20123, 3418, 28719, 5326, 22182, 5108, 290]",mouth,Mund
"Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""Tugend"" - Русский: ""добродетель""
Deutsch: ""Boden"" - Русский: ""","[610, 1051, 28807, 1901, 211]",почва,"[14315, 579, 268, 28713, 667]",soil,Boden
"Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Netz"" - Русский: ""сетка""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Stamm"" - Русский: ""племя""
Deutsch: ""Berg"" - Русский: ""","[803, 26321, 1695, 1911, 28810, 211]",гора,"[13022, 3418, 28719, 10660, 5326, 22182, 290, 4766]",mountain,Berg
"Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""acht"" - Русский: ""восемь""
Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Herz"" - Русский: ""","[698, 22269, 2313, 16822, 2310, 28788, 212]",сердце,"[3934, 295, 3031, 28716, 400, 265, 14754]",heart,Herz
"Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Quelle"" - Русский: ""источник""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Hand"" - Русский: ""","[13318, 28785, 1728, 8857, 212]",рука,"[295, 1021, 28716, 2625, 7645, 6700, 3631, 2799]",hand,Hand
"Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Stern"" - Русский: ""","[1119, 28812, 211]",звезда,"[341, 4580, 20295, 6514, 303, 268, 28713, 7890]",star,Stern
"Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Mitte"" - Русский: ""середина""
Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Feder"" - Русский: ""","[610, 28807, 25431, 211]",пружина,"[7474, 22694, 668, 886, 7378, 268, 28713, 7558]",spring,Feder
"Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Mond"" - Русский: ""","[2932, 28794, 24641, 211]",луна,"[3418, 11375, 28719, 5326, 290]",moon,Mond
"Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Dorf"" - Русский: ""","[3697, 11078, 1903, 15902, 28799, 942, 28398, 211]",деревня,"[4314, 3074, 363, 16767, 5219, 28728, 25521, 6435]",village,Dorf
"Deutsch: ""Punkt"" - Русский: ""точка""
Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Wald"" - Русский: ""","[1125, 28794, 7622, 211]",лес,"[994, 12459, 28722, 902, 8613, 1392, 2417, 285, 354]",forest,Wald
"Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Gitter"" - Русский: ""","[698, 2313, 2310, 28788, 212]",сетка,"[15854, 319, 847, 28721, 10541, 820, 9544]",grid,Gitter
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Version"" - Русский: ""версия""
Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Lied"" - Русский: ""","[610, 28807, 3703, 8153, 211]",песня,"[28713, 579, 4034, 268, 1966, 1265, 667]",song,Lied
"Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Wasser"" - Русский: ""","[28791, 9798, 2890, 649, 1175, 211]",вода,"[9175, 2130, 7078, 4940, 4985, 275, 28727]",water,Wasser
"Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Schnee"" - Русский: ""снег""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Teich"" - Русский: ""","[610, 28807, 25431, 211]",пруд,"[284, 19571, 766, 17984, 2345, 28720, 1627]",pond,Teich
"Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""Boden"" - Русский: ""почва""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Sand"" - Русский: ""","[610, 28807, 3703, 8153, 211]",песок,"[8417, 3820, 20297, 268, 28713, 637, 6830]",sand,Sand
"Deutsch: ""Mond"" - Русский: ""луна""
Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Tal"" - Русский: ""долина""
Deutsch: ""Fluss"" - Русский: ""","[13318, 28785, 800, 3172, 212]",река,"[6016, 5350, 7782, 8191, 3191, 28712, 373, 814, 408]",river,Fluss
"Deutsch: ""Teil"" - Русский: ""часть""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Gesetz"" - Русский: ""","[28812, 1586, 1119, 2978, 211]",закон,"[10656, 305, 28714, 2309, 2220, 543]",law,Gesetz
"Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Kopf"" - Русский: ""голова""
Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Welle"" - Русский: ""","[28791, 2890, 649, 1175, 211]",волна,"[7078, 4985, 275, 28727, 8333, 21884]",wave,Welle
"Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""rot"" - Русский: ""красный""
Deutsch: ""Stamm"" - Русский: ""племя""
Deutsch: ""Gold"" - Русский: ""золото""
Deutsch: ""Ozean"" - Русский: ""","[28761, 853, 10525, 211]",океан,"[289, 13993, 17918, 28709, 402]",ocean,Ozean
"Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Höhle"" - Русский: ""","[610, 28807, 3703, 8153, 211]",пещера,"[7913, 277, 28717, 25553, 17630, 2591]",cave,Höhle
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Fuß"" - Русский: ""нога""
Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Punkt"" - Русский: ""точка""
Deutsch: ""Meer"" - Русский: ""","[17595, 2200, 28803, 1131, 23882, 4025, 211]",море,"[427, 6163, 18324, 268, 28713, 331]",sea,Meer
"Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""See"" - Русский: ""","[28761, 853, 211]",озеро,"[305, 28714, 2220, 14411, 543]",lake,See
"Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Quelle"" - Русский: ""","[839, 13196, 28772, 15333, 17282, 211]",источник,"[2832, 18193, 1394, 5271, 579, 268, 28713, 667]",source,Quelle
"Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Büro"" - Русский: ""офис""
Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Feuer"" - Русский: ""","[1878, 1619, 702, 28795, 211]",костер,"[6407, 9257, 3339, 28722, 12621, 285, 7971]",fire,Feuer
"Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""Büro"" - Русский: ""офис""
Deutsch: ""Gold"" - Русский: ""золото""
Deutsch: ""Punkt"" - Русский: ""","[28786, 3265, 914, 3846, 212]",точка,"[284, 2275, 19325, 1305, 2345, 28720, 1627]",point,Punkt
"Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Streifen"" - Русский: ""полоса""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Version"" - Русский: ""","[12946, 28791, 1692, 649, 4942, 6048, 211]",версия,"[3502, 333, 740, 1790, 2751, 343, 363, 1429, 1773, 28728]",version,Version
"Deutsch: ""Sand"" - Русский: ""песок""
Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Ball"" - Русский: ""","[28803, 1131, 8104, 211]",мяч,"[287, 4549, 3175, 28726, 6323, 15771, 2667, 4374]",ball,Ball
"Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Version"" - Русский: ""версия""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Gemälde"" - Русский: ""","[2790, 1878, 22688, 17438, 917, 28795, 211]",картина,"[284, 11514, 5881, 6192, 28720, 3358, 4083]",painting,Gemälde
"Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""Reis"" - Русский: ""","[13318, 28785, 18937, 892, 212]",рис,"[17566, 14037, 3191, 28712, 1491, 373, 13825, 408]",rice,Reis
"Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""rot"" - Русский: ""","[5954, 1878, 10075, 28795, 211]",красный,"[2760, 893, 28712, 312, 408, 267]",red,rot
"Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""See"" - Русский: ""озеро""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Linie"" - Русский: ""","[14274, 922, 28794, 5952, 211]",линия,"[1407, 635, 12893, 1144, 2294, 1081, 305, 28714]",line,Linie
"Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Netz"" - Русский: ""","[698, 2313, 2310, 28788, 212]",сетка,"[485, 2512, 435, 28711, 307, 1687]",net,Netz
"Deutsch: ""Gold"" - Русский: ""золото""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Blume"" - Русский: ""","[6033, 28833, 212]",цветок,"[4356, 2175, 28722, 14994, 972, 4699, 285, 1134]",flower,Blume
"Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Tee"" - Русский: ""","[28826, 4090, 1956, 5787, 212]",чай,"[424, 9510, 711, 28707, 261]",tea,Tee
"Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Boden"" - Русский: ""земля""
Deutsch: ""Fuß"" - Русский: ""","[5304, 28778, 703, 24595, 211]",нога,"[3331, 12459, 28722, 902, 19222, 6479, 8014, 285]",foot,Fuß
"Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Gold"" - Русский: ""","[3965, 1119, 28812, 211]",золото,"[20918, 1644, 319, 5014, 28721, 576, 27783]",gold,Gold
"Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Tür"" - Русский: ""","[28799, 942, 27807, 211]",дверь,"[9405, 28715, 281, 511, 2432, 2251]",door,Tür
"Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Schnee"" - Русский: ""","[698, 28788, 212]",снег,"[7899, 2502, 6713, 268, 28713]",snow,Schnee
"Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Tugend"" - Русский: ""добродетель""
Deutsch: ""Brücke"" - Русский: ""мост""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""Pferd"" - Русский: ""","[1120, 28794, 18812, 211]",лошадь,"[295, 10691, 7947, 3292, 28716, 2124, 1752, 7463]",horse,Pferd
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""Turm"" - Русский: ""башня""
Deutsch: ""rot"" - Русский: ""красный""
Deutsch: ""zwei"" - Русский: ""","[28799, 942, 17489, 211]",два,"[989, 2323, 10861, 7307, 28707, 261]",two,zwei
"Deutsch: ""Gesicht"" - Русский: ""лицо""
Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Feuer"" - Русский: ""костер""
Deutsch: ""drei"" - Русский: ""","[28786, 3265, 11163, 15397, 212]",три,"[16480, 1712, 6955, 28707, 362, 306, 261]",three,drei
"Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Feuer"" - Русский: ""костер""
Deutsch: ""vier"" - Русский: ""","[28826, 4640, 4090, 1696, 212]",четыре,"[19893, 14171, 12459, 28722, 902, 2308, 285]",four,vier
"Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""fünf"" - Русский: ""","[610, 28807, 211]",пять,"[6407, 12340, 28722, 3359, 285, 7971]",five,fünf
"Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Tugend"" - Русский: ""добродетель""
Deutsch: ""Gesicht"" - Русский: ""лицо""
Deutsch: ""sechs"" - Русский: ""","[28841, 3647, 5486, 212]",шесть,"[3522, 2144, 4043, 268, 28713, 20410]",six,sechs
"Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""Stern"" - Русский: ""звезда""
Deutsch: ""sieben"" - Русский: ""","[698, 2313, 28533, 2310, 28788, 212]",семь,"[28098, 427, 6671, 268, 28713, 331]",seven,sieben
"Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""Tal"" - Русский: ""долина""
Deutsch: ""acht"" - Русский: ""","[28791, 2890, 649, 1175, 26957, 211]",восемь,"[5435, 23893, 17392, 28706, 317]",eight,acht
"Deutsch: ""Mond"" - Русский: ""луна""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Stern"" - Русский: ""звезда""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""neun"" - Русский: ""","[3697, 1903, 28799, 942, 211]",девять,"[28711, 307, 11184, 3023, 9030, 9542]",nine,neun
"Deutsch: ""Sitz"" - Русский: ""сиденье""
Deutsch: ""Stadt"" - Русский: ""город""
Deutsch: ""See"" - Русский: ""озеро""
Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""zehn"" - Русский: ""","[3697, 1903, 28799, 942, 211]",десять,"[424, 711, 3095, 1210, 28707, 261]",ten,zehn
"Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Krawatte"" - Русский: ""галстук""
Deutsch: ""Schnee"" - Русский: ""снег""
Deutsch: ""Kopf"" - Русский: ""","[803, 26958, 1695, 1911, 28810, 211]",голова,"[295, 1335, 1811, 28716, 400, 265]",head,Kopf
"Deutsch: ""Sommer"" - Русский: ""лето""
Deutsch: ""Version"" - Русский: ""версия""
Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Streifen"" - Русский: ""","[610, 1051, 1901, 13577, 28807, 14004, 17996, 211]",полоса,"[15039, 18184, 341, 4216, 1042, 303, 268, 28713, 26229, 1117]",strip,Streifen
"Deutsch: ""Kopf"" - Русский: ""голова""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Straße"" - Русский: ""","[28805, 27633, 1351, 212]",улица,"[341, 5948, 1042, 2811, 12776, 303, 268, 28713, 1117]",street,Straße
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Stadt"" - Русский: ""город""
Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""rot"" - Русский: ""красный""
Deutsch: ""Teil"" - Русский: ""","[20035, 26598, 28826, 4090, 21358, 1956, 5787, 212]",часть,"[284, 5881, 1732, 28720, 1389, 744, 4083, 940]",part,Teil
"Deutsch: ""Höhle"" - Русский: ""пещера""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Feld"" - Русский: ""","[610, 1051, 13577, 28807, 14004, 1901, 211]",поле,"[6407, 2222, 28722, 285, 1834, 7971]",field,Feld
"Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""Boden"" - Русский: ""земля""
Deutsch: ""Quelle"" - Русский: ""источник""
Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Wort"" - Русский: ""","[698, 25255, 12309, 28788, 212]",слово,"[14277, 2186, 1045, 1707, 809, 275, 28727, 22493]",word,Wort
"Deutsch: ""Boden"" - Русский: ""почва""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Mitte"" - Русский: ""середина""
Deutsch: ""Paar"" - Русский: ""","[6890, 28370, 610, 2789, 28807, 18265, 11894, 211]",пара,"[284, 10402, 5881, 28720, 5964, 4083]",pair,Paar
"Deutsch: ""Börse"" - Русский: ""биржа""
Deutsch: ""Lied"" - Русский: ""песня""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Sitz"" - Русский: ""","[698, 5294, 2206, 28788, 212]",сиденье,"[427, 6163, 7278, 18324, 268, 28713, 331]",seat,Sitz
"Deutsch: ""Boden"" - Русский: ""земля""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""tausend"" - Русский: ""","[5555, 28786, 3265, 212]",тысяча,"[28112, 5003, 8028, 28707, 362, 306, 261]",thousand,tausend
"Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Norden"" - Русский: ""","[698, 2313, 2310, 28788, 212]",север,"[27737, 1510, 6120, 28711, 307, 708, 18651, 4678]",north,Norden
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Streifen"" - Русский: ""полоса""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Maschine"" - Русский: ""","[1530, 28803, 1131, 3845, 211]",машина,"[7502, 19569, 28719, 8338, 705, 4128, 290, 5599, 8505]",machine,Maschine
"Deutsch: ""zwei"" - Русский: ""два""
Deutsch: ""acht"" - Русский: ""восемь""
Deutsch: ""Krawatte"" - Русский: ""галстук""
Deutsch: ""Geschichte"" - Русский: ""история""
Deutsch: ""Provinz"" - Русский: ""","[610, 8378, 2127, 28807, 25431, 211]",провинция,"[14707, 1130, 284, 783, 12605, 729, 28720, 430, 11951, 724, 24899]",province,Provinz
"Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Kopf"" - Русский: ""голова""
Deutsch: ""Börse"" - Русский: ""","[28817, 1279, 8843, 3788, 211]",биржа,"[8877, 439, 25768, 2823, 28706, 720, 317]",exchange,Börse
"Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Mitte"" - Русский: ""","[698, 22269, 2313, 28200, 16822, 2310, 28788, 212]",середина,"[4986, 8041, 5192, 28719, 4725, 25692, 3589, 290]",middle,Mitte
"Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Freund"" - Русский: ""","[8589, 28799, 19448, 942, 211]",друг,"[1104, 1832, 28722, 6542, 285, 898]",friend,Freund
"Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Farbe"" - Русский: ""","[6033, 28833, 212]",цвет,"[277, 3456, 1115, 1396, 28717, 17382, 990, 1001, 3181]",color,Farbe
"Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Boden"" - Русский: ""почва""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Art"" - Русский: ""","[28791, 649, 3542, 1451, 27190, 211]",вид,"[28729, 9186, 2112, 12883, 3430, 7510, 22018, 446]",kind,Art
"Deutsch: ""Stadt"" - Русский: ""город""
Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Richter"" - Русский: ""","[698, 5652, 4878, 28788, 212]",судья,"[14042, 10737, 28768, 4612, 8948, 11866, 461, 5666]",judge,Richter
"Deutsch: ""Lied"" - Русский: ""песня""
Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""acht"" - Русский: ""восемь""
Deutsch: ""Schule"" - Русский: ""","[19671, 28841, 5486, 212]",школа,"[824, 19185, 1543, 268, 28713, 752, 2052, 2452]",school,Schule
"Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Turm"" - Русский: ""башня""
Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Krawatte"" - Русский: ""","[13206, 2618, 1911, 28810, 211]",галстук,"[17061, 14628, 5758, 28707, 261]",tie,Krawatte
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Gitter"" - Русский: ""сетка""
Deutsch: ""Beispiel"" - Русский: ""","[610, 2683, 10804, 28807, 25431, 211]",пример,"[7476, 4174, 439, 2757, 28706, 720, 317]",example,Beispiel
"Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Gitter"" - Русский: ""сетка""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""Gesicht"" - Русский: ""","[922, 28794, 5952, 211]",лицо,"[3252, 28722, 1797, 6024, 2105, 285, 20107, 3586]",face,Gesicht
"Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Brücke"" - Русский: ""","[2200, 28803, 1131, 4025, 211]",мост,"[14519, 287, 1170, 28726, 1473, 9850, 15401]",bridge,Brücke
"Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Ozean"" - Русский: ""океан""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Gegenstand"" - Русский: ""","[3184, 610, 8971, 28807, 25431, 6978, 211]",предмет,"[2515, 570, 279, 613, 28710, 378, 1751]",item,Gegenstand
"Deutsch: ""Geschichte"" - Русский: ""история""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""löschen"" - Русский: ""","[28805, 1351, 212]",удалить,"[450, 6500, 21750, 28715, 281, 882, 340, 5149, 6067]",delete,löschen
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Schnee"" - Русский: ""снег""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Gruppe"" - Русский: ""","[1911, 28810, 9891, 17737, 211]",группа,"[2071, 319, 847, 5977, 28721, 820, 25344, 3063]",group,Gruppe
"Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Talent"" - Русский: ""","[15122, 28786, 3265, 2937, 946, 212]",талант,"[15642, 9234, 16000, 14223, 1100, 28707, 5741, 261]",talent,Talent
"Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Börse"" - Русский: ""биржа""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Schönheit"" - Русский: ""","[5954, 1878, 10075, 28795, 211]",красота,"[287, 28726, 347, 1105, 9689, 3605]",beauty,Schönheit
"Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Streifen"" - Русский: ""полоса""
Deutsch: ""Plattform"" - Русский: ""","[610, 28807, 24392, 12454, 211]",платформа,"[284, 549, 24474, 28720, 452, 10470, 5181]",platform,Plattform
"Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Büro"" - Русский: ""офис""
Deutsch: ""Haus"" - Русский: ""","[2149, 28799, 942, 13503, 2054, 211]",дом,"[295, 11331, 28716, 2124, 6186, 7463, 5995, 2134]",house,Haus
"Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Sonne"" - Русский: ""","[698, 2688, 2573, 28788, 212]",солнце,"[4376, 19875, 519, 268, 28713, 2913]",sun,Sonne
"Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Börse"" - Русский: ""биржа""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Geschichte"" - Русский: ""","[25070, 839, 28772, 13196, 15333, 17282, 211]",история,"[295, 15205, 5365, 2008, 28716, 16355, 3340, 12014, 516, 6575, 4264]",history,Geschichte
"Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Pferd"" - Русский: ""лошадь""
Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Paar"" - Русский: ""пара""
Deutsch: ""Tal"" - Русский: ""","[2149, 28799, 942, 24019, 17483, 2054, 211]",долина,"[1414, 3026, 1052, 4536, 363, 28728, 17682]",valley,Tal
"Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Feuer"" - Русский: ""костер""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""Quadrat"" - Русский: ""","[1878, 23476, 28795, 211]",квадрат,"[7930, 18328, 21627, 4791, 4524, 268, 28713]",square,Quadrat
"Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Generation"" - Русский: ""","[610, 1051, 28807, 1901, 211]",поколение,"[2383, 2970, 4506, 490, 17198, 319, 1350, 8342, 2652, 28721]",generation,Generation
"Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Macht"" - Русский: ""власть""
Deutsch: ""Sitz"" - Русский: ""сиденье""
Deutsch: ""Süden"" - Русский: ""","[28842, 11531, 212]",юг,"[17465, 6287, 5271, 579, 268, 28713, 667]",south,Süden
"Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Brücke"" - Русский: ""мост""
Deutsch: ""Tugend"" - Русский: ""","[2149, 28799, 2054, 942, 211]",добродетель,"[28728, 27590, 3074, 363, 9306, 5219, 28114, 7692, 24885]",virtue,Tugend
"Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""Stamm"" - Русский: ""","[610, 28807, 211]",племя,"[13862, 11309, 25315, 467, 2629, 28707, 434, 261]",tribe,Stamm
"Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Stadt"" - Русский: ""","[803, 22123, 14896, 26321, 1695, 1911, 28810, 211]",город,"[2990, 18373, 277, 5963, 7366, 28717, 21990, 1189]",city,Stadt
"Deutsch: ""Sitz"" - Русский: ""сиденье""
Deutsch: ""Mitte"" - Русский: ""середина""
Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""tausend"" - Русский: ""тысяча""
Deutsch: ""Sprache"" - Русский: ""","[23980, 3806, 28811, 212]",язык,"[9848, 26573, 7411, 3842, 11904, 305, 28714, 4730, 2220, 543]",language,Sprache
"Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Geschwindigkeit"" - Русский: ""","[698, 8283, 27999, 1789, 28788, 212]",скорость,"[668, 886, 12549, 4975, 1886, 268, 28713, 14500]",speed,Geschwindigkeit
"Deutsch: ""Stamm"" - Русский: ""племя""
Deutsch: ""Krawatte"" - Русский: ""галстук""
Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Boden"" - Русский: ""","[28812, 19868, 8700, 1119, 211]",земля,"[319, 847, 5977, 28721, 820, 25344, 2812, 3414]",ground,Boden
"Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Fuß"" - Русский: ""нога""
Deutsch: ""Versuch"" - Русский: ""","[610, 1051, 28807, 1901, 211]",попытка,"[4236, 24054, 998, 264, 1061, 28708, 438, 270]",attempt,Versuch
"Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Niederlage"" - Русский: ""","[610, 1051, 1901, 27593, 28807, 211]",поражение,"[450, 1270, 801, 281, 15286, 28715, 340, 8464]",defeat,Niederlage
"Deutsch: ""Sonne"" - Русский: ""солнце""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""Schwanz"" - Русский: ""","[6457, 28831, 212]",хвост,"[8675, 14223, 1100, 28707, 11557, 261]",tail,Schwanz
"Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Mutter"" - Русский: ""","[1530, 28803, 1131, 18850, 23918, 3845, 211]",мать,"[16322, 3418, 2808, 28719, 5326, 13710, 3057, 290]",mother,Mutter
"Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Osten"" - Русский: ""","[28791, 2890, 649, 1175, 26957, 211]",восток,"[11062, 1897, 28706, 24294, 9005, 317]",east,Osten
"Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Rede"" - Русский: ""","[13318, 28785, 800, 3172, 212]",речь,"[8666, 668, 886, 1886, 268, 28713, 14500]",speech,Rede
"Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""Netz"" - Русский: ""сетка""
Deutsch: ""Sommer"" - Русский: ""лето""
Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""Kind"" - Русский: ""","[13318, 28785, 800, 3172, 212]",ребенок,"[277, 4657, 20484, 28717, 4416, 338, 1502, 484]",child,Kind
"Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Turm"" - Русский: ""","[28817, 4820, 1279, 7460, 211]",башня,"[15894, 11201, 532, 298, 28707, 261]",tower,Turm
"Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Person"" - Русский: ""","[28826, 4640, 4090, 15811, 1696, 22653, 212]",человек,"[284, 1338, 386, 487, 757, 28720, 4837, 3708, 9701, 660]",person,Person
"Deutsch: ""Gesicht"" - Русский: ""лицо""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Person"" - Русский: ""человек""
Deutsch: ""Büro"" - Русский: ""","[28761, 28266, 853, 211]",офис,"[289, 1769, 805, 28709, 302, 2771, 1009, 4007]",office,Büro
"Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Macht"" - Русский: ""","[28791, 13324, 649, 211]",власть,"[5323, 284, 2345, 28720, 1982, 6468, 1627, 15625]",power,Macht
"Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Tal"" - Русский: ""долина""
Deutsch: ""Punkt"" - Русский: ""точка""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Sommer"" - Русский: ""","[17761, 1125, 28794, 7622, 20043, 211]",лето,"[1801, 2648, 519, 5561, 268, 28713, 2913]",summer,Sommer


==> figures/mistral-7b-v1/translation/7b_de_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""Streifen"" - 中文: ""条""
Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Buch"" - 中文: ""","[30117, 231]",书,"[287, 28726, 1798, 1820, 3521, 1359]",book,Buch
"Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""vier"" - 中文: ""四""
Deutsch: ""Gitter"" - 中文: ""格""
Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""Wolke"" - 中文: ""","[30121, 231]",云,"[6945, 28717, 533, 8180, 277, 512, 23390]",cloud,Wolke
"Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Paar"" - 中文: ""双""
Deutsch: ""Tasche"" - 中文: ""","[29333, 232]",包,"[287, 19001, 3175, 28726, 15771, 6635]",bag,Tasche
"Deutsch: ""Kopf"" - 中文: ""头""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Kind"" - 中文: ""子""
Deutsch: ""Mund"" - 中文: ""","[29269, 232]",口,"[3418, 28719, 22182, 5108, 290, 5326, 20123]",mouth,Mund
"Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""neun"" - 中文: ""九""
Deutsch: ""Boden"" - 中文: ""","[30790, 232]",土,"[579, 14315, 28713, 268, 667]",soil,Boden
"Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""sechs"" - 中文: ""六""
Deutsch: ""Berg"" - 中文: ""","[29480, 232]",山,"[4766, 3418, 10660, 28719, 22182, 13022, 290, 5326]",mountain,Berg
"Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Herz"" - 中文: ""心""
Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Tuch"" - 中文: ""","[29802, 232]",布,"[28717, 17673, 533, 277, 512, 23390]",cloth,Tuch
"Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Version"" - 中文: ""版""
Deutsch: ""Beispiel"" - 中文: ""例""
Deutsch: ""Herz"" - 中文: ""","[29574, 232]",心,"[28716, 14754, 400, 295, 3934, 265, 3031]",heart,Herz
"Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""neun"" - 中文: ""九""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Hand"" - 中文: ""","[29427, 233]",手,"[7645, 3631, 28716, 2625, 1021, 295, 6700, 2799]",hand,Hand
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""löschen"" - 中文: ""删""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Tag"" - 中文: ""","[29142, 233]",日,"[1866, 1466, 28715, 1370, 1705, 281]",day,Tag
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Stern"" - 中文: ""","[29950, 233]",星,"[303, 7890, 341, 6514, 28713, 4580, 20295, 268]",star,Stern
"Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""vier"" - 中文: ""四""
Deutsch: ""Feder"" - 中文: ""","[30643, 233]",春,"[7474, 7558, 22694, 886, 28713, 7378, 268, 668]",spring,Feder
"Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""links"" - 中文: ""左""
Deutsch: ""Mond"" - 中文: ""","[29376, 233]",月,"[3418, 28719, 290, 5326, 11375]",moon,Mond
"Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""sechs"" - 中文: ""六""
Deutsch: ""Holz"" - 中文: ""","[30308, 233]",木,"[809, 4871, 14277, 4768, 28727, 275]",wood,Holz
"Deutsch: ""Kopf"" - 中文: ""头""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Dorf"" - 中文: ""","[30071, 233]",村,"[4314, 25521, 28728, 6435, 16767, 3074, 5219, 363]",village,Dorf
"Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Boden"" - 中文: ""土""
Deutsch: ""Wald"" - 中文: ""","[30158, 233]",林,"[285, 994, 12459, 28722, 1392, 902, 8613, 354, 2417]",forest,Wald
"Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Gitter"" - 中文: ""","[29293, 233]",格,"[10541, 9544, 847, 319, 820, 15854, 28721]",grid,Gitter
"Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Lied"" - 中文: ""","[30509, 233]",歌,"[1966, 579, 4034, 1265, 28713, 268, 667]",song,Lied
"Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Wasser"" - 中文: ""","[29692, 233]",水,"[275, 7078, 4985, 4940, 9175, 2130, 28727]",water,Wasser
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""Zeit"" - 中文: ""时""
Deutsch: ""Teich"" - 中文: ""","[30647, 233]",池,"[2345, 19571, 1627, 766, 284, 17984, 28720]",pond,Teich
"Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Tugend"" - 中文: ""德""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Sand"" - 中文: ""","[30960, 233]",沙,"[637, 20297, 3820, 8417, 6830, 28713, 268]",sand,Sand
"Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Sitz"" - 中文: ""座""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Fluss"" - 中文: ""","[30143, 233]",河,"[7782, 373, 408, 814, 6016, 5350, 28712, 3191, 8191]",river,Fluss
"Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""Gesetz"" - 中文: ""","[29095, 233]",法,"[2220, 305, 28714, 10656, 2309, 543]",law,Gesetz
"Deutsch: ""vier"" - 中文: ""四""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Welle"" - 中文: ""","[30382, 233]",波,"[275, 7078, 4985, 8333, 28727, 21884]",wave,Welle
"Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Ozean"" - 中文: ""","[31434, 233]",洋,"[289, 28709, 402, 13993, 17918]",ocean,Ozean
"Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""Geschichte"" - 中文: ""史""
Deutsch: ""Höhle"" - 中文: ""","[31242, 233]",洞,"[28717, 2591, 17630, 277, 7913, 25553]",cave,Höhle
"Deutsch: ""Tag"" - 中文: ""日""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Meer"" - 中文: ""","[29726, 233]",海,"[6163, 427, 28713, 268, 331, 18324]",sea,Meer
"Deutsch: ""Licht"" - 中文: ""光""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Version"" - 中文: ""版""
Deutsch: ""See"" - 中文: ""","[30480, 233]",湖,"[2220, 14411, 305, 28714, 543]",lake,See
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Quelle"" - 中文: ""","[29512, 233]",源,"[579, 2832, 1394, 18193, 5271, 28713, 268, 667]",source,Quelle
"Deutsch: ""Nutzen"" - 中文: ""利""
Deutsch: ""Straße"" - 中文: ""街""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Feuer"" - 中文: ""","[30479, 234]",火,"[285, 9257, 6407, 28722, 3339, 7971, 12621]",fire,Feuer
"Deutsch: ""Wolke"" - 中文: ""云""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Punkt"" - 中文: ""","[29085, 234]",点,"[2345, 2275, 1305, 1627, 284, 19325, 28720]",point,Punkt
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Version"" - 中文: ""","[29547, 234]",版,"[740, 333, 2751, 1773, 3502, 343, 1790, 28728, 1429, 363]",version,Version
"Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Ball"" - 中文: ""","[30211, 234]",球,"[287, 4374, 4549, 2667, 3175, 28726, 15771, 6323]",ball,Ball
"Deutsch: ""Feld"" - 中文: ""场""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Gemälde"" - 中文: ""","[29696, 234]",画,"[4083, 3358, 6192, 284, 5881, 11514, 28720]",painting,Gemälde
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""löschen"" - 中文: ""删""
Deutsch: ""Bahnhof"" - 中文: ""","[29992, 234]",站,"[303, 19849, 341, 6514, 5975, 765, 20295, 28713, 268, 5086]",station,Bahnhof
"Deutsch: ""rot"" - 中文: ""红""
Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Zeit"" - 中文: ""时""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Reis"" - 中文: ""","[30752, 234]",米,"[373, 17566, 14037, 408, 13825, 28712, 3191, 1491]",rice,Reis
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""rot"" - 中文: ""","[30311, 234]",红,"[893, 312, 408, 28712, 267, 2760]",red,rot
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Linie"" - 中文: ""","[29437, 234]",线,"[1407, 2294, 1144, 12893, 305, 28714, 1081, 635]",line,Linie
"Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Netz"" - 中文: ""","[29533, 234]",网,"[485, 28711, 307, 2512, 435, 1687]",net,Netz
"Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Paar"" - 中文: ""双""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Blume"" - 中文: ""","[30064, 235]",花,"[285, 2175, 4356, 972, 4699, 28722, 1134, 14994]",flower,Blume
"Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Tee"" - 中文: ""","[31713, 235]",茶,"[424, 711, 9510, 261, 28707]",tea,Tee
"Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Sonne"" - 中文: ""阳""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Fuß"" - 中文: ""","[30303, 235]",足,"[285, 6479, 12459, 28722, 8014, 3331, 902, 19222]",foot,Fuß
"Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""zwei"" - 中文: ""二""
Deutsch: ""Gold"" - 中文: ""","[29452, 236]",金,"[576, 5014, 319, 27783, 1644, 28721, 20918]",gold,Gold
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Tür"" - 中文: ""","[29870, 236]",门,"[2432, 28715, 9405, 2251, 281, 511]",door,Tür
"Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Maschine"" - 中文: ""机""
Deutsch: ""Schnee"" - 中文: ""","[30876, 236]",雪,"[2502, 6713, 7899, 28713, 268]",snow,Schnee
"Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Pferd"" - 中文: ""","[30259, 236]",马,"[3292, 1752, 28716, 10691, 295, 7947, 2124, 7463]",horse,Pferd
"Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Gold"" - 中文: ""金""
Deutsch: ""Kind"" - 中文: ""子""
Deutsch: ""eins"" - 中文: ""","[28969, 231]",一,"[624, 289, 538, 356, 28709, 266]",one,eins
"Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Tugend"" - 中文: ""德""
Deutsch: ""zwei"" - 中文: ""","[29482, 231]",二,"[7307, 989, 261, 28707, 2323, 10861]",two,zwei
"Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Buch"" - 中文: ""书""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""drei"" - 中文: ""","[29492, 231]",三,"[28707, 306, 16480, 362, 261, 1712, 6955]",three,drei
"Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""vier"" - 中文: ""","[29882, 232]",四,"[285, 14171, 19893, 12459, 28722, 2308, 902]",four,vier
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""fünf"" - 中文: ""","[30108, 231]",五,"[285, 12340, 6407, 28722, 7971, 3359]",five,fünf
"Deutsch: ""Geschwindigkeit"" - 中文: ""速""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Wolke"" - 中文: ""云""
Deutsch: ""Sand"" - 中文: ""沙""
Deutsch: ""sechs"" - 中文: ""","[30467, 232]",六,"[2144, 3522, 20410, 28713, 268, 4043]",six,sechs
"Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""sieben"" - 中文: ""","[30733, 231]",七,"[427, 28098, 28713, 6671, 268, 331]",seven,sieben
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""acht"" - 中文: ""","[30440, 232]",八,"[17392, 317, 23893, 5435, 28706]",eight,acht
"Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Mund"" - 中文: ""口""
Deutsch: ""Gitter"" - 中文: ""格""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""neun"" - 中文: ""","[30807, 231]",九,"[28711, 9542, 307, 3023, 11184, 9030]",nine,neun
"Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Maschine"" - 中文: ""机""
Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""zehn"" - 中文: ""","[29927, 232]",十,"[3095, 424, 711, 1210, 261, 28707]",ten,zehn
"Deutsch: ""Talent"" - 中文: ""才""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Kopf"" - 中文: ""","[29640, 232]",头,"[28716, 400, 295, 1811, 265, 1335]",head,Kopf
"Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""löschen"" - 中文: ""删""
Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Gruppe"" - 中文: ""群""
Deutsch: ""Streifen"" - 中文: ""","[29391, 233]",条,"[303, 341, 4216, 18184, 26229, 28713, 268, 15039, 1042, 1117]",strip,Streifen
"Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Straße"" - 中文: ""","[30405, 235]",街,"[303, 341, 5948, 28713, 12776, 2811, 268, 1117, 1042]",street,Straße
"Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Teil"" - 中文: ""","[29237, 236]",部,"[4083, 940, 1732, 284, 5881, 744, 1389, 28720]",part,Teil
"Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Auge"" - 中文: ""","[29222, 234]",目,"[1437, 317, 1746, 5421, 28706]",eye,Auge
"Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""Gold"" - 中文: ""金""
Deutsch: ""Schönheit"" - 中文: ""美""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""Feld"" - 中文: ""","[30082, 232]",场,"[285, 2222, 6407, 28722, 7971, 1834]",field,Feld
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Standort"" - 中文: ""","[29468, 232]",址,"[10041, 2144, 3455, 1943, 28713, 268, 4043]",site,Standort
"Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Wort"" - 中文: ""","[29031, 232]",字,"[809, 2186, 14277, 1045, 22493, 1707, 28727, 275]",word,Wort
"Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Paar"" - 中文: ""","[30524, 232]",双,"[5964, 10402, 4083, 284, 5881, 28720]",pair,Paar
"Deutsch: ""Herz"" - 中文: ""心""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""Sitz"" - 中文: ""","[30635, 232]",座,"[6163, 7278, 427, 28713, 268, 331, 18324]",seat,Sitz
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Gold"" - 中文: ""金""
Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""Licht"" - 中文: ""","[29762, 232]",光,"[3646, 1144, 305, 18985, 28714, 635, 2061, 4310]",light,Licht
"Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""zwei"" - 中文: ""二""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Mund"" - 中文: ""口""
Deutsch: ""tausend"" - 中文: ""","[30516, 232]",千,"[28112, 306, 8028, 362, 5003, 261, 28707]",thousand,tausend
"Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Norden"" - 中文: ""","[29799, 232]",北,"[1510, 27737, 28711, 307, 4678, 6120, 18651, 708]",north,Norden
"Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Tür"" - 中文: ""门""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Herz"" - 中文: ""心""
Deutsch: ""Maschine"" - 中文: ""","[29363, 233]",机,"[8338, 705, 8505, 28719, 19569, 290, 7502, 4128, 5599]",machine,Maschine
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Maschine"" - 中文: ""机""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Zeit"" - 中文: ""","[29007, 233]",时,"[17061, 727, 5758, 1536, 7452, 261, 28707, 5104]",time,Zeit
"Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Tugend"" - 中文: ""德""
Deutsch: ""Mund"" - 中文: ""口""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Nutzen"" - 中文: ""","[29819, 232]",利,"[2798, 287, 3749, 3173, 1105, 28726, 7949, 347]",benefit,Nutzen
"Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Provinz"" - 中文: ""","[29670, 234]",省,"[783, 11951, 24899, 12605, 430, 14707, 729, 284, 724, 1130, 28720]",province,Provinz
"Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Haushalt"" - 中文: ""户""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Brücke"" - 中文: ""桥""
Deutsch: ""Börse"" - 中文: ""","[29471, 231]",交,"[25768, 317, 720, 439, 2823, 8877, 28706]",exchange,Börse
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Beispiel"" - 中文: ""例""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Mitte"" - 中文: ""","[28991, 231]",中,"[25692, 28719, 4725, 3589, 290, 4986, 8041, 5192]",middle,Mitte
"Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Freund"" - 中文: ""","[30060, 232]",友,"[285, 6542, 28722, 898, 1104, 1832]",friend,Freund
"Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Geschwindigkeit"" - 中文: ""速""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Farbe"" - 中文: ""","[29395, 235]",色,"[28717, 3181, 3456, 990, 1115, 277, 1001, 17382, 1396]",color,Farbe
"Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""Art"" - 中文: ""","[29824, 234]",种,"[22018, 28729, 2112, 7510, 12883, 446, 3430, 9186]",kind,Art
"Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Richter"" - 中文: ""","[29485, 232]",判,"[14042, 10737, 8948, 461, 4612, 28768, 11866, 5666]",judge,Richter
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Paar"" - 中文: ""双""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Schule"" - 中文: ""","[30069, 233]",校,"[2052, 19185, 2452, 28713, 268, 824, 1543, 752]",school,Schule
"Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Stadt"" - 中文: ""城""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Krawatte"" - 中文: ""","[29218, 234]",结,"[17061, 14628, 5758, 261, 28707]",tie,Krawatte
"Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Straße"" - 中文: ""街""
Deutsch: ""Beispiel"" - 中文: ""","[29362, 231]",例,"[4174, 317, 720, 439, 7476, 28706, 2757]",example,Beispiel
"Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""sechs"" - 中文: ""六""
Deutsch: ""Kind"" - 中文: ""子""
Deutsch: ""Gesicht"" - 中文: ""","[29181, 236]",面,"[285, 6024, 20107, 28722, 3586, 3252, 2105, 1797]",face,Gesicht
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Brücke"" - 中文: ""","[31539, 233]",桥,"[9850, 287, 1473, 14519, 28726, 1170, 15401]",bridge,Brücke
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Gegenstand"" - 中文: ""","[29541, 236]",项,"[570, 28710, 1751, 378, 2515, 279, 613]",item,Gegenstand
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Version"" - 中文: ""版""
Deutsch: ""Geschwindigkeit"" - 中文: ""速""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""löschen"" - 中文: ""","[29327, 232]",删,"[21750, 340, 450, 28715, 882, 6500, 5149, 6067, 281]",delete,löschen
"Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Kopf"" - 中文: ""头""
Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Linie"" - 中文: ""线""
Deutsch: ""Gruppe"" - 中文: ""","[30204, 234]",群,"[5977, 847, 319, 820, 2071, 3063, 25344, 28721]",group,Gruppe
"Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Talent"" - 中文: ""","[30120, 233]",才,"[9234, 1100, 5741, 16000, 14223, 261, 28707, 15642]",talent,Talent
"Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Schönheit"" - 中文: ""","[29817, 234]",美,"[287, 9689, 1105, 28726, 347, 3605]",beauty,Schönheit
"Deutsch: ""zwei"" - 中文: ""二""
Deutsch: ""Tür"" - 中文: ""门""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Plattform"" - 中文: ""","[29677, 232]",台,"[452, 10470, 5181, 549, 284, 24474, 28720]",platform,Plattform
"Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Haus"" - 中文: ""","[31229, 232]",屋,"[28716, 2134, 295, 2124, 6186, 5995, 7463, 11331]",house,Haus
"Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Sonne"" - 中文: ""","[30230, 236]",阳,"[2913, 519, 19875, 28713, 268, 4376]",sun,Sonne
"Deutsch: ""Sitz"" - 中文: ""座""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Geschichte"" - 中文: ""","[30214, 232]",史,"[16355, 28716, 15205, 3340, 6575, 295, 516, 2008, 4264, 5365, 12014]",history,Geschichte
"Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Tal"" - 中文: ""","[30894, 235]",谷,"[1414, 3026, 28728, 17682, 4536, 1052, 363]",valley,Tal
"Deutsch: ""Haushalt"" - 中文: ""户""
Deutsch: ""Feld"" - 中文: ""场""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Quadrat"" - 中文: ""","[29082, 233]",方,"[4791, 18328, 7930, 21627, 28713, 268, 4524]",square,Quadrat
"Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Brücke"" - 中文: ""桥""
Deutsch: ""Person"" - 中文: ""人""
Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Generation"" - 中文: ""","[29314, 231]",代,"[319, 1350, 28721, 490, 8342, 4506, 2383, 2970, 2652, 17198]",generation,Generation
"Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Zeit"" - 中文: ""时""
Deutsch: ""Person"" - 中文: ""人""
Deutsch: ""Süden"" - 中文: ""","[29680, 232]",南,"[6287, 579, 5271, 28713, 17465, 268, 667]",south,Süden
"Deutsch: ""Schönheit"" - 中文: ""美""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Dorf"" - 中文: ""村""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Tugend"" - 中文: ""","[30371, 232]",德,"[363, 28114, 27590, 28728, 9306, 3074, 5219, 24885, 7692]",virtue,Tugend
"Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Sitz"" - 中文: ""座""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Stamm"" - 中文: ""","[30006, 233]",族,"[467, 13862, 2629, 11309, 25315, 434, 261, 28707]",tribe,Stamm
"Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Geschichte"" - 中文: ""史""
Deutsch: ""Stadt"" - 中文: ""","[29727, 232]",城,"[5963, 28717, 21990, 2990, 18373, 7366, 277, 1189]",city,Stadt
"Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""Sprache"" - 中文: ""","[29892, 235]",语,"[26573, 7411, 4730, 2220, 11904, 3842, 305, 28714, 9848, 543]",language,Sprache
"Deutsch: ""Haushalt"" - 中文: ""户""
Deutsch: ""Gruppe"" - 中文: ""群""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Geschwindigkeit"" - 中文: ""","[30029, 236]",速,"[4975, 14500, 12549, 886, 1886, 28713, 268, 668]",speed,Geschwindigkeit
"Deutsch: ""Wolke"" - 中文: ""云""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Talent"" - 中文: ""才""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Boden"" - 中文: ""","[29146, 232]",地,"[5977, 3414, 847, 319, 2812, 820, 25344, 28721]",ground,Boden
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Linie"" - 中文: ""线""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Versuch"" - 中文: ""","[29592, 235]",试,"[4236, 438, 1061, 998, 264, 24054, 28708, 270]",attempt,Versuch
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""Niederlage"" - 中文: ""","[29384, 235]",败,"[1270, 340, 450, 8464, 15286, 801, 28715, 281]",defeat,Niederlage
"Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Schwanz"" - 中文: ""","[30473, 232]",尾,"[1100, 8675, 14223, 261, 28707, 11557]",tail,Schwanz
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Mutter"" - 中文: ""","[30518, 233]",母,"[3057, 3418, 28719, 16322, 290, 5326, 2808, 13710]",mother,Mutter
"Deutsch: ""Talent"" - 中文: ""才""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Dorf"" - 中文: ""村""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Osten"" - 中文: ""","[29717, 231]",东,"[317, 1897, 11062, 24294, 9005, 28706]",east,Osten
"Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Tag"" - 中文: ""日""
Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Rede"" - 中文: ""","[29456, 235]",话,"[14500, 886, 8666, 1886, 28713, 268, 668]",speech,Rede
"Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Kind"" - 中文: ""","[29169, 232]",子,"[28717, 4657, 4416, 20484, 484, 277, 1502, 338]",child,Kind
"Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""links"" - 中文: ""左""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Turm"" - 中文: ""","[31166, 232]",塔,"[298, 15894, 532, 261, 28707, 11201]",tower,Turm
"Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Haar"" - 中文: ""","[29099, 232]",发,"[3691, 3631, 28716, 295, 2799]",hair,Haar
"Deutsch: ""Brücke"" - 中文: ""桥""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Haushalt"" - 中文: ""","[29106, 233]",户,"[28716, 2134, 295, 2124, 6186, 13634, 5995, 7463, 11331]",household,Haushalt
"Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Person"" - 中文: ""","[29086, 231]",人,"[386, 660, 9701, 487, 757, 4837, 284, 3708, 28720, 1338]",person,Person
"Deutsch: ""Dorf"" - 中文: ""村""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Buch"" - 中文: ""书""
Deutsch: ""Abschnitt"" - 中文: ""","[29390, 233]",段,"[3249, 5267, 4211, 3007, 427, 8261, 23863, 28713, 268, 331]",section,Abschnitt
"Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Büro"" - 中文: ""","[29978, 232]",局,"[2771, 302, 289, 28709, 1769, 1009, 4007, 805]",office,Büro
"Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Stadt"" - 中文: ""城""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Anstieg"" - 中文: ""","[29676, 235]",起,"[3665, 373, 8418, 408, 24035, 6599, 28712, 3191]",rise,Anstieg
"Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""links"" - 中文: ""","[29907, 232]",左,"[1828, 291, 305, 1749, 28714, 462]",left,links
"Deutsch: ""Sand"" - 中文: ""沙""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Geschichte"" - 中文: ""史""
Deutsch: ""Boden"" - 中文: ""地""
Deutsch: ""Macht"" - 中文: ""","[29588, 232]",力,"[15625, 2345, 1982, 5323, 6468, 1627, 284, 28720]",power,Macht
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Feld"" - 中文: ""场""
Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Sommer"" - 中文: ""","[30910, 232]",夏,"[5561, 2913, 519, 1801, 28713, 268, 2648]",summer,Sommer


==> figures/mistral-7b-v1/translation/7b_en_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""delete"" - Deutsch: ""löschen""
English: ""moon"" - Deutsch: ""Mond""
English: ""mountain"" - Deutsch: ""Berg""
English: ""history"" - Deutsch: ""Geschichte""
English: ""book"" - Deutsch: ""","[28053, 10944, 28760, 21221, 17680, 365]",Buch,"[3521, 1359, 28726, 1798, 1820, 287]",book,book
"English: ""song"" - Deutsch: ""Lied""
English: ""spring"" - Deutsch: ""Feder""
English: ""rise"" - Deutsch: ""Anstieg""
English: ""house"" - Deutsch: ""Haus""
English: ""cloud"" - Deutsch: ""","[28780, 12840, 20093, 394]",Wolke,"[6945, 533, 512, 8180, 28717, 277, 23390]",cloud,cloud
"English: ""grid"" - Deutsch: ""Gitter""
English: ""sun"" - Deutsch: ""Sonne""
English: ""part"" - Deutsch: ""Teil""
English: ""judge"" - Deutsch: ""Richter""
English: ""bag"" - Deutsch: ""","[14247, 320, 28738]",Tasche,"[19001, 3175, 6635, 28726, 15771, 287]",bag,bag
"English: ""language"" - Deutsch: ""Sprache""
English: ""south"" - Deutsch: ""Süden""
English: ""street"" - Deutsch: ""Straße""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""mouth"" - Deutsch: ""","[28755, 15818, 10495, 24887, 351]",Mund,"[20123, 28719, 22182, 5326, 3418, 5108, 290]",mouth,mouth
"English: ""seven"" - Deutsch: ""sieben""
English: ""group"" - Deutsch: ""Gruppe""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""power"" - Deutsch: ""Macht""
English: ""soil"" - Deutsch: ""","[3268, 18555, 28760, 6681, 365]",Boden,"[579, 268, 667, 14315, 28713]",soil,soil
"English: ""child"" - Deutsch: ""Kind""
English: ""grid"" - Deutsch: ""Gitter""
English: ""history"" - Deutsch: ""Geschichte""
English: ""color"" - Deutsch: ""Farbe""
English: ""mountain"" - Deutsch: ""","[28760, 14813, 1739, 3574, 23531, 365, 3405]",Berg,"[28719, 13022, 22182, 5326, 3418, 4766, 10660, 290]",mountain,mountain
"English: ""north"" - Deutsch: ""Norden""
English: ""mouth"" - Deutsch: ""Mund""
English: ""seat"" - Deutsch: ""Sitz""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""cloth"" - Deutsch: ""","[320, 16063, 28738]",Tuch,"[533, 512, 28717, 277, 23390, 17673]",cloth,cloth
"English: ""exchange"" - Deutsch: ""Börse""
English: ""defeat"" - Deutsch: ""Niederlage""
English: ""two"" - Deutsch: ""zwei""
English: ""valley"" - Deutsch: ""Tal""
English: ""heart"" - Deutsch: ""","[2428, 28769, 382, 22026, 2584, 650, 18078]",Herz,"[14754, 400, 295, 28716, 3934, 265, 3031]",heart,heart
"English: ""red"" - Deutsch: ""rot""
English: ""strip"" - Deutsch: ""Streifen""
English: ""song"" - Deutsch: ""Lied""
English: ""school"" - Deutsch: ""Schule""
English: ""day"" - Deutsch: ""","[14247, 320, 4450, 28738, 12996]",Tag,"[1466, 28715, 1866, 281, 1705, 1370]",day,day
"English: ""thousand"" - Deutsch: ""tausend""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""square"" - Deutsch: ""Quadrat""
English: ""law"" - Deutsch: ""Gesetz""
English: ""star"" - Deutsch: ""","[2349, 718, 662, 318, 6732, 26103, 28735]",Stern,"[6514, 268, 7890, 4580, 341, 28713, 20295, 303]",star,star
"English: ""song"" - Deutsch: ""Lied""
English: ""bag"" - Deutsch: ""Tasche""
English: ""part"" - Deutsch: ""Teil""
English: ""field"" - Deutsch: ""Feld""
English: ""spring"" - Deutsch: ""","[28765, 22377, 4615, 5980, 401, 12969]",Feder,"[7474, 268, 886, 7558, 7378, 22694, 668, 28713]",spring,spring
"English: ""tower"" - Deutsch: ""Turm""
English: ""lake"" - Deutsch: ""See""
English: ""part"" - Deutsch: ""Teil""
English: ""beauty"" - Deutsch: ""Schönheit""
English: ""moon"" - Deutsch: ""","[28755, 6885, 3217, 7115, 24603, 7672, 351]",Mond,"[28719, 5326, 3418, 290, 11375]",moon,moon
"English: ""song"" - Deutsch: ""Lied""
English: ""east"" - Deutsch: ""Osten""
English: ""platform"" - Deutsch: ""Plattform""
English: ""grid"" - Deutsch: ""Gitter""
English: ""wood"" - Deutsch: ""","[28769, 4170, 382, 10488, 28584]",Holz,"[4871, 4768, 275, 28727, 14277, 809]",wood,wood
"English: ""street"" - Deutsch: ""Straße""
English: ""site"" - Deutsch: ""Standort""
English: ""item"" - Deutsch: ""Gegenstand""
English: ""river"" - Deutsch: ""Fluss""
English: ""village"" - Deutsch: ""","[4957, 384, 27577, 2378, 10707, 28757]",Dorf,"[6435, 363, 28728, 4314, 3074, 5219, 16767, 25521]",village,village
"English: ""beauty"" - Deutsch: ""Schönheit""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""one"" - Deutsch: ""eins""
English: ""book"" - Deutsch: ""Buch""
English: ""forest"" - Deutsch: ""","[28780, 24050, 6418, 394, 24867]",Wald,"[994, 1392, 902, 12459, 354, 28722, 285, 8613, 2417]",forest,forest
"English: ""site"" - Deutsch: ""Standort""
English: ""city"" - Deutsch: ""Stadt""
English: ""judge"" - Deutsch: ""Richter""
English: ""field"" - Deutsch: ""Feld""
English: ""grid"" - Deutsch: ""","[27903, 6622, 420, 28777]",Gitter,"[15854, 28721, 9544, 820, 319, 10541, 847]",grid,grid
"English: ""source"" - Deutsch: ""Quelle""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""door"" - Deutsch: ""Tür""
English: ""soil"" - Deutsch: ""Boden""
English: ""song"" - Deutsch: ""","[11469, 27566, 393, 28758, 9020]",Lied,"[579, 268, 667, 1966, 1265, 28713, 4034]",song,song
"English: ""beauty"" - Deutsch: ""Schönheit""
English: ""spring"" - Deutsch: ""Feder""
English: ""grid"" - Deutsch: ""Gitter""
English: ""nine"" - Deutsch: ""neun""
English: ""water"" - Deutsch: ""","[28780, 7336, 22648, 24366, 394, 24867]",Wasser,"[275, 28727, 7078, 2130, 4985, 9175, 4940]",water,water
"English: ""part"" - Deutsch: ""Teil""
English: ""mouth"" - Deutsch: ""Mund""
English: ""river"" - Deutsch: ""Fluss""
English: ""bag"" - Deutsch: ""Tasche""
English: ""pond"" - Deutsch: ""","[2263, 320, 28738, 8946]",Teich,"[766, 19571, 17984, 2345, 284, 28720, 1627]",pond,pond
"English: ""tribe"" - Deutsch: ""Stamm""
English: ""one"" - Deutsch: ""eins""
English: ""three"" - Deutsch: ""drei""
English: ""item"" - Deutsch: ""Gegenstand""
English: ""river"" - Deutsch: ""","[28765, 3188, 2494, 401]",Fluss,"[408, 7782, 28712, 3191, 814, 6016, 5350, 8191, 373]",river,river
"English: ""field"" - Deutsch: ""Feld""
English: ""red"" - Deutsch: ""rot""
English: ""square"" - Deutsch: ""Quadrat""
English: ""snow"" - Deutsch: ""Schnee""
English: ""law"" - Deutsch: ""","[11461, 420, 5909, 28777, 2404]",Gesetz,"[305, 10656, 28714, 543, 2309, 2220]",law,law
"English: ""sea"" - Deutsch: ""Meer""
English: ""seat"" - Deutsch: ""Sitz""
English: ""example"" - Deutsch: ""Beispiel""
English: ""house"" - Deutsch: ""Haus""
English: ""wave"" - Deutsch: ""","[2324, 4673, 28780, 394, 816, 6824, 10699]",Welle,"[21884, 275, 28727, 7078, 8333, 4985]",wave,wave
"English: ""east"" - Deutsch: ""Osten""
English: ""example"" - Deutsch: ""Beispiel""
English: ""door"" - Deutsch: ""Tür""
English: ""eight"" - Deutsch: ""acht""
English: ""ocean"" - Deutsch: ""","[28321, 28762, 451]",Ozean,"[28709, 402, 13993, 17918, 289]",ocean,ocean
"English: ""eight"" - Deutsch: ""acht""
English: ""south"" - Deutsch: ""Süden""
English: ""grid"" - Deutsch: ""Gitter""
English: ""hair"" - Deutsch: ""Haar""
English: ""cave"" - Deutsch: ""","[28769, 382, 18137]",Höhle,"[17630, 2591, 25553, 7913, 28717, 277]",cave,cave
"English: ""defeat"" - Deutsch: ""Niederlage""
English: ""line"" - Deutsch: ""Linie""
English: ""mountain"" - Deutsch: ""Berg""
English: ""village"" - Deutsch: ""Dorf""
English: ""sea"" - Deutsch: ""","[7121, 2597, 28755, 351]",Meer,"[268, 18324, 331, 427, 6163, 28713]",sea,sea
"English: ""ocean"" - Deutsch: ""Ozean""
English: ""heart"" - Deutsch: ""Herz""
English: ""speech"" - Deutsch: ""Rede""
English: ""group"" - Deutsch: ""Gruppe""
English: ""lake"" - Deutsch: ""","[3868, 318, 1980, 7992, 1091, 28735]",See,"[305, 28714, 543, 14411, 2220]",lake,lake
"English: ""kind"" - Deutsch: ""Art""
English: ""flower"" - Deutsch: ""Blume""
English: ""wave"" - Deutsch: ""Welle""
English: ""thousand"" - Deutsch: ""tausend""
English: ""source"" - Deutsch: ""","[6018, 7774, 28824, 2190, 1186, 2332]",Quelle,"[579, 268, 667, 2832, 1394, 18193, 5271, 28713]",source,source
"English: ""painting"" - Deutsch: ""Gemälde""
English: ""sun"" - Deutsch: ""Sonne""
English: ""ground"" - Deutsch: ""Boden""
English: ""station"" - Deutsch: ""Bahnhof""
English: ""fire"" - Deutsch: ""","[28765, 4615, 5980, 401]",Feuer,"[12621, 9257, 28722, 3339, 7971, 285, 6407]",fire,fire
"English: ""cave"" - Deutsch: ""Höhle""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""pond"" - Deutsch: ""Teich""
English: ""part"" - Deutsch: ""Teil""
English: ""point"" - Deutsch: ""","[367, 24413, 22495, 28753, 23078]",Punkt,"[2275, 19325, 2345, 1627, 284, 28720, 1305]",point,point
"English: ""source"" - Deutsch: ""Quelle""
English: ""valley"" - Deutsch: ""Tal""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""color"" - Deutsch: ""Farbe""
English: ""painting"" - Deutsch: ""","[420, 5909, 28777, 18131, 2404]",Gemälde,"[4083, 284, 3358, 28720, 6192, 11514, 5881]",painting,painting
"English: ""grid"" - Deutsch: ""Gitter""
English: ""delete"" - Deutsch: ""löschen""
English: ""cave"" - Deutsch: ""Höhle""
English: ""speech"" - Deutsch: ""Rede""
English: ""station"" - Deutsch: ""","[28760, 25774, 20057, 9236, 365]",Bahnhof,"[6514, 5086, 268, 765, 19849, 5975, 341, 303, 28713, 20295]",station,station
"English: ""judge"" - Deutsch: ""Richter""
English: ""seat"" - Deutsch: ""Sitz""
English: ""office"" - Deutsch: ""Büro""
English: ""kind"" - Deutsch: ""Art""
English: ""rice"" - Deutsch: ""","[28754, 399, 1925, 1298]",Reis,"[408, 28712, 13825, 3191, 14037, 1491, 373, 17566]",rice,rice
"English: ""river"" - Deutsch: ""Fluss""
English: ""east"" - Deutsch: ""Osten""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""street"" - Deutsch: ""Straße""
English: ""line"" - Deutsch: ""","[11469, 27566, 14112, 393, 28758, 6678]",Linie,"[635, 305, 12893, 1407, 1144, 28714, 2294, 1081]",line,line
"English: ""book"" - Deutsch: ""Buch""
English: ""horse"" - Deutsch: ""Pferd""
English: ""one"" - Deutsch: ""eins""
English: ""province"" - Deutsch: ""Provinz""
English: ""flower"" - Deutsch: ""","[2025, 28760, 4919, 365]",Blume,"[972, 4699, 2175, 28722, 14994, 285, 4356, 1134]",flower,flower
"English: ""middle"" - Deutsch: ""Mitte""
English: ""office"" - Deutsch: ""Büro""
English: ""exchange"" - Deutsch: ""Börse""
English: ""language"" - Deutsch: ""Sprache""
English: ""tea"" - Deutsch: ""","[2263, 320, 28738, 8946]",Tee,"[261, 28707, 424, 711, 9510]",tea,tea
"English: ""three"" - Deutsch: ""drei""
English: ""exchange"" - Deutsch: ""Börse""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""cloud"" - Deutsch: ""Wolke""
English: ""foot"" - Deutsch: ""","[28765, 11857, 21309, 401]",Fuß,"[6479, 8014, 902, 12459, 28722, 3331, 285, 19222]",foot,foot
"English: ""machine"" - Deutsch: ""Maschine""
English: ""history"" - Deutsch: ""Geschichte""
English: ""cave"" - Deutsch: ""Höhle""
English: ""office"" - Deutsch: ""Büro""
English: ""door"" - Deutsch: ""","[320, 28738]",Tür,"[28715, 281, 2432, 511, 2251, 9405]",door,door
"English: ""water"" - Deutsch: ""Wasser""
English: ""five"" - Deutsch: ""fünf""
English: ""field"" - Deutsch: ""Feld""
English: ""face"" - Deutsch: ""Gesicht""
English: ""snow"" - Deutsch: ""","[3224, 2522, 318, 9979, 28735, 1609]",Schnee,"[268, 6713, 2502, 7899, 28713]",snow,snow
"English: ""fire"" - Deutsch: ""Feuer""
English: ""door"" - Deutsch: ""Tür""
English: ""valley"" - Deutsch: ""Tal""
English: ""tea"" - Deutsch: ""Tee""
English: ""horse"" - Deutsch: ""","[367, 17458, 28753]",Pferd,"[7463, 3292, 1752, 295, 10691, 28716, 7947, 2124]",horse,horse
"English: ""ocean"" - Deutsch: ""Ozean""
English: ""village"" - Deutsch: ""Dorf""
English: ""soil"" - Deutsch: ""Boden""
English: ""grid"" - Deutsch: ""Gitter""
English: ""one"" - Deutsch: ""","[317, 1796, 28706, 17392]",eins,"[28709, 266, 624, 356, 538, 289]",one,one
"English: ""light"" - Deutsch: ""Licht""
English: ""rice"" - Deutsch: ""Reis""
English: ""child"" - Deutsch: ""Kind""
English: ""station"" - Deutsch: ""Bahnhof""
English: ""two"" - Deutsch: ""","[8047, 686, 9098, 28764, 12912, 12229]",zwei,"[261, 28707, 989, 10861, 7307, 2323]",two,two
"English: ""seat"" - Deutsch: ""Sitz""
English: ""mouth"" - Deutsch: ""Mund""
English: ""household"" - Deutsch: ""Haushalt""
English: ""part"" - Deutsch: ""Teil""
English: ""three"" - Deutsch: ""","[1605, 15898, 28715, 281, 2922, 21808]",drei,"[261, 306, 28707, 362, 6955, 16480, 1712]",three,three
"English: ""flower"" - Deutsch: ""Blume""
English: ""ocean"" - Deutsch: ""Ozean""
English: ""five"" - Deutsch: ""fünf""
English: ""star"" - Deutsch: ""Stern""
English: ""four"" - Deutsch: ""","[14304, 363, 28728, 3074, 14895, 5219, 11198]",vier,"[2308, 902, 12459, 28722, 285, 14171, 19893]",four,four
"English: ""spring"" - Deutsch: ""Feder""
English: ""pond"" - Deutsch: ""Teich""
English: ""foot"" - Deutsch: ""Fuß""
English: ""friend"" - Deutsch: ""Freund""
English: ""eight"" - Deutsch: ""","[28708, 595, 323, 264, 1183, 4755]",acht,"[317, 28706, 17392, 5435, 23893]",eight,eight
"English: ""east"" - Deutsch: ""Osten""
English: ""friend"" - Deutsch: ""Freund""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""office"" - Deutsch: ""Büro""
English: ""ten"" - Deutsch: ""","[1374, 686, 6797, 28764]",zehn,"[261, 28707, 3095, 424, 711, 1210]",ten,ten
"English: ""foot"" - Deutsch: ""Fuß""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""tea"" - Deutsch: ""Tee""
English: ""day"" - Deutsch: ""Tag""
English: ""head"" - Deutsch: ""","[28796, 14020, 524]",Kopf,"[400, 295, 28716, 1811, 265, 1335]",head,head
"English: ""south"" - Deutsch: ""Süden""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""city"" - Deutsch: ""Stadt""
English: ""square"" - Deutsch: ""Quadrat""
English: ""strip"" - Deutsch: ""","[718, 4589, 662, 3490, 318, 3838, 28735]",Streifen,"[268, 26229, 4216, 15039, 18184, 1042, 341, 28713, 1117, 303]",strip,strip
"English: ""ground"" - Deutsch: ""Boden""
English: ""red"" - Deutsch: ""rot""
English: ""book"" - Deutsch: ""Buch""
English: ""flower"" - Deutsch: ""Blume""
English: ""street"" - Deutsch: ""","[12360, 718, 662, 3490, 318, 3838, 28735]",Straße,"[268, 5948, 2811, 1042, 12776, 341, 28713, 1117, 303]",street,street
"English: ""exchange"" - Deutsch: ""Börse""
English: ""law"" - Deutsch: ""Gesetz""
English: ""mother"" - Deutsch: ""Mutter""
English: ""square"" - Deutsch: ""Quadrat""
English: ""part"" - Deutsch: ""","[2263, 320, 13422, 28738, 8946]",Teil,"[744, 1732, 4083, 284, 1389, 28720, 940, 5881]",part,part
"English: ""kind"" - Deutsch: ""Art""
English: ""valley"" - Deutsch: ""Tal""
English: ""lake"" - Deutsch: ""See""
English: ""foot"" - Deutsch: ""Fuß""
English: ""eye"" - Deutsch: ""","[21575, 3219, 330, 9779, 28741]",Auge,"[1746, 317, 5421, 28706, 1437]",eye,eye
"English: ""soil"" - Deutsch: ""Boden""
English: ""north"" - Deutsch: ""Norden""
English: ""star"" - Deutsch: ""Stern""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""field"" - Deutsch: ""","[28765, 4615, 11659, 5980, 401]",Feld,"[2222, 1834, 28722, 7971, 285, 6407]",field,field
"English: ""speed"" - Deutsch: ""Geschwindigkeit""
English: ""middle"" - Deutsch: ""Mitte""
English: ""delete"" - Deutsch: ""löschen""
English: ""wood"" - Deutsch: ""Holz""
English: ""site"" - Deutsch: ""","[23019, 7613, 662, 718, 318, 11934, 9034, 28735]",Standort,"[268, 10041, 2144, 1943, 3455, 28713, 4043]",site,site
"English: ""power"" - Deutsch: ""Macht""
English: ""north"" - Deutsch: ""Norden""
English: ""valley"" - Deutsch: ""Tal""
English: ""delete"" - Deutsch: ""löschen""
English: ""word"" - Deutsch: ""","[28780, 20093, 394, 22366]",Wort,"[275, 28727, 22493, 2186, 14277, 1707, 1045, 809]",word,word
"English: ""two"" - Deutsch: ""zwei""
English: ""mouth"" - Deutsch: ""Mund""
English: ""song"" - Deutsch: ""Lied""
English: ""household"" - Deutsch: ""Haushalt""
English: ""pair"" - Deutsch: ""","[367, 8144, 28753]",Paar,"[4083, 284, 28720, 10402, 5881, 5964]",pair,pair
"English: ""moon"" - Deutsch: ""Mond""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""foot"" - Deutsch: ""Fuß""
English: ""beauty"" - Deutsch: ""Schönheit""
English: ""seat"" - Deutsch: ""","[20809, 8693, 318, 28735]",Sitz,"[268, 18324, 331, 427, 6163, 28713, 7278]",seat,seat
"English: ""wave"" - Deutsch: ""Welle""
English: ""three"" - Deutsch: ""drei""
English: ""day"" - Deutsch: ""Tag""
English: ""one"" - Deutsch: ""eins""
English: ""light"" - Deutsch: ""","[11469, 27566, 393, 28758, 8851]",Licht,"[635, 305, 4310, 2061, 3646, 1144, 28714, 18985]",light,light
"English: ""grid"" - Deutsch: ""Gitter""
English: ""flower"" - Deutsch: ""Blume""
English: ""soil"" - Deutsch: ""Boden""
English: ""eight"" - Deutsch: ""acht""
English: ""north"" - Deutsch: ""","[2501, 1770, 28759, 4953, 418, 8402]",Norden,"[28711, 708, 307, 6120, 1510, 27737, 4678, 18651]",north,north
"English: ""exchange"" - Deutsch: ""Börse""
English: ""defeat"" - Deutsch: ""Niederlage""
English: ""heart"" - Deutsch: ""Herz""
English: ""sun"" - Deutsch: ""Sonne""
English: ""machine"" - Deutsch: ""","[28755, 20494, 6068, 9183, 351]",Maschine,"[8505, 28719, 19569, 5599, 7502, 4128, 8338, 290, 705]",machine,machine
"English: ""household"" - Deutsch: ""Haushalt""
English: ""mountain"" - Deutsch: ""Berg""
English: ""section"" - Deutsch: ""Abschnitt""
English: ""light"" - Deutsch: ""Licht""
English: ""time"" - Deutsch: ""","[1054, 10740, 4891, 28828]",Zeit,"[261, 28707, 727, 7452, 5758, 5104, 17061, 1536]",time,time
"English: ""section"" - Deutsch: ""Abschnitt""
English: ""mouth"" - Deutsch: ""Mund""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""friend"" - Deutsch: ""Freund""
English: ""benefit"" - Deutsch: ""","[28759, 17712, 418, 22161]",Nutzen,"[1105, 347, 28726, 3173, 2798, 7949, 3749, 287]",benefit,benefit
"English: ""tail"" - Deutsch: ""Schwanz""
English: ""bag"" - Deutsch: ""Tasche""
English: ""school"" - Deutsch: ""Schule""
English: ""horse"" - Deutsch: ""Pferd""
English: ""province"" - Deutsch: ""","[7133, 367, 933, 3393, 1133, 28753, 18325, 1921]",Provinz,"[1130, 724, 284, 24899, 12605, 28720, 783, 430, 14707, 11951, 729]",province,province
"English: ""song"" - Deutsch: ""Lied""
English: ""defeat"" - Deutsch: ""Niederlage""
English: ""station"" - Deutsch: ""Bahnhof""
English: ""school"" - Deutsch: ""Schule""
English: ""exchange"" - Deutsch: ""","[28760, 365]",Börse,"[2823, 8877, 317, 28706, 25768, 439, 720]",exchange,exchange
"English: ""strip"" - Deutsch: ""Streifen""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""hair"" - Deutsch: ""Haar""
English: ""wood"" - Deutsch: ""Holz""
English: ""middle"" - Deutsch: ""","[6684, 28755, 13609, 351]",Mitte,"[3589, 25692, 28719, 4725, 8041, 290, 4986, 5192]",middle,middle
"English: ""seven"" - Deutsch: ""sieben""
English: ""red"" - Deutsch: ""rot""
English: ""eight"" - Deutsch: ""acht""
English: ""bag"" - Deutsch: ""Tasche""
English: ""friend"" - Deutsch: ""","[2642, 28765, 1361, 5694, 401]",Freund,"[1832, 6542, 28722, 285, 1104, 898]",friend,friend
"English: ""heart"" - Deutsch: ""Herz""
English: ""ten"" - Deutsch: ""zehn""
English: ""street"" - Deutsch: ""Straße""
English: ""red"" - Deutsch: ""rot""
English: ""color"" - Deutsch: ""","[28765, 8549, 12594, 401]",Farbe,"[3456, 3181, 990, 1115, 1001, 17382, 28717, 277, 1396]",color,color
"English: ""house"" - Deutsch: ""Haus""
English: ""attempt"" - Deutsch: ""Versuch""
English: ""spring"" - Deutsch: ""Feder""
English: ""red"" - Deutsch: ""rot""
English: ""kind"" - Deutsch: ""","[1010, 330, 3951, 10363, 1364, 28741]",Art,"[446, 9186, 7510, 3430, 28729, 2112, 12883, 22018]",kind,kind
"English: ""lake"" - Deutsch: ""See""
English: ""speech"" - Deutsch: ""Rede""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""fire"" - Deutsch: ""Feuer""
English: ""judge"" - Deutsch: ""","[28754, 4656, 24447, 399, 15983]",Richter,"[5666, 28768, 4612, 461, 8948, 10737, 14042, 11866]",judge,judge
"English: ""sun"" - Deutsch: ""Sonne""
English: ""platform"" - Deutsch: ""Plattform""
English: ""wave"" - Deutsch: ""Welle""
English: ""five"" - Deutsch: ""fünf""
English: ""school"" - Deutsch: ""","[3224, 2522, 318, 9979, 21494, 28735, 1609]",Schule,"[19185, 268, 2052, 752, 824, 1543, 2452, 28713]",school,school
"English: ""seat"" - Deutsch: ""Sitz""
English: ""seven"" - Deutsch: ""sieben""
English: ""pair"" - Deutsch: ""Paar""
English: ""beauty"" - Deutsch: ""Schönheit""
English: ""tie"" - Deutsch: ""","[7787, 28796, 524]",Krawatte,"[261, 14628, 28707, 5758, 17061]",tie,tie
"English: ""child"" - Deutsch: ""Kind""
English: ""heart"" - Deutsch: ""Herz""
English: ""thousand"" - Deutsch: ""tausend""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""example"" - Deutsch: ""","[28760, 1739, 3574, 17457, 365]",Beispiel,"[4174, 2757, 317, 28706, 7476, 439, 720]",example,example
"English: ""pond"" - Deutsch: ""Teich""
English: ""ten"" - Deutsch: ""zehn""
English: ""book"" - Deutsch: ""Buch""
English: ""judge"" - Deutsch: ""Richter""
English: ""face"" - Deutsch: ""","[11461, 420, 5909, 28777, 2404]",Gesicht,"[2105, 6024, 3252, 28722, 1797, 285, 3586, 20107]",face,face
"English: ""rise"" - Deutsch: ""Anstieg""
English: ""mouth"" - Deutsch: ""Mund""
English: ""face"" - Deutsch: ""Gesicht""
English: ""five"" - Deutsch: ""fünf""
English: ""bridge"" - Deutsch: ""","[28760, 1896, 365, 7038]",Brücke,"[1473, 28726, 1170, 9850, 15401, 14519, 287]",bridge,bridge
"English: ""wood"" - Deutsch: ""Holz""
English: ""grid"" - Deutsch: ""Gitter""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""red"" - Deutsch: ""rot""
English: ""item"" - Deutsch: ""","[420, 5909, 2404, 28777]",Gegenstand,"[378, 28710, 570, 279, 2515, 1751, 613]",item,item
"English: ""time"" - Deutsch: ""Zeit""
English: ""ground"" - Deutsch: ""Boden""
English: ""spring"" - Deutsch: ""Feder""
English: ""item"" - Deutsch: ""Gegenstand""
English: ""delete"" - Deutsch: ""","[305, 28714]",löschen,"[5149, 28715, 281, 340, 6500, 882, 6067, 21750, 450]",delete,delete
"English: ""star"" - Deutsch: ""Stern""
English: ""tower"" - Deutsch: ""Turm""
English: ""platform"" - Deutsch: ""Plattform""
English: ""valley"" - Deutsch: ""Tal""
English: ""group"" - Deutsch: ""","[420, 15296, 7406, 1778, 28777]",Gruppe,"[28721, 25344, 3063, 820, 319, 2071, 847, 5977]",group,group
"English: ""red"" - Deutsch: ""rot""
English: ""light"" - Deutsch: ""Licht""
English: ""site"" - Deutsch: ""Standort""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""beauty"" - Deutsch: ""","[2522, 3224, 318, 9979, 28735, 1609]",Schönheit,"[3605, 1105, 347, 9689, 28726, 287]",beauty,beauty
"English: ""tie"" - Deutsch: ""Krawatte""
English: ""power"" - Deutsch: ""Macht""
English: ""law"" - Deutsch: ""Gesetz""
English: ""door"" - Deutsch: ""Tür""
English: ""platform"" - Deutsch: ""","[2249, 367, 1641, 28753]",Plattform,"[24474, 284, 5181, 28720, 452, 10470, 549]",platform,platform
"English: ""speech"" - Deutsch: ""Rede""
English: ""head"" - Deutsch: ""Kopf""
English: ""part"" - Deutsch: ""Teil""
English: ""pair"" - Deutsch: ""Paar""
English: ""house"" - Deutsch: ""","[28769, 7737, 382, 26135, 21209]",Haus,"[7463, 6186, 295, 28716, 11331, 2124, 2134, 5995]",house,house
"English: ""wood"" - Deutsch: ""Holz""
English: ""law"" - Deutsch: ""Gesetz""
English: ""house"" - Deutsch: ""Haus""
English: ""forest"" - Deutsch: ""Wald""
English: ""sun"" - Deutsch: ""","[7179, 5142, 318, 28735, 1537]",Sonne,"[268, 519, 4376, 19875, 2913, 28713]",sun,sun
"English: ""middle"" - Deutsch: ""Mitte""
English: ""wave"" - Deutsch: ""Welle""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""source"" - Deutsch: ""Quelle""
English: ""history"" - Deutsch: ""","[11461, 420, 5909, 2404, 10520, 16088, 28777]",Geschichte,"[3340, 4264, 15205, 12014, 295, 2008, 28716, 5365, 6575, 16355, 516]",history,history
"English: ""flower"" - Deutsch: ""Blume""
English: ""group"" - Deutsch: ""Gruppe""
English: ""speed"" - Deutsch: ""Geschwindigkeit""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""valley"" - Deutsch: ""","[14247, 320, 10677, 28738]",Tal,"[3026, 363, 1052, 28728, 4536, 17682, 1414]",valley,valley
"English: ""delete"" - Deutsch: ""löschen""
English: ""ground"" - Deutsch: ""Boden""
English: ""city"" - Deutsch: ""Stadt""
English: ""thousand"" - Deutsch: ""tausend""
English: ""square"" - Deutsch: ""","[28824, 2190, 1186, 2332]",Quadrat,"[268, 4791, 4524, 28713, 18328, 7930, 21627]",square,square
"English: ""spring"" - Deutsch: ""Feder""
English: ""mother"" - Deutsch: ""Mutter""
English: ""four"" - Deutsch: ""vier""
English: ""history"" - Deutsch: ""Geschichte""
English: ""south"" - Deutsch: ""","[21449, 318, 24365, 28735]",Süden,"[579, 17465, 268, 6287, 667, 5271, 28713]",south,south
"English: ""child"" - Deutsch: ""Kind""
English: ""face"" - Deutsch: ""Gesicht""
English: ""moon"" - Deutsch: ""Mond""
English: ""four"" - Deutsch: ""vier""
English: ""virtue"" - Deutsch: ""","[320, 16063, 28738]",Tugend,"[27590, 363, 7692, 28728, 28114, 3074, 24885, 5219, 9306]",virtue,virtue
"English: ""foot"" - Deutsch: ""Fuß""
English: ""group"" - Deutsch: ""Gruppe""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""section"" - Deutsch: ""Abschnitt""
English: ""tribe"" - Deutsch: ""","[23019, 718, 662, 318, 28735]",Stamm,"[261, 28707, 467, 2629, 13862, 25315, 11309, 434]",tribe,tribe
"English: ""ocean"" - Deutsch: ""Ozean""
English: ""soil"" - Deutsch: ""Boden""
English: ""speech"" - Deutsch: ""Rede""
English: ""head"" - Deutsch: ""Kopf""
English: ""city"" - Deutsch: ""","[23019, 718, 662, 4988, 318, 11363, 28735]",Stadt,"[18373, 5963, 21990, 7366, 28717, 277, 2990, 1189]",city,city
"English: ""cloth"" - Deutsch: ""Tuch""
English: ""hair"" - Deutsch: ""Haar""
English: ""mountain"" - Deutsch: ""Berg""
English: ""summer"" - Deutsch: ""Sommer""
English: ""language"" - Deutsch: ""","[4941, 318, 15946, 1670, 28735]",Sprache,"[7411, 305, 3842, 4730, 11904, 2220, 26573, 543, 28714, 9848]",language,language
"English: ""square"" - Deutsch: ""Quadrat""
English: ""soil"" - Deutsch: ""Boden""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""city"" - Deutsch: ""Stadt""
English: ""speed"" - Deutsch: ""","[11461, 420, 5909, 2404, 10520, 28777]",Geschwindigkeit,"[268, 886, 14500, 668, 12549, 4975, 1886, 28713]",speed,speed
"English: ""power"" - Deutsch: ""Macht""
English: ""spring"" - Deutsch: ""Feder""
English: ""grid"" - Deutsch: ""Gitter""
English: ""wave"" - Deutsch: ""Welle""
English: ""ground"" - Deutsch: ""","[3268, 18555, 28760, 6681, 365]",Boden,"[28721, 25344, 820, 319, 847, 2812, 5977, 3414]",ground,ground
"English: ""platform"" - Deutsch: ""Plattform""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""province"" - Deutsch: ""Provinz""
English: ""ocean"" - Deutsch: ""Ozean""
English: ""attempt"" - Deutsch: ""","[5760, 28790, 550, 25423, 2927, 13343, 12433]",Versuch,"[1061, 998, 28708, 4236, 438, 24054, 270, 264]",attempt,attempt
"English: ""platform"" - Deutsch: ""Plattform""
English: ""part"" - Deutsch: ""Teil""
English: ""four"" - Deutsch: ""vier""
English: ""pair"" - Deutsch: ""Paar""
English: ""defeat"" - Deutsch: ""","[18001, 418, 26468, 28759, 27805]",Niederlage,"[28715, 281, 340, 450, 801, 15286, 1270, 8464]",defeat,defeat
"English: ""heart"" - Deutsch: ""Herz""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""speech"" - Deutsch: ""Rede""
English: ""machine"" - Deutsch: ""Maschine""
English: ""tail"" - Deutsch: ""","[3224, 2522, 318, 9979, 16260, 28735, 1609]",Schwanz,"[11557, 261, 28707, 1100, 14223, 8675]",tail,tail
"English: ""mountain"" - Deutsch: ""Berg""
English: ""part"" - Deutsch: ""Teil""
English: ""two"" - Deutsch: ""zwei""
English: ""thousand"" - Deutsch: ""tausend""
English: ""mother"" - Deutsch: ""","[11874, 28755, 10495, 24887, 16969, 351]",Mutter,"[28719, 2808, 13710, 5326, 3418, 16322, 290, 3057]",mother,mother
"English: ""attempt"" - Deutsch: ""Versuch""
English: ""pair"" - Deutsch: ""Paar""
English: ""light"" - Deutsch: ""Licht""
English: ""part"" - Deutsch: ""Teil""
English: ""east"" - Deutsch: ""","[18220, 9449, 23547, 28762, 451]",Osten,"[1897, 24294, 11062, 317, 28706, 9005]",east,east
"English: ""sun"" - Deutsch: ""Sonne""
English: ""north"" - Deutsch: ""Norden""
English: ""river"" - Deutsch: ""Fluss""
English: ""door"" - Deutsch: ""Tür""
English: ""speech"" - Deutsch: ""","[28754, 3690, 399, 1925, 1298, 7516]",Rede,"[268, 886, 14500, 668, 8666, 1886, 28713]",speech,speech
"English: ""flower"" - Deutsch: ""Blume""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""speech"" - Deutsch: ""Rede""
English: ""wood"" - Deutsch: ""Holz""
English: ""child"" - Deutsch: ""","[6660, 28796, 13848, 26137, 22485, 524]",Kind,"[20484, 4416, 338, 1502, 28717, 277, 484, 4657]",child,child
"English: ""mother"" - Deutsch: ""Mutter""
English: ""village"" - Deutsch: ""Dorf""
English: ""heart"" - Deutsch: ""Herz""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""tower"" - Deutsch: ""","[28348, 320, 16063, 28738, 6372]",Turm,"[261, 11201, 298, 28707, 532, 15894]",tower,tower
"English: ""east"" - Deutsch: ""Osten""
English: ""section"" - Deutsch: ""Abschnitt""
English: ""speech"" - Deutsch: ""Rede""
English: ""village"" - Deutsch: ""Dorf""
English: ""hair"" - Deutsch: ""","[28769, 7737, 382, 26135]",Haar,"[3631, 295, 2799, 28716, 3691]",hair,hair
"English: ""line"" - Deutsch: ""Linie""
English: ""history"" - Deutsch: ""Geschichte""
English: ""house"" - Deutsch: ""Haus""
English: ""site"" - Deutsch: ""Standort""
English: ""household"" - Deutsch: ""","[28769, 7737, 382, 26135, 21209]",Haushalt,"[13634, 7463, 6186, 295, 28716, 11331, 2124, 2134, 5995]",household,household
"English: ""friend"" - Deutsch: ""Freund""
English: ""face"" - Deutsch: ""Gesicht""
English: ""horse"" - Deutsch: ""Pferd""
English: ""province"" - Deutsch: ""Provinz""
English: ""section"" - Deutsch: ""","[15521, 330, 2484, 12709, 28741, 6570]",Abschnitt,"[268, 3249, 5267, 427, 331, 3007, 8261, 28713, 23863, 4211]",section,section
"English: ""point"" - Deutsch: ""Punkt""
English: ""book"" - Deutsch: ""Buch""
English: ""thousand"" - Deutsch: ""tausend""
English: ""street"" - Deutsch: ""Straße""
English: ""office"" - Deutsch: ""","[28760, 26122, 365]",Büro,"[28709, 1769, 302, 805, 4007, 2771, 1009, 289]",office,office
"English: ""day"" - Deutsch: ""Tag""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""five"" - Deutsch: ""fünf""
English: ""nine"" - Deutsch: ""neun""
English: ""rise"" - Deutsch: ""","[330, 28741, 1094, 2820]",Anstieg,"[24035, 408, 28712, 3191, 6599, 8418, 373, 3665]",rise,rise
"English: ""school"" - Deutsch: ""Schule""
English: ""rice"" - Deutsch: ""Reis""
English: ""tea"" - Deutsch: ""Tee""
English: ""exchange"" - Deutsch: ""Börse""
English: ""power"" - Deutsch: ""","[5325, 16290, 28755, 20494, 6068, 11483, 351]",Macht,"[1982, 2345, 284, 5323, 15625, 28720, 6468, 1627]",power,power
"English: ""province"" - Deutsch: ""Provinz""
English: ""ground"" - Deutsch: ""Boden""
English: ""tower"" - Deutsch: ""Turm""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""summer"" - Deutsch: ""","[28735, 5142, 318, 22767, 7068, 1537]",Sommer,"[268, 519, 1801, 2913, 5561, 2648, 28713]",summer,summer


==> figures/mistral-7b-v1/translation/7b_en_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""ten"" - English: ""ten""
English: ""tea"" - English: ""tea""
English: ""pond"" - English: ""pond""
English: ""version"" - English: ""version""
English: ""book"" - English: ""","[1359, 287, 3521, 1798, 28726, 1820]",book,"[1359, 287, 3521, 1798, 28726, 1820]",book,book
"English: ""hundred"" - English: ""hundred""
English: ""heart"" - English: ""heart""
English: ""house"" - English: ""house""
English: ""part"" - English: ""part""
English: ""cloud"" - English: ""","[512, 6945, 28717, 277, 8180, 533, 23390]",cloud,"[512, 6945, 28717, 277, 8180, 533, 23390]",cloud,cloud
"English: ""ground"" - English: ""ground""
English: ""mother"" - English: ""mother""
English: ""north"" - English: ""north""
English: ""wood"" - English: ""wood""
English: ""bag"" - English: ""","[19001, 287, 15771, 6635, 28726, 3175]",bag,"[19001, 287, 15771, 6635, 28726, 3175]",bag,bag
"English: ""point"" - English: ""point""
English: ""structure"" - English: ""structure""
English: ""position"" - English: ""position""
English: ""spring"" - English: ""spring""
English: ""mouth"" - English: ""","[3418, 5326, 20123, 28719, 5108, 22182, 290]",mouth,"[3418, 5326, 20123, 28719, 5108, 22182, 290]",mouth,mouth
"English: ""middle"" - English: ""middle""
English: ""city"" - English: ""city""
English: ""rise"" - English: ""rise""
English: ""bridge"" - English: ""bridge""
English: ""soil"" - English: ""","[579, 14315, 667, 268, 28713]",soil,"[579, 14315, 667, 268, 28713]",soil,soil
"English: ""tribe"" - English: ""tribe""
English: ""painting"" - English: ""painting""
English: ""child"" - English: ""child""
English: ""structure"" - English: ""structure""
English: ""mountain"" - English: ""","[4766, 3418, 5326, 10660, 13022, 28719, 22182, 290]",mountain,"[4766, 3418, 5326, 10660, 13022, 28719, 22182, 290]",mountain,mountain
"English: ""north"" - English: ""north""
English: ""flower"" - English: ""flower""
English: ""red"" - English: ""red""
English: ""seat"" - English: ""seat""
English: ""cloth"" - English: ""","[512, 28717, 17673, 277, 533, 23390]",cloth,"[512, 28717, 17673, 277, 533, 23390]",cloth,cloth
"English: ""shop"" - English: ""shop""
English: ""tail"" - English: ""tail""
English: ""dance"" - English: ""dance""
English: ""cloth"" - English: ""cloth""
English: ""heart"" - English: ""","[3031, 295, 14754, 400, 28716, 3934, 265]",heart,"[3031, 295, 14754, 400, 28716, 3934, 265]",heart,heart
"English: ""water"" - English: ""water""
English: ""bridge"" - English: ""bridge""
English: ""tea"" - English: ""tea""
English: ""four"" - English: ""four""
English: ""hand"" - English: ""","[2799, 1021, 295, 3631, 6700, 7645, 28716, 2625]",hand,"[2799, 1021, 295, 3631, 6700, 7645, 28716, 2625]",hand,hand
"English: ""rock"" - English: ""rock""
English: ""city"" - English: ""city""
English: ""power"" - English: ""power""
English: ""four"" - English: ""four""
English: ""day"" - English: ""","[1705, 1466, 281, 1370, 28715, 1866]",day,"[1705, 1466, 281, 1370, 28715, 1866]",day,day
"English: ""fruit"" - English: ""fruit""
English: ""beauty"" - English: ""beauty""
English: ""middle"" - English: ""middle""
English: ""forest"" - English: ""forest""
English: ""star"" - English: ""","[268, 4580, 6514, 7890, 20295, 341, 303, 28713]",star,"[268, 4580, 6514, 7890, 20295, 341, 303, 28713]",star,star
"English: ""tower"" - English: ""tower""
English: ""lake"" - English: ""lake""
English: ""return"" - English: ""return""
English: ""shop"" - English: ""shop""
English: ""spring"" - English: ""","[22694, 668, 7378, 7474, 7558, 886, 268, 28713]",spring,"[22694, 668, 7378, 7474, 7558, 886, 268, 28713]",spring,spring
"English: ""fire"" - English: ""fire""
English: ""square"" - English: ""square""
English: ""speech"" - English: ""speech""
English: ""cave"" - English: ""cave""
English: ""moon"" - English: ""","[3418, 5326, 28719, 11375, 290]",moon,"[3418, 5326, 28719, 11375, 290]",moon,moon
"English: ""sound"" - English: ""sound""
English: ""hundred"" - English: ""hundred""
English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""wood"" - English: ""","[275, 4871, 4768, 14277, 28727, 809]",wood,"[275, 4871, 4768, 14277, 28727, 809]",wood,wood
"English: ""tower"" - English: ""tower""
English: ""book"" - English: ""book""
English: ""head"" - English: ""head""
English: ""gold"" - English: ""gold""
English: ""village"" - English: ""","[4314, 6435, 363, 28728, 3074, 5219, 25521, 16767]",village,"[4314, 6435, 363, 28728, 3074, 5219, 25521, 16767]",village,village
"English: ""section"" - English: ""section""
English: ""field"" - English: ""field""
English: ""bag"" - English: ""bag""
English: ""mouth"" - English: ""mouth""
English: ""forest"" - English: ""","[12459, 1392, 902, 994, 354, 28722, 285, 8613, 2417]",forest,"[12459, 1392, 902, 994, 354, 28722, 285, 8613, 2417]",forest,forest
"English: ""wave"" - English: ""wave""
English: ""middle"" - English: ""middle""
English: ""tower"" - English: ""tower""
English: ""four"" - English: ""four""
English: ""fruit"" - English: ""","[10607, 28722, 15925, 898, 285, 1104]",fruit,"[10607, 28722, 15925, 898, 285, 1104]",fruit,fruit
"English: ""time"" - English: ""time""
English: ""city"" - English: ""city""
English: ""wood"" - English: ""wood""
English: ""middle"" - English: ""middle""
English: ""grid"" - English: ""","[9544, 820, 15854, 10541, 847, 319, 28721]",grid,"[9544, 820, 15854, 10541, 847, 319, 28721]",grid,grid
"English: ""lake"" - English: ""lake""
English: ""horse"" - English: ""horse""
English: ""school"" - English: ""school""
English: ""tea"" - English: ""tea""
English: ""song"" - English: ""","[579, 4034, 667, 1966, 268, 1265, 28713]",song,"[579, 4034, 667, 1966, 268, 1265, 28713]",song,song
"English: ""one"" - English: ""one""
English: ""head"" - English: ""head""
English: ""left"" - English: ""left""
English: ""city"" - English: ""city""
English: ""water"" - English: ""","[9175, 275, 4985, 4940, 7078, 2130, 28727]",water,"[9175, 275, 4985, 4940, 7078, 2130, 28727]",water,water
"English: ""head"" - English: ""head""
English: ""cave"" - English: ""cave""
English: ""talent"" - English: ""talent""
English: ""field"" - English: ""field""
English: ""pond"" - English: ""","[28720, 284, 1627, 766, 17984, 19571, 2345]",pond,"[28720, 284, 1627, 766, 17984, 19571, 2345]",pond,pond
"English: ""law"" - English: ""law""
English: ""tea"" - English: ""tea""
English: ""language"" - English: ""language""
English: ""exchange"" - English: ""exchange""
English: ""sand"" - English: ""","[3820, 6830, 8417, 637, 20297, 268, 28713]",sand,"[3820, 6830, 8417, 637, 20297, 268, 28713]",sand,sand
"English: ""sea"" - English: ""sea""
English: ""grid"" - English: ""grid""
English: ""return"" - English: ""return""
English: ""machine"" - English: ""machine""
English: ""river"" - English: ""","[3191, 408, 8191, 814, 373, 28712, 6016, 7782, 5350]",river,"[3191, 408, 8191, 814, 373, 28712, 6016, 7782, 5350]",river,river
"English: ""middle"" - English: ""middle""
English: ""sun"" - English: ""sun""
English: ""fruit"" - English: ""fruit""
English: ""strip"" - English: ""strip""
English: ""law"" - English: ""","[305, 28714, 10656, 2220, 2309, 543]",law,"[305, 28714, 10656, 2220, 2309, 543]",law,law
"English: ""day"" - English: ""day""
English: ""painting"" - English: ""painting""
English: ""advance"" - English: ""advance""
English: ""tie"" - English: ""tie""
English: ""wave"" - English: ""","[275, 4985, 21884, 8333, 7078, 28727]",wave,"[275, 4985, 21884, 8333, 7078, 28727]",wave,wave
"English: ""defeat"" - English: ""defeat""
English: ""law"" - English: ""law""
English: ""seat"" - English: ""seat""
English: ""hundred"" - English: ""hundred""
English: ""ocean"" - English: ""","[28709, 13993, 402, 289, 17918]",ocean,"[28709, 13993, 402, 289, 17918]",ocean,ocean
"English: ""judge"" - English: ""judge""
English: ""hair"" - English: ""hair""
English: ""middle"" - English: ""middle""
English: ""horse"" - English: ""horse""
English: ""cave"" - English: ""","[25553, 2591, 28717, 7913, 277, 17630]",cave,"[25553, 2591, 28717, 7913, 277, 17630]",cave,cave
"English: ""school"" - English: ""school""
English: ""painting"" - English: ""painting""
English: ""benefit"" - English: ""benefit""
English: ""mountain"" - English: ""mountain""
English: ""sea"" - English: ""","[6163, 427, 18324, 268, 331, 28713]",sea,"[6163, 427, 18324, 268, 331, 28713]",sea,sea
"English: ""cloth"" - English: ""cloth""
English: ""city"" - English: ""city""
English: ""advance"" - English: ""advance""
English: ""two"" - English: ""two""
English: ""lake"" - English: ""","[305, 14411, 28714, 2220, 543]",lake,"[305, 14411, 28714, 2220, 543]",lake,lake
"English: ""word"" - English: ""word""
English: ""language"" - English: ""language""
English: ""ocean"" - English: ""ocean""
English: ""strip"" - English: ""strip""
English: ""source"" - English: ""","[579, 28713, 667, 18193, 1394, 5271, 268, 2832]",source,"[579, 28713, 667, 18193, 1394, 5271, 268, 2832]",source,source
"English: ""song"" - English: ""song""
English: ""foot"" - English: ""foot""
English: ""person"" - English: ""person""
English: ""net"" - English: ""net""
English: ""fire"" - English: ""","[3339, 28722, 12621, 7971, 9257, 6407, 285]",fire,"[3339, 28722, 12621, 7971, 9257, 6407, 285]",fire,fire
"English: ""five"" - English: ""five""
English: ""talent"" - English: ""talent""
English: ""eye"" - English: ""eye""
English: ""one"" - English: ""one""
English: ""point"" - English: ""","[28720, 284, 2345, 19325, 1627, 2275, 1305]",point,"[28720, 284, 2345, 19325, 1627, 2275, 1305]",point,point
"English: ""soil"" - English: ""soil""
English: ""water"" - English: ""water""
English: ""wood"" - English: ""wood""
English: ""benefit"" - English: ""benefit""
English: ""version"" - English: ""","[1429, 740, 363, 1773, 2751, 343, 3502, 28728, 333, 1790]",version,"[1429, 740, 363, 1773, 2751, 343, 3502, 28728, 333, 1790]",version,version
"English: ""book"" - English: ""book""
English: ""eight"" - English: ""eight""
English: ""six"" - English: ""six""
English: ""tie"" - English: ""tie""
English: ""ball"" - English: ""","[2667, 287, 4374, 15771, 4549, 6323, 28726, 3175]",ball,"[2667, 287, 4374, 15771, 4549, 6323, 28726, 3175]",ball,ball
"English: ""history"" - English: ""history""
English: ""door"" - English: ""door""
English: ""house"" - English: ""house""
English: ""speed"" - English: ""speed""
English: ""painting"" - English: ""","[28720, 3358, 284, 4083, 11514, 6192, 5881]",painting,"[28720, 3358, 284, 4083, 11514, 6192, 5881]",painting,painting
"English: ""hair"" - English: ""hair""
English: ""day"" - English: ""day""
English: ""ocean"" - English: ""ocean""
English: ""seven"" - English: ""seven""
English: ""station"" - English: ""","[268, 6514, 5975, 19849, 5086, 765, 20295, 341, 303, 28713]",station,"[268, 6514, 5975, 19849, 5086, 765, 20295, 341, 303, 28713]",station,station
"English: ""soil"" - English: ""soil""
English: ""river"" - English: ""river""
English: ""hair"" - English: ""hair""
English: ""child"" - English: ""child""
English: ""rice"" - English: ""","[3191, 14037, 17566, 408, 373, 13825, 28712, 1491]",rice,"[3191, 14037, 17566, 408, 373, 13825, 28712, 1491]",rice,rice
"English: ""six"" - English: ""six""
English: ""square"" - English: ""square""
English: ""structure"" - English: ""structure""
English: ""painting"" - English: ""painting""
English: ""red"" - English: ""","[893, 312, 267, 408, 28712, 2760]",red,"[893, 312, 267, 408, 28712, 2760]",red,red
"English: ""pair"" - English: ""pair""
English: ""history"" - English: ""history""
English: ""version"" - English: ""version""
English: ""kind"" - English: ""kind""
English: ""line"" - English: ""","[1144, 305, 635, 28714, 1407, 1081, 12893, 2294]",line,"[1144, 305, 635, 28714, 1407, 1081, 12893, 2294]",line,line
"English: ""mountain"" - English: ""mountain""
English: ""source"" - English: ""source""
English: ""rock"" - English: ""rock""
English: ""tie"" - English: ""tie""
English: ""net"" - English: ""","[2512, 307, 435, 1687, 485, 28711]",net,"[2512, 307, 435, 1687, 485, 28711]",net,net
"English: ""ball"" - English: ""ball""
English: ""rock"" - English: ""rock""
English: ""mother"" - English: ""mother""
English: ""door"" - English: ""door""
English: ""flower"" - English: ""","[972, 4699, 2175, 1134, 28722, 4356, 14994, 285]",flower,"[972, 4699, 2175, 1134, 28722, 4356, 14994, 285]",flower,flower
"English: ""sun"" - English: ""sun""
English: ""kind"" - English: ""kind""
English: ""position"" - English: ""position""
English: ""seven"" - English: ""seven""
English: ""tea"" - English: ""","[424, 9510, 261, 711, 28707]",tea,"[424, 9510, 261, 711, 28707]",tea,tea
"English: ""gold"" - English: ""gold""
English: ""cloth"" - English: ""cloth""
English: ""hand"" - English: ""hand""
English: ""generation"" - English: ""generation""
English: ""foot"" - English: ""","[12459, 902, 6479, 3331, 8014, 28722, 285, 19222]",foot,"[12459, 902, 6479, 3331, 8014, 28722, 285, 19222]",foot,foot
"English: ""advance"" - English: ""advance""
English: ""structure"" - English: ""structure""
English: ""defeat"" - English: ""defeat""
English: ""machine"" - English: ""machine""
English: ""gold"" - English: ""","[20918, 27783, 319, 28721, 5014, 1644, 576]",gold,"[20918, 27783, 319, 28721, 5014, 1644, 576]",gold,gold
"English: ""law"" - English: ""law""
English: ""north"" - English: ""north""
English: ""item"" - English: ""item""
English: ""book"" - English: ""book""
English: ""door"" - English: ""","[2432, 511, 281, 2251, 28715, 9405]",door,"[2432, 511, 281, 2251, 28715, 9405]",door,door
"English: ""power"" - English: ""power""
English: ""bag"" - English: ""bag""
English: ""talent"" - English: ""talent""
English: ""lake"" - English: ""lake""
English: ""snow"" - English: ""","[2502, 7899, 6713, 268, 28713]",snow,"[2502, 7899, 6713, 268, 28713]",snow,snow
"English: ""structure"" - English: ""structure""
English: ""dance"" - English: ""dance""
English: ""six"" - English: ""six""
English: ""day"" - English: ""day""
English: ""horse"" - English: ""","[1752, 10691, 7463, 7947, 295, 2124, 28716, 3292]",horse,"[1752, 10691, 7463, 7947, 295, 2124, 28716, 3292]",horse,horse
"English: ""soil"" - English: ""soil""
English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""four"" - English: ""four""
English: ""one"" - English: ""","[538, 624, 28709, 356, 266, 289]",one,"[538, 624, 28709, 356, 266, 289]",one,one
"English: ""language"" - English: ""language""
English: ""household"" - English: ""household""
English: ""generation"" - English: ""generation""
English: ""part"" - English: ""part""
English: ""two"" - English: ""","[2323, 261, 10861, 28707, 7307, 989]",two,"[2323, 261, 10861, 28707, 7307, 989]",two,two
"English: ""time"" - English: ""time""
English: ""six"" - English: ""six""
English: ""lake"" - English: ""lake""
English: ""pond"" - English: ""pond""
English: ""three"" - English: ""","[306, 6955, 1712, 362, 261, 28707, 16480]",three,"[306, 6955, 1712, 362, 261, 28707, 16480]",three,three
"English: ""province"" - English: ""province""
English: ""tie"" - English: ""tie""
English: ""attempt"" - English: ""attempt""
English: ""spring"" - English: ""spring""
English: ""four"" - English: ""","[12459, 902, 14171, 28722, 2308, 19893, 285]",four,"[12459, 902, 14171, 28722, 2308, 19893, 285]",four,four
"English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""meeting"" - English: ""meeting""
English: ""gold"" - English: ""gold""
English: ""five"" - English: ""","[3359, 7971, 28722, 12340, 6407, 285]",five,"[3359, 7971, 28722, 12340, 6407, 285]",five,five
"English: ""beauty"" - English: ""beauty""
English: ""tie"" - English: ""tie""
English: ""spring"" - English: ""spring""
English: ""five"" - English: ""five""
English: ""six"" - English: ""","[4043, 2144, 3522, 20410, 268, 28713]",six,"[4043, 2144, 3522, 20410, 268, 28713]",six,six
"English: ""beauty"" - English: ""beauty""
English: ""item"" - English: ""item""
English: ""word"" - English: ""word""
English: ""defeat"" - English: ""defeat""
English: ""seven"" - English: ""","[427, 6671, 28098, 268, 331, 28713]",seven,"[427, 6671, 28098, 268, 331, 28713]",seven,seven
"English: ""time"" - English: ""time""
English: ""one"" - English: ""one""
English: ""water"" - English: ""water""
English: ""beauty"" - English: ""beauty""
English: ""eight"" - English: ""","[17392, 23893, 28706, 5435, 317]",eight,"[17392, 23893, 28706, 5435, 317]",eight,eight
"English: ""color"" - English: ""color""
English: ""office"" - English: ""office""
English: ""red"" - English: ""red""
English: ""sand"" - English: ""sand""
English: ""nine"" - English: ""","[307, 3023, 9542, 28711, 11184, 9030]",nine,"[307, 3023, 9542, 28711, 11184, 9030]",nine,nine
"English: ""wave"" - English: ""wave""
English: ""soil"" - English: ""soil""
English: ""meeting"" - English: ""meeting""
English: ""three"" - English: ""three""
English: ""ten"" - English: ""","[1210, 424, 261, 711, 28707, 3095]",ten,"[1210, 424, 261, 711, 28707, 3095]",ten,ten
"English: ""foot"" - English: ""foot""
English: ""one"" - English: ""one""
English: ""light"" - English: ""light""
English: ""left"" - English: ""left""
English: ""head"" - English: ""","[1335, 295, 1811, 400, 28716, 265]",head,"[1335, 295, 1811, 400, 28716, 265]",head,head
"English: ""south"" - English: ""south""
English: ""mountain"" - English: ""mountain""
English: ""gold"" - English: ""gold""
English: ""wood"" - English: ""wood""
English: ""shop"" - English: ""","[811, 9876, 5126, 480, 268, 28713]",shop,"[811, 9876, 5126, 480, 268, 28713]",shop,shop
"English: ""hundred"" - English: ""hundred""
English: ""line"" - English: ""line""
English: ""mother"" - English: ""mother""
English: ""forest"" - English: ""forest""
English: ""strip"" - English: ""","[268, 1042, 303, 26229, 1117, 18184, 15039, 341, 4216, 28713]",strip,"[268, 1042, 303, 26229, 1117, 18184, 15039, 341, 4216, 28713]",strip,strip
"English: ""version"" - English: ""version""
English: ""benefit"" - English: ""benefit""
English: ""three"" - English: ""three""
English: ""speed"" - English: ""speed""
English: ""street"" - English: ""","[268, 1042, 1117, 12776, 2811, 341, 303, 5948, 28713]",street,"[268, 1042, 1117, 12776, 2811, 341, 303, 5948, 28713]",street,street
"English: ""defeat"" - English: ""defeat""
English: ""friend"" - English: ""friend""
English: ""east"" - English: ""east""
English: ""return"" - English: ""return""
English: ""part"" - English: ""","[28720, 940, 744, 284, 4083, 1389, 1732, 5881]",part,"[28720, 940, 744, 284, 4083, 1389, 1732, 5881]",part,part
"English: ""strip"" - English: ""strip""
English: ""school"" - English: ""school""
English: ""city"" - English: ""city""
English: ""mother"" - English: ""mother""
English: ""eye"" - English: ""","[1437, 1746, 28706, 5421, 317]",eye,"[1437, 1746, 28706, 5421, 317]",eye,eye
"English: ""point"" - English: ""point""
English: ""seat"" - English: ""seat""
English: ""eye"" - English: ""eye""
English: ""section"" - English: ""section""
English: ""field"" - English: ""","[1834, 7971, 28722, 2222, 6407, 285]",field,"[1834, 7971, 28722, 2222, 6407, 285]",field,field
"English: ""structure"" - English: ""structure""
English: ""heart"" - English: ""heart""
English: ""field"" - English: ""field""
English: ""machine"" - English: ""machine""
English: ""site"" - English: ""","[1943, 3455, 4043, 2144, 268, 10041, 28713]",site,"[1943, 3455, 4043, 2144, 268, 10041, 28713]",site,site
"English: ""mouth"" - English: ""mouth""
English: ""wood"" - English: ""wood""
English: ""square"" - English: ""square""
English: ""eye"" - English: ""eye""
English: ""dance"" - English: ""","[1705, 22025, 281, 9773, 28715, 1866, 11555]",dance,"[1705, 22025, 281, 9773, 28715, 1866, 11555]",dance,dance
"English: ""generation"" - English: ""generation""
English: ""six"" - English: ""six""
English: ""hair"" - English: ""hair""
English: ""nine"" - English: ""nine""
English: ""word"" - English: ""","[275, 2186, 1045, 14277, 28727, 809, 1707, 22493]",word,"[275, 2186, 1045, 14277, 28727, 809, 1707, 22493]",word,word
"English: ""speech"" - English: ""speech""
English: ""field"" - English: ""field""
English: ""mountain"" - English: ""mountain""
English: ""nine"" - English: ""nine""
English: ""pair"" - English: ""","[28720, 284, 4083, 5964, 10402, 5881]",pair,"[28720, 284, 4083, 5964, 10402, 5881]",pair,pair
"English: ""day"" - English: ""day""
English: ""virtue"" - English: ""virtue""
English: ""judge"" - English: ""judge""
English: ""example"" - English: ""example""
English: ""seat"" - English: ""","[7278, 6163, 427, 18324, 268, 331, 28713]",seat,"[7278, 6163, 427, 18324, 268, 331, 28713]",seat,seat
"English: ""forest"" - English: ""forest""
English: ""book"" - English: ""book""
English: ""attempt"" - English: ""attempt""
English: ""left"" - English: ""left""
English: ""light"" - English: ""","[1144, 305, 4310, 3646, 635, 28714, 2061, 18985]",light,"[1144, 305, 4310, 3646, 635, 28714, 2061, 18985]",light,light
"English: ""field"" - English: ""field""
English: ""kind"" - English: ""kind""
English: ""mouth"" - English: ""mouth""
English: ""structure"" - English: ""structure""
English: ""thousand"" - English: ""","[306, 8028, 362, 261, 5003, 28707, 28112]",thousand,"[306, 8028, 362, 261, 5003, 28707, 28112]",thousand,thousand
"English: ""virtue"" - English: ""virtue""
English: ""mother"" - English: ""mother""
English: ""net"" - English: ""net""
English: ""province"" - English: ""province""
English: ""north"" - English: ""","[6120, 307, 708, 1510, 4678, 27737, 28711, 18651]",north,"[6120, 307, 708, 1510, 4678, 27737, 28711, 18651]",north,north
"English: ""history"" - English: ""history""
English: ""village"" - English: ""village""
English: ""language"" - English: ""language""
English: ""north"" - English: ""north""
English: ""machine"" - English: ""","[8338, 19569, 4128, 28719, 7502, 5599, 705, 8505, 290]",machine,"[8338, 19569, 4128, 28719, 7502, 5599, 705, 8505, 290]",machine,machine
"English: ""three"" - English: ""three""
English: ""eye"" - English: ""eye""
English: ""friend"" - English: ""friend""
English: ""history"" - English: ""history""
English: ""time"" - English: ""","[5104, 5758, 261, 1536, 7452, 28707, 727, 17061]",time,"[5104, 5758, 261, 1536, 7452, 28707, 727, 17061]",time,time
"English: ""lake"" - English: ""lake""
English: ""attempt"" - English: ""attempt""
English: ""fruit"" - English: ""fruit""
English: ""painting"" - English: ""painting""
English: ""benefit"" - English: ""","[347, 2798, 287, 7949, 3173, 1105, 3749, 28726]",benefit,"[347, 2798, 287, 7949, 3173, 1105, 3749, 28726]",benefit,benefit
"English: ""square"" - English: ""square""
English: ""head"" - English: ""head""
English: ""sun"" - English: ""sun""
English: ""middle"" - English: ""middle""
English: ""position"" - English: ""","[28720, 284, 977, 2345, 3640, 2840, 1627, 1065, 14139]",position,"[28720, 284, 977, 2345, 3640, 2840, 1627, 1065, 14139]",position,position
"English: ""north"" - English: ""north""
English: ""cave"" - English: ""cave""
English: ""platform"" - English: ""platform""
English: ""group"" - English: ""group""
English: ""province"" - English: ""","[28720, 430, 284, 11951, 729, 14707, 724, 12605, 783, 24899, 1130]",province,"[28720, 430, 284, 11951, 729, 14707, 724, 12605, 783, 24899, 1130]",province,province
"English: ""delete"" - English: ""delete""
English: ""hair"" - English: ""hair""
English: ""summer"" - English: ""summer""
English: ""foot"" - English: ""foot""
English: ""exchange"" - English: ""","[439, 2823, 8877, 25768, 28706, 720, 317]",exchange,"[439, 2823, 8877, 25768, 28706, 720, 317]",exchange,exchange
"English: ""city"" - English: ""city""
English: ""point"" - English: ""point""
English: ""square"" - English: ""square""
English: ""official"" - English: ""official""
English: ""middle"" - English: ""","[3589, 290, 8041, 4986, 28719, 25692, 5192, 4725]",middle,"[3589, 290, 8041, 4986, 28719, 25692, 5192, 4725]",middle,middle
"English: ""exchange"" - English: ""exchange""
English: ""source"" - English: ""source""
English: ""example"" - English: ""example""
English: ""person"" - English: ""person""
English: ""friend"" - English: ""","[6542, 28722, 1832, 898, 285, 1104]",friend,"[6542, 28722, 1832, 898, 285, 1104]",friend,friend
"English: ""tail"" - English: ""tail""
English: ""star"" - English: ""star""
English: ""forest"" - English: ""forest""
English: ""summer"" - English: ""summer""
English: ""color"" - English: ""","[1396, 3181, 1115, 1001, 28717, 990, 3456, 277, 17382]",color,"[1396, 3181, 1115, 1001, 28717, 990, 3456, 277, 17382]",color,color
"English: ""door"" - English: ""door""
English: ""four"" - English: ""four""
English: ""flower"" - English: ""flower""
English: ""section"" - English: ""section""
English: ""kind"" - English: ""","[12883, 9186, 7510, 28729, 2112, 3430, 22018, 446]",kind,"[12883, 9186, 7510, 28729, 2112, 3430, 22018, 446]",kind,kind
"English: ""day"" - English: ""day""
English: ""mountain"" - English: ""mountain""
English: ""east"" - English: ""east""
English: ""section"" - English: ""section""
English: ""judge"" - English: ""","[11866, 5666, 4612, 461, 28768, 14042, 10737, 8948]",judge,"[11866, 5666, 4612, 461, 28768, 14042, 10737, 8948]",judge,judge
"English: ""cave"" - English: ""cave""
English: ""heart"" - English: ""heart""
English: ""item"" - English: ""item""
English: ""net"" - English: ""net""
English: ""school"" - English: ""","[28713, 1543, 2452, 19185, 824, 2052, 752, 268]",school,"[28713, 1543, 2452, 19185, 824, 2052, 752, 268]",school,school
"English: ""one"" - English: ""one""
English: ""tower"" - English: ""tower""
English: ""snow"" - English: ""snow""
English: ""power"" - English: ""power""
English: ""structure"" - English: ""","[268, 1042, 14664, 4500, 303, 1758, 1356, 1117, 18048, 341, 4693, 28713]",structure,"[268, 1042, 14664, 4500, 303, 1758, 1356, 1117, 18048, 341, 4693, 28713]",structure,structure
"English: ""fire"" - English: ""fire""
English: ""sun"" - English: ""sun""
English: ""dance"" - English: ""dance""
English: ""village"" - English: ""village""
English: ""tie"" - English: ""","[261, 28707, 5758, 17061, 14628]",tie,"[261, 28707, 5758, 17061, 14628]",tie,tie
"English: ""speech"" - English: ""speech""
English: ""cloth"" - English: ""cloth""
English: ""rise"" - English: ""rise""
English: ""moon"" - English: ""moon""
English: ""example"" - English: ""","[2757, 4174, 439, 7476, 720, 28706, 317]",example,"[2757, 4174, 439, 7476, 720, 28706, 317]",example,example
"English: ""advance"" - English: ""advance""
English: ""official"" - English: ""official""
English: ""red"" - English: ""red""
English: ""tie"" - English: ""tie""
English: ""face"" - English: ""","[3252, 2105, 6024, 1797, 3586, 28722, 20107, 285]",face,"[3252, 2105, 6024, 1797, 3586, 28722, 20107, 285]",face,face
"English: ""site"" - English: ""site""
English: ""eye"" - English: ""eye""
English: ""hair"" - English: ""hair""
English: ""tea"" - English: ""tea""
English: ""bridge"" - English: ""","[1473, 15401, 287, 14519, 1170, 9850, 28726]",bridge,"[1473, 15401, 287, 14519, 1170, 9850, 28726]",bridge,bridge
"English: ""meeting"" - English: ""meeting""
English: ""village"" - English: ""village""
English: ""five"" - English: ""five""
English: ""office"" - English: ""office""
English: ""item"" - English: ""","[2515, 378, 1751, 613, 28710, 279, 570]",item,"[2515, 378, 1751, 613, 28710, 279, 570]",item,item
"English: ""gold"" - English: ""gold""
English: ""history"" - English: ""history""
English: ""water"" - English: ""water""
English: ""power"" - English: ""power""
English: ""delete"" - English: ""","[5149, 6500, 340, 281, 882, 28715, 6067, 21750, 450]",delete,"[5149, 6500, 340, 281, 882, 28715, 6067, 21750, 450]",delete,delete
"English: ""rice"" - English: ""rice""
English: ""gold"" - English: ""gold""
English: ""tea"" - English: ""tea""
English: ""return"" - English: ""return""
English: ""group"" - English: ""","[820, 2071, 25344, 847, 5977, 319, 3063, 28721]",group,"[820, 2071, 25344, 847, 5977, 319, 3063, 28721]",group,group
"English: ""friend"" - English: ""friend""
English: ""exchange"" - English: ""exchange""
English: ""three"" - English: ""three""
English: ""sand"" - English: ""sand""
English: ""talent"" - English: ""","[14223, 1100, 16000, 5741, 9234, 261, 15642, 28707]",talent,"[14223, 1100, 16000, 5741, 9234, 261, 15642, 28707]",talent,talent
"English: ""rock"" - English: ""rock""
English: ""speech"" - English: ""speech""
English: ""power"" - English: ""power""
English: ""person"" - English: ""person""
English: ""beauty"" - English: ""","[347, 9689, 3605, 287, 1105, 28726]",beauty,"[347, 9689, 3605, 287, 1105, 28726]",beauty,beauty
"English: ""dance"" - English: ""dance""
English: ""group"" - English: ""group""
English: ""school"" - English: ""school""
English: ""hair"" - English: ""hair""
English: ""platform"" - English: ""","[28720, 284, 452, 10470, 5181, 549, 24474]",platform,"[28720, 284, 452, 10470, 5181, 549, 24474]",platform,platform
"English: ""song"" - English: ""song""
English: ""cloud"" - English: ""cloud""
English: ""attempt"" - English: ""attempt""
English: ""grid"" - English: ""grid""
English: ""house"" - English: ""","[6186, 7463, 295, 2124, 2134, 11331, 28716, 5995]",house,"[6186, 7463, 295, 2124, 2134, 11331, 28716, 5995]",house,house
"English: ""official"" - English: ""official""
English: ""net"" - English: ""net""
English: ""mother"" - English: ""mother""
English: ""mountain"" - English: ""mountain""
English: ""sun"" - English: ""","[519, 2913, 19875, 4376, 268, 28713]",sun,"[519, 2913, 19875, 4376, 268, 28713]",sun,sun
"English: ""language"" - English: ""language""
English: ""four"" - English: ""four""
English: ""five"" - English: ""five""
English: ""strip"" - English: ""strip""
English: ""meeting"" - English: ""","[5283, 28719, 26665, 528, 1127, 2647, 290]",meeting,"[5283, 28719, 26665, 528, 1127, 2647, 290]",meeting,meeting
"English: ""pair"" - English: ""pair""
English: ""square"" - English: ""square""
English: ""attempt"" - English: ""attempt""
English: ""part"" - English: ""part""
English: ""history"" - English: ""","[15205, 5365, 295, 12014, 4264, 3340, 6575, 516, 28716, 2008, 16355]",history,"[15205, 5365, 295, 12014, 4264, 3340, 6575, 516, 28716, 2008, 16355]",history,history
"English: ""station"" - English: ""station""
English: ""delete"" - English: ""delete""
English: ""example"" - English: ""example""
English: ""cloth"" - English: ""cloth""
English: ""valley"" - English: ""","[4536, 363, 1052, 3026, 17682, 1414, 28728]",valley,"[4536, 363, 1052, 3026, 17682, 1414, 28728]",valley,valley
"English: ""item"" - English: ""item""
English: ""city"" - English: ""city""
English: ""structure"" - English: ""structure""
English: ""bag"" - English: ""bag""
English: ""square"" - English: ""","[4791, 18328, 4524, 21627, 7930, 268, 28713]",square,"[4791, 18328, 4524, 21627, 7930, 268, 28713]",square,square
"English: ""face"" - English: ""face""
English: ""structure"" - English: ""structure""
English: ""shop"" - English: ""shop""
English: ""item"" - English: ""item""
English: ""generation"" - English: ""","[2652, 2383, 4506, 490, 1350, 17198, 8342, 28721, 2970, 319]",generation,"[2652, 2383, 4506, 490, 1350, 17198, 8342, 28721, 2970, 319]",generation,generation
"English: ""dance"" - English: ""dance""
English: ""speech"" - English: ""speech""
English: ""forest"" - English: ""forest""
English: ""time"" - English: ""time""
English: ""south"" - English: ""","[579, 6287, 667, 17465, 5271, 268, 28713]",south,"[579, 6287, 667, 17465, 5271, 268, 28713]",south,south
"English: ""line"" - English: ""line""
English: ""forest"" - English: ""forest""
English: ""fruit"" - English: ""fruit""
English: ""official"" - English: ""official""
English: ""virtue"" - English: ""","[7692, 9306, 363, 27590, 28114, 3074, 5219, 24885, 28728]",virtue,"[7692, 9306, 363, 27590, 28114, 3074, 5219, 24885, 28728]",virtue,virtue
"English: ""water"" - English: ""water""
English: ""painting"" - English: ""painting""
English: ""head"" - English: ""head""
English: ""two"" - English: ""two""
English: ""tribe"" - English: ""","[434, 11309, 261, 467, 28707, 25315, 2629, 13862]",tribe,"[434, 11309, 261, 467, 28707, 25315, 2629, 13862]",tribe,tribe
"English: ""rice"" - English: ""rice""
English: ""painting"" - English: ""painting""
English: ""book"" - English: ""book""
English: ""speed"" - English: ""speed""
English: ""city"" - English: ""","[18373, 1189, 2990, 5963, 28717, 7366, 21990, 277]",city,"[18373, 1189, 2990, 5963, 28717, 7366, 21990, 277]",city,city
"English: ""beauty"" - English: ""beauty""
English: ""dance"" - English: ""dance""
English: ""judge"" - English: ""judge""
English: ""face"" - English: ""face""
English: ""language"" - English: ""","[9848, 305, 26573, 28714, 2220, 3842, 4730, 11904, 7411, 543]",language,"[9848, 305, 26573, 28714, 2220, 3842, 4730, 11904, 7411, 543]",language,language
"English: ""east"" - English: ""east""
English: ""friend"" - English: ""friend""
English: ""water"" - English: ""water""
English: ""six"" - English: ""six""
English: ""speed"" - English: ""","[12549, 668, 14500, 1886, 886, 268, 4975, 28713]",speed,"[12549, 668, 14500, 1886, 886, 268, 4975, 28713]",speed,speed
"English: ""snow"" - English: ""snow""
English: ""tail"" - English: ""tail""
English: ""flower"" - English: ""flower""
English: ""sea"" - English: ""sea""
English: ""ground"" - English: ""","[3414, 820, 2812, 25344, 847, 5977, 319, 28721]",ground,"[3414, 820, 2812, 25344, 847, 5977, 319, 28721]",ground,ground
"English: ""snow"" - English: ""snow""
English: ""version"" - English: ""version""
English: ""three"" - English: ""three""
English: ""ocean"" - English: ""ocean""
English: ""advance"" - English: ""","[264, 2057, 8670, 28708, 316, 616, 10925]",advance,"[264, 2057, 8670, 28708, 316, 616, 10925]",advance,advance
"English: ""summer"" - English: ""summer""
English: ""station"" - English: ""station""
English: ""painting"" - English: ""painting""
English: ""rock"" - English: ""rock""
English: ""attempt"" - English: ""","[264, 438, 4236, 28708, 24054, 270, 998, 1061]",attempt,"[264, 438, 4236, 28708, 24054, 270, 998, 1061]",attempt,attempt
"English: ""heart"" - English: ""heart""
English: ""tower"" - English: ""tower""
English: ""foot"" - English: ""foot""
English: ""lake"" - English: ""lake""
English: ""defeat"" - English: ""","[340, 281, 15286, 1270, 28715, 801, 8464, 450]",defeat,"[340, 281, 15286, 1270, 28715, 801, 8464, 450]",defeat,defeat
"English: ""lake"" - English: ""lake""
English: ""five"" - English: ""five""
English: ""head"" - English: ""head""
English: ""horse"" - English: ""horse""
English: ""tail"" - English: ""","[14223, 1100, 261, 8675, 28707, 11557]",tail,"[14223, 1100, 261, 8675, 28707, 11557]",tail,tail
"English: ""four"" - English: ""four""
English: ""horse"" - English: ""horse""
English: ""ground"" - English: ""ground""
English: ""star"" - English: ""star""
English: ""mother"" - English: ""","[3057, 3418, 2808, 5326, 16322, 13710, 28719, 290]",mother,"[3057, 3418, 2808, 5326, 16322, 13710, 28719, 290]",mother,mother
"English: ""sound"" - English: ""sound""
English: ""ocean"" - English: ""ocean""
English: ""rock"" - English: ""rock""
English: ""child"" - English: ""child""
English: ""east"" - English: ""","[9005, 11062, 28706, 1897, 24294, 317]",east,"[9005, 11062, 28706, 1897, 24294, 317]",east,east
"English: ""pair"" - English: ""pair""
English: ""door"" - English: ""door""
English: ""day"" - English: ""day""
English: ""hundred"" - English: ""hundred""
English: ""return"" - English: ""","[1699, 312, 267, 408, 807, 28712, 1441, 604]",return,"[1699, 312, 267, 408, 807, 28712, 1441, 604]",return,return
"English: ""office"" - English: ""office""
English: ""platform"" - English: ""platform""
English: ""rock"" - English: ""rock""
English: ""talent"" - English: ""talent""
English: ""speech"" - English: ""","[8666, 668, 14500, 1886, 886, 268, 28713]",speech,"[8666, 668, 14500, 1886, 886, 268, 28713]",speech,speech
"English: ""attempt"" - English: ""attempt""
English: ""painting"" - English: ""painting""
English: ""face"" - English: ""face""
English: ""fruit"" - English: ""fruit""
English: ""child"" - English: ""","[338, 20484, 1502, 4416, 28717, 4657, 277, 484]",child,"[338, 20484, 1502, 4416, 28717, 4657, 277, 484]",child,child
"English: ""street"" - English: ""street""
English: ""law"" - English: ""law""
English: ""thousand"" - English: ""thousand""
English: ""face"" - English: ""face""
English: ""tower"" - English: ""","[532, 11201, 261, 28707, 298, 15894]",tower,"[532, 11201, 261, 28707, 298, 15894]",tower,tower
"English: ""rock"" - English: ""rock""
English: ""star"" - English: ""star""
English: ""lake"" - English: ""lake""
English: ""official"" - English: ""official""
English: ""hair"" - English: ""","[2799, 28716, 295, 3631, 3691]",hair,"[2799, 28716, 295, 3631, 3691]",hair,hair
"English: ""tower"" - English: ""tower""
English: ""tail"" - English: ""tail""
English: ""word"" - English: ""word""
English: ""machine"" - English: ""machine""
English: ""household"" - English: ""","[6186, 13634, 7463, 295, 2124, 2134, 11331, 28716, 5995]",household,"[6186, 13634, 7463, 295, 2124, 2134, 11331, 28716, 5995]",household,household
"English: ""strip"" - English: ""strip""
English: ""province"" - English: ""province""
English: ""example"" - English: ""example""
English: ""version"" - English: ""version""
English: ""person"" - English: ""","[28720, 1338, 284, 386, 4837, 3708, 487, 9701, 660, 757]",person,"[28720, 1338, 284, 386, 4837, 3708, 487, 9701, 660, 757]",person,person
"English: ""ocean"" - English: ""ocean""
English: ""seat"" - English: ""seat""
English: ""history"" - English: ""history""
English: ""law"" - English: ""law""
English: ""section"" - English: ""","[23863, 4211, 5267, 427, 3007, 8261, 3249, 268, 331, 28713]",section,"[23863, 4211, 5267, 427, 3007, 8261, 3249, 268, 331, 28713]",section,section
"English: ""school"" - English: ""school""
English: ""painting"" - English: ""painting""
English: ""law"" - English: ""law""
English: ""tie"" - English: ""tie""
English: ""official"" - English: ""","[5189, 2771, 28709, 1769, 805, 302, 1009, 289]",official,"[5189, 2771, 28709, 1769, 805, 302, 1009, 289]",official,official
"English: ""red"" - English: ""red""
English: ""time"" - English: ""time""
English: ""flower"" - English: ""flower""
English: ""platform"" - English: ""platform""
English: ""hundred"" - English: ""","[9538, 4682, 295, 28716, 13101, 8275]",hundred,"[9538, 4682, 295, 28716, 13101, 8275]",hundred,hundred
"English: ""cloud"" - English: ""cloud""
English: ""child"" - English: ""child""
English: ""kind"" - English: ""kind""
English: ""line"" - English: ""line""
English: ""office"" - English: ""","[2771, 28709, 1769, 805, 302, 1009, 4007, 289]",office,"[2771, 28709, 1769, 805, 302, 1009, 4007, 289]",office,office
"English: ""valley"" - English: ""valley""
English: ""day"" - English: ""day""
English: ""spring"" - English: ""spring""
English: ""horse"" - English: ""horse""
English: ""rock"" - English: ""","[16013, 408, 11697, 4463, 28712, 311, 712]",rock,"[16013, 408, 11697, 4463, 28712, 311, 712]",rock,rock
"English: ""structure"" - English: ""structure""
English: ""pond"" - English: ""pond""
English: ""item"" - English: ""item""
English: ""office"" - English: ""office""
English: ""rise"" - English: ""","[3191, 8418, 6599, 408, 373, 28712, 24035, 3665]",rise,"[3191, 8418, 6599, 408, 373, 28712, 24035, 3665]",rise,rise
"English: ""structure"" - English: ""structure""
English: ""child"" - English: ""child""
English: ""foot"" - English: ""foot""
English: ""four"" - English: ""four""
English: ""left"" - English: ""","[305, 1749, 462, 28714, 1828, 291]",left,"[305, 1749, 462, 28714, 1828, 291]",left,left
"English: ""rock"" - English: ""rock""
English: ""generation"" - English: ""generation""
English: ""speed"" - English: ""speed""
English: ""north"" - English: ""north""
English: ""sound"" - English: ""","[579, 667, 13752, 2622, 5271, 268, 28713]",sound,"[579, 667, 13752, 2622, 5271, 268, 28713]",sound,sound
"English: ""two"" - English: ""two""
English: ""tail"" - English: ""tail""
English: ""water"" - English: ""water""
English: ""judge"" - English: ""judge""
English: ""power"" - English: ""","[28720, 15625, 284, 5323, 1982, 6468, 1627, 2345]",power,"[28720, 15625, 284, 5323, 1982, 6468, 1627, 2345]",power,power
"English: ""day"" - English: ""day""
English: ""speed"" - English: ""speed""
English: ""source"" - English: ""source""
English: ""school"" - English: ""school""
English: ""summer"" - English: ""","[2648, 519, 1801, 2913, 5561, 268, 28713]",summer,"[2648, 519, 1801, 2913, 5561, 268, 28713]",summer,summer


==> figures/mistral-7b-v1/translation/7b_en_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""example"" - Français: ""exemple""
English: ""eight"" - Français: ""huit""
English: ""left"" - Français: ""gauche""
English: ""ocean"" - Français: ""océan""
English: ""cloud"" - Français: ""","[28711, 3556, 307, 6561]",nuage,"[23390, 533, 28717, 8180, 512, 6945, 277]",cloud,cloud
"English: ""city"" - Français: ""ville""
English: ""four"" - Français: ""quatre""
English: ""delete"" - Français: ""supprimer""
English: ""time"" - Français: ""temps""
English: ""bag"" - Français: ""","[28713, 6923, 268, 637, 3820]",sac,"[287, 3175, 15771, 28726, 19001, 6635]",bag,bag
"English: ""dance"" - Français: ""danse""
English: ""tea"" - Français: ""thé""
English: ""tail"" - Français: ""queue""
English: ""attempt"" - Français: ""tentative""
English: ""mouth"" - Français: ""","[287, 16720, 1798, 1359, 28726]",bouche,"[28719, 5326, 22182, 5108, 3418, 20123, 290]",mouth,mouth
"English: ""light"" - Français: ""lumière""
English: ""head"" - Français: ""tête""
English: ""cloud"" - Français: ""nuage""
English: ""soil"" - Français: ""sol""
English: ""heart"" - Français: ""","[28717, 277]",cœur,"[14754, 28716, 3934, 265, 295, 3031, 400]",heart,heart
"English: ""sound"" - Français: ""son""
English: ""middle"" - Français: ""milieu""
English: ""seat"" - Français: ""siège""
English: ""foot"" - Français: ""pied""
English: ""hand"" - Français: ""","[5389, 28719, 705, 4128, 8212, 2191, 290]",main,"[2625, 1021, 3631, 7645, 2799, 6700, 295, 28716]",hand,hand
"English: ""ground"" - Français: ""sol""
English: ""judge"" - Français: ""juge""
English: ""hand"" - Français: ""main""
English: ""grid"" - Français: ""grille""
English: ""day"" - Français: ""","[5821, 4881, 28768, 3835, 18777, 461, 13087]",jour,"[1866, 1705, 1466, 28715, 281, 1370]",day,day
"English: ""office"" - Français: ""bureau""
English: ""bridge"" - Français: ""pont""
English: ""mother"" - Français: ""mère""
English: ""three"" - Français: ""trois""
English: ""star"" - Français: ""","[2959, 28797, 1233, 3763]",étoile,"[20295, 28713, 303, 7890, 268, 4580, 341, 6514]",star,star
"English: ""door"" - Français: ""porte""
English: ""horse"" - Français: ""cheval""
English: ""hand"" - Français: ""main""
English: ""speech"" - Français: ""discours""
English: ""spring"" - Français: ""","[408, 267, 605, 411, 312, 638, 28712]",ressort,"[7558, 668, 28713, 22694, 7474, 268, 886, 7378]",spring,spring
"English: ""virtue"" - Français: ""vertu""
English: ""field"" - Français: ""champ""
English: ""sea"" - Français: ""mer""
English: ""mouth"" - Français: ""bouche""
English: ""moon"" - Français: ""","[17999, 16899, 305, 28714, 9072]",lune,"[28719, 5326, 11375, 3418, 290]",moon,moon
"English: ""spring"" - Français: ""ressort""
English: ""generation"" - Français: ""génération""
English: ""power"" - Français: ""pouvoir""
English: ""house"" - Français: ""maison""
English: ""wood"" - Français: ""","[287, 1798, 1359, 28726]",bois,"[4871, 14277, 275, 809, 28727, 4768]",wood,wood
"English: ""moon"" - Français: ""lune""
English: ""tie"" - Français: ""cravate""
English: ""heart"" - Français: ""cœur""
English: ""bridge"" - Français: ""pont""
English: ""song"" - Français: ""","[10355, 28717, 338, 8136, 4298, 484, 277]",chanson,"[579, 28713, 268, 4034, 1966, 1265, 667]",song,song
"English: ""line"" - Français: ""ligne""
English: ""strip"" - Français: ""bande""
English: ""hand"" - Français: ""main""
English: ""advance"" - Français: ""avancer""
English: ""pond"" - Français: ""","[25545, 2959, 28797, 1233, 3763]",étang,"[766, 284, 17984, 2345, 1627, 19571, 28720]",pond,pond
"English: ""household"" - Français: ""ménage""
English: ""strip"" - Français: ""bande""
English: ""tail"" - Français: ""queue""
English: ""middle"" - Français: ""milieu""
English: ""wave"" - Français: ""","[1089, 28709, 289, 25747, 266, 13985, 356]",onde,"[7078, 21884, 8333, 275, 28727, 4985]",wave,wave
"English: ""left"" - Français: ""gauche""
English: ""square"" - Français: ""carré""
English: ""one"" - Français: ""un""
English: ""color"" - Français: ""couleur""
English: ""cave"" - Français: ""","[28721, 25344, 820, 5977, 847, 319]",grotte,"[28717, 2591, 17630, 7913, 25553, 277]",cave,cave
"English: ""door"" - Français: ""porte""
English: ""grid"" - Français: ""grille""
English: ""east"" - Français: ""est""
English: ""rise"" - Français: ""hausse""
English: ""sea"" - Français: ""","[1127, 28719, 3051, 528, 794, 290]",mer,"[28713, 427, 6163, 331, 268, 18324]",sea,sea
"English: ""school"" - Français: ""école""
English: ""seat"" - Français: ""siège""
English: ""valley"" - Français: ""vallée""
English: ""city"" - Français: ""ville""
English: ""station"" - Français: ""","[4749, 2504, 28721, 5925, 319, 17041]",gare,"[20295, 5975, 28713, 303, 19849, 268, 5086, 341, 6514, 765]",station,station
"English: ""sound"" - Français: ""son""
English: ""door"" - Français: ""porte""
English: ""rice"" - Français: ""riz""
English: ""eye"" - Français: ""œil""
English: ""net"" - Français: ""","[28722, 1516, 1729, 6407, 285, 7971, 2088, 1217]",filet,"[28711, 307, 1687, 485, 435, 2512]",net,net
"English: ""spring"" - Français: ""ressort""
English: ""grid"" - Français: ""grille""
English: ""eight"" - Français: ""huit""
English: ""light"" - Français: ""lumière""
English: ""foot"" - Français: ""","[1857, 3447, 284, 24349, 9053, 5548, 28720]",pied,"[28722, 902, 12459, 285, 8014, 19222, 3331, 6479]",foot,foot
"English: ""spring"" - Français: ""ressort""
English: ""hand"" - Français: ""main""
English: ""speech"" - Français: ""discours""
English: ""three"" - Français: ""trois""
English: ""gold"" - Français: ""","[442, 28709, 289, 271]",or,"[27783, 576, 28721, 5014, 1644, 20918, 319]",gold,gold
"English: ""bag"" - Français: ""sac""
English: ""defeat"" - Français: ""défaite""
English: ""attempt"" - Français: ""tentative""
English: ""city"" - Français: ""ville""
English: ""door"" - Français: ""","[483, 2248, 24095, 1959, 284, 25509, 2006, 2345, 1627, 28720]",porte,"[2251, 9405, 28715, 281, 2432, 511]",door,door
"English: ""valley"" - Français: ""vallée""
English: ""forest"" - Français: ""forêt""
English: ""summer"" - Français: ""été""
English: ""speed"" - Français: ""vitesse""
English: ""snow"" - Français: ""","[28711, 307, 18986, 485, 435]",neige,"[7899, 28713, 2502, 268, 6713]",snow,snow
"English: ""pond"" - Français: ""étang""
English: ""grid"" - Français: ""grille""
English: ""door"" - Français: ""porte""
English: ""head"" - Français: ""tête""
English: ""horse"" - Français: ""","[28717, 338, 997, 631, 484, 277]",cheval,"[7463, 2124, 7947, 1752, 295, 3292, 28716, 10691]",horse,horse
"English: ""middle"" - Français: ""milieu""
English: ""tail"" - Français: ""queue""
English: ""beauty"" - Français: ""beauté""
English: ""dance"" - Français: ""danse""
English: ""one"" - Français: ""","[521, 28718, 370, 332]",un,"[28709, 289, 624, 538, 266, 356]",one,one
"English: ""eight"" - Français: ""huit""
English: ""speech"" - Français: ""discours""
English: ""mother"" - Français: ""mère""
English: ""flower"" - Français: ""fleur""
English: ""two"" - Français: ""","[450, 28715, 281, 340, 6935]",deux,"[989, 261, 10861, 28707, 7307, 2323]",two,two
"English: ""bag"" - Français: ""sac""
English: ""valley"" - Français: ""vallée""
English: ""cloud"" - Français: ""nuage""
English: ""delete"" - Français: ""supprimer""
English: ""four"" - Français: ""","[364, 28775, 4256, 526, 19419]",quatre,"[28722, 902, 12459, 14171, 285, 19893, 2308]",four,four
"English: ""tribe"" - Français: ""tribu""
English: ""sea"" - Français: ""mer""
English: ""tea"" - Français: ""thé""
English: ""tail"" - Français: ""queue""
English: ""five"" - Français: ""","[7366, 20243, 28300, 28717, 7132, 1189, 277]",cinq,"[28722, 6407, 285, 12340, 7971, 3359]",five,five
"English: ""day"" - Français: ""jour""
English: ""mountain"" - Français: ""montagne""
English: ""square"" - Français: ""carré""
English: ""hand"" - Français: ""main""
English: ""eight"" - Français: ""","[9538, 295, 28716, 24281]",huit,"[317, 28706, 5435, 17392, 23893]",eight,eight
"English: ""grid"" - Français: ""grille""
English: ""face"" - Français: ""visage""
English: ""platform"" - Français: ""plate-forme""
English: ""pond"" - Français: ""étang""
English: ""ten"" - Français: ""","[28715, 281, 5605, 890]",dix,"[261, 711, 1210, 424, 28707, 3095]",ten,ten
"English: ""meeting"" - Français: ""réunion""
English: ""line"" - Français: ""ligne""
English: ""lake"" - Français: ""lac""
English: ""thousand"" - Français: ""mille""
English: ""head"" - Français: ""","[261, 28707, 27687]",tête,"[265, 400, 1811, 295, 1335, 28716]",head,head
"English: ""bridge"" - Français: ""pont""
English: ""soil"" - Français: ""sol""
English: ""left"" - Français: ""gauche""
English: ""office"" - Français: ""bureau""
English: ""strip"" - Français: ""","[287, 3627, 3175, 4028, 8743, 3785, 28726, 15771]",bande,"[28713, 303, 26229, 4216, 268, 15039, 18184, 1042, 1117, 341]",strip,strip
"English: ""east"" - Français: ""est""
English: ""tail"" - Français: ""queue""
English: ""time"" - Français: ""temps""
English: ""ground"" - Français: ""sol""
English: ""street"" - Français: ""","[408, 22090, 6869, 551, 28712]",rue,"[28713, 303, 2811, 5948, 268, 12776, 1042, 1117, 341]",street,street
"English: ""thousand"" - Français: ""mille""
English: ""two"" - Français: ""deux""
English: ""snow"" - Français: ""neige""
English: ""judge"" - Français: ""juge""
English: ""eye"" - Français: """,[28952],œil,"[317, 1746, 28706, 1437, 5421]",eye,eye
"English: ""red"" - Français: ""rouge""
English: ""return"" - Français: ""retour""
English: ""five"" - Français: ""cinq""
English: ""tail"" - Français: ""queue""
English: ""field"" - Français: ""","[10355, 28717, 338, 8136, 484, 22942, 277]",champ,"[28722, 6407, 2222, 285, 7971, 1834]",field,field
"English: ""cloud"" - Français: ""nuage""
English: ""field"" - Français: ""champ""
English: ""kind"" - Français: ""genre""
English: ""lake"" - Français: ""lac""
English: ""word"" - Français: ""","[16322, 28719, 5326, 2808, 3418, 290]",mot,"[14277, 1045, 22493, 1707, 275, 2186, 809, 28727]",word,word
"English: ""hand"" - Français: ""main""
English: ""soil"" - Français: ""sol""
English: ""pond"" - Français: ""étang""
English: ""dance"" - Français: ""danse""
English: ""thousand"" - Français: ""","[13134, 2120, 28719, 2545, 5192, 3589, 22626, 290]",mille,"[261, 8028, 28112, 28707, 5003, 362, 306]",thousand,thousand
"English: ""foot"" - Français: ""pied""
English: ""horse"" - Français: ""cheval""
English: ""attempt"" - Français: ""tentative""
English: ""cloud"" - Français: ""nuage""
English: ""exchange"" - Français: ""","[287, 16720, 1798, 25715, 1359, 6814, 28726]",bourse,"[2823, 317, 8877, 720, 439, 25768, 28706]",exchange,exchange
"English: ""platform"" - Français: ""plate-forme""
English: ""five"" - Français: ""cinq""
English: ""strip"" - Français: ""bande""
English: ""child"" - Français: ""enfant""
English: ""kind"" - Français: ""","[490, 28721, 2383, 2652, 2970, 15926, 319]",genre,"[7510, 446, 28729, 12883, 3430, 22018, 9186, 2112]",kind,kind
"English: ""left"" - Français: ""gauche""
English: ""example"" - Français: ""exemple""
English: ""rise"" - Français: ""hausse""
English: ""cloud"" - Français: ""nuage""
English: ""school"" - Français: ""","[24688, 6915, 28797, 1233]",école,"[752, 28713, 824, 2052, 19185, 268, 1543, 2452]",school,school
"English: ""light"" - Français: ""lumière""
English: ""attempt"" - Français: ""tentative""
English: ""two"" - Français: ""deux""
English: ""three"" - Français: ""trois""
English: ""tie"" - Français: ""","[28717, 3810, 277, 1439]",cravate,"[261, 5758, 17061, 28707, 14628]",tie,tie
"English: ""south"" - Français: ""sud""
English: ""cloud"" - Français: ""nuage""
English: ""gold"" - Français: ""or""
English: ""middle"" - Français: ""milieu""
English: ""face"" - Français: ""","[28307, 5219, 3074, 3225, 1717, 363, 28728]",visage,"[28722, 3252, 6024, 3586, 1797, 285, 20107, 2105]",face,face
"English: ""bag"" - Français: ""sac""
English: ""dance"" - Français: ""danse""
English: ""meeting"" - Français: ""réunion""
English: ""two"" - Français: ""deux""
English: ""bridge"" - Français: ""","[766, 284, 20687, 17984, 2345, 1627, 28720]",pont,"[287, 1170, 15401, 14519, 1473, 9850, 28726]",bridge,bridge
"English: ""head"" - Français: ""tête""
English: ""tail"" - Français: ""queue""
English: ""child"" - Français: ""enfant""
English: ""mother"" - Français: ""mère""
English: ""delete"" - Français: ""","[28713, 1461, 2913, 10809, 2541, 268, 18722, 519]",supprimer,"[882, 6500, 450, 28715, 281, 340, 21750, 6067, 5149]",delete,delete
"English: ""spring"" - Français: ""ressort""
English: ""rock"" - Français: ""roche""
English: ""return"" - Français: ""retour""
English: ""left"" - Français: ""gauche""
English: ""house"" - Français: ""","[28719, 705, 5359, 4128, 8212, 290]",maison,"[7463, 5995, 11331, 28716, 2124, 6186, 2134, 295]",house,house
"English: ""summer"" - Français: ""été""
English: ""mouth"" - Français: ""bouche""
English: ""example"" - Français: ""exemple""
English: ""five"" - Français: ""cinq""
English: ""meeting"" - Français: ""","[3264, 408, 9946, 28712]",réunion,"[28719, 2647, 1127, 528, 5283, 26665, 290]",meeting,meeting
"English: ""flower"" - Français: ""fleur""
English: ""summer"" - Français: ""été""
English: ""mouth"" - Français: ""bouche""
English: ""sea"" - Français: ""mer""
English: ""square"" - Français: ""","[28717, 2591, 6602, 1253, 7913, 277]",carré,"[21627, 28713, 4524, 268, 4791, 18328, 7930]",square,square
"English: ""attempt"" - Français: ""tentative""
English: ""light"" - Français: ""lumière""
English: ""heart"" - Français: ""cœur""
English: ""sound"" - Français: ""son""
English: ""city"" - Français: ""","[13526, 5219, 4314, 3074, 5485, 25521, 16767, 363, 28728]",ville,"[21990, 7366, 2990, 28717, 18373, 1189, 277, 5963]",city,city
"English: ""virtue"" - Français: ""vertu""
English: ""south"" - Français: ""sud""
English: ""line"" - Français: ""ligne""
English: ""gold"" - Français: ""or""
English: ""speed"" - Français: ""","[5219, 11781, 3074, 363, 28728]",vitesse,"[668, 12549, 28713, 268, 4975, 886, 14500, 1886]",speed,speed
"English: ""tea"" - Français: ""thé""
English: ""return"" - Français: ""retour""
English: ""household"" - Français: ""ménage""
English: ""exchange"" - Français: ""bourse""
English: ""ground"" - Français: ""","[579, 28713, 22501, 2128, 268, 667]",sol,"[3414, 2812, 28721, 25344, 820, 5977, 847, 319]",ground,ground
"English: ""tower"" - Français: ""tour""
English: ""platform"" - Français: ""plate-forme""
English: ""seat"" - Français: ""siège""
English: ""ocean"" - Français: ""océan""
English: ""attempt"" - Français: ""","[261, 711, 1210, 424, 28707, 10268, 3095]",tentative,"[998, 28708, 438, 264, 1061, 24054, 4236, 270]",attempt,attempt
"English: ""delete"" - Français: ""supprimer""
English: ""thousand"" - Français: ""mille""
English: ""mother"" - Français: ""mère""
English: ""judge"" - Français: ""juge""
English: ""tail"" - Français: ""","[364, 10159, 28775, 1011, 4256, 5874, 526, 955]",queue,"[261, 11557, 1100, 28707, 8675, 14223]",tail,tail
"English: ""tie"" - Français: ""cravate""
English: ""wave"" - Français: ""onde""
English: ""advance"" - Français: ""avancer""
English: ""mouth"" - Français: ""bouche""
English: ""speech"" - Français: ""","[2312, 20962, 2021, 704, 28715, 281, 5605, 27314, 890]",discours,"[668, 28713, 8666, 268, 886, 14500, 1886]",speech,speech
"English: ""station"" - Français: ""gare""
English: ""soil"" - Français: ""sol""
English: ""mouth"" - Français: ""bouche""
English: ""head"" - Français: ""tête""
English: ""child"" - Français: ""","[317, 15336, 28706, 269, 481]",enfant,"[20484, 28717, 4657, 338, 4416, 1502, 484, 277]",child,child
"English: ""wood"" - Français: ""bois""
English: ""head"" - Français: ""tête""
English: ""nine"" - Français: ""neuf""
English: ""ten"" - Français: ""dix""
English: ""household"" - Français: ""","[12634, 28719, 13138, 290]",ménage,"[7463, 5995, 11331, 28716, 2124, 6186, 2134, 13634, 295]",household,household
"English: ""cave"" - Français: ""grotte""
English: ""wave"" - Français: ""onde""
English: ""advance"" - Français: ""avancer""
English: ""pond"" - Français: ""étang""
English: ""office"" - Français: ""","[20145, 287, 7945, 7330, 4564, 957, 28726]",bureau,"[28709, 289, 4007, 1009, 302, 1769, 805, 2771]",office,office
"English: ""head"" - Français: ""tête""
English: ""four"" - Français: ""quatre""
English: ""moon"" - Français: ""lune""
English: ""mouth"" - Français: ""bouche""
English: ""rise"" - Français: ""","[11209, 3631, 2799, 295, 28716]",hausse,"[8418, 408, 3665, 24035, 6599, 3191, 373, 28712]",rise,rise
"English: ""delete"" - Français: ""supprimer""
English: ""square"" - Français: ""carré""
English: ""exchange"" - Français: ""bourse""
English: ""three"" - Français: ""trois""
English: ""left"" - Français: ""","[10844, 2504, 28721, 319, 17041]",gauche,"[1749, 462, 1828, 291, 305, 28714]",left,left
"English: ""judge"" - Français: ""juge""
English: ""color"" - Français: ""couleur""
English: ""wave"" - Français: ""onde""
English: ""city"" - Français: ""ville""
English: ""summer"" - Français: ""","[12329, 2959, 7166, 28797, 1233, 3763]",été,"[519, 28713, 2913, 1801, 2648, 268, 5561]",summer,summer


==> figures/mistral-7b-v1/translation/7b_en_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""group"" - Русский: ""группа""
English: ""mountain"" - Русский: ""гора""
English: ""snow"" - Русский: ""снег""
English: ""color"" - Русский: ""цвет""
English: ""book"" - Русский: ""","[21247, 28795, 1878, 211]",книга,"[28726, 3521, 1359, 287, 1798, 1820]",book,book
"English: ""painting"" - Русский: ""картина""
English: ""machine"" - Русский: ""машина""
English: ""city"" - Русский: ""город""
English: ""example"" - Русский: ""пример""
English: ""cloud"" - Русский: ""","[8083, 13549, 28761, 2802, 853, 211]",облако,"[277, 28717, 23390, 8180, 533, 6945, 512]",cloud,cloud
"English: ""position"" - Русский: ""позиция""
English: ""moon"" - Русский: ""луна""
English: ""dance"" - Русский: ""танец""
English: ""seat"" - Русский: ""сиденье""
English: ""bag"" - Русский: ""","[28788, 5652, 4878, 698, 212]",сумка,"[28726, 6635, 15771, 3175, 19001, 287]",bag,bag
"English: ""office"" - Русский: ""офис""
English: ""item"" - Русский: ""предмет""
English: ""seat"" - Русский: ""сиденье""
English: ""thousand"" - Русский: ""тысяча""
English: ""mouth"" - Русский: ""","[728, 13318, 2527, 28785, 212]",рот,"[5108, 290, 5326, 3418, 28719, 20123, 22182]",mouth,mouth
"English: ""item"" - Русский: ""предмет""
English: ""kind"" - Русский: ""вид""
English: ""language"" - Русский: ""язык""
English: ""power"" - Русский: ""власть""
English: ""soil"" - Русский: ""","[28807, 610, 1901, 1051, 211]",почва,"[579, 268, 28713, 667, 14315]",soil,soil
"English: ""sound"" - Русский: ""звук""
English: ""middle"" - Русский: ""середина""
English: ""three"" - Русский: ""три""
English: ""thousand"" - Русский: ""тысяча""
English: ""mountain"" - Русский: ""","[26321, 1911, 1695, 803, 28810, 211]",гора,"[290, 5326, 3418, 28719, 10660, 13022, 4766, 22182]",mountain,mountain
"English: ""shop"" - Русский: ""магазин""
English: ""virtue"" - Русский: ""добродетель""
English: ""law"" - Русский: ""закон""
English: ""bridge"" - Русский: ""мост""
English: ""heart"" - Русский: ""","[28788, 16822, 2310, 22269, 2313, 698, 212]",сердце,"[3934, 28716, 400, 3031, 295, 265, 14754]",heart,heart
"English: ""red"" - Русский: ""красный""
English: ""exchange"" - Русский: ""биржа""
English: ""fruit"" - Русский: ""фрукт""
English: ""middle"" - Русский: ""середина""
English: ""hand"" - Русский: ""","[13318, 1728, 28785, 8857, 212]",рука,"[3631, 2625, 2799, 28716, 1021, 295, 7645, 6700]",hand,hand
"English: ""kind"" - Русский: ""вид""
English: ""bridge"" - Русский: ""мост""
English: ""pair"" - Русский: ""пара""
English: ""rice"" - Русский: ""рис""
English: ""star"" - Русский: ""","[28812, 1119, 211]",звезда,"[303, 341, 268, 28713, 7890, 20295, 6514, 4580]",star,star
"English: ""five"" - Русский: ""пять""
English: ""power"" - Русский: ""власть""
English: ""delete"" - Русский: ""удалить""
English: ""water"" - Русский: ""вода""
English: ""spring"" - Русский: ""","[28807, 610, 25431, 211]",пружина,"[886, 668, 7558, 7474, 7378, 268, 28713, 22694]",spring,spring
"English: ""south"" - Русский: ""юг""
English: ""machine"" - Русский: ""машина""
English: ""seat"" - Русский: ""сиденье""
English: ""friend"" - Русский: ""друг""
English: ""moon"" - Русский: ""","[24641, 2932, 28794, 211]",луна,"[290, 11375, 5326, 3418, 28719]",moon,moon
"English: ""lake"" - Русский: ""озеро""
English: ""thousand"" - Русский: ""тысяча""
English: ""painting"" - Русский: ""картина""
English: ""color"" - Русский: ""цвет""
English: ""village"" - Русский: ""","[28398, 3697, 942, 15902, 11078, 28799, 1903, 211]",деревня,"[4314, 5219, 363, 25521, 6435, 3074, 28728, 16767]",village,village
"English: ""snow"" - Русский: ""снег""
English: ""middle"" - Русский: ""середина""
English: ""mouth"" - Русский: ""рот""
English: ""sand"" - Русский: ""песок""
English: ""forest"" - Русский: ""","[1125, 7622, 28794, 211]",лес,"[8613, 1392, 28722, 354, 2417, 994, 12459, 285, 902]",forest,forest
"English: ""ocean"" - Русский: ""океан""
English: ""tie"" - Русский: ""галстук""
English: ""example"" - Русский: ""пример""
English: ""speed"" - Русский: ""скорость""
English: ""fruit"" - Русский: ""","[28846, 2638, 212]",фрукт,"[10607, 28722, 898, 285, 1104, 15925]",fruit,fruit
"English: ""six"" - Русский: ""шесть""
English: ""kind"" - Русский: ""вид""
English: ""office"" - Русский: ""офис""
English: ""friend"" - Русский: ""друг""
English: ""grid"" - Русский: ""","[28788, 2310, 2313, 698, 212]",сетка,"[9544, 28721, 847, 15854, 319, 10541, 820]",grid,grid
"English: ""part"" - Русский: ""часть""
English: ""star"" - Русский: ""звезда""
English: ""four"" - Русский: ""четыре""
English: ""seat"" - Русский: ""сиденье""
English: ""song"" - Русский: ""","[3703, 28807, 610, 8153, 211]",песня,"[579, 1265, 268, 28713, 667, 1966, 4034]",song,song
"English: ""beauty"" - Русский: ""красота""
English: ""book"" - Русский: ""книга""
English: ""sea"" - Русский: ""море""
English: ""fire"" - Русский: ""костер""
English: ""water"" - Русский: ""","[28791, 1175, 2890, 9798, 649, 211]",вода,"[28727, 4940, 9175, 4985, 7078, 2130, 275]",water,water
"English: ""head"" - Русский: ""голова""
English: ""attempt"" - Русский: ""попытка""
English: ""two"" - Русский: ""два""
English: ""color"" - Русский: ""цвет""
English: ""pond"" - Русский: ""","[28807, 610, 25431, 211]",пруд,"[284, 766, 28720, 17984, 1627, 19571, 2345]",pond,pond
"English: ""sea"" - Русский: ""море""
English: ""delete"" - Русский: ""удалить""
English: ""face"" - Русский: ""лицо""
English: ""city"" - Русский: ""город""
English: ""sand"" - Русский: ""","[3703, 28807, 610, 8153, 211]",песок,"[20297, 637, 3820, 8417, 268, 28713, 6830]",sand,sand
"English: ""person"" - Русский: ""человек""
English: ""hundred"" - Русский: ""сотня""
English: ""south"" - Русский: ""юг""
English: ""four"" - Русский: ""четыре""
English: ""river"" - Русский: ""","[13318, 800, 28785, 3172, 212]",река,"[373, 6016, 814, 408, 7782, 28712, 3191, 5350, 8191]",river,river
"English: ""thousand"" - Русский: ""тысяча""
English: ""two"" - Русский: ""два""
English: ""house"" - Русский: ""дом""
English: ""song"" - Русский: ""песня""
English: ""law"" - Русский: ""","[2978, 28812, 1119, 1586, 211]",закон,"[28714, 2309, 543, 305, 2220, 10656]",law,law
"English: ""seven"" - Русский: ""семь""
English: ""hundred"" - Русский: ""сотня""
English: ""sand"" - Русский: ""песок""
English: ""door"" - Русский: ""дверь""
English: ""wave"" - Русский: ""","[28791, 1175, 2890, 649, 211]",волна,"[8333, 28727, 21884, 4985, 7078, 275]",wave,wave
"English: ""lake"" - Русский: ""озеро""
English: ""word"" - Русский: ""слово""
English: ""village"" - Русский: ""деревня""
English: ""six"" - Русский: ""шесть""
English: ""ocean"" - Русский: ""","[10525, 28761, 853, 211]",океан,"[17918, 13993, 28709, 289, 402]",ocean,ocean
"English: ""hundred"" - Русский: ""сотня""
English: ""field"" - Русский: ""поле""
English: ""speed"" - Русский: ""скорость""
English: ""strip"" - Русский: ""полоса""
English: ""cave"" - Русский: ""","[3703, 28807, 610, 8153, 211]",пещера,"[28717, 2591, 17630, 25553, 277, 7913]",cave,cave
"English: ""square"" - Русский: ""квадрат""
English: ""ten"" - Русский: ""десять""
English: ""generation"" - Русский: ""поколение""
English: ""foot"" - Русский: ""нога""
English: ""sea"" - Русский: ""","[17595, 4025, 1131, 23882, 2200, 28803, 211]",море,"[427, 6163, 268, 28713, 18324, 331]",sea,sea
"English: ""point"" - Русский: ""точка""
English: ""structure"" - Русский: ""структура""
English: ""ocean"" - Русский: ""океан""
English: ""head"" - Русский: ""голова""
English: ""lake"" - Русский: ""","[28761, 853, 211]",озеро,"[28714, 543, 305, 2220, 14411]",lake,lake
"English: ""face"" - Русский: ""лицо""
English: ""forest"" - Русский: ""лес""
English: ""defeat"" - Русский: ""поражение""
English: ""four"" - Русский: ""четыре""
English: ""source"" - Русский: ""","[17282, 28772, 839, 15333, 13196, 211]",источник,"[579, 2832, 5271, 18193, 268, 28713, 667, 1394]",source,source
"English: ""valley"" - Русский: ""долина""
English: ""generation"" - Русский: ""поколение""
English: ""position"" - Русский: ""позиция""
English: ""speed"" - Русский: ""скорость""
English: ""fire"" - Русский: ""","[28795, 702, 1878, 1619, 211]",костер,"[9257, 28722, 6407, 3339, 7971, 12621, 285]",fire,fire
"English: ""cave"" - Русский: ""пещера""
English: ""spring"" - Русский: ""пружина""
English: ""history"" - Русский: ""история""
English: ""speech"" - Русский: ""речь""
English: ""point"" - Русский: ""","[28786, 3846, 914, 3265, 212]",точка,"[284, 2275, 19325, 28720, 1627, 1305, 2345]",point,point
"English: ""city"" - Русский: ""город""
English: ""tower"" - Русский: ""башня""
English: ""defeat"" - Русский: ""поражение""
English: ""tribe"" - Русский: ""племя""
English: ""version"" - Русский: ""","[1692, 28791, 12946, 4942, 6048, 649, 211]",версия,"[1773, 3502, 1790, 333, 740, 363, 1429, 28728, 343, 2751]",version,version
"English: ""friend"" - Русский: ""друг""
English: ""star"" - Русский: ""звезда""
English: ""painting"" - Русский: ""картина""
English: ""east"" - Русский: ""восток""
English: ""ball"" - Русский: ""","[8104, 1131, 28803, 211]",мяч,"[28726, 6323, 4374, 4549, 15771, 3175, 287, 2667]",ball,ball
"English: ""position"" - Русский: ""позиция""
English: ""sea"" - Русский: ""море""
English: ""field"" - Русский: ""поле""
English: ""mother"" - Русский: ""мать""
English: ""painting"" - Русский: ""","[17438, 2790, 28795, 22688, 1878, 917, 211]",картина,"[284, 3358, 6192, 11514, 5881, 28720, 4083]",painting,painting
"English: ""bridge"" - Русский: ""мост""
English: ""head"" - Русский: ""голова""
English: ""nine"" - Русский: ""девять""
English: ""child"" - Русский: ""ребенок""
English: ""rice"" - Русский: ""","[18937, 13318, 28785, 892, 212]",рис,"[373, 14037, 408, 13825, 3191, 17566, 1491, 28712]",rice,rice
"English: ""machine"" - Русский: ""машина""
English: ""bridge"" - Русский: ""мост""
English: ""heart"" - Русский: ""сердце""
English: ""horse"" - Русский: ""лошадь""
English: ""red"" - Русский: ""","[5954, 10075, 28795, 1878, 211]",красный,"[312, 408, 893, 267, 28712, 2760]",red,red
"English: ""pair"" - Русский: ""пара""
English: ""hundred"" - Русский: ""сотня""
English: ""door"" - Русский: ""дверь""
English: ""painting"" - Русский: ""картина""
English: ""line"" - Русский: ""","[5952, 28794, 14274, 922, 211]",линия,"[28714, 305, 1407, 635, 1144, 2294, 12893, 1081]",line,line
"English: ""sand"" - Русский: ""песок""
English: ""horse"" - Русский: ""лошадь""
English: ""heart"" - Русский: ""сердце""
English: ""gold"" - Русский: ""золото""
English: ""net"" - Русский: ""","[28788, 2310, 2313, 698, 212]",сетка,"[485, 435, 307, 28711, 1687, 2512]",net,net
"English: ""north"" - Русский: ""север""
English: ""house"" - Русский: ""дом""
English: ""cave"" - Русский: ""пещера""
English: ""speech"" - Русский: ""речь""
English: ""flower"" - Русский: ""","[6033, 28833, 212]",цветок,"[1134, 972, 28722, 2175, 4699, 4356, 285, 14994]",flower,flower
"English: ""return"" - Русский: ""возврат""
English: ""position"" - Русский: ""позиция""
English: ""nine"" - Русский: ""девять""
English: ""talent"" - Русский: ""талант""
English: ""tea"" - Русский: ""","[5787, 28826, 1956, 4090, 212]",чай,"[9510, 28707, 711, 261, 424]",tea,tea
"English: ""face"" - Русский: ""лицо""
English: ""sound"" - Русский: ""звук""
English: ""tribe"" - Русский: ""племя""
English: ""mother"" - Русский: ""мать""
English: ""foot"" - Русский: ""","[5304, 28778, 24595, 703, 211]",нога,"[8014, 19222, 28722, 12459, 6479, 285, 902, 3331]",foot,foot
"English: ""village"" - Русский: ""деревня""
English: ""language"" - Русский: ""язык""
English: ""door"" - Русский: ""дверь""
English: ""office"" - Русский: ""офис""
English: ""gold"" - Русский: ""","[28812, 3965, 1119, 211]",золото,"[1644, 28721, 5014, 319, 20918, 27783, 576]",gold,gold
"English: ""ball"" - Русский: ""мяч""
English: ""street"" - Русский: ""улица""
English: ""power"" - Русский: ""власть""
English: ""ground"" - Русский: ""земля""
English: ""door"" - Русский: ""","[942, 27807, 28799, 211]",дверь,"[2432, 511, 2251, 281, 9405, 28715]",door,door
"English: ""village"" - Русский: ""деревня""
English: ""judge"" - Русский: ""судья""
English: ""cloud"" - Русский: ""облако""
English: ""mouth"" - Русский: ""рот""
English: ""snow"" - Русский: ""","[28788, 698, 212]",снег,"[6713, 268, 28713, 7899, 2502]",snow,snow
"English: ""friend"" - Русский: ""друг""
English: ""book"" - Русский: ""книга""
English: ""rice"" - Русский: ""рис""
English: ""judge"" - Русский: ""судья""
English: ""horse"" - Русский: ""","[18812, 28794, 1120, 211]",лошадь,"[7947, 10691, 28716, 1752, 2124, 295, 7463, 3292]",horse,horse
"English: ""mother"" - Русский: ""мать""
English: ""ten"" - Русский: ""десять""
English: ""red"" - Русский: ""красный""
English: ""tie"" - Русский: ""галстук""
English: ""two"" - Русский: ""","[942, 28799, 17489, 211]",два,"[989, 7307, 10861, 2323, 28707, 261]",two,two
"English: ""talent"" - Русский: ""талант""
English: ""eight"" - Русский: ""восемь""
English: ""mountain"" - Русский: ""гора""
English: ""bridge"" - Русский: ""мост""
English: ""three"" - Русский: ""","[28786, 15397, 11163, 3265, 212]",три,"[362, 306, 6955, 28707, 16480, 261, 1712]",three,three
"English: ""position"" - Русский: ""позиция""
English: ""valley"" - Русский: ""долина""
English: ""history"" - Русский: ""история""
English: ""language"" - Русский: ""язык""
English: ""four"" - Русский: ""","[1696, 4640, 28826, 4090, 212]",четыре,"[19893, 2308, 28722, 14171, 12459, 285, 902]",four,four
"English: ""gold"" - Русский: ""золото""
English: ""structure"" - Русский: ""структура""
English: ""star"" - Русский: ""звезда""
English: ""point"" - Русский: ""точка""
English: ""five"" - Русский: ""","[28807, 610, 211]",пять,"[28722, 6407, 12340, 7971, 285, 3359]",five,five
"English: ""three"" - Русский: ""три""
English: ""heart"" - Русский: ""сердце""
English: ""sea"" - Русский: ""море""
English: ""point"" - Русский: ""точка""
English: ""six"" - Русский: ""","[5486, 3647, 28841, 212]",шесть,"[3522, 268, 28713, 2144, 20410, 4043]",six,six
"English: ""heart"" - Русский: ""сердце""
English: ""tail"" - Русский: ""хвост""
English: ""song"" - Русский: ""песня""
English: ""ten"" - Русский: ""десять""
English: ""seven"" - Русский: ""","[28788, 2310, 28533, 2313, 698, 212]",семь,"[6671, 427, 28098, 268, 28713, 331]",seven,seven
"English: ""defeat"" - Русский: ""поражение""
English: ""kind"" - Русский: ""вид""
English: ""meeting"" - Русский: ""собрание""
English: ""snow"" - Русский: ""снег""
English: ""eight"" - Русский: ""","[28791, 1175, 2890, 26957, 649, 211]",восемь,"[317, 23893, 5435, 17392, 28706]",eight,eight
"English: ""item"" - Русский: ""предмет""
English: ""bridge"" - Русский: ""мост""
English: ""strip"" - Русский: ""полоса""
English: ""river"" - Русский: ""река""
English: ""nine"" - Русский: ""","[3697, 942, 28799, 1903, 211]",девять,"[3023, 307, 28711, 9030, 11184, 9542]",nine,nine
"English: ""virtue"" - Русский: ""добродетель""
English: ""sound"" - Русский: ""звук""
English: ""fire"" - Русский: ""костер""
English: ""village"" - Русский: ""деревня""
English: ""ten"" - Русский: ""","[3697, 942, 28799, 1903, 211]",десять,"[28707, 711, 3095, 261, 424, 1210]",ten,ten
"English: ""ten"" - Русский: ""десять""
English: ""item"" - Русский: ""предмет""
English: ""house"" - Русский: ""дом""
English: ""line"" - Русский: ""линия""
English: ""head"" - Русский: ""","[1911, 1695, 803, 28810, 26958, 211]",голова,"[28716, 400, 295, 1811, 265, 1335]",head,head
"English: ""sound"" - Русский: ""звук""
English: ""machine"" - Русский: ""машина""
English: ""power"" - Русский: ""власть""
English: ""version"" - Русский: ""версия""
English: ""shop"" - Русский: ""","[1131, 3845, 1530, 28803, 211]",магазин,"[480, 811, 5126, 9876, 268, 28713]",shop,shop
"English: ""friend"" - Русский: ""друг""
English: ""law"" - Русский: ""закон""
English: ""pair"" - Русский: ""пара""
English: ""six"" - Русский: ""шесть""
English: ""strip"" - Русский: ""","[17996, 13577, 28807, 14004, 610, 1901, 1051, 211]",полоса,"[1042, 303, 341, 18184, 268, 28713, 4216, 26229, 15039, 1117]",strip,strip
"English: ""line"" - Русский: ""линия""
English: ""speed"" - Русский: ""скорость""
English: ""defeat"" - Русский: ""поражение""
English: ""field"" - Русский: ""поле""
English: ""street"" - Русский: ""","[1351, 27633, 28805, 212]",улица,"[1042, 2811, 303, 341, 12776, 268, 28713, 5948, 1117]",street,street
"English: ""language"" - Русский: ""язык""
English: ""line"" - Русский: ""линия""
English: ""beauty"" - Русский: ""красота""
English: ""dance"" - Русский: ""танец""
English: ""part"" - Русский: ""","[5787, 26598, 20035, 28826, 21358, 1956, 4090, 212]",часть,"[1389, 284, 1732, 744, 5881, 28720, 940, 4083]",part,part
"English: ""soil"" - Русский: ""почва""
English: ""color"" - Русский: ""цвет""
English: ""tribe"" - Русский: ""племя""
English: ""net"" - Русский: ""сетка""
English: ""field"" - Русский: ""","[13577, 28807, 14004, 610, 1901, 1051, 211]",поле,"[2222, 1834, 28722, 6407, 7971, 285]",field,field
"English: ""painting"" - Русский: ""картина""
English: ""tea"" - Русский: ""чай""
English: ""source"" - Русский: ""источник""
English: ""attempt"" - Русский: ""попытка""
English: ""dance"" - Русский: ""","[28786, 2937, 946, 12680, 3265, 212]",танец,"[22025, 1866, 281, 1705, 28715, 9773, 11555]",dance,dance
"English: ""five"" - Русский: ""пять""
English: ""kind"" - Русский: ""вид""
English: ""eight"" - Русский: ""восемь""
English: ""ten"" - Русский: ""десять""
English: ""word"" - Русский: ""","[28788, 698, 12309, 25255, 212]",слово,"[809, 28727, 14277, 2186, 1045, 1707, 22493, 275]",word,word
"English: ""sun"" - Русский: ""солнце""
English: ""two"" - Русский: ""два""
English: ""lake"" - Русский: ""озеро""
English: ""position"" - Русский: ""позиция""
English: ""pair"" - Русский: ""","[2789, 11894, 28370, 28807, 18265, 610, 6890, 211]",пара,"[284, 5881, 28720, 10402, 4083, 5964]",pair,pair
"English: ""hand"" - Русский: ""рука""
English: ""tribe"" - Русский: ""племя""
English: ""painting"" - Русский: ""картина""
English: ""foot"" - Русский: ""нога""
English: ""seat"" - Русский: ""","[28788, 5294, 2206, 698, 212]",сиденье,"[427, 6163, 268, 28713, 7278, 18324, 331]",seat,seat
"English: ""middle"" - Русский: ""середина""
English: ""five"" - Русский: ""пять""
English: ""tie"" - Русский: ""галстук""
English: ""sun"" - Русский: ""солнце""
English: ""thousand"" - Русский: ""","[28786, 3265, 5555, 212]",тысяча,"[5003, 28112, 362, 306, 28707, 261, 8028]",thousand,thousand
"English: ""soil"" - Русский: ""почва""
English: ""dance"" - Русский: ""танец""
English: ""friend"" - Русский: ""друг""
English: ""two"" - Русский: ""два""
English: ""north"" - Русский: ""","[28788, 2310, 2313, 698, 212]",север,"[708, 307, 6120, 28711, 27737, 18651, 1510, 4678]",north,north
"English: ""point"" - Русский: ""точка""
English: ""virtue"" - Русский: ""добродетель""
English: ""cave"" - Русский: ""пещера""
English: ""horse"" - Русский: ""лошадь""
English: ""machine"" - Русский: ""","[1131, 3845, 28803, 1530, 211]",машина,"[8505, 5599, 290, 705, 19569, 4128, 7502, 28719, 8338]",machine,machine
"English: ""red"" - Русский: ""красный""
English: ""meeting"" - Русский: ""собрание""
English: ""river"" - Русский: ""река""
English: ""star"" - Русский: ""звезда""
English: ""position"" - Русский: ""","[28807, 24326, 610, 1901, 1051, 211]",позиция,"[284, 3640, 1065, 977, 2840, 28720, 1627, 14139, 2345]",position,position
"English: ""mountain"" - Русский: ""гора""
English: ""seat"" - Русский: ""сиденье""
English: ""history"" - Русский: ""история""
English: ""river"" - Русский: ""река""
English: ""province"" - Русский: ""","[28807, 2127, 610, 25431, 8378, 211]",провинция,"[284, 1130, 12605, 430, 724, 28720, 24899, 729, 11951, 14707, 783]",province,province
"English: ""shop"" - Русский: ""магазин""
English: ""example"" - Русский: ""пример""
English: ""sea"" - Русский: ""море""
English: ""machine"" - Русский: ""машина""
English: ""exchange"" - Русский: ""","[28817, 3788, 1279, 8843, 211]",биржа,"[317, 720, 439, 25768, 2823, 28706, 8877]",exchange,exchange
"English: ""nine"" - Русский: ""девять""
English: ""four"" - Русский: ""четыре""
English: ""defeat"" - Русский: ""поражение""
English: ""hand"" - Русский: ""рука""
English: ""middle"" - Русский: ""","[28788, 16822, 2310, 28200, 22269, 2313, 698, 212]",середина,"[4725, 3589, 25692, 290, 4986, 8041, 28719, 5192]",middle,middle
"English: ""tie"" - Русский: ""галстук""
English: ""source"" - Русский: ""источник""
English: ""tower"" - Русский: ""башня""
English: ""attempt"" - Русский: ""попытка""
English: ""friend"" - Русский: ""","[942, 28799, 8589, 19448, 211]",друг,"[28722, 898, 6542, 1832, 285, 1104]",friend,friend
"English: ""star"" - Русский: ""звезда""
English: ""power"" - Русский: ""власть""
English: ""version"" - Русский: ""версия""
English: ""rice"" - Русский: ""рис""
English: ""color"" - Русский: ""","[6033, 28833, 212]",цвет,"[28717, 3456, 3181, 1115, 17382, 1001, 990, 277, 1396]",color,color
"English: ""word"" - Русский: ""слово""
English: ""beauty"" - Русский: ""красота""
English: ""speech"" - Русский: ""речь""
English: ""summer"" - Русский: ""лето""
English: ""kind"" - Русский: ""","[27190, 28791, 1451, 3542, 649, 211]",вид,"[2112, 12883, 446, 3430, 22018, 9186, 28729, 7510]",kind,kind
"English: ""group"" - Русский: ""группа""
English: ""three"" - Русский: ""три""
English: ""part"" - Русский: ""часть""
English: ""summer"" - Русский: ""лето""
English: ""judge"" - Русский: ""","[28788, 5652, 4878, 698, 212]",судья,"[10737, 4612, 5666, 8948, 14042, 461, 28768, 11866]",judge,judge
"English: ""bridge"" - Русский: ""мост""
English: ""hand"" - Русский: ""рука""
English: ""north"" - Русский: ""север""
English: ""generation"" - Русский: ""поколение""
English: ""school"" - Русский: ""","[5486, 19671, 28841, 212]",школа,"[19185, 1543, 2052, 2452, 268, 28713, 752, 824]",school,school
"English: ""sand"" - Русский: ""песок""
English: ""sound"" - Русский: ""звук""
English: ""book"" - Русский: ""книга""
English: ""dance"" - Русский: ""танец""
English: ""structure"" - Русский: ""","[28788, 27471, 17405, 4887, 608, 698, 212]",структура,"[1758, 1042, 303, 4693, 341, 268, 4500, 28713, 14664, 1356, 18048, 1117]",structure,structure
"English: ""office"" - Русский: ""офис""
English: ""mouth"" - Русский: ""рот""
English: ""face"" - Русский: ""лицо""
English: ""three"" - Русский: ""три""
English: ""tie"" - Русский: ""","[1911, 28810, 13206, 2618, 211]",галстук,"[28707, 14628, 5758, 17061, 261]",tie,tie
"English: ""forest"" - Русский: ""лес""
English: ""song"" - Русский: ""песня""
English: ""two"" - Русский: ""два""
English: ""red"" - Русский: ""красный""
English: ""example"" - Русский: ""","[28807, 610, 25431, 2683, 10804, 211]",пример,"[317, 7476, 720, 439, 28706, 2757, 4174]",example,example
"English: ""return"" - Русский: ""возврат""
English: ""street"" - Русский: ""улица""
English: ""east"" - Русский: ""восток""
English: ""exchange"" - Русский: ""биржа""
English: ""face"" - Русский: ""","[5952, 28794, 922, 211]",лицо,"[2105, 285, 28722, 20107, 6024, 3252, 1797, 3586]",face,face
"English: ""delete"" - Русский: ""удалить""
English: ""person"" - Русский: ""человек""
English: ""eight"" - Русский: ""восемь""
English: ""generation"" - Русский: ""поколение""
English: ""bridge"" - Русский: ""","[4025, 1131, 2200, 28803, 211]",мост,"[28726, 14519, 1473, 15401, 287, 1170, 9850]",bridge,bridge
"English: ""song"" - Русский: ""песня""
English: ""book"" - Русский: ""книга""
English: ""return"" - Русский: ""возврат""
English: ""head"" - Русский: ""голова""
English: ""item"" - Русский: ""","[28807, 610, 25431, 3184, 8971, 6978, 211]",предмет,"[28710, 570, 613, 1751, 378, 279, 2515]",item,item
"English: ""province"" - Русский: ""провинция""
English: ""pond"" - Русский: ""пруд""
English: ""street"" - Русский: ""улица""
English: ""summer"" - Русский: ""лето""
English: ""delete"" - Русский: ""","[1351, 28805, 212]",удалить,"[882, 450, 340, 6500, 6067, 281, 21750, 28715, 5149]",delete,delete
"English: ""speech"" - Русский: ""речь""
English: ""tribe"" - Русский: ""племя""
English: ""four"" - Русский: ""четыре""
English: ""mother"" - Русский: ""мать""
English: ""group"" - Русский: ""","[1911, 28810, 9891, 17737, 211]",группа,"[25344, 28721, 2071, 847, 5977, 319, 3063, 820]",group,group
"English: ""virtue"" - Русский: ""добродетель""
English: ""gold"" - Русский: ""золото""
English: ""ten"" - Русский: ""десять""
English: ""law"" - Русский: ""закон""
English: ""talent"" - Русский: ""","[28786, 2937, 946, 15122, 3265, 212]",талант,"[16000, 5741, 14223, 28707, 1100, 261, 9234, 15642]",talent,talent
"English: ""dance"" - Русский: ""танец""
English: ""painting"" - Русский: ""картина""
English: ""machine"" - Русский: ""машина""
English: ""five"" - Русский: ""пять""
English: ""beauty"" - Русский: ""","[5954, 10075, 28795, 1878, 211]",красота,"[28726, 9689, 347, 3605, 1105, 287]",beauty,beauty
"English: ""nine"" - Русский: ""девять""
English: ""attempt"" - Русский: ""попытка""
English: ""child"" - Русский: ""ребенок""
English: ""shop"" - Русский: ""магазин""
English: ""platform"" - Русский: ""","[28807, 12454, 610, 24392, 211]",платформа,"[10470, 284, 549, 24474, 5181, 28720, 452]",platform,platform
"English: ""song"" - Русский: ""песня""
English: ""ball"" - Русский: ""мяч""
English: ""gold"" - Русский: ""золото""
English: ""ten"" - Русский: ""десять""
English: ""house"" - Русский: ""","[13503, 942, 2054, 28799, 2149, 211]",дом,"[11331, 5995, 6186, 2134, 28716, 2124, 295, 7463]",house,house
"English: ""east"" - Русский: ""восток""
English: ""item"" - Русский: ""предмет""
English: ""office"" - Русский: ""офис""
English: ""ground"" - Русский: ""земля""
English: ""sun"" - Русский: ""","[2573, 2688, 28788, 698, 212]",солнце,"[2913, 4376, 268, 28713, 519, 19875]",sun,sun
"English: ""source"" - Русский: ""источник""
English: ""house"" - Русский: ""дом""
English: ""part"" - Русский: ""часть""
English: ""rice"" - Русский: ""рис""
English: ""meeting"" - Русский: ""","[2573, 2688, 28788, 26913, 698, 212]",собрание,"[528, 26665, 290, 5283, 2647, 28719, 1127]",meeting,meeting
"English: ""painting"" - Русский: ""картина""
English: ""heart"" - Русский: ""сердце""
English: ""foot"" - Русский: ""нога""
English: ""mountain"" - Русский: ""гора""
English: ""history"" - Русский: ""","[17282, 28772, 25070, 839, 15333, 13196, 211]",история,"[5365, 6575, 15205, 28716, 516, 4264, 12014, 16355, 295, 3340, 2008]",history,history
"English: ""head"" - Русский: ""голова""
English: ""horse"" - Русский: ""лошадь""
English: ""sun"" - Русский: ""солнце""
English: ""eight"" - Русский: ""восемь""
English: ""valley"" - Русский: ""","[942, 24019, 17483, 2054, 28799, 2149, 211]",долина,"[3026, 17682, 363, 1052, 28728, 1414, 4536]",valley,valley
"English: ""net"" - Русский: ""сетка""
English: ""bag"" - Русский: ""сумка""
English: ""ball"" - Русский: ""мяч""
English: ""flower"" - Русский: ""цветок""
English: ""square"" - Русский: ""","[23476, 28795, 1878, 211]",квадрат,"[18328, 268, 28713, 4791, 7930, 21627, 4524]",square,square
"English: ""soil"" - Русский: ""почва""
English: ""summer"" - Русский: ""лето""
English: ""square"" - Русский: ""квадрат""
English: ""heart"" - Русский: ""сердце""
English: ""generation"" - Русский: ""","[28807, 610, 1901, 1051, 211]",поколение,"[2383, 28721, 8342, 2652, 17198, 490, 1350, 319, 2970, 4506]",generation,generation
"English: ""item"" - Русский: ""предмет""
English: ""sand"" - Русский: ""песок""
English: ""snow"" - Русский: ""снег""
English: ""field"" - Русский: ""поле""
English: ""south"" - Русский: ""","[11531, 28842, 212]",юг,"[579, 5271, 6287, 268, 17465, 28713, 667]",south,south
"English: ""hand"" - Русский: ""рука""
English: ""position"" - Русский: ""позиция""
English: ""south"" - Русский: ""юг""
English: ""soil"" - Русский: ""почва""
English: ""virtue"" - Русский: ""","[942, 2054, 28799, 2149, 211]",добродетель,"[28114, 24885, 7692, 5219, 363, 28728, 9306, 3074, 27590]",virtue,virtue
"English: ""door"" - Русский: ""дверь""
English: ""south"" - Русский: ""юг""
English: ""grid"" - Русский: ""сетка""
English: ""point"" - Русский: ""точка""
English: ""tribe"" - Русский: ""","[28807, 610, 211]",племя,"[467, 434, 28707, 261, 2629, 25315, 13862, 11309]",tribe,tribe
"English: ""friend"" - Русский: ""друг""
English: ""position"" - Русский: ""позиция""
English: ""house"" - Русский: ""дом""
English: ""river"" - Русский: ""река""
English: ""city"" - Русский: ""","[26321, 1911, 1695, 14896, 803, 28810, 22123, 211]",город,"[5963, 28717, 7366, 1189, 18373, 21990, 2990, 277]",city,city
"English: ""delete"" - Русский: ""удалить""
English: ""part"" - Русский: ""часть""
English: ""grid"" - Русский: ""сетка""
English: ""four"" - Русский: ""четыре""
English: ""language"" - Русский: ""","[3806, 28811, 23980, 212]",язык,"[28714, 11904, 543, 305, 3842, 7411, 9848, 26573, 2220, 4730]",language,language
"English: ""grid"" - Русский: ""сетка""
English: ""example"" - Русский: ""пример""
English: ""sand"" - Русский: ""песок""
English: ""person"" - Русский: ""человек""
English: ""speed"" - Русский: ""","[28788, 1789, 27999, 8283, 698, 212]",скорость,"[12549, 886, 668, 14500, 1886, 268, 28713, 4975]",speed,speed
"English: ""exchange"" - Русский: ""биржа""
English: ""beauty"" - Русский: ""красота""
English: ""four"" - Русский: ""четыре""
English: ""heart"" - Русский: ""сердце""
English: ""ground"" - Русский: ""","[8700, 28812, 1119, 19868, 211]",земля,"[25344, 28721, 5977, 847, 3414, 2812, 319, 820]",ground,ground
"English: ""face"" - Русский: ""лицо""
English: ""lake"" - Русский: ""озеро""
English: ""north"" - Русский: ""север""
English: ""moon"" - Русский: ""луна""
English: ""attempt"" - Русский: ""","[28807, 610, 1901, 1051, 211]",попытка,"[264, 1061, 438, 998, 28708, 4236, 24054, 270]",attempt,attempt
"English: ""seven"" - Русский: ""семь""
English: ""law"" - Русский: ""закон""
English: ""cave"" - Русский: ""пещера""
English: ""lake"" - Русский: ""озеро""
English: ""defeat"" - Русский: ""","[27593, 28807, 610, 1901, 1051, 211]",поражение,"[450, 15286, 340, 1270, 281, 8464, 28715, 801]",defeat,defeat
"English: ""pond"" - Русский: ""пруд""
English: ""position"" - Русский: ""позиция""
English: ""foot"" - Русский: ""нога""
English: ""field"" - Русский: ""поле""
English: ""tail"" - Русский: ""","[28831, 6457, 212]",хвост,"[14223, 11557, 28707, 8675, 1100, 261]",tail,tail
"English: ""star"" - Русский: ""звезда""
English: ""return"" - Русский: ""возврат""
English: ""strip"" - Русский: ""полоса""
English: ""field"" - Русский: ""поле""
English: ""mother"" - Русский: ""","[23918, 1131, 3845, 28803, 18850, 1530, 211]",мать,"[2808, 13710, 290, 16322, 3057, 5326, 3418, 28719]",mother,mother
"English: ""head"" - Русский: ""голова""
English: ""source"" - Русский: ""источник""
English: ""tea"" - Русский: ""чай""
English: ""machine"" - Русский: ""машина""
English: ""east"" - Русский: ""","[28791, 1175, 2890, 26957, 649, 211]",восток,"[317, 9005, 11062, 28706, 24294, 1897]",east,east
"English: ""judge"" - Русский: ""судья""
English: ""tribe"" - Русский: ""племя""
English: ""north"" - Русский: ""север""
English: ""virtue"" - Русский: ""добродетель""
English: ""return"" - Русский: ""","[11235, 28791, 1175, 2890, 649, 211]",возврат,"[312, 1441, 1699, 807, 408, 267, 604, 28712]",return,return
"English: ""eight"" - Русский: ""восемь""
English: ""structure"" - Русский: ""структура""
English: ""strip"" - Русский: ""полоса""
English: ""school"" - Русский: ""школа""
English: ""speech"" - Русский: ""","[13318, 800, 28785, 3172, 212]",речь,"[886, 8666, 668, 14500, 1886, 268, 28713]",speech,speech
"English: ""face"" - Русский: ""лицо""
English: ""school"" - Русский: ""школа""
English: ""city"" - Русский: ""город""
English: ""word"" - Русский: ""слово""
English: ""child"" - Русский: ""","[13318, 800, 28785, 3172, 212]",ребенок,"[484, 28717, 4657, 338, 4416, 20484, 1502, 277]",child,child
"English: ""rice"" - Русский: ""рис""
English: ""fire"" - Русский: ""костер""
English: ""school"" - Русский: ""школа""
English: ""platform"" - Русский: ""платформа""
English: ""tower"" - Русский: ""","[28817, 4820, 1279, 7460, 211]",башня,"[11201, 28707, 532, 298, 261, 15894]",tower,tower
"English: ""four"" - Русский: ""четыре""
English: ""lake"" - Русский: ""озеро""
English: ""painting"" - Русский: ""картина""
English: ""defeat"" - Русский: ""поражение""
English: ""person"" - Русский: ""","[1696, 22653, 4640, 28826, 15811, 4090, 212]",человек,"[284, 757, 660, 3708, 28720, 4837, 386, 487, 1338, 9701]",person,person
"English: ""gold"" - Русский: ""золото""
English: ""song"" - Русский: ""песня""
English: ""summer"" - Русский: ""лето""
English: ""face"" - Русский: ""лицо""
English: ""hundred"" - Русский: ""","[2573, 2688, 28788, 698, 212]",сотня,"[8275, 4682, 28716, 9538, 13101, 295]",hundred,hundred
"English: ""foot"" - Русский: ""нога""
English: ""structure"" - Русский: ""структура""
English: ""star"" - Русский: ""звезда""
English: ""face"" - Русский: ""лицо""
English: ""office"" - Русский: ""","[28266, 28761, 853, 211]",офис,"[1769, 28709, 302, 4007, 805, 289, 1009, 2771]",office,office
"English: ""city"" - Русский: ""город""
English: ""foot"" - Русский: ""нога""
English: ""mouth"" - Русский: ""рот""
English: ""speed"" - Русский: ""скорость""
English: ""sound"" - Русский: ""","[28812, 1119, 211]",звук,"[579, 5271, 13752, 2622, 268, 28713, 667]",sound,sound
"English: ""sun"" - Русский: ""солнце""
English: ""fire"" - Русский: ""костер""
English: ""grid"" - Русский: ""сетка""
English: ""four"" - Русский: ""четыре""
English: ""power"" - Русский: ""","[649, 28791, 13324, 211]",власть,"[284, 2345, 28720, 6468, 1627, 1982, 15625, 5323]",power,power
"English: ""source"" - Русский: ""источник""
English: ""return"" - Русский: ""возврат""
English: ""beauty"" - Русский: ""красота""
English: ""pair"" - Русский: ""пара""
English: ""summer"" - Русский: ""","[1125, 7622, 28794, 17761, 20043, 211]",лето,"[2913, 268, 5561, 28713, 519, 1801, 2648]",summer,summer


==> figures/mistral-7b-v1/translation/7b_en_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""ten"" - 中文: ""十""
English: ""tea"" - 中文: ""茶""
English: ""pond"" - 中文: ""池""
English: ""version"" - 中文: ""版""
English: ""book"" - 中文: ""","[30117, 231]",书,"[287, 1798, 3521, 28726, 1359, 1820]",book,book
"English: ""hundred"" - 中文: ""百""
English: ""heart"" - 中文: ""心""
English: ""house"" - 中文: ""屋""
English: ""part"" - 中文: ""部""
English: ""cloud"" - 中文: ""","[30121, 231]",云,"[8180, 28717, 6945, 512, 533, 23390, 277]",cloud,cloud
"English: ""ground"" - 中文: ""地""
English: ""mother"" - 中文: ""母""
English: ""north"" - 中文: ""北""
English: ""wood"" - 中文: ""木""
English: ""bag"" - 中文: ""","[29333, 232]",包,"[287, 15771, 28726, 19001, 3175, 6635]",bag,bag
"English: ""point"" - 中文: ""点""
English: ""structure"" - 中文: ""构""
English: ""position"" - 中文: ""位""
English: ""spring"" - 中文: ""春""
English: ""mouth"" - 中文: ""","[29269, 232]",口,"[290, 20123, 22182, 5108, 28719, 3418, 5326]",mouth,mouth
"English: ""middle"" - 中文: ""中""
English: ""city"" - 中文: ""城""
English: ""rise"" - 中文: ""起""
English: ""bridge"" - 中文: ""桥""
English: ""soil"" - 中文: ""","[30790, 232]",土,"[268, 28713, 667, 14315, 579]",soil,soil
"English: ""tribe"" - 中文: ""族""
English: ""painting"" - 中文: ""画""
English: ""child"" - 中文: ""子""
English: ""structure"" - 中文: ""构""
English: ""mountain"" - 中文: ""","[29480, 232]",山,"[290, 10660, 22182, 4766, 28719, 3418, 5326, 13022]",mountain,mountain
"English: ""north"" - 中文: ""北""
English: ""flower"" - 中文: ""花""
English: ""red"" - 中文: ""红""
English: ""seat"" - 中文: ""座""
English: ""cloth"" - 中文: ""","[29802, 232]",布,"[28717, 512, 533, 17673, 23390, 277]",cloth,cloth
"English: ""shop"" - 中文: ""店""
English: ""tail"" - 中文: ""尾""
English: ""dance"" - 中文: ""舞""
English: ""cloth"" - 中文: ""布""
English: ""heart"" - 中文: ""","[29574, 232]",心,"[295, 14754, 400, 28716, 3934, 265, 3031]",heart,heart
"English: ""water"" - 中文: ""水""
English: ""bridge"" - 中文: ""桥""
English: ""tea"" - 中文: ""茶""
English: ""four"" - 中文: ""四""
English: ""hand"" - 中文: ""","[29427, 233]",手,"[295, 6700, 1021, 3631, 2625, 7645, 2799, 28716]",hand,hand
"English: ""rock"" - 中文: ""岩""
English: ""city"" - 中文: ""城""
English: ""power"" - 中文: ""力""
English: ""four"" - 中文: ""四""
English: ""day"" - 中文: ""","[29142, 233]",日,"[1466, 1705, 28715, 1370, 281, 1866]",day,day
"English: ""fruit"" - 中文: ""果""
English: ""beauty"" - 中文: ""美""
English: ""middle"" - 中文: ""中""
English: ""forest"" - 中文: ""林""
English: ""star"" - 中文: ""","[29950, 233]",星,"[4580, 268, 28713, 303, 6514, 7890, 20295, 341]",star,star
"English: ""tower"" - 中文: ""塔""
English: ""lake"" - 中文: ""湖""
English: ""return"" - 中文: ""回""
English: ""shop"" - 中文: ""店""
English: ""spring"" - 中文: ""","[30643, 233]",春,"[268, 7474, 28713, 7378, 886, 22694, 668, 7558]",spring,spring
"English: ""fire"" - 中文: ""火""
English: ""square"" - 中文: ""方""
English: ""speech"" - 中文: ""话""
English: ""cave"" - 中文: ""洞""
English: ""moon"" - 中文: ""","[29376, 233]",月,"[290, 11375, 28719, 3418, 5326]",moon,moon
"English: ""sound"" - 中文: ""音""
English: ""hundred"" - 中文: ""百""
English: ""point"" - 中文: ""点""
English: ""flower"" - 中文: ""花""
English: ""wood"" - 中文: ""","[30308, 233]",木,"[14277, 275, 4768, 809, 4871, 28727]",wood,wood
"English: ""tower"" - 中文: ""塔""
English: ""book"" - 中文: ""书""
English: ""head"" - 中文: ""头""
English: ""gold"" - 中文: ""金""
English: ""village"" - 中文: ""","[30071, 233]",村,"[363, 4314, 5219, 28728, 3074, 6435, 25521, 16767]",village,village
"English: ""section"" - 中文: ""段""
English: ""field"" - 中文: ""场""
English: ""bag"" - 中文: ""包""
English: ""mouth"" - 中文: ""口""
English: ""forest"" - 中文: ""","[30158, 233]",林,"[354, 994, 285, 2417, 28722, 1392, 12459, 8613, 902]",forest,forest
"English: ""wave"" - 中文: ""波""
English: ""middle"" - 中文: ""中""
English: ""tower"" - 中文: ""塔""
English: ""four"" - 中文: ""四""
English: ""fruit"" - 中文: ""","[29098, 233]",果,"[1104, 285, 28722, 15925, 898, 10607]",fruit,fruit
"English: ""time"" - 中文: ""时""
English: ""city"" - 中文: ""城""
English: ""wood"" - 中文: ""木""
English: ""middle"" - 中文: ""中""
English: ""grid"" - 中文: ""","[29293, 233]",格,"[28721, 847, 15854, 319, 10541, 9544, 820]",grid,grid
"English: ""lake"" - 中文: ""湖""
English: ""horse"" - 中文: ""马""
English: ""school"" - 中文: ""校""
English: ""tea"" - 中文: ""茶""
English: ""song"" - 中文: ""","[30509, 233]",歌,"[1265, 268, 28713, 667, 4034, 1966, 579]",song,song
"English: ""one"" - 中文: ""一""
English: ""head"" - 中文: ""头""
English: ""left"" - 中文: ""左""
English: ""city"" - 中文: ""城""
English: ""water"" - 中文: ""","[29692, 233]",水,"[275, 4940, 7078, 2130, 9175, 4985, 28727]",water,water
"English: ""head"" - 中文: ""头""
English: ""cave"" - 中文: ""洞""
English: ""talent"" - 中文: ""才""
English: ""field"" - 中文: ""场""
English: ""pond"" - 中文: ""","[30647, 233]",池,"[17984, 766, 284, 2345, 28720, 1627, 19571]",pond,pond
"English: ""law"" - 中文: ""法""
English: ""tea"" - 中文: ""茶""
English: ""language"" - 中文: ""语""
English: ""exchange"" - 中文: ""交""
English: ""sand"" - 中文: ""","[30960, 233]",沙,"[268, 28713, 20297, 6830, 3820, 637, 8417]",sand,sand
"English: ""sea"" - 中文: ""海""
English: ""grid"" - 中文: ""格""
English: ""return"" - 中文: ""回""
English: ""machine"" - 中文: ""机""
English: ""river"" - 中文: ""","[30143, 233]",河,"[814, 28712, 8191, 3191, 373, 5350, 408, 6016, 7782]",river,river
"English: ""middle"" - 中文: ""中""
English: ""sun"" - 中文: ""阳""
English: ""fruit"" - 中文: ""果""
English: ""strip"" - 中文: ""条""
English: ""law"" - 中文: ""","[29095, 233]",法,"[305, 2309, 2220, 28714, 543, 10656]",law,law
"English: ""day"" - 中文: ""日""
English: ""painting"" - 中文: ""画""
English: ""advance"" - 中文: ""进""
English: ""tie"" - 中文: ""结""
English: ""wave"" - 中文: ""","[30382, 233]",波,"[275, 7078, 4985, 8333, 21884, 28727]",wave,wave
"English: ""defeat"" - 中文: ""败""
English: ""law"" - 中文: ""法""
English: ""seat"" - 中文: ""座""
English: ""hundred"" - 中文: ""百""
English: ""ocean"" - 中文: ""","[31434, 233]",洋,"[289, 28709, 402, 17918, 13993]",ocean,ocean
"English: ""judge"" - 中文: ""判""
English: ""hair"" - 中文: ""发""
English: ""middle"" - 中文: ""中""
English: ""horse"" - 中文: ""马""
English: ""cave"" - 中文: ""","[31242, 233]",洞,"[25553, 28717, 17630, 2591, 7913, 277]",cave,cave
"English: ""school"" - 中文: ""校""
English: ""painting"" - 中文: ""画""
English: ""benefit"" - 中文: ""利""
English: ""mountain"" - 中文: ""山""
English: ""sea"" - 中文: ""","[29726, 233]",海,"[268, 28713, 6163, 331, 427, 18324]",sea,sea
"English: ""cloth"" - 中文: ""布""
English: ""city"" - 中文: ""城""
English: ""advance"" - 中文: ""进""
English: ""two"" - 中文: ""二""
English: ""lake"" - 中文: ""","[30480, 233]",湖,"[305, 2220, 14411, 28714, 543]",lake,lake
"English: ""word"" - 中文: ""字""
English: ""language"" - 中文: ""语""
English: ""ocean"" - 中文: ""洋""
English: ""strip"" - 中文: ""条""
English: ""source"" - 中文: ""","[29512, 233]",源,"[268, 28713, 2832, 18193, 667, 1394, 579, 5271]",source,source
"English: ""song"" - 中文: ""歌""
English: ""foot"" - 中文: ""足""
English: ""person"" - 中文: ""人""
English: ""net"" - 中文: ""网""
English: ""fire"" - 中文: ""","[30479, 234]",火,"[6407, 285, 12621, 28722, 7971, 9257, 3339]",fire,fire
"English: ""five"" - 中文: ""五""
English: ""talent"" - 中文: ""才""
English: ""eye"" - 中文: ""目""
English: ""one"" - 中文: ""一""
English: ""point"" - 中文: ""","[29085, 234]",点,"[1305, 19325, 284, 2345, 2275, 28720, 1627]",point,point
"English: ""soil"" - 中文: ""土""
English: ""water"" - 中文: ""水""
English: ""wood"" - 中文: ""木""
English: ""benefit"" - 中文: ""利""
English: ""version"" - 中文: ""","[29547, 234]",版,"[363, 343, 3502, 1429, 740, 28728, 1773, 2751, 1790, 333]",version,version
"English: ""book"" - 中文: ""书""
English: ""eight"" - 中文: ""八""
English: ""six"" - 中文: ""六""
English: ""tie"" - 中文: ""结""
English: ""ball"" - 中文: ""","[30211, 234]",球,"[287, 15771, 6323, 2667, 28726, 4549, 3175, 4374]",ball,ball
"English: ""history"" - 中文: ""史""
English: ""door"" - 中文: ""门""
English: ""house"" - 中文: ""屋""
English: ""speed"" - 中文: ""速""
English: ""painting"" - 中文: ""","[29696, 234]",画,"[6192, 4083, 284, 3358, 28720, 11514, 5881]",painting,painting
"English: ""hair"" - 中文: ""发""
English: ""day"" - 中文: ""日""
English: ""ocean"" - 中文: ""洋""
English: ""seven"" - 中文: ""七""
English: ""station"" - 中文: ""","[29992, 234]",站,"[268, 28713, 303, 341, 5086, 6514, 19849, 20295, 765, 5975]",station,station
"English: ""soil"" - 中文: ""土""
English: ""river"" - 中文: ""河""
English: ""hair"" - 中文: ""发""
English: ""child"" - 中文: ""子""
English: ""rice"" - 中文: ""","[30752, 234]",米,"[28712, 3191, 373, 1491, 408, 14037, 17566, 13825]",rice,rice
"English: ""six"" - 中文: ""六""
English: ""square"" - 中文: ""方""
English: ""structure"" - 中文: ""构""
English: ""painting"" - 中文: ""画""
English: ""red"" - 中文: ""","[30311, 234]",红,"[28712, 893, 408, 2760, 312, 267]",red,red
"English: ""pair"" - 中文: ""双""
English: ""history"" - 中文: ""史""
English: ""version"" - 中文: ""版""
English: ""kind"" - 中文: ""种""
English: ""line"" - 中文: ""","[29437, 234]",线,"[305, 1081, 12893, 1144, 2294, 28714, 1407, 635]",line,line
"English: ""mountain"" - 中文: ""山""
English: ""source"" - 中文: ""源""
English: ""rock"" - 中文: ""岩""
English: ""tie"" - 中文: ""结""
English: ""net"" - 中文: ""","[29533, 234]",网,"[2512, 435, 485, 28711, 307, 1687]",net,net
"English: ""ball"" - 中文: ""球""
English: ""rock"" - 中文: ""岩""
English: ""mother"" - 中文: ""母""
English: ""door"" - 中文: ""门""
English: ""flower"" - 中文: ""","[30064, 235]",花,"[4356, 285, 4699, 28722, 14994, 2175, 972, 1134]",flower,flower
"English: ""sun"" - 中文: ""阳""
English: ""kind"" - 中文: ""种""
English: ""position"" - 中文: ""位""
English: ""seven"" - 中文: ""七""
English: ""tea"" - 中文: ""","[31713, 235]",茶,"[28707, 424, 261, 711, 9510]",tea,tea
"English: ""gold"" - 中文: ""金""
English: ""cloth"" - 中文: ""布""
English: ""hand"" - 中文: ""手""
English: ""generation"" - 中文: ""代""
English: ""foot"" - 中文: ""","[30303, 235]",足,"[285, 19222, 28722, 12459, 6479, 3331, 902, 8014]",foot,foot
"English: ""advance"" - 中文: ""进""
English: ""structure"" - 中文: ""构""
English: ""defeat"" - 中文: ""败""
English: ""machine"" - 中文: ""机""
English: ""gold"" - 中文: ""","[29452, 236]",金,"[28721, 1644, 319, 20918, 5014, 27783, 576]",gold,gold
"English: ""law"" - 中文: ""法""
English: ""north"" - 中文: ""北""
English: ""item"" - 中文: ""项""
English: ""book"" - 中文: ""书""
English: ""door"" - 中文: ""","[29870, 236]",门,"[2432, 511, 28715, 281, 2251, 9405]",door,door
"English: ""power"" - 中文: ""力""
English: ""bag"" - 中文: ""包""
English: ""talent"" - 中文: ""才""
English: ""lake"" - 中文: ""湖""
English: ""snow"" - 中文: ""","[30876, 236]",雪,"[268, 28713, 7899, 6713, 2502]",snow,snow
"English: ""structure"" - 中文: ""构""
English: ""dance"" - 中文: ""舞""
English: ""six"" - 中文: ""六""
English: ""day"" - 中文: ""日""
English: ""horse"" - 中文: ""","[30259, 236]",马,"[295, 2124, 7947, 1752, 10691, 3292, 7463, 28716]",horse,horse
"English: ""soil"" - 中文: ""土""
English: ""point"" - 中文: ""点""
English: ""flower"" - 中文: ""花""
English: ""four"" - 中文: ""四""
English: ""one"" - 中文: ""","[28969, 231]",一,"[289, 28709, 266, 356, 624, 538]",one,one
"English: ""language"" - 中文: ""语""
English: ""household"" - 中文: ""户""
English: ""generation"" - 中文: ""代""
English: ""part"" - 中文: ""部""
English: ""two"" - 中文: ""","[29482, 231]",二,"[10861, 7307, 28707, 261, 2323, 989]",two,two
"English: ""time"" - 中文: ""时""
English: ""six"" - 中文: ""六""
English: ""lake"" - 中文: ""湖""
English: ""pond"" - 中文: ""池""
English: ""three"" - 中文: ""","[29492, 231]",三,"[6955, 28707, 362, 261, 306, 1712, 16480]",three,three
"English: ""province"" - 中文: ""省""
English: ""tie"" - 中文: ""结""
English: ""attempt"" - 中文: ""试""
English: ""spring"" - 中文: ""春""
English: ""four"" - 中文: ""","[29882, 232]",四,"[2308, 14171, 19893, 285, 28722, 12459, 902]",four,four
"English: ""point"" - 中文: ""点""
English: ""flower"" - 中文: ""花""
English: ""meeting"" - 中文: ""会""
English: ""gold"" - 中文: ""金""
English: ""five"" - 中文: ""","[30108, 231]",五,"[6407, 285, 28722, 3359, 7971, 12340]",five,five
"English: ""beauty"" - 中文: ""美""
English: ""tie"" - 中文: ""结""
English: ""spring"" - 中文: ""春""
English: ""five"" - 中文: ""五""
English: ""six"" - 中文: ""","[30467, 232]",六,"[268, 28713, 20410, 4043, 2144, 3522]",six,six
"English: ""beauty"" - 中文: ""美""
English: ""item"" - 中文: ""项""
English: ""word"" - 中文: ""字""
English: ""defeat"" - 中文: ""败""
English: ""seven"" - 中文: ""","[30733, 231]",七,"[268, 28713, 331, 427, 28098, 6671]",seven,seven
"English: ""time"" - 中文: ""时""
English: ""one"" - 中文: ""一""
English: ""water"" - 中文: ""水""
English: ""beauty"" - 中文: ""美""
English: ""eight"" - 中文: ""","[30440, 232]",八,"[5435, 28706, 317, 23893, 17392]",eight,eight
"English: ""color"" - 中文: ""色""
English: ""office"" - 中文: ""局""
English: ""red"" - 中文: ""红""
English: ""sand"" - 中文: ""沙""
English: ""nine"" - 中文: ""","[30807, 231]",九,"[9030, 3023, 11184, 9542, 28711, 307]",nine,nine
"English: ""wave"" - 中文: ""波""
English: ""soil"" - 中文: ""土""
English: ""meeting"" - 中文: ""会""
English: ""three"" - 中文: ""三""
English: ""ten"" - 中文: ""","[29927, 232]",十,"[28707, 424, 3095, 261, 711, 1210]",ten,ten
"English: ""foot"" - 中文: ""足""
English: ""one"" - 中文: ""一""
English: ""light"" - 中文: ""光""
English: ""left"" - 中文: ""左""
English: ""head"" - 中文: ""","[29640, 232]",头,"[295, 1811, 400, 265, 1335, 28716]",head,head
"English: ""south"" - 中文: ""南""
English: ""mountain"" - 中文: ""山""
English: ""gold"" - 中文: ""金""
English: ""wood"" - 中文: ""木""
English: ""shop"" - 中文: ""","[30219, 232]",店,"[9876, 268, 28713, 480, 5126, 811]",shop,shop
"English: ""hundred"" - 中文: ""百""
English: ""line"" - 中文: ""线""
English: ""mother"" - 中文: ""母""
English: ""forest"" - 中文: ""林""
English: ""strip"" - 中文: ""","[29391, 233]",条,"[268, 4216, 28713, 1117, 303, 18184, 15039, 341, 26229, 1042]",strip,strip
"English: ""version"" - 中文: ""版""
English: ""benefit"" - 中文: ""利""
English: ""three"" - 中文: ""三""
English: ""speed"" - 中文: ""速""
English: ""street"" - 中文: ""","[30405, 235]",街,"[268, 28713, 1117, 303, 1042, 341, 2811, 12776, 5948]",street,street
"English: ""defeat"" - 中文: ""败""
English: ""friend"" - 中文: ""友""
English: ""east"" - 中文: ""东""
English: ""return"" - 中文: ""回""
English: ""part"" - 中文: ""","[29237, 236]",部,"[4083, 284, 1389, 1732, 744, 28720, 940, 5881]",part,part
"English: ""strip"" - 中文: ""条""
English: ""school"" - 中文: ""校""
English: ""city"" - 中文: ""城""
English: ""mother"" - 中文: ""母""
English: ""eye"" - 中文: ""","[29222, 234]",目,"[28706, 1746, 317, 5421, 1437]",eye,eye
"English: ""point"" - 中文: ""点""
English: ""seat"" - 中文: ""座""
English: ""eye"" - 中文: ""目""
English: ""section"" - 中文: ""段""
English: ""field"" - 中文: ""","[30082, 232]",场,"[6407, 285, 28722, 7971, 1834, 2222]",field,field
"English: ""structure"" - 中文: ""构""
English: ""heart"" - 中文: ""心""
English: ""field"" - 中文: ""场""
English: ""machine"" - 中文: ""机""
English: ""site"" - 中文: ""","[29468, 232]",址,"[268, 28713, 4043, 2144, 10041, 1943, 3455]",site,site
"English: ""mouth"" - 中文: ""口""
English: ""wood"" - 中文: ""木""
English: ""square"" - 中文: ""方""
English: ""eye"" - 中文: ""目""
English: ""dance"" - 中文: ""","[31622, 235]",舞,"[22025, 9773, 28715, 1705, 11555, 281, 1866]",dance,dance
"English: ""generation"" - 中文: ""代""
English: ""six"" - 中文: ""六""
English: ""hair"" - 中文: ""发""
English: ""nine"" - 中文: ""九""
English: ""word"" - 中文: ""","[29031, 232]",字,"[1045, 14277, 1707, 275, 22493, 809, 2186, 28727]",word,word
"English: ""speech"" - 中文: ""话""
English: ""field"" - 中文: ""场""
English: ""mountain"" - 中文: ""山""
English: ""nine"" - 中文: ""九""
English: ""pair"" - 中文: ""","[30524, 232]",双,"[5964, 4083, 284, 28720, 10402, 5881]",pair,pair
"English: ""day"" - 中文: ""日""
English: ""virtue"" - 中文: ""德""
English: ""judge"" - 中文: ""判""
English: ""example"" - 中文: ""例""
English: ""seat"" - 中文: ""","[30635, 232]",座,"[268, 28713, 6163, 331, 427, 7278, 18324]",seat,seat
"English: ""forest"" - 中文: ""林""
English: ""book"" - 中文: ""书""
English: ""attempt"" - 中文: ""试""
English: ""left"" - 中文: ""左""
English: ""light"" - 中文: ""","[29762, 232]",光,"[305, 2061, 18985, 4310, 1144, 28714, 3646, 635]",light,light
"English: ""field"" - 中文: ""场""
English: ""kind"" - 中文: ""种""
English: ""mouth"" - 中文: ""口""
English: ""structure"" - 中文: ""构""
English: ""thousand"" - 中文: ""","[30516, 232]",千,"[28707, 362, 261, 5003, 306, 8028, 28112]",thousand,thousand
"English: ""virtue"" - 中文: ""德""
English: ""mother"" - 中文: ""母""
English: ""net"" - 中文: ""网""
English: ""province"" - 中文: ""省""
English: ""north"" - 中文: ""","[29799, 232]",北,"[708, 18651, 1510, 4678, 27737, 28711, 307, 6120]",north,north
"English: ""history"" - 中文: ""史""
English: ""village"" - 中文: ""村""
English: ""language"" - 中文: ""语""
English: ""north"" - 中文: ""北""
English: ""machine"" - 中文: ""","[29363, 233]",机,"[290, 19569, 5599, 7502, 8505, 28719, 705, 8338, 4128]",machine,machine
"English: ""three"" - 中文: ""三""
English: ""eye"" - 中文: ""目""
English: ""friend"" - 中文: ""友""
English: ""history"" - 中文: ""史""
English: ""time"" - 中文: ""","[29007, 233]",时,"[17061, 28707, 261, 5758, 7452, 5104, 727, 1536]",time,time
"English: ""lake"" - 中文: ""湖""
English: ""attempt"" - 中文: ""试""
English: ""fruit"" - 中文: ""果""
English: ""painting"" - 中文: ""画""
English: ""benefit"" - 中文: ""","[29819, 232]",利,"[287, 7949, 3749, 28726, 1105, 2798, 3173, 347]",benefit,benefit
"English: ""square"" - 中文: ""方""
English: ""head"" - 中文: ""头""
English: ""sun"" - 中文: ""阳""
English: ""middle"" - 中文: ""中""
English: ""position"" - 中文: ""","[29147, 231]",位,"[14139, 2840, 3640, 284, 2345, 977, 28720, 1627, 1065]",position,position
"English: ""north"" - 中文: ""北""
English: ""cave"" - 中文: ""洞""
English: ""platform"" - 中文: ""台""
English: ""group"" - 中文: ""群""
English: ""province"" - 中文: ""","[29670, 234]",省,"[12605, 729, 430, 783, 14707, 284, 24899, 11951, 28720, 724, 1130]",province,province
"English: ""delete"" - 中文: ""删""
English: ""hair"" - 中文: ""发""
English: ""summer"" - 中文: ""夏""
English: ""foot"" - 中文: ""足""
English: ""exchange"" - 中文: ""","[29471, 231]",交,"[8877, 720, 28706, 2823, 317, 25768, 439]",exchange,exchange
"English: ""city"" - 中文: ""城""
English: ""point"" - 中文: ""点""
English: ""square"" - 中文: ""方""
English: ""official"" - 中文: ""官""
English: ""middle"" - 中文: ""","[28991, 231]",中,"[25692, 290, 3589, 4986, 8041, 4725, 28719, 5192]",middle,middle
"English: ""exchange"" - 中文: ""交""
English: ""source"" - 中文: ""源""
English: ""example"" - 中文: ""例""
English: ""person"" - 中文: ""人""
English: ""friend"" - 中文: ""","[30060, 232]",友,"[1104, 285, 1832, 6542, 28722, 898]",friend,friend
"English: ""tail"" - 中文: ""尾""
English: ""star"" - 中文: ""星""
English: ""forest"" - 中文: ""林""
English: ""summer"" - 中文: ""夏""
English: ""color"" - 中文: ""","[29395, 235]",色,"[1396, 28717, 3456, 3181, 1001, 990, 1115, 277, 17382]",color,color
"English: ""door"" - 中文: ""门""
English: ""four"" - 中文: ""四""
English: ""flower"" - 中文: ""花""
English: ""section"" - 中文: ""段""
English: ""kind"" - 中文: ""","[29824, 234]",种,"[2112, 7510, 3430, 9186, 446, 12883, 22018, 28729]",kind,kind
"English: ""day"" - 中文: ""日""
English: ""mountain"" - 中文: ""山""
English: ""east"" - 中文: ""东""
English: ""section"" - 中文: ""段""
English: ""judge"" - 中文: ""","[29485, 232]",判,"[14042, 8948, 461, 28768, 10737, 5666, 11866, 4612]",judge,judge
"English: ""cave"" - 中文: ""洞""
English: ""heart"" - 中文: ""心""
English: ""item"" - 中文: ""项""
English: ""net"" - 中文: ""网""
English: ""school"" - 中文: ""","[30069, 233]",校,"[268, 28713, 824, 1543, 2052, 752, 19185, 2452]",school,school
"English: ""one"" - 中文: ""一""
English: ""tower"" - 中文: ""塔""
English: ""snow"" - 中文: ""雪""
English: ""power"" - 中文: ""力""
English: ""structure"" - 中文: ""","[29612, 233]",构,"[1356, 268, 28713, 18048, 4693, 1117, 303, 14664, 341, 1758, 1042, 4500]",structure,structure
"English: ""fire"" - 中文: ""火""
English: ""sun"" - 中文: ""阳""
English: ""dance"" - 中文: ""舞""
English: ""village"" - 中文: ""村""
English: ""tie"" - 中文: ""","[29218, 234]",结,"[17061, 28707, 14628, 261, 5758]",tie,tie
"English: ""speech"" - 中文: ""话""
English: ""cloth"" - 中文: ""布""
English: ""rise"" - 中文: ""起""
English: ""moon"" - 中文: ""月""
English: ""example"" - 中文: ""","[29362, 231]",例,"[7476, 720, 28706, 317, 4174, 2757, 439]",example,example
"English: ""advance"" - 中文: ""进""
English: ""official"" - 中文: ""官""
English: ""red"" - 中文: ""红""
English: ""tie"" - 中文: ""结""
English: ""face"" - 中文: ""","[29181, 236]",面,"[1797, 285, 28722, 6024, 20107, 2105, 3586, 3252]",face,face
"English: ""site"" - 中文: ""址""
English: ""eye"" - 中文: ""目""
English: ""hair"" - 中文: ""发""
English: ""tea"" - 中文: ""茶""
English: ""bridge"" - 中文: ""","[31539, 233]",桥,"[287, 1473, 1170, 14519, 15401, 28726, 9850]",bridge,bridge
"English: ""meeting"" - 中文: ""会""
English: ""village"" - 中文: ""村""
English: ""five"" - 中文: ""五""
English: ""office"" - 中文: ""局""
English: ""item"" - 中文: ""","[29541, 236]",项,"[279, 1751, 613, 378, 2515, 28710, 570]",item,item
"English: ""gold"" - 中文: ""金""
English: ""history"" - 中文: ""史""
English: ""water"" - 中文: ""水""
English: ""power"" - 中文: ""力""
English: ""delete"" - 中文: ""","[29327, 232]",删,"[21750, 6067, 6500, 28715, 340, 882, 281, 5149, 450]",delete,delete
"English: ""rice"" - 中文: ""米""
English: ""gold"" - 中文: ""金""
English: ""tea"" - 中文: ""茶""
English: ""return"" - 中文: ""回""
English: ""group"" - 中文: ""","[30204, 234]",群,"[28721, 847, 2071, 5977, 319, 3063, 25344, 820]",group,group
"English: ""friend"" - 中文: ""友""
English: ""exchange"" - 中文: ""交""
English: ""three"" - 中文: ""三""
English: ""sand"" - 中文: ""沙""
English: ""talent"" - 中文: ""","[30120, 233]",才,"[9234, 28707, 5741, 15642, 261, 14223, 16000, 1100]",talent,talent
"English: ""rock"" - 中文: ""岩""
English: ""speech"" - 中文: ""话""
English: ""power"" - 中文: ""力""
English: ""person"" - 中文: ""人""
English: ""beauty"" - 中文: ""","[29817, 234]",美,"[287, 9689, 28726, 1105, 347, 3605]",beauty,beauty
"English: ""dance"" - 中文: ""舞""
English: ""group"" - 中文: ""群""
English: ""school"" - 中文: ""校""
English: ""hair"" - 中文: ""发""
English: ""platform"" - 中文: ""","[29677, 232]",台,"[10470, 549, 284, 452, 28720, 5181, 24474]",platform,platform
"English: ""song"" - 中文: ""歌""
English: ""cloud"" - 中文: ""云""
English: ""attempt"" - 中文: ""试""
English: ""grid"" - 中文: ""格""
English: ""house"" - 中文: ""","[31229, 232]",屋,"[295, 2124, 5995, 6186, 2134, 7463, 11331, 28716]",house,house
"English: ""official"" - 中文: ""官""
English: ""net"" - 中文: ""网""
English: ""mother"" - 中文: ""母""
English: ""mountain"" - 中文: ""山""
English: ""sun"" - 中文: ""","[30230, 236]",阳,"[19875, 268, 28713, 519, 2913, 4376]",sun,sun
"English: ""language"" - 中文: ""语""
English: ""four"" - 中文: ""四""
English: ""five"" - 中文: ""五""
English: ""strip"" - 中文: ""条""
English: ""meeting"" - 中文: ""","[29179, 231]",会,"[290, 528, 5283, 28719, 26665, 2647, 1127]",meeting,meeting
"English: ""pair"" - 中文: ""双""
English: ""square"" - 中文: ""方""
English: ""attempt"" - 中文: ""试""
English: ""part"" - 中文: ""部""
English: ""history"" - 中文: ""","[30214, 232]",史,"[3340, 295, 12014, 4264, 516, 15205, 2008, 6575, 16355, 5365, 28716]",history,history
"English: ""station"" - 中文: ""站""
English: ""delete"" - 中文: ""删""
English: ""example"" - 中文: ""例""
English: ""cloth"" - 中文: ""布""
English: ""valley"" - 中文: ""","[30894, 235]",谷,"[363, 17682, 1414, 28728, 1052, 4536, 3026]",valley,valley
"English: ""item"" - 中文: ""项""
English: ""city"" - 中文: ""城""
English: ""structure"" - 中文: ""构""
English: ""bag"" - 中文: ""包""
English: ""square"" - 中文: ""","[29082, 233]",方,"[4524, 268, 28713, 7930, 21627, 18328, 4791]",square,square
"English: ""face"" - 中文: ""面""
English: ""structure"" - 中文: ""构""
English: ""shop"" - 中文: ""店""
English: ""item"" - 中文: ""项""
English: ""generation"" - 中文: ""","[29314, 231]",代,"[490, 17198, 1350, 319, 4506, 28721, 2383, 8342, 2970, 2652]",generation,generation
"English: ""dance"" - 中文: ""舞""
English: ""speech"" - 中文: ""话""
English: ""forest"" - 中文: ""林""
English: ""time"" - 中文: ""时""
English: ""south"" - 中文: ""","[29680, 232]",南,"[17465, 268, 28713, 667, 6287, 579, 5271]",south,south
"English: ""line"" - 中文: ""线""
English: ""forest"" - 中文: ""林""
English: ""fruit"" - 中文: ""果""
English: ""official"" - 中文: ""官""
English: ""virtue"" - 中文: ""","[30371, 232]",德,"[9306, 363, 5219, 28114, 24885, 28728, 7692, 3074, 27590]",virtue,virtue
"English: ""water"" - 中文: ""水""
English: ""painting"" - 中文: ""画""
English: ""head"" - 中文: ""头""
English: ""two"" - 中文: ""二""
English: ""tribe"" - 中文: ""","[30006, 233]",族,"[25315, 467, 2629, 28707, 11309, 261, 434, 13862]",tribe,tribe
"English: ""rice"" - 中文: ""米""
English: ""painting"" - 中文: ""画""
English: ""book"" - 中文: ""书""
English: ""speed"" - 中文: ""速""
English: ""city"" - 中文: ""","[29727, 232]",城,"[2990, 18373, 28717, 5963, 7366, 21990, 277, 1189]",city,city
"English: ""beauty"" - 中文: ""美""
English: ""dance"" - 中文: ""舞""
English: ""judge"" - 中文: ""判""
English: ""face"" - 中文: ""面""
English: ""language"" - 中文: ""","[29892, 235]",语,"[305, 2220, 11904, 9848, 26573, 3842, 4730, 543, 28714, 7411]",language,language
"English: ""east"" - 中文: ""东""
English: ""friend"" - 中文: ""友""
English: ""water"" - 中文: ""水""
English: ""six"" - 中文: ""六""
English: ""speed"" - 中文: ""","[30029, 236]",速,"[268, 28713, 886, 1886, 668, 4975, 12549, 14500]",speed,speed
"English: ""snow"" - 中文: ""雪""
English: ""tail"" - 中文: ""尾""
English: ""flower"" - 中文: ""花""
English: ""sea"" - 中文: ""海""
English: ""ground"" - 中文: ""","[29146, 232]",地,"[28721, 847, 3414, 5977, 319, 25344, 820, 2812]",ground,ground
"English: ""snow"" - 中文: ""雪""
English: ""version"" - 中文: ""版""
English: ""three"" - 中文: ""三""
English: ""ocean"" - 中文: ""洋""
English: ""advance"" - 中文: ""","[29258, 235]",进,"[10925, 8670, 28708, 264, 2057, 616, 316]",advance,advance
"English: ""summer"" - 中文: ""夏""
English: ""station"" - 中文: ""站""
English: ""painting"" - 中文: ""画""
English: ""rock"" - 中文: ""岩""
English: ""attempt"" - 中文: ""","[29592, 235]",试,"[270, 28708, 4236, 264, 1061, 438, 998, 24054]",attempt,attempt
"English: ""heart"" - 中文: ""心""
English: ""tower"" - 中文: ""塔""
English: ""foot"" - 中文: ""足""
English: ""lake"" - 中文: ""湖""
English: ""defeat"" - 中文: ""","[29384, 235]",败,"[801, 28715, 340, 15286, 281, 8464, 1270, 450]",defeat,defeat
"English: ""lake"" - 中文: ""湖""
English: ""five"" - 中文: ""五""
English: ""head"" - 中文: ""头""
English: ""horse"" - 中文: ""马""
English: ""tail"" - 中文: ""","[30473, 232]",尾,"[28707, 8675, 261, 11557, 14223, 1100]",tail,tail
"English: ""four"" - 中文: ""四""
English: ""horse"" - 中文: ""马""
English: ""ground"" - 中文: ""地""
English: ""star"" - 中文: ""星""
English: ""mother"" - 中文: ""","[30518, 233]",母,"[290, 3057, 16322, 2808, 28719, 3418, 13710, 5326]",mother,mother
"English: ""sound"" - 中文: ""音""
English: ""ocean"" - 中文: ""洋""
English: ""rock"" - 中文: ""岩""
English: ""child"" - 中文: ""子""
English: ""east"" - 中文: ""","[29717, 231]",东,"[28706, 1897, 24294, 11062, 317, 9005]",east,east
"English: ""pair"" - 中文: ""双""
English: ""door"" - 中文: ""门""
English: ""day"" - 中文: ""日""
English: ""hundred"" - 中文: ""百""
English: ""return"" - 中文: ""","[29034, 232]",回,"[28712, 604, 1699, 807, 408, 1441, 312, 267]",return,return
"English: ""office"" - 中文: ""局""
English: ""platform"" - 中文: ""台""
English: ""rock"" - 中文: ""岩""
English: ""talent"" - 中文: ""才""
English: ""speech"" - 中文: ""","[29456, 235]",话,"[268, 28713, 886, 1886, 668, 8666, 14500]",speech,speech
"English: ""attempt"" - 中文: ""试""
English: ""painting"" - 中文: ""画""
English: ""face"" - 中文: ""面""
English: ""fruit"" - 中文: ""果""
English: ""child"" - 中文: ""","[29169, 232]",子,"[1502, 20484, 28717, 4657, 484, 338, 4416, 277]",child,child
"English: ""street"" - 中文: ""街""
English: ""law"" - 中文: ""法""
English: ""thousand"" - 中文: ""千""
English: ""face"" - 中文: ""面""
English: ""tower"" - 中文: ""","[31166, 232]",塔,"[28707, 298, 15894, 261, 11201, 532]",tower,tower
"English: ""rock"" - 中文: ""岩""
English: ""star"" - 中文: ""星""
English: ""lake"" - 中文: ""湖""
English: ""official"" - 中文: ""官""
English: ""hair"" - 中文: ""","[29099, 232]",发,"[295, 3691, 3631, 2799, 28716]",hair,hair
"English: ""tower"" - 中文: ""塔""
English: ""tail"" - 中文: ""尾""
English: ""word"" - 中文: ""字""
English: ""machine"" - 中文: ""机""
English: ""household"" - 中文: ""","[29106, 233]",户,"[295, 2124, 13634, 5995, 6186, 2134, 7463, 11331, 28716]",household,household
"English: ""strip"" - 中文: ""条""
English: ""province"" - 中文: ""省""
English: ""example"" - 中文: ""例""
English: ""version"" - 中文: ""版""
English: ""person"" - 中文: ""","[29086, 231]",人,"[3708, 660, 1338, 9701, 284, 386, 757, 4837, 28720, 487]",person,person
"English: ""ocean"" - 中文: ""洋""
English: ""seat"" - 中文: ""座""
English: ""history"" - 中文: ""史""
English: ""law"" - 中文: ""法""
English: ""section"" - 中文: ""","[29390, 233]",段,"[268, 28713, 3249, 8261, 5267, 331, 427, 4211, 3007, 23863]",section,section
"English: ""school"" - 中文: ""校""
English: ""painting"" - 中文: ""画""
English: ""law"" - 中文: ""法""
English: ""tie"" - 中文: ""结""
English: ""official"" - 中文: ""","[30639, 232]",官,"[2771, 289, 28709, 302, 805, 1009, 1769, 5189]",official,official
"English: ""red"" - 中文: ""红""
English: ""time"" - 中文: ""时""
English: ""flower"" - 中文: ""花""
English: ""platform"" - 中文: ""台""
English: ""hundred"" - 中文: ""","[30421, 234]",百,"[295, 13101, 9538, 8275, 28716, 4682]",hundred,hundred
"English: ""cloud"" - 中文: ""云""
English: ""child"" - 中文: ""子""
English: ""kind"" - 中文: ""种""
English: ""line"" - 中文: ""线""
English: ""office"" - 中文: ""","[29978, 232]",局,"[4007, 2771, 289, 28709, 302, 805, 1009, 1769]",office,office
"English: ""valley"" - 中文: ""谷""
English: ""day"" - 中文: ""日""
English: ""spring"" - 中文: ""春""
English: ""horse"" - 中文: ""马""
English: ""rock"" - 中文: ""","[31581, 232]",岩,"[11697, 28712, 311, 712, 4463, 16013, 408]",rock,rock
"English: ""structure"" - 中文: ""构""
English: ""pond"" - 中文: ""池""
English: ""item"" - 中文: ""项""
English: ""office"" - 中文: ""局""
English: ""rise"" - 中文: ""","[29676, 235]",起,"[8418, 28712, 3191, 373, 24035, 408, 6599, 3665]",rise,rise
"English: ""structure"" - 中文: ""构""
English: ""child"" - 中文: ""子""
English: ""foot"" - 中文: ""足""
English: ""four"" - 中文: ""四""
English: ""left"" - 中文: ""","[29907, 232]",左,"[305, 1749, 462, 291, 1828, 28714]",left,left
"English: ""rock"" - 中文: ""岩""
English: ""generation"" - 中文: ""代""
English: ""speed"" - 中文: ""速""
English: ""north"" - 中文: ""北""
English: ""sound"" - 中文: ""","[29838, 236]",音,"[268, 28713, 667, 2622, 13752, 579, 5271]",sound,sound
"English: ""two"" - 中文: ""二""
English: ""tail"" - 中文: ""尾""
English: ""water"" - 中文: ""水""
English: ""judge"" - 中文: ""判""
English: ""power"" - 中文: ""","[29588, 232]",力,"[6468, 284, 2345, 1982, 28720, 1627, 15625, 5323]",power,power
"English: ""day"" - 中文: ""日""
English: ""speed"" - 中文: ""速""
English: ""source"" - 中文: ""源""
English: ""school"" - 中文: ""校""
English: ""summer"" - 中文: ""","[30910, 232]",夏,"[268, 28713, 2648, 1801, 519, 5561, 2913]",summer,summer


==> figures/mistral-7b-v1/translation/7b_fr_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""genre"" - Deutsch: ""Art""
Français: ""huit"" - Deutsch: ""acht""
Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""nuage"" - Deutsch: ""","[12840, 394, 20093, 28780]",Wolke,"[6945, 8180, 23390, 28717, 277, 512, 533]",cloud,nuage
"Français: ""sud"" - Deutsch: ""Süden""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""sac"" - Deutsch: ""","[14247, 28738, 320]",Tasche,"[28726, 19001, 3175, 6635, 15771, 287]",bag,sac
"Français: ""champ"" - Deutsch: ""Feld""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""bouche"" - Deutsch: ""","[24887, 351, 15818, 28755, 10495]",Mund,"[28719, 5326, 290, 3418, 5108, 20123, 22182]",mouth,bouche
"Français: ""temps"" - Deutsch: ""Zeit""
Français: ""cœur"" - Deutsch: ""Herz""
Français: ""un"" - Deutsch: ""eins""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""sol"" - Deutsch: ""","[18555, 28760, 6681, 365, 3268]",Boden,"[667, 14315, 268, 28713, 579]",soil,sol
"Français: ""section"" - Deutsch: ""Abschnitt""
Français: ""huit"" - Deutsch: ""acht""
Français: ""étoile"" - Deutsch: ""Stern""
Français: ""ligne"" - Deutsch: ""Linie""
Français: ""montagne"" - Deutsch: ""","[3574, 1739, 14813, 28760, 3405, 365, 23531]",Berg,"[28719, 5326, 290, 4766, 3418, 13022, 10660, 22182]",mountain,montagne
"Français: ""paire"" - Deutsch: ""Paar""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""cœur"" - Deutsch: ""","[2428, 22026, 382, 650, 2584, 28769, 18078]",Herz,"[28716, 400, 14754, 3934, 3031, 295, 265]",heart,cœur
"Français: ""gauche"" - Deutsch: ""links""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""pied"" - Deutsch: ""Fuß""
Français: ""jour"" - Deutsch: ""","[14247, 28738, 12996, 320, 4450]",Tag,"[28715, 1370, 1705, 1466, 1866, 281]",day,jour
"Français: ""tribu"" - Deutsch: ""Stamm""
Français: ""bourse"" - Deutsch: ""Börse""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""étoile"" - Deutsch: ""","[6732, 26103, 662, 318, 28735, 2349, 718]",Stern,"[6514, 7890, 268, 20295, 28713, 303, 4580, 341]",star,étoile
"Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""école"" - Deutsch: ""Schule""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""ressort"" - Deutsch: ""","[28765, 5980, 4615, 12969, 401, 22377]",Feder,"[7378, 22694, 7474, 7558, 668, 268, 28713, 886]",spring,ressort
"Français: ""neige"" - Deutsch: ""Schnee""
Français: ""un"" - Deutsch: ""eins""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""est"" - Deutsch: ""Osten""
Français: ""lune"" - Deutsch: ""","[7115, 6885, 7672, 3217, 351, 28755, 24603]",Mond,"[28719, 5326, 290, 3418, 11375]",moon,lune
"Français: ""vallée"" - Deutsch: ""Tal""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""lac"" - Deutsch: ""See""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""bois"" - Deutsch: ""","[10488, 382, 4170, 28584, 28769]",Holz,"[28727, 809, 4871, 14277, 4768, 275]",wood,bois
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""soleil"" - Deutsch: ""Sonne""
Français: ""pouvoir"" - Deutsch: ""Macht""
Français: ""pont"" - Deutsch: ""Brücke""
Français: ""village"" - Deutsch: ""","[27577, 4957, 384, 28757, 2378, 10707]",Dorf,"[6435, 28728, 5219, 16767, 25521, 3074, 4314, 363]",village,village
"Français: ""riz"" - Deutsch: ""Reis""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""pont"" - Deutsch: ""Brücke""
Français: ""forêt"" - Deutsch: ""","[394, 24867, 6418, 28780, 24050]",Wald,"[2417, 285, 8613, 354, 994, 902, 1392, 28722, 12459]",forest,forêt
"Français: ""enfant"" - Deutsch: ""Kind""
Français: ""loi"" - Deutsch: ""Gesetz""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""point"" - Deutsch: ""Punkt""
Français: ""grille"" - Deutsch: ""","[6622, 28777, 27903, 420]",Gitter,"[15854, 319, 820, 10541, 28721, 9544, 847]",grid,grille
"Français: ""bois"" - Deutsch: ""Holz""
Français: ""couleur"" - Deutsch: ""Farbe""
Français: ""cœur"" - Deutsch: ""Herz""
Français: ""école"" - Deutsch: ""Schule""
Français: ""chanson"" - Deutsch: ""","[28758, 27566, 11469, 9020, 393]",Lied,"[667, 1265, 4034, 268, 1966, 28713, 579]",song,chanson
"Français: ""rouge"" - Deutsch: ""rot""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""étang"" - Deutsch: ""","[320, 8946, 28738, 2263]",Teich,"[766, 1627, 284, 28720, 19571, 2345, 17984]",pond,étang
"Français: ""supprimer"" - Deutsch: ""löschen""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""site"" - Deutsch: ""Standort""
Français: ""loi"" - Deutsch: ""","[11461, 2404, 28777, 420, 5909]",Gesetz,"[2220, 543, 2309, 28714, 305, 10656]",law,loi
"Français: ""ville"" - Deutsch: ""Stadt""
Français: ""trois"" - Deutsch: ""drei""
Français: ""cheval"" - Deutsch: ""Pferd""
Français: ""sept"" - Deutsch: ""sieben""
Français: ""onde"" - Deutsch: ""","[6824, 394, 2324, 10699, 816, 28780, 4673]",Welle,"[4985, 7078, 21884, 28727, 275, 8333]",wave,onde
"Français: ""tour"" - Deutsch: ""Turm""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""océan"" - Deutsch: ""","[28762, 28321, 451]",Ozean,"[13993, 289, 402, 28709, 17918]",ocean,océan
"Français: ""enfant"" - Deutsch: ""Kind""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""province"" - Deutsch: ""Provinz""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""grotte"" - Deutsch: ""","[18137, 382, 28769]",Höhle,"[2591, 7913, 17630, 28717, 277, 25553]",cave,grotte
"Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""maison"" - Deutsch: ""Haus""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""temps"" - Deutsch: ""Zeit""
Français: ""mer"" - Deutsch: ""","[7121, 2597, 351, 28755]",Meer,"[331, 28713, 268, 18324, 6163, 427]",sea,mer
"Français: ""neige"" - Deutsch: ""Schnee""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""queue"" - Deutsch: ""Schwanz""
Français: ""bureau"" - Deutsch: ""Büro""
Français: ""lac"" - Deutsch: ""","[318, 28735, 3868, 1091, 7992, 1980]",See,"[14411, 2220, 543, 28714, 305]",lake,lac
"Français: ""tour"" - Deutsch: ""Turm""
Français: ""fleur"" - Deutsch: ""Blume""
Français: ""est"" - Deutsch: ""Osten""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""source"" - Deutsch: ""","[2332, 1186, 6018, 7774, 2190, 28824]",Quelle,"[667, 18193, 2832, 5271, 268, 28713, 579, 1394]",source,source
"Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""point"" - Deutsch: ""","[24413, 28753, 367, 23078, 22495]",Punkt,"[19325, 1627, 284, 28720, 2345, 1305, 2275]",point,point
"Français: ""neuf"" - Deutsch: ""neun""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""étoile"" - Deutsch: ""Stern""
Français: ""pont"" - Deutsch: ""Brücke""
Français: ""gare"" - Deutsch: ""","[25774, 28760, 9236, 365, 20057]",Bahnhof,"[6514, 19849, 765, 268, 20295, 28713, 5975, 303, 341, 5086]",station,gare
"Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""gauche"" - Deutsch: ""links""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""riz"" - Deutsch: ""","[28754, 399, 1925, 1298]",Reis,"[17566, 3191, 13825, 28712, 373, 408, 1491, 14037]",rice,riz
"Français: ""gauche"" - Deutsch: ""links""
Français: ""neige"" - Deutsch: ""Schnee""
Français: ""gare"" - Deutsch: ""Bahnhof""
Français: ""partie"" - Deutsch: ""Teil""
Français: ""ligne"" - Deutsch: ""","[28758, 14112, 27566, 11469, 6678, 393]",Linie,"[1081, 635, 1407, 12893, 1144, 28714, 305, 2294]",line,ligne
"Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""un"" - Deutsch: ""eins""
Français: ""lac"" - Deutsch: ""See""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""fleur"" - Deutsch: ""","[4919, 28760, 365, 2025]",Blume,"[285, 4699, 972, 14994, 4356, 28722, 2175, 1134]",flower,fleur
"Français: ""trois"" - Deutsch: ""drei""
Français: ""carré"" - Deutsch: ""Quadrat""
Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""thé"" - Deutsch: ""","[320, 8946, 28738, 2263]",Tee,"[711, 424, 261, 9510, 28707]",tea,thé
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""huit"" - Deutsch: ""acht""
Français: ""paire"" - Deutsch: ""Paar""
Français: ""pied"" - Deutsch: ""","[28765, 11857, 21309, 401]",Fuß,"[285, 3331, 19222, 8014, 902, 6479, 28722, 12459]",foot,pied
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""est"" - Deutsch: ""Osten""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""porte"" - Deutsch: ""","[28738, 320]",Tür,"[2251, 9405, 28715, 2432, 511, 281]",door,porte
"Français: ""sac"" - Deutsch: ""Tasche""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""neige"" - Deutsch: ""","[318, 28735, 3224, 1609, 9979, 2522]",Schnee,"[6713, 7899, 2502, 268, 28713]",snow,neige
"Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""forêt"" - Deutsch: ""Wald""
Français: ""été"" - Deutsch: ""Sommer""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""cheval"" - Deutsch: ""","[28753, 367, 17458]",Pferd,"[28716, 7947, 1752, 3292, 2124, 295, 10691, 7463]",horse,cheval
"Français: ""étang"" - Deutsch: ""Teich""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""neige"" - Deutsch: ""Schnee""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""un"" - Deutsch: ""","[317, 1796, 28706, 17392]",eins,"[624, 356, 289, 28709, 266, 538]",one,un
"Français: ""machine"" - Deutsch: ""Maschine""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""exemple"" - Deutsch: ""Beispiel""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""deux"" - Deutsch: ""","[12229, 12912, 8047, 9098, 686, 28764]",zwei,"[989, 261, 2323, 7307, 28707, 10861]",two,deux
"Français: ""huit"" - Deutsch: ""acht""
Français: ""est"" - Deutsch: ""Osten""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""fleur"" - Deutsch: ""Blume""
Français: ""trois"" - Deutsch: ""","[2922, 28715, 21808, 1605, 15898, 281]",drei,"[6955, 261, 1712, 16480, 362, 28707, 306]",three,trois
"Français: ""bande"" - Deutsch: ""Streifen""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""quatre"" - Deutsch: ""","[28728, 11198, 5219, 3074, 14304, 14895, 363]",vier,"[19893, 285, 14171, 2308, 902, 28722, 12459]",four,quatre
"Français: ""étoile"" - Deutsch: ""Stern""
Français: ""montagne"" - Deutsch: ""Berg""
Français: ""maison"" - Deutsch: ""Haus""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""huit"" - Deutsch: ""","[28708, 323, 264, 4755, 595, 1183]",acht,"[5435, 317, 23893, 28706, 17392]",eight,huit
"Français: ""grille"" - Deutsch: ""Gitter""
Français: ""juge"" - Deutsch: ""Richter""
Français: ""visage"" - Deutsch: ""Gesicht""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""dix"" - Deutsch: ""","[6797, 1374, 686, 28764]",zehn,"[711, 424, 261, 3095, 28707, 1210]",ten,dix
"Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""rouge"" - Deutsch: ""rot""
Français: ""source"" - Deutsch: ""Quelle""
Français: ""siège"" - Deutsch: ""Sitz""
Français: ""tête"" - Deutsch: ""","[14020, 524, 28796]",Kopf,"[28716, 400, 1335, 1811, 295, 265]",head,tête
"Français: ""école"" - Deutsch: ""Schule""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""bande"" - Deutsch: ""","[662, 318, 28735, 3838, 718, 3490, 4589]",Streifen,"[15039, 4216, 18184, 1042, 268, 1117, 28713, 26229, 303, 341]",strip,bande
"Français: ""queue"" - Deutsch: ""Schwanz""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""tribu"" - Deutsch: ""Stamm""
Français: ""rue"" - Deutsch: ""","[12360, 662, 318, 28735, 3838, 718, 3490]",Straße,"[2811, 12776, 1042, 28713, 268, 1117, 5948, 303, 341]",street,rue
"Français: ""siège"" - Deutsch: ""Sitz""
Français: ""trois"" - Deutsch: ""drei""
Français: ""cheval"" - Deutsch: ""Pferd""
Français: ""bourse"" - Deutsch: ""Börse""
Français: ""partie"" - Deutsch: ""","[13422, 320, 8946, 28738, 2263]",Teil,"[1732, 5881, 284, 28720, 940, 744, 4083, 1389]",part,partie
"Français: ""riz"" - Deutsch: ""Reis""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""six"" - Deutsch: ""sechs""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""œil"" - Deutsch: ""","[9779, 28741, 21575, 330, 3219]",Auge,"[5421, 317, 1437, 1746, 28706]",eye,œil
"Français: ""grille"" - Deutsch: ""Gitter""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""champ"" - Deutsch: ""","[28765, 5980, 4615, 401, 11659]",Feld,"[1834, 285, 2222, 7971, 6407, 28722]",field,champ
"Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""province"" - Deutsch: ""Provinz""
Français: ""source"" - Deutsch: ""Quelle""
Français: ""site"" - Deutsch: ""","[662, 318, 9034, 28735, 11934, 7613, 718, 23019]",Standort,"[10041, 1943, 2144, 4043, 3455, 268, 28713]",site,site
"Français: ""montagne"" - Deutsch: ""Berg""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""rouge"" - Deutsch: ""rot""
Français: ""mot"" - Deutsch: ""","[22366, 394, 20093, 28780]",Wort,"[28727, 809, 22493, 2186, 14277, 1045, 1707, 275]",word,mot
"Français: ""fleur"" - Deutsch: ""Blume""
Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""cheval"" - Deutsch: ""Pferd""
Français: ""chanson"" - Deutsch: ""Lied""
Français: ""paire"" - Deutsch: ""","[8144, 28753, 367]",Paar,"[5881, 284, 28720, 4083, 5964, 10402]",pair,paire
"Français: ""jour"" - Deutsch: ""Tag""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""siège"" - Deutsch: ""","[20809, 318, 28735, 8693]",Sitz,"[331, 7278, 28713, 268, 18324, 6163, 427]",seat,siège
"Français: ""neige"" - Deutsch: ""Schnee""
Français: ""tour"" - Deutsch: ""Turm""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""lumière"" - Deutsch: ""","[28758, 27566, 11469, 8851, 393]",Licht,"[18985, 635, 2061, 3646, 1144, 4310, 28714, 305]",light,lumière
"Français: ""pied"" - Deutsch: ""Fuß""
Français: ""un"" - Deutsch: ""eins""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""nord"" - Deutsch: ""","[418, 28759, 2501, 1770, 4953, 8402]",Norden,"[1510, 307, 708, 6120, 28711, 18651, 27737, 4678]",north,nord
"Français: ""exemple"" - Deutsch: ""Beispiel""
Français: ""mer"" - Deutsch: ""Meer""
Français: ""pouvoir"" - Deutsch: ""Macht""
Français: ""queue"" - Deutsch: ""Schwanz""
Français: ""machine"" - Deutsch: ""","[351, 9183, 6068, 28755, 20494]",Maschine,"[28719, 290, 19569, 8505, 7502, 4128, 8338, 705, 5599]",machine,machine
"Français: ""vallée"" - Deutsch: ""Tal""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""temps"" - Deutsch: ""","[28828, 1054, 10740, 4891]",Zeit,"[261, 7452, 1536, 17061, 5758, 5104, 28707, 727]",time,temps
"Français: ""visage"" - Deutsch: ""Gesicht""
Français: ""six"" - Deutsch: ""sechs""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""province"" - Deutsch: ""","[3393, 7133, 28753, 1921, 367, 18325, 933, 1133]",Provinz,"[729, 430, 284, 12605, 28720, 1130, 11951, 14707, 783, 24899, 724]",province,province
"Français: ""trois"" - Deutsch: ""drei""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""pouvoir"" - Deutsch: ""Macht""
Français: ""bourse"" - Deutsch: ""","[28760, 365]",Börse,"[25768, 317, 720, 439, 28706, 8877, 2823]",exchange,bourse
"Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""genre"" - Deutsch: ""Art""
Français: ""bureau"" - Deutsch: ""Büro""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""milieu"" - Deutsch: ""","[28755, 6684, 351, 13609]",Mitte,"[28719, 8041, 290, 4986, 3589, 4725, 5192, 25692]",middle,milieu
"Français: ""paire"" - Deutsch: ""Paar""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""trois"" - Deutsch: ""drei""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""couleur"" - Deutsch: ""","[28765, 12594, 8549, 401]",Farbe,"[17382, 1396, 1001, 990, 1115, 28717, 277, 3456, 3181]",color,couleur
"Français: ""montagne"" - Deutsch: ""Berg""
Français: ""lune"" - Deutsch: ""Mond""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""genre"" - Deutsch: ""","[10363, 1364, 3951, 28741, 1010, 330]",Art,"[3430, 446, 22018, 9186, 2112, 28729, 12883, 7510]",kind,genre
"Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""juge"" - Deutsch: ""","[4656, 15983, 24447, 399, 28754]",Richter,"[28768, 8948, 11866, 461, 5666, 4612, 10737, 14042]",judge,juge
"Français: ""sac"" - Deutsch: ""Tasche""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""trois"" - Deutsch: ""drei""
Français: ""école"" - Deutsch: ""","[21494, 318, 28735, 3224, 1609, 9979, 2522]",Schule,"[2052, 824, 1543, 268, 752, 28713, 19185, 2452]",school,école
"Français: ""tête"" - Deutsch: ""Kopf""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""cravate"" - Deutsch: ""","[524, 7787, 28796]",Krawatte,"[261, 17061, 14628, 5758, 28707]",tie,cravate
"Français: ""ligne"" - Deutsch: ""Linie""
Français: ""lune"" - Deutsch: ""Mond""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""exemple"" - Deutsch: ""","[3574, 1739, 28760, 17457, 365]",Beispiel,"[2757, 4174, 317, 7476, 720, 439, 28706]",example,exemple
"Français: ""mille"" - Deutsch: ""tausend""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""ligne"" - Deutsch: ""Linie""
Français: ""visage"" - Deutsch: ""","[11461, 2404, 28777, 420, 5909]",Gesicht,"[3586, 285, 3252, 6024, 1797, 20107, 2105, 28722]",face,visage
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""section"" - Deutsch: ""Abschnitt""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""pont"" - Deutsch: ""","[28760, 1896, 365, 7038]",Brücke,"[1170, 28726, 14519, 9850, 15401, 1473, 287]",bridge,pont
"Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""point"" - Deutsch: ""Punkt""
Français: ""site"" - Deutsch: ""Standort""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""supprimer"" - Deutsch: ""","[28714, 305]",löschen,"[450, 28715, 6067, 340, 5149, 882, 6500, 21750, 281]",delete,supprimer
"Français: ""été"" - Deutsch: ""Sommer""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""genre"" - Deutsch: ""Art""
Français: ""six"" - Deutsch: ""sechs""
Français: ""groupe"" - Deutsch: ""","[15296, 28777, 7406, 1778, 420]",Gruppe,"[5977, 319, 820, 3063, 28721, 2071, 25344, 847]",group,groupe
"Français: ""mille"" - Deutsch: ""tausend""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""mer"" - Deutsch: ""Meer""
Français: ""beauté"" - Deutsch: ""","[318, 28735, 3224, 1609, 9979, 2522]",Schönheit,"[3605, 28726, 1105, 347, 9689, 287]",beauty,beauté
"Français: ""soleil"" - Deutsch: ""Sonne""
Français: ""forêt"" - Deutsch: ""Wald""
Français: ""mer"" - Deutsch: ""Meer""
Français: ""province"" - Deutsch: ""Provinz""
Français: ""plate-forme"" - Deutsch: ""","[2249, 28753, 367, 1641]",Plattform,"[284, 28720, 5181, 452, 10470, 549, 24474]",platform,plate-forme
"Français: ""fleur"" - Deutsch: ""Blume""
Français: ""été"" - Deutsch: ""Sommer""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""lac"" - Deutsch: ""See""
Français: ""maison"" - Deutsch: ""","[382, 7737, 28769, 26135, 21209]",Haus,"[28716, 2134, 6186, 2124, 5995, 11331, 295, 7463]",house,maison
"Français: ""machine"" - Deutsch: ""Maschine""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""source"" - Deutsch: ""Quelle""
Français: ""soleil"" - Deutsch: ""","[7179, 5142, 318, 28735, 1537]",Sonne,"[2913, 19875, 268, 28713, 4376, 519]",sun,soleil
"Français: ""mer"" - Deutsch: ""Meer""
Français: ""couleur"" - Deutsch: ""Farbe""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""bois"" - Deutsch: ""Holz""
Français: ""histoire"" - Deutsch: ""","[11461, 16088, 28777, 10520, 420, 2404, 5909]",Geschichte,"[3340, 12014, 28716, 516, 2008, 15205, 16355, 6575, 295, 4264, 5365]",history,histoire
"Français: ""quatre"" - Deutsch: ""vier""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""vallée"" - Deutsch: ""","[14247, 10677, 28738, 320]",Tal,"[3026, 17682, 4536, 28728, 1052, 1414, 363]",valley,vallée
"Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""lac"" - Deutsch: ""See""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""carré"" - Deutsch: ""","[2332, 1186, 2190, 28824]",Quadrat,"[21627, 18328, 4791, 7930, 268, 4524, 28713]",square,carré
"Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""paire"" - Deutsch: ""Paar""
Français: ""cœur"" - Deutsch: ""Herz""
Français: ""gauche"" - Deutsch: ""links""
Français: ""sud"" - Deutsch: ""","[318, 28735, 24365, 21449]",Süden,"[6287, 667, 5271, 268, 17465, 28713, 579]",south,sud
"Français: ""vallée"" - Deutsch: ""Tal""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""rouge"" - Deutsch: ""rot""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""vertu"" - Deutsch: ""","[16063, 28738, 320]",Tugend,"[28728, 9306, 5219, 28114, 3074, 27590, 24885, 7692, 363]",virtue,vertu
"Français: ""thé"" - Deutsch: ""Tee""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""tour"" - Deutsch: ""Turm""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""tribu"" - Deutsch: ""","[662, 318, 28735, 718, 23019]",Stamm,"[467, 2629, 261, 434, 13862, 25315, 11309, 28707]",tribe,tribu
"Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""supprimer"" - Deutsch: ""löschen""
Français: ""ville"" - Deutsch: ""","[11363, 662, 318, 28735, 4988, 718, 23019]",Stadt,"[21990, 1189, 2990, 5963, 28717, 18373, 277, 7366]",city,ville
"Français: ""enfant"" - Deutsch: ""Kind""
Français: ""visage"" - Deutsch: ""Gesicht""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""vitesse"" - Deutsch: ""","[11461, 28777, 10520, 420, 2404, 5909]",Geschwindigkeit,"[14500, 4975, 12549, 1886, 668, 268, 28713, 886]",speed,vitesse
"Français: ""point"" - Deutsch: ""Punkt""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""sol"" - Deutsch: ""","[18555, 28760, 6681, 365, 3268]",Boden,"[5977, 319, 820, 3414, 2812, 28721, 25344, 847]",ground,sol
"Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""siège"" - Deutsch: ""Sitz""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""bourse"" - Deutsch: ""Börse""
Français: ""tentative"" - Deutsch: ""","[2927, 12433, 5760, 25423, 13343, 28790, 550]",Versuch,"[438, 28708, 1061, 998, 24054, 264, 270, 4236]",attempt,tentative
"Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""beauté"" - Deutsch: ""Schönheit""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""défaite"" - Deutsch: ""","[27805, 18001, 418, 28759, 26468]",Niederlage,"[450, 28715, 1270, 340, 801, 8464, 15286, 281]",defeat,défaite
"Français: ""sol"" - Deutsch: ""Boden""
Français: ""gauche"" - Deutsch: ""links""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""queue"" - Deutsch: ""","[16260, 318, 28735, 3224, 1609, 9979, 2522]",Schwanz,"[11557, 261, 1100, 14223, 8675, 28707]",tail,queue
"Français: ""un"" - Deutsch: ""eins""
Français: ""été"" - Deutsch: ""Sommer""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""mère"" - Deutsch: ""","[24887, 16969, 11874, 351, 28755, 10495]",Mutter,"[28719, 5326, 16322, 13710, 290, 3418, 2808, 3057]",mother,mère
"Français: ""couleur"" - Deutsch: ""Farbe""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""est"" - Deutsch: ""","[28762, 23547, 18220, 9449, 451]",Osten,"[24294, 1897, 317, 9005, 11062, 28706]",east,est
"Français: ""point"" - Deutsch: ""Punkt""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""discours"" - Deutsch: ""","[7516, 399, 1925, 3690, 28754, 1298]",Rede,"[14500, 1886, 668, 268, 28713, 886, 8666]",speech,discours
"Français: ""bouche"" - Deutsch: ""Mund""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""sept"" - Deutsch: ""sieben""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""enfant"" - Deutsch: ""","[13848, 22485, 524, 26137, 6660, 28796]",Kind,"[4416, 28717, 338, 277, 4657, 20484, 484, 1502]",child,enfant
"Français: ""village"" - Deutsch: ""Dorf""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""neuf"" - Deutsch: ""neun""
Français: ""dix"" - Deutsch: ""zehn""
Français: ""tour"" - Deutsch: ""","[16063, 28348, 6372, 28738, 320]",Turm,"[15894, 261, 532, 11201, 28707, 298]",tower,tour
"Français: ""mer"" - Deutsch: ""Meer""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""ménage"" - Deutsch: ""","[382, 7737, 28769, 26135, 21209]",Haushalt,"[28716, 2134, 6186, 2124, 5995, 13634, 11331, 295, 7463]",household,ménage
"Français: ""beauté"" - Deutsch: ""Schönheit""
Français: ""temps"" - Deutsch: ""Zeit""
Français: ""gare"" - Deutsch: ""Bahnhof""
Français: ""six"" - Deutsch: ""sechs""
Français: ""section"" - Deutsch: ""","[6570, 15521, 12709, 28741, 2484, 330]",Abschnitt,"[331, 3249, 8261, 23863, 3007, 268, 28713, 5267, 4211, 427]",section,section
"Français: ""tête"" - Deutsch: ""Kopf""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""bois"" - Deutsch: ""Holz""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""bureau"" - Deutsch: ""","[28760, 26122, 365]",Büro,"[1009, 289, 4007, 1769, 28709, 302, 2771, 805]",office,bureau
"Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""maison"" - Deutsch: ""Haus""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""hausse"" - Deutsch: ""","[28741, 1094, 2820, 330]",Anstieg,"[24035, 3665, 6599, 3191, 28712, 373, 8418, 408]",rise,hausse
"Français: ""bourse"" - Deutsch: ""Börse""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""dix"" - Deutsch: ""zehn""
Français: ""pouvoir"" - Deutsch: ""","[28755, 16290, 5325, 11483, 351, 6068, 20494]",Macht,"[5323, 1627, 284, 28720, 2345, 15625, 6468, 1982]",power,pouvoir
"Français: ""bourse"" - Deutsch: ""Börse""
Français: ""temps"" - Deutsch: ""Zeit""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""été"" - Deutsch: ""","[22767, 5142, 318, 28735, 1537, 7068]",Sommer,"[2913, 1801, 5561, 28713, 268, 2648, 519]",summer,été


==> figures/mistral-7b-v1/translation/7b_fr_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""cinq"" - English: ""five""
Français: ""cœur"" - English: ""heart""
Français: ""partie"" - English: ""part""
Français: ""trois"" - English: ""three""
Français: ""nuage"" - English: ""","[512, 277, 8180, 6945, 533, 23390, 28717]",cloud,"[512, 277, 8180, 6945, 533, 23390, 28717]",cloud,nuage
"Français: ""vallée"" - English: ""valley""
Français: ""tribu"" - English: ""tribe""
Français: ""vertu"" - English: ""virtue""
Français: ""œil"" - English: ""eye""
Français: ""sac"" - English: ""","[6635, 19001, 3175, 28726, 15771, 287]",bag,"[6635, 19001, 3175, 28726, 15771, 287]",bag,sac
"Français: ""école"" - English: ""school""
Français: ""version"" - English: ""version""
Français: ""point"" - English: ""point""
Français: ""mille"" - English: ""thousand""
Français: ""bouche"" - English: ""","[28719, 5108, 3418, 20123, 22182, 5326, 290]",mouth,"[28719, 5108, 3418, 20123, 22182, 5326, 290]",mouth,bouche
"Français: ""champ"" - English: ""field""
Français: ""nord"" - English: ""north""
Français: ""fleur"" - English: ""flower""
Français: ""tour"" - English: ""tower""
Français: ""sol"" - English: ""","[667, 14315, 579, 28713, 268]",soil,"[667, 14315, 579, 28713, 268]",soil,sol
"Français: ""temps"" - English: ""time""
Français: ""porte"" - English: ""door""
Français: ""vallée"" - English: ""valley""
Français: ""rue"" - English: ""street""
Français: ""montagne"" - English: ""","[28719, 3418, 22182, 5326, 4766, 10660, 13022, 290]",mountain,"[28719, 3418, 22182, 5326, 4766, 10660, 13022, 290]",mountain,montagne
"Français: ""paire"" - English: ""pair""
Français: ""gauche"" - English: ""left""
Français: ""été"" - English: ""summer""
Français: ""sept"" - English: ""seven""
Français: ""cœur"" - English: ""","[28716, 400, 3031, 14754, 265, 295, 3934]",heart,"[28716, 400, 3031, 14754, 265, 295, 3934]",heart,cœur
"Français: ""bande"" - English: ""strip""
Français: ""un"" - English: ""one""
Français: ""jour"" - English: ""day""
Français: ""enfant"" - English: ""child""
Français: ""main"" - English: ""","[6700, 28716, 7645, 2625, 3631, 2799, 295, 1021]",hand,"[6700, 28716, 7645, 2625, 3631, 2799, 295, 1021]",hand,main
"Français: ""quatre"" - English: ""four""
Français: ""bois"" - English: ""wood""
Français: ""rouge"" - English: ""red""
Français: ""gauche"" - English: ""left""
Français: ""jour"" - English: ""","[281, 1866, 28715, 1370, 1466, 1705]",day,"[281, 1866, 28715, 1370, 1466, 1705]",day,jour
"Français: ""source"" - English: ""source""
Français: ""neuf"" - English: ""nine""
Français: ""main"" - English: ""hand""
Français: ""ligne"" - English: ""line""
Français: ""étoile"" - English: ""","[20295, 4580, 7890, 303, 341, 6514, 28713, 268]",star,"[20295, 4580, 7890, 303, 341, 6514, 28713, 268]",star,étoile
"Français: ""loi"" - English: ""law""
Français: ""tribu"" - English: ""tribe""
Français: ""bouche"" - English: ""mouth""
Français: ""gauche"" - English: ""left""
Français: ""ressort"" - English: ""","[668, 886, 7558, 22694, 7474, 28713, 268, 7378]",spring,"[668, 886, 7558, 22694, 7474, 28713, 268, 7378]",spring,ressort
"Français: ""siège"" - English: ""seat""
Français: ""sud"" - English: ""south""
Français: ""quatre"" - English: ""four""
Français: ""or"" - English: ""gold""
Français: ""lune"" - English: ""","[28719, 3418, 5326, 11375, 290]",moon,"[28719, 3418, 5326, 11375, 290]",moon,lune
"Français: ""bouche"" - English: ""mouth""
Français: ""mille"" - English: ""thousand""
Français: ""ménage"" - English: ""household""
Français: ""été"" - English: ""summer""
Français: ""bois"" - English: ""","[809, 14277, 4768, 4871, 28727, 275]",wood,"[809, 14277, 4768, 4871, 28727, 275]",wood,bois
"Français: ""forêt"" - English: ""forest""
Français: ""cravate"" - English: ""tie""
Français: ""six"" - English: ""six""
Français: ""dix"" - English: ""ten""
Français: ""village"" - English: ""","[28728, 5219, 363, 6435, 25521, 4314, 3074, 16767]",village,"[28728, 5219, 363, 6435, 25521, 4314, 3074, 16767]",village,village
"Français: ""tête"" - English: ""head""
Français: ""génération"" - English: ""generation""
Français: ""océan"" - English: ""ocean""
Français: ""quatre"" - English: ""four""
Français: ""forêt"" - English: ""","[8613, 285, 2417, 28722, 1392, 902, 354, 994, 12459]",forest,"[8613, 285, 2417, 28722, 1392, 902, 354, 994, 12459]",forest,forêt
"Français: ""défaite"" - English: ""defeat""
Français: ""bande"" - English: ""strip""
Français: ""bouche"" - English: ""mouth""
Français: ""sud"" - English: ""south""
Français: ""fruit"" - English: ""","[15925, 285, 898, 28722, 10607, 1104]",fruit,"[15925, 285, 898, 28722, 10607, 1104]",fruit,fruit
"Français: ""trois"" - English: ""three""
Français: ""montagne"" - English: ""mountain""
Français: ""milieu"" - English: ""middle""
Français: ""tentative"" - English: ""attempt""
Français: ""grille"" - English: ""","[319, 28721, 15854, 10541, 820, 9544, 847]",grid,"[319, 28721, 15854, 10541, 820, 9544, 847]",grid,grille
"Français: ""avancer"" - English: ""advance""
Français: ""enfant"" - English: ""child""
Français: ""sept"" - English: ""seven""
Français: ""groupe"" - English: ""group""
Français: ""chanson"" - English: ""","[1966, 667, 579, 1265, 4034, 28713, 268]",song,"[1966, 667, 579, 1265, 4034, 28713, 268]",song,chanson
"Français: ""école"" - English: ""school""
Français: ""groupe"" - English: ""group""
Français: ""grille"" - English: ""grid""
Français: ""pouvoir"" - English: ""power""
Français: ""étang"" - English: ""","[2345, 19571, 28720, 17984, 1627, 766, 284]",pond,"[2345, 19571, 28720, 17984, 1627, 766, 284]",pond,étang
"Français: ""roche"" - English: ""rock""
Français: ""maison"" - English: ""house""
Français: ""visage"" - English: ""face""
Français: ""cheval"" - English: ""horse""
Français: ""sable"" - English: ""","[6830, 8417, 637, 20297, 28713, 268, 3820]",sand,"[6830, 8417, 637, 20297, 28713, 268, 3820]",sand,sable
"Français: ""œil"" - English: ""eye""
Français: ""ligne"" - English: ""line""
Français: ""histoire"" - English: ""history""
Français: ""porte"" - English: ""door""
Français: ""loi"" - English: ""","[2309, 2220, 10656, 28714, 305, 543]",law,"[2309, 2220, 10656, 28714, 305, 543]",law,loi
"Français: ""six"" - English: ""six""
Français: ""ressort"" - English: ""spring""
Français: ""main"" - English: ""hand""
Français: ""école"" - English: ""school""
Français: ""onde"" - English: ""","[4985, 7078, 21884, 8333, 28727, 275]",wave,"[4985, 7078, 21884, 8333, 28727, 275]",wave,onde
"Français: ""nuage"" - English: ""cloud""
Français: ""champ"" - English: ""field""
Français: ""neuf"" - English: ""nine""
Français: ""quatre"" - English: ""four""
Français: ""océan"" - English: ""","[289, 28709, 13993, 402, 17918]",ocean,"[289, 28709, 13993, 402, 17918]",ocean,océan
"Français: ""forêt"" - English: ""forest""
Français: ""été"" - English: ""summer""
Français: ""juge"" - English: ""judge""
Français: ""filet"" - English: ""net""
Français: ""grotte"" - English: ""","[277, 7913, 17630, 28717, 25553, 2591]",cave,"[277, 7913, 17630, 28717, 25553, 2591]",cave,grotte
"Français: ""siège"" - English: ""seat""
Français: ""supprimer"" - English: ""delete""
Français: ""nord"" - English: ""north""
Français: ""pied"" - English: ""foot""
Français: ""mer"" - English: ""","[18324, 6163, 427, 331, 28713, 268]",sea,"[18324, 6163, 427, 331, 28713, 268]",sea,mer
"Français: ""bois"" - English: ""wood""
Français: ""jour"" - English: ""day""
Français: ""cheval"" - English: ""horse""
Français: ""structure"" - English: ""structure""
Français: ""lac"" - English: ""","[2220, 14411, 28714, 305, 543]",lake,"[2220, 14411, 28714, 305, 543]",lake,lac
"Français: ""siège"" - English: ""seat""
Français: ""village"" - English: ""village""
Français: ""machine"" - English: ""machine""
Français: ""gauche"" - English: ""left""
Français: ""source"" - English: ""","[2832, 18193, 667, 579, 1394, 5271, 28713, 268]",source,"[2832, 18193, 667, 579, 1394, 5271, 28713, 268]",source,source
"Français: ""supprimer"" - English: ""delete""
Français: ""champ"" - English: ""field""
Français: ""position"" - English: ""position""
Français: ""gare"" - English: ""station""
Français: ""point"" - English: ""","[1305, 2345, 28720, 1627, 19325, 2275, 284]",point,"[1305, 2345, 28720, 1627, 19325, 2275, 284]",point,point
"Français: ""rouge"" - English: ""red""
Français: ""sac"" - English: ""bag""
Français: ""visage"" - English: ""face""
Français: ""mot"" - English: ""word""
Français: ""version"" - English: ""","[28728, 343, 333, 3502, 740, 2751, 1790, 1429, 1773, 363]",version,"[28728, 343, 333, 3502, 740, 2751, 1790, 1429, 1773, 363]",version,version
"Français: ""neuf"" - English: ""nine""
Français: ""montagne"" - English: ""mountain""
Français: ""mille"" - English: ""thousand""
Français: ""bureau"" - English: ""office""
Français: ""ballon"" - English: ""","[6323, 4549, 2667, 4374, 3175, 28726, 15771, 287]",ball,"[6323, 4549, 2667, 4374, 3175, 28726, 15771, 287]",ball,ballon
"Français: ""mer"" - English: ""sea""
Français: ""océan"" - English: ""ocean""
Français: ""mère"" - English: ""mother""
Français: ""machine"" - English: ""machine""
Français: ""gare"" - English: ""","[20295, 765, 6514, 19849, 5975, 303, 5086, 341, 28713, 268]",station,"[20295, 765, 6514, 19849, 5975, 303, 5086, 341, 28713, 268]",station,gare
"Français: ""bande"" - English: ""strip""
Français: ""sol"" - English: ""ground""
Français: ""bureau"" - English: ""office""
Français: ""nuage"" - English: ""cloud""
Français: ""riz"" - English: ""","[408, 14037, 28712, 3191, 17566, 1491, 13825, 373]",rice,"[408, 14037, 28712, 3191, 17566, 1491, 13825, 373]",rice,riz
"Français: ""structure"" - English: ""structure""
Français: ""fleur"" - English: ""flower""
Français: ""bourse"" - English: ""exchange""
Français: ""cœur"" - English: ""heart""
Français: ""rouge"" - English: ""","[408, 28712, 312, 267, 2760, 893]",red,"[408, 28712, 312, 267, 2760, 893]",red,rouge
"Français: ""enfant"" - English: ""child""
Français: ""sept"" - English: ""seven""
Français: ""quatre"" - English: ""four""
Français: ""vertu"" - English: ""virtue""
Français: ""ligne"" - English: ""","[2294, 635, 28714, 305, 1144, 1081, 12893, 1407]",line,"[2294, 635, 28714, 305, 1144, 1081, 12893, 1407]",line,ligne
"Français: ""ménage"" - English: ""household""
Français: ""pouvoir"" - English: ""power""
Français: ""ville"" - English: ""city""
Français: ""loi"" - English: ""law""
Français: ""filet"" - English: ""","[307, 485, 2512, 1687, 435, 28711]",net,"[307, 485, 2512, 1687, 435, 28711]",net,filet
"Français: ""vertu"" - English: ""virtue""
Français: ""siège"" - English: ""seat""
Français: ""neige"" - English: ""snow""
Français: ""supprimer"" - English: ""delete""
Français: ""fleur"" - English: ""","[4699, 4356, 285, 28722, 1134, 14994, 972, 2175]",flower,"[4699, 4356, 285, 28722, 1134, 14994, 972, 2175]",flower,fleur
"Français: ""mille"" - English: ""thousand""
Français: ""bureau"" - English: ""office""
Français: ""fleur"" - English: ""flower""
Français: ""vallée"" - English: ""valley""
Français: ""thé"" - English: ""","[28707, 261, 424, 711, 9510]",tea,"[28707, 261, 424, 711, 9510]",tea,thé
"Français: ""carré"" - English: ""square""
Français: ""quatre"" - English: ""four""
Français: ""temps"" - English: ""time""
Français: ""fleur"" - English: ""flower""
Français: ""pied"" - English: ""","[6479, 285, 19222, 8014, 28722, 902, 3331, 12459]",foot,"[6479, 285, 19222, 8014, 28722, 902, 3331, 12459]",foot,pied
"Français: ""deux"" - English: ""two""
Français: ""carré"" - English: ""square""
Français: ""lumière"" - English: ""light""
Français: ""personne"" - English: ""person""
Français: ""or"" - English: ""","[319, 576, 28721, 5014, 20918, 1644, 27783]",gold,"[319, 576, 28721, 5014, 20918, 1644, 27783]",gold,or
"Français: ""tête"" - English: ""head""
Français: ""lune"" - English: ""moon""
Français: ""groupe"" - English: ""group""
Français: ""montagne"" - English: ""mountain""
Français: ""porte"" - English: ""","[511, 281, 2251, 9405, 28715, 2432]",door,"[511, 281, 2251, 9405, 28715, 2432]",door,porte
"Français: ""mer"" - English: ""sea""
Français: ""rue"" - English: ""street""
Français: ""cravate"" - English: ""tie""
Français: ""réunion"" - English: ""meeting""
Français: ""neige"" - English: ""","[7899, 6713, 2502, 28713, 268]",snow,"[7899, 6713, 2502, 28713, 268]",snow,neige
"Français: ""mot"" - English: ""word""
Français: ""sol"" - English: ""soil""
Français: ""enfant"" - English: ""child""
Français: ""rue"" - English: ""street""
Français: ""cheval"" - English: ""","[10691, 28716, 7463, 2124, 3292, 7947, 295, 1752]",horse,"[10691, 28716, 7463, 2124, 3292, 7947, 295, 1752]",horse,cheval
"Français: ""école"" - English: ""school""
Français: ""quatre"" - English: ""four""
Français: ""avancer"" - English: ""advance""
Français: ""province"" - English: ""province""
Français: ""un"" - English: ""","[538, 289, 28709, 624, 356, 266]",one,"[538, 289, 28709, 624, 356, 266]",one,un
"Français: ""ville"" - English: ""city""
Français: ""tête"" - English: ""head""
Français: ""filet"" - English: ""net""
Français: ""maison"" - English: ""house""
Français: ""deux"" - English: ""","[28707, 10861, 261, 989, 7307, 2323]",two,"[28707, 10861, 261, 989, 7307, 2323]",two,deux
"Français: ""cœur"" - English: ""heart""
Français: ""ménage"" - English: ""household""
Français: ""bande"" - English: ""strip""
Français: ""talent"" - English: ""talent""
Français: ""trois"" - English: ""","[28707, 6955, 261, 306, 362, 1712, 16480]",three,"[28707, 6955, 261, 306, 362, 1712, 16480]",three,trois
"Français: ""onde"" - English: ""wave""
Français: ""tête"" - English: ""head""
Français: ""point"" - English: ""point""
Français: ""cheval"" - English: ""horse""
Français: ""quatre"" - English: ""","[2308, 285, 14171, 28722, 19893, 902, 12459]",four,"[2308, 285, 14171, 28722, 19893, 902, 12459]",four,quatre
"Français: ""fleur"" - English: ""flower""
Français: ""nord"" - English: ""north""
Français: ""pont"" - English: ""bridge""
Français: ""pouvoir"" - English: ""power""
Français: ""cinq"" - English: ""","[285, 7971, 12340, 28722, 6407, 3359]",five,"[285, 7971, 12340, 28722, 6407, 3359]",five,cinq
"Français: ""ballon"" - English: ""ball""
Français: ""juge"" - English: ""judge""
Français: ""filet"" - English: ""net""
Français: ""hausse"" - English: ""rise""
Français: ""six"" - English: ""","[20410, 3522, 4043, 28713, 268, 2144]",six,"[20410, 3522, 4043, 28713, 268, 2144]",six,six
"Français: ""main"" - English: ""hand""
Français: ""groupe"" - English: ""group""
Français: ""deux"" - English: ""two""
Français: ""beauté"" - English: ""beauty""
Français: ""sept"" - English: ""","[6671, 28098, 427, 331, 28713, 268]",seven,"[6671, 28098, 427, 331, 28713, 268]",seven,sept
"Français: ""supprimer"" - English: ""delete""
Français: ""vertu"" - English: ""virtue""
Français: ""océan"" - English: ""ocean""
Français: ""point"" - English: ""point""
Français: ""huit"" - English: ""","[17392, 5435, 317, 28706, 23893]",eight,"[17392, 5435, 317, 28706, 23893]",eight,huit
"Français: ""hausse"" - English: ""rise""
Français: ""province"" - English: ""province""
Français: ""or"" - English: ""gold""
Français: ""rue"" - English: ""street""
Français: ""neuf"" - English: ""","[9542, 307, 11184, 3023, 9030, 28711]",nine,"[9542, 307, 11184, 3023, 9030, 28711]",nine,neuf
"Français: ""neige"" - English: ""snow""
Français: ""gauche"" - English: ""left""
Français: ""soleil"" - English: ""sun""
Français: ""fruit"" - English: ""fruit""
Français: ""dix"" - English: ""","[28707, 261, 424, 3095, 711, 1210]",ten,"[28707, 261, 424, 3095, 711, 1210]",ten,dix
"Français: ""fleur"" - English: ""flower""
Français: ""gare"" - English: ""station""
Français: ""sable"" - English: ""sand""
Français: ""couleur"" - English: ""color""
Français: ""tête"" - English: ""","[28716, 400, 1335, 265, 1811, 295]",head,"[28716, 400, 1335, 265, 1811, 295]",head,tête
"Français: ""pied"" - English: ""foot""
Français: ""personne"" - English: ""person""
Français: ""neuf"" - English: ""nine""
Français: ""gare"" - English: ""station""
Français: ""bande"" - English: ""","[1117, 303, 4216, 15039, 341, 1042, 18184, 26229, 28713, 268]",strip,"[1117, 303, 4216, 15039, 341, 1042, 18184, 26229, 28713, 268]",strip,bande
"Français: ""bouche"" - English: ""mouth""
Français: ""genre"" - English: ""kind""
Français: ""maison"" - English: ""house""
Français: ""mot"" - English: ""word""
Français: ""rue"" - English: ""","[1117, 303, 5948, 341, 1042, 12776, 2811, 28713, 268]",street,"[1117, 303, 5948, 341, 1042, 12776, 2811, 28713, 268]",street,rue
"Français: ""beauté"" - English: ""beauty""
Français: ""neige"" - English: ""snow""
Français: ""neuf"" - English: ""nine""
Français: ""mille"" - English: ""thousand""
Français: ""partie"" - English: ""","[940, 5881, 1389, 28720, 1732, 284, 4083, 744]",part,"[940, 5881, 1389, 28720, 1732, 284, 4083, 744]",part,partie
"Français: ""ressort"" - English: ""spring""
Français: ""chanson"" - English: ""song""
Français: ""sol"" - English: ""soil""
Français: ""fruit"" - English: ""fruit""
Français: ""œil"" - English: ""","[317, 28706, 5421, 1746, 1437]",eye,"[317, 28706, 5421, 1746, 1437]",eye,œil
"Français: ""cinq"" - English: ""five""
Français: ""visage"" - English: ""face""
Français: ""pied"" - English: ""foot""
Français: ""machine"" - English: ""machine""
Français: ""champ"" - English: ""","[285, 7971, 1834, 28722, 6407, 2222]",field,"[285, 7971, 1834, 28722, 6407, 2222]",field,champ
"Français: ""océan"" - English: ""ocean""
Français: ""trois"" - English: ""three""
Français: ""personne"" - English: ""person""
Français: ""groupe"" - English: ""group""
Français: ""site"" - English: ""","[4043, 10041, 3455, 1943, 28713, 268, 2144]",site,"[4043, 10041, 3455, 1943, 28713, 268, 2144]",site,site
"Français: ""temps"" - English: ""time""
Français: ""deux"" - English: ""two""
Français: ""machine"" - English: ""machine""
Français: ""est"" - English: ""east""
Français: ""danse"" - English: ""","[281, 11555, 1866, 28715, 22025, 1705, 9773]",dance,"[281, 11555, 1866, 28715, 22025, 1705, 9773]",dance,danse
"Français: ""est"" - English: ""east""
Français: ""tentative"" - English: ""attempt""
Français: ""maison"" - English: ""house""
Français: ""cinq"" - English: ""five""
Français: ""mot"" - English: ""","[1045, 1707, 14277, 809, 28727, 2186, 275, 22493]",word,"[1045, 1707, 14277, 809, 28727, 2186, 275, 22493]",word,mot
"Français: ""avancer"" - English: ""advance""
Français: ""jour"" - English: ""day""
Français: ""village"" - English: ""village""
Français: ""genre"" - English: ""kind""
Français: ""paire"" - English: ""","[5881, 28720, 10402, 284, 4083, 5964]",pair,"[5881, 28720, 10402, 284, 4083, 5964]",pair,paire
"Français: ""sud"" - English: ""south""
Français: ""position"" - English: ""position""
Français: ""discours"" - English: ""speech""
Français: ""machine"" - English: ""machine""
Français: ""siège"" - English: ""","[18324, 6163, 268, 427, 331, 28713, 7278]",seat,"[18324, 6163, 268, 427, 331, 28713, 7278]",seat,siège
"Français: ""porte"" - English: ""door""
Français: ""école"" - English: ""school""
Français: ""discours"" - English: ""speech""
Français: ""un"" - English: ""one""
Français: ""lumière"" - English: ""","[18985, 3646, 635, 28714, 305, 1144, 4310, 2061]",light,"[18985, 3646, 635, 28714, 305, 1144, 4310, 2061]",light,lumière
"Français: ""fruit"" - English: ""fruit""
Français: ""village"" - English: ""village""
Français: ""position"" - English: ""position""
Français: ""huit"" - English: ""eight""
Français: ""mille"" - English: ""","[8028, 28707, 261, 306, 28112, 362, 5003]",thousand,"[8028, 28707, 261, 306, 28112, 362, 5003]",thousand,mille
"Français: ""chanson"" - English: ""song""
Français: ""génération"" - English: ""generation""
Français: ""partie"" - English: ""part""
Français: ""or"" - English: ""gold""
Français: ""nord"" - English: ""","[307, 6120, 18651, 27737, 4678, 708, 28711, 1510]",north,"[307, 6120, 18651, 27737, 4678, 708, 28711, 1510]",north,nord
"Français: ""ménage"" - English: ""household""
Français: ""cœur"" - English: ""heart""
Français: ""ligne"" - English: ""line""
Français: ""forêt"" - English: ""forest""
Français: ""machine"" - English: ""","[28719, 705, 4128, 19569, 7502, 8338, 8505, 290, 5599]",machine,"[28719, 705, 4128, 19569, 7502, 8338, 8505, 290, 5599]",machine,machine
"Français: ""sol"" - English: ""ground""
Français: ""ville"" - English: ""city""
Français: ""lune"" - English: ""moon""
Français: ""position"" - English: ""position""
Français: ""temps"" - English: ""","[28707, 5758, 261, 7452, 1536, 5104, 727, 17061]",time,"[28707, 5758, 261, 7452, 1536, 5104, 727, 17061]",time,temps
"Français: ""bouche"" - English: ""mouth""
Français: ""deux"" - English: ""two""
Français: ""paire"" - English: ""pair""
Français: ""son"" - English: ""sound""
Français: ""position"" - English: ""","[2345, 14139, 28720, 1627, 2840, 1065, 3640, 977, 284]",position,"[2345, 14139, 28720, 1627, 2840, 1065, 3640, 977, 284]",position,position
"Français: ""beauté"" - English: ""beauty""
Français: ""six"" - English: ""six""
Français: ""sable"" - English: ""sand""
Français: ""grotte"" - English: ""cave""
Français: ""province"" - English: ""","[14707, 11951, 1130, 783, 724, 430, 28720, 729, 12605, 284, 24899]",province,"[14707, 11951, 1130, 783, 724, 430, 28720, 729, 12605, 284, 24899]",province,province
"Français: ""partie"" - English: ""part""
Français: ""discours"" - English: ""speech""
Français: ""machine"" - English: ""machine""
Français: ""beauté"" - English: ""beauty""
Français: ""bourse"" - English: ""","[2823, 8877, 720, 317, 439, 25768, 28706]",exchange,"[2823, 8877, 720, 317, 439, 25768, 28706]",exchange,bourse
"Français: ""champ"" - English: ""field""
Français: ""fleur"" - English: ""flower""
Français: ""étang"" - English: ""pond""
Français: ""lac"" - English: ""lake""
Français: ""milieu"" - English: ""","[4725, 28719, 5192, 8041, 3589, 25692, 290, 4986]",middle,"[4725, 28719, 5192, 8041, 3589, 25692, 290, 4986]",middle,milieu
"Français: ""grotte"" - English: ""cave""
Français: ""œil"" - English: ""eye""
Français: ""cœur"" - English: ""heart""
Français: ""jour"" - English: ""day""
Français: ""couleur"" - English: ""","[1396, 277, 1115, 1001, 17382, 3181, 990, 28717, 3456]",color,"[1396, 277, 1115, 1001, 17382, 3181, 990, 28717, 3456]",color,couleur
"Français: ""océan"" - English: ""ocean""
Français: ""point"" - English: ""point""
Français: ""bande"" - English: ""strip""
Français: ""mer"" - English: ""sea""
Français: ""genre"" - English: ""","[28729, 3430, 446, 12883, 7510, 22018, 9186, 2112]",kind,"[28729, 3430, 446, 12883, 7510, 22018, 9186, 2112]",kind,genre
"Français: ""pied"" - English: ""foot""
Français: ""discours"" - English: ""speech""
Français: ""filet"" - English: ""net""
Français: ""mère"" - English: ""mother""
Français: ""juge"" - English: ""","[8948, 4612, 5666, 10737, 14042, 11866, 461, 28768]",judge,"[8948, 4612, 5666, 10737, 14042, 11866, 461, 28768]",judge,juge
"Français: ""village"" - English: ""village""
Français: ""grille"" - English: ""grid""
Français: ""vallée"" - English: ""valley""
Français: ""ligne"" - English: ""line""
Français: ""école"" - English: ""","[824, 268, 752, 2452, 19185, 2052, 1543, 28713]",school,"[824, 268, 752, 2452, 19185, 2052, 1543, 28713]",school,école
"Français: ""tour"" - English: ""tower""
Français: ""œil"" - English: ""eye""
Français: ""défaite"" - English: ""defeat""
Français: ""position"" - English: ""position""
Français: ""structure"" - English: ""","[1117, 303, 14664, 1356, 1758, 4500, 341, 4693, 1042, 18048, 28713, 268]",structure,"[1117, 303, 14664, 1356, 1758, 4500, 341, 4693, 1042, 18048, 28713, 268]",structure,structure
"Français: ""grille"" - English: ""grid""
Français: ""ville"" - English: ""city""
Français: ""œil"" - English: ""eye""
Français: ""champ"" - English: ""field""
Français: ""cravate"" - English: ""","[28707, 5758, 14628, 261, 17061]",tie,"[28707, 5758, 14628, 261, 17061]",tie,cravate
"Français: ""grille"" - English: ""grid""
Français: ""nuage"" - English: ""cloud""
Français: ""bureau"" - English: ""office""
Français: ""œil"" - English: ""eye""
Français: ""exemple"" - English: ""","[720, 2757, 4174, 317, 439, 28706, 7476]",example,"[720, 2757, 4174, 317, 439, 28706, 7476]",example,exemple
"Français: ""province"" - English: ""province""
Français: ""étang"" - English: ""pond""
Français: ""deux"" - English: ""two""
Français: ""nord"" - English: ""north""
Français: ""visage"" - English: ""","[1797, 3586, 285, 20107, 6024, 28722, 3252, 2105]",face,"[1797, 3586, 285, 20107, 6024, 28722, 3252, 2105]",face,visage
"Français: ""source"" - English: ""source""
Français: ""neige"" - English: ""snow""
Français: ""sud"" - English: ""south""
Français: ""temps"" - English: ""time""
Français: ""pont"" - English: ""","[1170, 9850, 15401, 28726, 1473, 287, 14519]",bridge,"[1170, 9850, 15401, 28726, 1473, 287, 14519]",bridge,pont
"Français: ""gauche"" - English: ""left""
Français: ""partie"" - English: ""part""
Français: ""vertu"" - English: ""virtue""
Français: ""forêt"" - English: ""forest""
Français: ""supprimer"" - English: ""","[281, 882, 6067, 450, 21750, 28715, 340, 5149, 6500]",delete,"[281, 882, 6067, 450, 21750, 28715, 340, 5149, 6500]",delete,supprimer
"Français: ""thé"" - English: ""tea""
Français: ""est"" - English: ""east""
Français: ""mot"" - English: ""word""
Français: ""nord"" - English: ""north""
Français: ""groupe"" - English: ""","[319, 5977, 28721, 25344, 820, 3063, 847, 2071]",group,"[319, 5977, 28721, 25344, 820, 3063, 847, 2071]",group,groupe
"Français: ""ville"" - English: ""city""
Français: ""est"" - English: ""east""
Français: ""structure"" - English: ""structure""
Français: ""porte"" - English: ""door""
Français: ""talent"" - English: ""","[9234, 28707, 261, 15642, 1100, 5741, 14223, 16000]",talent,"[9234, 28707, 261, 15642, 1100, 5741, 14223, 16000]",talent,talent
"Français: ""genre"" - English: ""kind""
Français: ""danse"" - English: ""dance""
Français: ""lac"" - English: ""lake""
Français: ""neige"" - English: ""snow""
Français: ""beauté"" - English: ""","[9689, 1105, 3605, 28726, 287, 347]",beauty,"[9689, 1105, 3605, 28726, 287, 347]",beauty,beauté
"Français: ""génération"" - English: ""generation""
Français: ""lune"" - English: ""moon""
Français: ""tête"" - English: ""head""
Français: ""section"" - English: ""section""
Français: ""plate-forme"" - English: ""","[24474, 549, 10470, 28720, 5181, 284, 452]",platform,"[24474, 549, 10470, 28720, 5181, 284, 452]",platform,plate-forme
"Français: ""ligne"" - English: ""line""
Français: ""thé"" - English: ""tea""
Français: ""œil"" - English: ""eye""
Français: ""grotte"" - English: ""cave""
Français: ""maison"" - English: ""","[2134, 5995, 7463, 28716, 2124, 11331, 295, 6186]",house,"[2134, 5995, 7463, 28716, 2124, 11331, 295, 6186]",house,maison
"Français: ""supprimer"" - English: ""delete""
Français: ""main"" - English: ""hand""
Français: ""vitesse"" - English: ""speed""
Français: ""cœur"" - English: ""heart""
Français: ""soleil"" - English: ""","[4376, 19875, 2913, 519, 28713, 268]",sun,"[4376, 19875, 2913, 519, 28713, 268]",sun,soleil
"Français: ""mot"" - English: ""word""
Français: ""version"" - English: ""version""
Français: ""tentative"" - English: ""attempt""
Français: ""vertu"" - English: ""virtue""
Français: ""réunion"" - English: ""","[28719, 2647, 1127, 26665, 290, 528, 5283]",meeting,"[28719, 2647, 1127, 26665, 290, 528, 5283]",meeting,réunion
"Français: ""carré"" - English: ""square""
Français: ""tête"" - English: ""head""
Français: ""thé"" - English: ""tea""
Français: ""œil"" - English: ""eye""
Français: ""histoire"" - English: ""","[28716, 12014, 2008, 5365, 16355, 3340, 4264, 6575, 15205, 295, 516]",history,"[28716, 12014, 2008, 5365, 16355, 3340, 4264, 6575, 15205, 295, 516]",history,histoire
"Français: ""discours"" - English: ""speech""
Français: ""bande"" - English: ""strip""
Français: ""thé"" - English: ""tea""
Français: ""soleil"" - English: ""sun""
Français: ""vallée"" - English: ""","[28728, 1414, 3026, 4536, 1052, 17682, 363]",valley,"[28728, 1414, 3026, 4536, 1052, 17682, 363]",valley,vallée
"Français: ""jour"" - English: ""day""
Français: ""sable"" - English: ""sand""
Français: ""un"" - English: ""one""
Français: ""histoire"" - English: ""history""
Français: ""carré"" - English: ""","[21627, 7930, 4524, 4791, 18328, 28713, 268]",square,"[21627, 7930, 4524, 4791, 18328, 28713, 268]",square,carré
"Français: ""jour"" - English: ""day""
Français: ""soleil"" - English: ""sun""
Français: ""vitesse"" - English: ""speed""
Français: ""or"" - English: ""gold""
Français: ""génération"" - English: ""","[17198, 490, 2383, 28721, 8342, 2970, 2652, 1350, 319, 4506]",generation,"[17198, 490, 2383, 28721, 8342, 2970, 2652, 1350, 319, 4506]",generation,génération
"Français: ""forêt"" - English: ""forest""
Français: ""avancer"" - English: ""advance""
Français: ""genre"" - English: ""kind""
Français: ""jour"" - English: ""day""
Français: ""sud"" - English: ""","[667, 6287, 579, 17465, 5271, 28713, 268]",south,"[667, 6287, 579, 17465, 5271, 28713, 268]",south,sud
"Français: ""école"" - English: ""school""
Français: ""chanson"" - English: ""song""
Français: ""sept"" - English: ""seven""
Français: ""section"" - English: ""section""
Français: ""vertu"" - English: ""","[28728, 9306, 5219, 7692, 24885, 3074, 27590, 363, 28114]",virtue,"[28728, 9306, 5219, 7692, 24885, 3074, 27590, 363, 28114]",virtue,vertu
"Français: ""vitesse"" - English: ""speed""
Français: ""danse"" - English: ""dance""
Français: ""paire"" - English: ""pair""
Français: ""rue"" - English: ""street""
Français: ""tribu"" - English: ""","[28707, 467, 261, 13862, 25315, 2629, 434, 11309]",tribe,"[28707, 467, 261, 13862, 25315, 2629, 434, 11309]",tribe,tribu
"Français: ""plate-forme"" - English: ""platform""
Français: ""milieu"" - English: ""middle""
Français: ""six"" - English: ""six""
Français: ""vallée"" - English: ""valley""
Français: ""ville"" - English: ""","[7366, 1189, 277, 21990, 18373, 2990, 28717, 5963]",city,"[7366, 1189, 277, 21990, 18373, 2990, 28717, 5963]",city,ville
"Français: ""lumière"" - English: ""light""
Français: ""porte"" - English: ""door""
Français: ""ville"" - English: ""city""
Français: ""queue"" - English: ""tail""
Français: ""vitesse"" - English: ""","[1886, 12549, 886, 14500, 4975, 28713, 268, 668]",speed,"[1886, 12549, 886, 14500, 4975, 28713, 268, 668]",speed,vitesse
"Français: ""supprimer"" - English: ""delete""
Français: ""groupe"" - English: ""group""
Français: ""œil"" - English: ""eye""
Français: ""danse"" - English: ""dance""
Français: ""sol"" - English: ""","[319, 5977, 28721, 25344, 2812, 820, 847, 3414]",ground,"[319, 5977, 28721, 25344, 2812, 820, 847, 3414]",ground,sol
"Français: ""province"" - English: ""province""
Français: ""structure"" - English: ""structure""
Français: ""milieu"" - English: ""middle""
Français: ""bureau"" - English: ""office""
Français: ""avancer"" - English: ""","[8670, 2057, 264, 616, 316, 10925, 28708]",advance,"[8670, 2057, 264, 616, 316, 10925, 28708]",advance,avancer
"Français: ""temps"" - English: ""time""
Français: ""maison"" - English: ""house""
Français: ""mot"" - English: ""word""
Français: ""est"" - English: ""east""
Français: ""tentative"" - English: ""","[4236, 270, 24054, 264, 1061, 998, 28708, 438]",attempt,"[4236, 270, 24054, 264, 1061, 998, 28708, 438]",attempt,tentative
"Français: ""rue"" - English: ""street""
Français: ""huit"" - English: ""eight""
Français: ""école"" - English: ""school""
Français: ""mer"" - English: ""sea""
Français: ""défaite"" - English: ""","[801, 281, 15286, 450, 1270, 8464, 340, 28715]",defeat,"[801, 281, 15286, 450, 1270, 8464, 340, 28715]",defeat,défaite
"Français: ""retour"" - English: ""return""
Français: ""village"" - English: ""village""
Français: ""enfant"" - English: ""child""
Français: ""cravate"" - English: ""tie""
Français: ""queue"" - English: ""","[28707, 261, 8675, 1100, 14223, 11557]",tail,"[28707, 261, 8675, 1100, 14223, 11557]",tail,queue
"Français: ""structure"" - English: ""structure""
Français: ""roche"" - English: ""rock""
Français: ""pouvoir"" - English: ""power""
Français: ""forêt"" - English: ""forest""
Français: ""mère"" - English: ""","[28719, 2808, 3418, 13710, 5326, 16322, 3057, 290]",mother,"[28719, 2808, 3418, 13710, 5326, 16322, 3057, 290]",mother,mère
"Français: ""supprimer"" - English: ""delete""
Français: ""temps"" - English: ""time""
Français: ""dix"" - English: ""ten""
Français: ""bande"" - English: ""strip""
Français: ""est"" - English: ""","[9005, 317, 11062, 1897, 28706, 24294]",east,"[9005, 317, 11062, 1897, 28706, 24294]",east,est
"Français: ""sac"" - English: ""bag""
Français: ""genre"" - English: ""kind""
Français: ""cinq"" - English: ""five""
Français: ""œil"" - English: ""eye""
Français: ""retour"" - English: ""","[408, 604, 1699, 28712, 312, 267, 807, 1441]",return,"[408, 604, 1699, 28712, 312, 267, 807, 1441]",return,retour
"Français: ""tour"" - English: ""tower""
Français: ""été"" - English: ""summer""
Français: ""bourse"" - English: ""exchange""
Français: ""version"" - English: ""version""
Français: ""discours"" - English: ""","[1886, 886, 14500, 8666, 28713, 268, 668]",speech,"[1886, 886, 14500, 8666, 28713, 268, 668]",speech,discours
"Français: ""tentative"" - English: ""attempt""
Français: ""ressort"" - English: ""spring""
Français: ""danse"" - English: ""dance""
Français: ""couleur"" - English: ""color""
Français: ""enfant"" - English: ""","[277, 484, 20484, 4657, 338, 1502, 4416, 28717]",child,"[277, 484, 20484, 4657, 338, 1502, 4416, 28717]",child,enfant
"Français: ""maison"" - English: ""house""
Français: ""queue"" - English: ""tail""
Français: ""thé"" - English: ""tea""
Français: ""version"" - English: ""version""
Français: ""tour"" - English: ""","[28707, 261, 11201, 15894, 532, 298]",tower,"[28707, 261, 11201, 15894, 532, 298]",tower,tour
"Français: ""mère"" - English: ""mother""
Français: ""été"" - English: ""summer""
Français: ""cœur"" - English: ""heart""
Français: ""bande"" - English: ""strip""
Français: ""ménage"" - English: ""","[2134, 5995, 7463, 13634, 28716, 2124, 11331, 295, 6186]",household,"[2134, 5995, 7463, 13634, 28716, 2124, 11331, 295, 6186]",household,ménage
"Français: ""vertu"" - English: ""virtue""
Français: ""ligne"" - English: ""line""
Français: ""lune"" - English: ""moon""
Français: ""ville"" - English: ""city""
Français: ""personne"" - English: ""","[1338, 487, 4837, 757, 9701, 660, 28720, 3708, 284, 386]",person,"[1338, 487, 4837, 757, 9701, 660, 28720, 3708, 284, 386]",person,personne
"Français: ""océan"" - English: ""ocean""
Français: ""soleil"" - English: ""sun""
Français: ""rue"" - English: ""street""
Français: ""enfant"" - English: ""child""
Français: ""section"" - English: ""","[8261, 3249, 3007, 427, 5267, 331, 4211, 23863, 28713, 268]",section,"[8261, 3249, 3007, 427, 5267, 331, 4211, 23863, 28713, 268]",section,section
"Français: ""école"" - English: ""school""
Français: ""sud"" - English: ""south""
Français: ""cravate"" - English: ""tie""
Français: ""sac"" - English: ""bag""
Français: ""bureau"" - English: ""","[805, 289, 28709, 2771, 1769, 4007, 302, 1009]",office,"[805, 289, 28709, 2771, 1769, 4007, 302, 1009]",office,bureau
"Français: ""couleur"" - English: ""color""
Français: ""deux"" - English: ""two""
Français: ""discours"" - English: ""speech""
Français: ""plate-forme"" - English: ""platform""
Français: ""roche"" - English: ""","[4463, 712, 311, 408, 16013, 28712, 11697]",rock,"[4463, 712, 311, 408, 16013, 28712, 11697]",rock,roche
"Français: ""tentative"" - English: ""attempt""
Français: ""lac"" - English: ""lake""
Français: ""œil"" - English: ""eye""
Français: ""forêt"" - English: ""forest""
Français: ""hausse"" - English: ""","[8418, 24035, 408, 28712, 3191, 3665, 6599, 373]",rise,"[8418, 24035, 408, 28712, 3191, 3665, 6599, 373]",rise,hausse
"Français: ""visage"" - English: ""face""
Français: ""juge"" - English: ""judge""
Français: ""grille"" - English: ""grid""
Français: ""est"" - English: ""east""
Français: ""gauche"" - English: ""","[462, 1749, 28714, 305, 291, 1828]",left,"[462, 1749, 28714, 305, 291, 1828]",left,gauche
"Français: ""océan"" - English: ""ocean""
Français: ""sable"" - English: ""sand""
Français: ""cinq"" - English: ""five""
Français: ""huit"" - English: ""eight""
Français: ""son"" - English: ""","[2622, 13752, 667, 579, 5271, 28713, 268]",sound,"[2622, 13752, 667, 579, 5271, 28713, 268]",sound,son
"Français: ""chanson"" - English: ""song""
Français: ""son"" - English: ""sound""
Français: ""milieu"" - English: ""middle""
Français: ""roche"" - English: ""rock""
Français: ""pouvoir"" - English: ""","[2345, 1982, 5323, 28720, 1627, 15625, 6468, 284]",power,"[2345, 1982, 5323, 28720, 1627, 15625, 6468, 284]",power,pouvoir
"Français: ""bois"" - English: ""wood""
Français: ""son"" - English: ""sound""
Français: ""vallée"" - English: ""valley""
Français: ""avancer"" - English: ""advance""
Français: ""été"" - English: ""","[1801, 268, 2913, 2648, 5561, 519, 28713]",summer,"[1801, 268, 2913, 2648, 5561, 519, 28713]",summer,été


==> figures/mistral-7b-v1/translation/7b_fr_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""exemple"" - Français: ""exemple""
Français: ""huit"" - Français: ""huit""
Français: ""gauche"" - Français: ""gauche""
Français: ""océan"" - Français: ""océan""
Français: ""nuage"" - Français: ""","[307, 3556, 28711, 6561]",nuage,"[28717, 277, 512, 8180, 23390, 6945, 533]",cloud,nuage
"Français: ""ville"" - Français: ""ville""
Français: ""quatre"" - Français: ""quatre""
Français: ""supprimer"" - Français: ""supprimer""
Français: ""temps"" - Français: ""temps""
Français: ""sac"" - Français: ""","[3820, 28713, 6923, 268, 637]",sac,"[28726, 287, 3175, 19001, 15771, 6635]",bag,sac
"Français: ""danse"" - Français: ""danse""
Français: ""thé"" - Français: ""thé""
Français: ""queue"" - Français: ""queue""
Français: ""tentative"" - Français: ""tentative""
Français: ""bouche"" - Français: ""","[1359, 28726, 1798, 16720, 287]",bouche,"[20123, 3418, 290, 5108, 28719, 5326, 22182]",mouth,bouche
"Français: ""lumière"" - Français: ""lumière""
Français: ""tête"" - Français: ""tête""
Français: ""nuage"" - Français: ""nuage""
Français: ""sol"" - Français: ""sol""
Français: ""cœur"" - Français: ""","[28717, 277]",cœur,"[295, 400, 14754, 3031, 28716, 265, 3934]",heart,cœur
"Français: ""son"" - Français: ""son""
Français: ""milieu"" - Français: ""milieu""
Français: ""siège"" - Français: ""siège""
Français: ""pied"" - Français: ""pied""
Français: ""main"" - Français: ""","[8212, 5389, 290, 4128, 705, 2191, 28719]",main,"[3631, 295, 1021, 2625, 28716, 7645, 6700, 2799]",hand,main
"Français: ""sol"" - Français: ""sol""
Français: ""juge"" - Français: ""juge""
Français: ""main"" - Français: ""main""
Français: ""grille"" - Français: ""grille""
Français: ""jour"" - Français: ""","[5821, 18777, 4881, 13087, 461, 3835, 28768]",jour,"[1466, 1866, 281, 1705, 1370, 28715]",day,jour
"Français: ""bureau"" - Français: ""bureau""
Français: ""pont"" - Français: ""pont""
Français: ""mère"" - Français: ""mère""
Français: ""trois"" - Français: ""trois""
Français: ""étoile"" - Français: ""","[3763, 28797, 2959, 1233]",étoile,"[4580, 20295, 7890, 341, 28713, 303, 268, 6514]",star,étoile
"Français: ""porte"" - Français: ""porte""
Français: ""cheval"" - Français: ""cheval""
Français: ""main"" - Français: ""main""
Français: ""discours"" - Français: ""discours""
Français: ""ressort"" - Français: ""","[312, 605, 28712, 411, 267, 408, 638]",ressort,"[886, 28713, 7474, 22694, 7558, 7378, 268, 668]",spring,ressort
"Français: ""vertu"" - Français: ""vertu""
Français: ""champ"" - Français: ""champ""
Français: ""mer"" - Français: ""mer""
Français: ""bouche"" - Français: ""bouche""
Français: ""lune"" - Français: ""","[28714, 305, 9072, 16899, 17999]",lune,"[3418, 290, 28719, 5326, 11375]",moon,lune
"Français: ""ressort"" - Français: ""ressort""
Français: ""génération"" - Français: ""génération""
Français: ""pouvoir"" - Français: ""pouvoir""
Français: ""maison"" - Français: ""maison""
Français: ""bois"" - Français: ""","[1359, 28726, 1798, 287]",bois,"[275, 809, 28727, 4871, 14277, 4768]",wood,bois
"Français: ""lune"" - Français: ""lune""
Français: ""cravate"" - Français: ""cravate""
Français: ""cœur"" - Français: ""cœur""
Français: ""pont"" - Français: ""pont""
Français: ""chanson"" - Français: ""","[8136, 28717, 277, 10355, 4298, 338, 484]",chanson,"[1265, 28713, 1966, 4034, 268, 579, 667]",song,chanson
"Français: ""ligne"" - Français: ""ligne""
Français: ""bande"" - Français: ""bande""
Français: ""main"" - Français: ""main""
Français: ""avancer"" - Français: ""avancer""
Français: ""étang"" - Français: ""","[3763, 28797, 2959, 1233, 25545]",étang,"[766, 28720, 2345, 17984, 284, 1627, 19571]",pond,étang
"Français: ""ménage"" - Français: ""ménage""
Français: ""bande"" - Français: ""bande""
Français: ""queue"" - Français: ""queue""
Français: ""milieu"" - Français: ""milieu""
Français: ""onde"" - Français: ""","[356, 28709, 13985, 266, 1089, 25747, 289]",onde,"[275, 21884, 28727, 7078, 4985, 8333]",wave,onde
"Français: ""gauche"" - Français: ""gauche""
Français: ""carré"" - Français: ""carré""
Français: ""un"" - Français: ""un""
Français: ""couleur"" - Français: ""couleur""
Français: ""grotte"" - Français: ""","[5977, 319, 28721, 847, 820, 25344]",grotte,"[25553, 17630, 28717, 277, 2591, 7913]",cave,grotte
"Français: ""porte"" - Français: ""porte""
Français: ""grille"" - Français: ""grille""
Français: ""est"" - Français: ""est""
Français: ""hausse"" - Français: ""hausse""
Français: ""mer"" - Français: ""","[290, 1127, 3051, 528, 28719, 794]",mer,"[427, 28713, 18324, 331, 268, 6163]",sea,mer
"Français: ""école"" - Français: ""école""
Français: ""siège"" - Français: ""siège""
Français: ""vallée"" - Français: ""vallée""
Français: ""ville"" - Français: ""ville""
Français: ""gare"" - Français: ""","[319, 2504, 5925, 28721, 17041, 4749]",gare,"[20295, 765, 19849, 341, 28713, 303, 6514, 5975, 268, 5086]",station,gare
"Français: ""son"" - Français: ""son""
Français: ""porte"" - Français: ""porte""
Français: ""riz"" - Français: ""riz""
Français: ""œil"" - Français: ""œil""
Français: ""filet"" - Français: ""","[2088, 1729, 6407, 7971, 1516, 28722, 285, 1217]",filet,"[307, 28711, 435, 1687, 2512, 485]",net,filet
"Français: ""ressort"" - Français: ""ressort""
Français: ""grille"" - Français: ""grille""
Français: ""huit"" - Français: ""huit""
Français: ""lumière"" - Français: ""lumière""
Français: ""pied"" - Français: ""","[3447, 28720, 9053, 1857, 284, 24349, 5548]",pied,"[19222, 8014, 6479, 28722, 285, 12459, 3331, 902]",foot,pied
"Français: ""ressort"" - Français: ""ressort""
Français: ""main"" - Français: ""main""
Français: ""discours"" - Français: ""discours""
Français: ""trois"" - Français: ""trois""
Français: ""or"" - Français: ""","[442, 28709, 271, 289]",or,"[319, 5014, 28721, 27783, 576, 20918, 1644]",gold,or
"Français: ""sac"" - Français: ""sac""
Français: ""défaite"" - Français: ""défaite""
Français: ""tentative"" - Français: ""tentative""
Français: ""ville"" - Français: ""ville""
Français: ""porte"" - Français: ""","[25509, 2248, 28720, 2345, 24095, 1959, 2006, 483, 284, 1627]",porte,"[9405, 281, 511, 2251, 2432, 28715]",door,porte
"Français: ""vallée"" - Français: ""vallée""
Français: ""forêt"" - Français: ""forêt""
Français: ""été"" - Français: ""été""
Français: ""vitesse"" - Français: ""vitesse""
Français: ""neige"" - Français: ""","[307, 18986, 28711, 435, 485]",neige,"[2502, 28713, 7899, 6713, 268]",snow,neige
"Français: ""étang"" - Français: ""étang""
Français: ""grille"" - Français: ""grille""
Français: ""porte"" - Français: ""porte""
Français: ""tête"" - Français: ""tête""
Français: ""cheval"" - Français: ""","[997, 28717, 277, 338, 484, 631]",cheval,"[7947, 295, 1752, 28716, 2124, 3292, 7463, 10691]",horse,cheval
"Français: ""milieu"" - Français: ""milieu""
Français: ""queue"" - Français: ""queue""
Français: ""beauté"" - Français: ""beauté""
Français: ""danse"" - Français: ""danse""
Français: ""un"" - Français: ""","[28718, 370, 521, 332]",un,"[356, 28709, 266, 624, 538, 289]",one,un
"Français: ""huit"" - Français: ""huit""
Français: ""discours"" - Français: ""discours""
Français: ""mère"" - Français: ""mère""
Français: ""fleur"" - Français: ""fleur""
Français: ""deux"" - Français: ""","[450, 340, 281, 28715, 6935]",deux,"[2323, 261, 7307, 28707, 989, 10861]",two,deux
"Français: ""sac"" - Français: ""sac""
Français: ""vallée"" - Français: ""vallée""
Français: ""nuage"" - Français: ""nuage""
Français: ""supprimer"" - Français: ""supprimer""
Français: ""quatre"" - Français: ""","[4256, 364, 28775, 19419, 526]",quatre,"[14171, 28722, 285, 19893, 12459, 2308, 902]",four,quatre
"Français: ""tribu"" - Français: ""tribu""
Français: ""mer"" - Français: ""mer""
Français: ""thé"" - Français: ""thé""
Français: ""queue"" - Français: ""queue""
Français: ""cinq"" - Français: ""","[1189, 28300, 28717, 277, 20243, 7132, 7366]",cinq,"[6407, 7971, 28722, 285, 3359, 12340]",five,cinq
"Français: ""jour"" - Français: ""jour""
Français: ""montagne"" - Français: ""montagne""
Français: ""carré"" - Français: ""carré""
Français: ""main"" - Français: ""main""
Français: ""huit"" - Français: ""","[24281, 295, 28716, 9538]",huit,"[317, 28706, 23893, 17392, 5435]",eight,huit
"Français: ""grille"" - Français: ""grille""
Français: ""visage"" - Français: ""visage""
Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""étang"" - Français: ""étang""
Français: ""dix"" - Français: ""","[890, 5605, 281, 28715]",dix,"[261, 424, 711, 1210, 28707, 3095]",ten,dix
"Français: ""réunion"" - Français: ""réunion""
Français: ""ligne"" - Français: ""ligne""
Français: ""lac"" - Français: ""lac""
Français: ""mille"" - Français: ""mille""
Français: ""tête"" - Français: ""","[261, 28707, 27687]",tête,"[295, 400, 1811, 28716, 1335, 265]",head,tête
"Français: ""pont"" - Français: ""pont""
Français: ""sol"" - Français: ""sol""
Français: ""gauche"" - Français: ""gauche""
Français: ""bureau"" - Français: ""bureau""
Français: ""bande"" - Français: ""","[28726, 8743, 3785, 4028, 287, 3175, 3627, 15771]",bande,"[26229, 15039, 341, 28713, 303, 18184, 268, 1117, 4216, 1042]",strip,bande
"Français: ""est"" - Français: ""est""
Français: ""queue"" - Français: ""queue""
Français: ""temps"" - Français: ""temps""
Français: ""sol"" - Français: ""sol""
Français: ""rue"" - Français: ""","[6869, 28712, 408, 22090, 551]",rue,"[341, 5948, 28713, 2811, 303, 268, 1117, 12776, 1042]",street,rue
"Français: ""mille"" - Français: ""mille""
Français: ""deux"" - Français: ""deux""
Français: ""neige"" - Français: ""neige""
Français: ""juge"" - Français: ""juge""
Français: ""œil"" - Français: """,[28952],œil,"[317, 28706, 1746, 1437, 5421]",eye,œil
"Français: ""rouge"" - Français: ""rouge""
Français: ""retour"" - Français: ""retour""
Français: ""cinq"" - Français: ""cinq""
Français: ""queue"" - Français: ""queue""
Français: ""champ"" - Français: ""","[8136, 28717, 277, 10355, 338, 484, 22942]",champ,"[6407, 7971, 2222, 1834, 285, 28722]",field,champ
"Français: ""nuage"" - Français: ""nuage""
Français: ""champ"" - Français: ""champ""
Français: ""genre"" - Français: ""genre""
Français: ""lac"" - Français: ""lac""
Français: ""mot"" - Français: ""","[16322, 3418, 290, 28719, 5326, 2808]",mot,"[275, 809, 28727, 1045, 1707, 2186, 14277, 22493]",word,mot
"Français: ""main"" - Français: ""main""
Français: ""sol"" - Français: ""sol""
Français: ""étang"" - Français: ""étang""
Français: ""danse"" - Français: ""danse""
Français: ""mille"" - Français: ""","[3589, 290, 22626, 2545, 2120, 28719, 13134, 5192]",mille,"[306, 261, 28112, 5003, 8028, 28707, 362]",thousand,mille
"Français: ""pied"" - Français: ""pied""
Français: ""cheval"" - Français: ""cheval""
Français: ""tentative"" - Français: ""tentative""
Français: ""nuage"" - Français: ""nuage""
Français: ""bourse"" - Français: ""","[1359, 6814, 28726, 1798, 16720, 287, 25715]",bourse,"[2823, 317, 28706, 439, 8877, 25768, 720]",exchange,bourse
"Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""cinq"" - Français: ""cinq""
Français: ""bande"" - Français: ""bande""
Français: ""enfant"" - Français: ""enfant""
Français: ""genre"" - Français: ""","[319, 2652, 2970, 2383, 15926, 28721, 490]",genre,"[3430, 28729, 2112, 446, 22018, 12883, 9186, 7510]",kind,genre
"Français: ""gauche"" - Français: ""gauche""
Français: ""exemple"" - Français: ""exemple""
Français: ""hausse"" - Français: ""hausse""
Français: ""nuage"" - Français: ""nuage""
Français: ""école"" - Français: ""","[28797, 6915, 24688, 1233]",école,"[824, 28713, 752, 1543, 268, 19185, 2052, 2452]",school,école
"Français: ""lumière"" - Français: ""lumière""
Français: ""tentative"" - Français: ""tentative""
Français: ""deux"" - Français: ""deux""
Français: ""trois"" - Français: ""trois""
Français: ""cravate"" - Français: ""","[28717, 277, 3810, 1439]",cravate,"[17061, 14628, 5758, 261, 28707]",tie,cravate
"Français: ""sud"" - Français: ""sud""
Français: ""nuage"" - Français: ""nuage""
Français: ""or"" - Français: ""or""
Français: ""milieu"" - Français: ""milieu""
Français: ""visage"" - Français: ""","[1717, 5219, 3074, 363, 3225, 28728, 28307]",visage,"[3252, 6024, 20107, 2105, 3586, 28722, 285, 1797]",face,visage
"Français: ""sac"" - Français: ""sac""
Français: ""danse"" - Français: ""danse""
Français: ""réunion"" - Français: ""réunion""
Français: ""deux"" - Français: ""deux""
Français: ""pont"" - Français: ""","[766, 28720, 2345, 17984, 20687, 284, 1627]",pont,"[9850, 15401, 28726, 1170, 287, 14519, 1473]",bridge,pont
"Français: ""tête"" - Français: ""tête""
Français: ""queue"" - Français: ""queue""
Français: ""enfant"" - Français: ""enfant""
Français: ""mère"" - Français: ""mère""
Français: ""supprimer"" - Français: ""","[2913, 28713, 10809, 18722, 2541, 1461, 268, 519]",supprimer,"[450, 340, 6500, 281, 6067, 5149, 28715, 21750, 882]",delete,supprimer
"Français: ""ressort"" - Français: ""ressort""
Français: ""roche"" - Français: ""roche""
Français: ""retour"" - Français: ""retour""
Français: ""gauche"" - Français: ""gauche""
Français: ""maison"" - Français: ""","[8212, 290, 4128, 705, 5359, 28719]",maison,"[295, 6186, 5995, 28716, 2124, 11331, 2134, 7463]",house,maison
"Français: ""été"" - Français: ""été""
Français: ""bouche"" - Français: ""bouche""
Français: ""exemple"" - Français: ""exemple""
Français: ""cinq"" - Français: ""cinq""
Français: ""réunion"" - Français: ""","[28712, 9946, 3264, 408]",réunion,"[2647, 5283, 290, 1127, 26665, 528, 28719]",meeting,réunion
"Français: ""fleur"" - Français: ""fleur""
Français: ""été"" - Français: ""été""
Français: ""bouche"" - Français: ""bouche""
Français: ""mer"" - Français: ""mer""
Français: ""carré"" - Français: ""","[28717, 277, 2591, 6602, 7913, 1253]",carré,"[18328, 28713, 4524, 268, 21627, 7930, 4791]",square,carré
"Français: ""tentative"" - Français: ""tentative""
Français: ""lumière"" - Français: ""lumière""
Français: ""cœur"" - Français: ""cœur""
Français: ""son"" - Français: ""son""
Français: ""ville"" - Français: ""","[5485, 13526, 5219, 25521, 3074, 4314, 363, 16767, 28728]",ville,"[18373, 1189, 2990, 28717, 277, 21990, 5963, 7366]",city,ville
"Français: ""vertu"" - Français: ""vertu""
Français: ""sud"" - Français: ""sud""
Français: ""ligne"" - Français: ""ligne""
Français: ""or"" - Français: ""or""
Français: ""vitesse"" - Français: ""","[5219, 3074, 363, 28728, 11781]",vitesse,"[14500, 12549, 886, 28713, 1886, 268, 4975, 668]",speed,vitesse
"Français: ""thé"" - Français: ""thé""
Français: ""retour"" - Français: ""retour""
Français: ""ménage"" - Français: ""ménage""
Français: ""bourse"" - Français: ""bourse""
Français: ""sol"" - Français: ""","[28713, 2128, 268, 22501, 579, 667]",sol,"[5977, 319, 28721, 847, 820, 2812, 25344, 3414]",ground,sol
"Français: ""tour"" - Français: ""tour""
Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""siège"" - Français: ""siège""
Français: ""océan"" - Français: ""océan""
Français: ""tentative"" - Français: ""","[261, 424, 711, 28707, 1210, 3095, 10268]",tentative,"[998, 1061, 270, 438, 4236, 28708, 24054, 264]",attempt,tentative
"Français: ""supprimer"" - Français: ""supprimer""
Français: ""mille"" - Français: ""mille""
Français: ""mère"" - Français: ""mère""
Français: ""juge"" - Français: ""juge""
Français: ""queue"" - Français: ""","[10159, 955, 4256, 364, 28775, 5874, 1011, 526]",queue,"[14223, 261, 1100, 28707, 8675, 11557]",tail,queue
"Français: ""cravate"" - Français: ""cravate""
Français: ""onde"" - Français: ""onde""
Français: ""avancer"" - Français: ""avancer""
Français: ""bouche"" - Français: ""bouche""
Français: ""discours"" - Français: ""","[2312, 890, 5605, 2021, 20962, 27314, 281, 704, 28715]",discours,"[14500, 886, 28713, 1886, 268, 8666, 668]",speech,discours
"Français: ""gare"" - Français: ""gare""
Français: ""sol"" - Français: ""sol""
Français: ""bouche"" - Français: ""bouche""
Français: ""tête"" - Français: ""tête""
Français: ""enfant"" - Français: ""","[317, 28706, 481, 269, 15336]",enfant,"[4657, 28717, 4416, 277, 338, 1502, 484, 20484]",child,enfant
"Français: ""bois"" - Français: ""bois""
Français: ""tête"" - Français: ""tête""
Français: ""neuf"" - Français: ""neuf""
Français: ""dix"" - Français: ""dix""
Français: ""ménage"" - Français: ""","[13138, 12634, 290, 28719]",ménage,"[295, 6186, 5995, 28716, 2124, 11331, 2134, 13634, 7463]",household,ménage
"Français: ""grotte"" - Français: ""grotte""
Français: ""onde"" - Français: ""onde""
Français: ""avancer"" - Français: ""avancer""
Français: ""étang"" - Français: ""étang""
Français: ""bureau"" - Français: ""","[957, 7330, 28726, 287, 7945, 20145, 4564]",bureau,"[4007, 28709, 1769, 302, 2771, 1009, 805, 289]",office,bureau
"Français: ""tête"" - Français: ""tête""
Français: ""quatre"" - Français: ""quatre""
Français: ""lune"" - Français: ""lune""
Français: ""bouche"" - Français: ""bouche""
Français: ""hausse"" - Français: ""","[3631, 295, 11209, 2799, 28716]",hausse,"[24035, 28712, 3191, 373, 3665, 8418, 408, 6599]",rise,hausse
"Français: ""supprimer"" - Français: ""supprimer""
Français: ""carré"" - Français: ""carré""
Français: ""bourse"" - Français: ""bourse""
Français: ""trois"" - Français: ""trois""
Français: ""gauche"" - Français: ""","[319, 2504, 28721, 17041, 10844]",gauche,"[1828, 1749, 28714, 462, 305, 291]",left,gauche
"Français: ""juge"" - Français: ""juge""
Français: ""couleur"" - Français: ""couleur""
Français: ""onde"" - Français: ""onde""
Français: ""ville"" - Français: ""ville""
Français: ""été"" - Français: ""","[3763, 28797, 12329, 2959, 1233, 7166]",été,"[2913, 28713, 1801, 2648, 268, 5561, 519]",summer,été


==> figures/mistral-7b-v1/translation/7b_fr_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""fleur"" - Русский: ""цветок""
Français: ""cravate"" - Русский: ""галстук""
Français: ""couleur"" - Русский: ""цвет""
Français: ""bande"" - Русский: ""полоса""
Français: ""nuage"" - Русский: ""","[13549, 8083, 28761, 2802, 853, 211]",облако,"[23390, 533, 512, 8180, 28717, 6945, 277]",cloud,nuage
"Français: ""génération"" - Русский: ""поколение""
Français: ""sable"" - Русский: ""песок""
Français: ""sol"" - Русский: ""земля""
Français: ""onde"" - Русский: ""волна""
Français: ""sac"" - Русский: ""","[4878, 698, 28788, 5652, 212]",сумка,"[287, 28726, 15771, 19001, 3175, 6635]",bag,sac
"Français: ""riz"" - Русский: ""рис""
Français: ""tête"" - Русский: ""голова""
Français: ""bureau"" - Русский: ""офис""
Français: ""couleur"" - Русский: ""цвет""
Français: ""bouche"" - Русский: ""","[13318, 28785, 728, 2527, 212]",рот,"[28719, 3418, 20123, 5108, 5326, 22182, 290]",mouth,bouche
"Français: ""sud"" - Русский: ""юг""
Français: ""vallée"" - Русский: ""долина""
Français: ""milieu"" - Русский: ""середина""
Français: ""cinq"" - Русский: ""пять""
Français: ""sol"" - Русский: ""","[1051, 28807, 610, 1901, 211]",почва,"[28713, 268, 667, 14315, 579]",soil,sol
"Français: ""onde"" - Русский: ""волна""
Français: ""talent"" - Русский: ""талант""
Français: ""huit"" - Русский: ""восемь""
Français: ""ville"" - Русский: ""город""
Français: ""montagne"" - Русский: ""","[1911, 1695, 28810, 803, 26321, 211]",гора,"[10660, 28719, 3418, 4766, 13022, 5326, 22182, 290]",mountain,montagne
"Français: ""pont"" - Русский: ""мост""
Français: ""or"" - Русский: ""золото""
Français: ""pied"" - Русский: ""нога""
Français: ""ville"" - Русский: ""город""
Français: ""cœur"" - Русский: ""","[2313, 2310, 698, 16822, 28788, 22269, 212]",сердце,"[3031, 265, 3934, 400, 14754, 28716, 295]",heart,cœur
"Français: ""sol"" - Русский: ""почва""
Français: ""bureau"" - Русский: ""офис""
Français: ""quatre"" - Русский: ""четыре""
Français: ""tribu"" - Русский: ""племя""
Français: ""main"" - Русский: ""","[8857, 28785, 13318, 1728, 212]",рука,"[1021, 3631, 6700, 7645, 2625, 2799, 28716, 295]",hand,main
"Français: ""océan"" - Русский: ""океан""
Français: ""bourse"" - Русский: ""биржа""
Français: ""école"" - Русский: ""школа""
Français: ""sud"" - Русский: ""юг""
Français: ""étoile"" - Русский: ""","[28812, 1119, 211]",звезда,"[28713, 341, 268, 303, 6514, 4580, 7890, 20295]",star,étoile
"Français: ""milieu"" - Русский: ""середина""
Français: ""machine"" - Русский: ""машина""
Français: ""forêt"" - Русский: ""лес""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""ressort"" - Русский: ""","[28807, 25431, 610, 211]",пружина,"[28713, 268, 7378, 7558, 7474, 668, 886, 22694]",spring,ressort
"Français: ""mot"" - Русский: ""слово""
Français: ""genre"" - Русский: ""вид""
Français: ""main"" - Русский: ""рука""
Français: ""ligne"" - Русский: ""линия""
Français: ""lune"" - Русский: ""","[28794, 2932, 24641, 211]",луна,"[28719, 3418, 11375, 5326, 290]",moon,lune
"Français: ""groupe"" - Русский: ""группа""
Français: ""huit"" - Русский: ""восемь""
Français: ""bouche"" - Русский: ""рот""
Français: ""sable"" - Русский: ""песок""
Français: ""village"" - Русский: ""","[942, 1903, 28398, 11078, 28799, 15902, 3697, 211]",деревня,"[28728, 3074, 16767, 4314, 6435, 5219, 363, 25521]",village,village
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""lune"" - Русский: ""луна""
Français: ""réunion"" - Русский: ""собрание""
Français: ""défaite"" - Русский: ""поражение""
Français: ""forêt"" - Русский: ""","[7622, 28794, 1125, 211]",лес,"[354, 285, 994, 28722, 2417, 902, 12459, 8613, 1392]",forest,forêt
"Français: ""pouvoir"" - Русский: ""власть""
Français: ""danse"" - Русский: ""танец""
Français: ""maison"" - Русский: ""дом""
Français: ""machine"" - Русский: ""машина""
Français: ""fruit"" - Русский: ""","[2638, 28846, 212]",фрукт,"[1104, 285, 10607, 28722, 15925, 898]",fruit,fruit
"Français: ""fruit"" - Русский: ""фрукт""
Français: ""vallée"" - Русский: ""долина""
Français: ""beauté"" - Русский: ""красота""
Français: ""six"" - Русский: ""шесть""
Français: ""grille"" - Русский: ""","[2310, 698, 28788, 2313, 212]",сетка,"[28721, 319, 15854, 10541, 9544, 847, 820]",grid,grille
"Français: ""discours"" - Русский: ""речь""
Français: ""rouge"" - Русский: ""красный""
Français: ""partie"" - Русский: ""часть""
Français: ""maison"" - Русский: ""дом""
Français: ""chanson"" - Русский: ""","[28807, 610, 3703, 8153, 211]",песня,"[28713, 1966, 268, 667, 1265, 4034, 579]",song,chanson
"Français: ""mot"" - Русский: ""слово""
Français: ""réunion"" - Русский: ""собрание""
Français: ""retour"" - Русский: ""возврат""
Français: ""sept"" - Русский: ""семь""
Français: ""étang"" - Русский: ""","[28807, 25431, 610, 211]",пруд,"[17984, 766, 19571, 1627, 284, 28720, 2345]",pond,étang
"Français: ""étoile"" - Русский: ""звезда""
Français: ""quatre"" - Русский: ""четыре""
Français: ""fleur"" - Русский: ""цветок""
Français: ""onde"" - Русский: ""волна""
Français: ""sable"" - Русский: ""","[28807, 610, 3703, 8153, 211]",песок,"[28713, 268, 637, 6830, 8417, 20297, 3820]",sand,sable
"Français: ""océan"" - Русский: ""океан""
Français: ""source"" - Русский: ""источник""
Français: ""montagne"" - Русский: ""гора""
Français: ""sol"" - Русский: ""почва""
Français: ""loi"" - Русский: ""","[28812, 1586, 1119, 2978, 211]",закон,"[10656, 28714, 305, 2220, 543, 2309]",law,loi
"Français: ""village"" - Русский: ""деревня""
Français: ""soleil"" - Русский: ""солнце""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""tribu"" - Русский: ""племя""
Français: ""onde"" - Русский: ""","[28791, 2890, 1175, 649, 211]",волна,"[28727, 8333, 21884, 275, 4985, 7078]",wave,onde
"Français: ""paire"" - Русский: ""пара""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""main"" - Русский: ""рука""
Français: ""bouche"" - Русский: ""рот""
Français: ""océan"" - Русский: ""","[28761, 10525, 853, 211]",океан,"[13993, 289, 402, 28709, 17918]",ocean,océan
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""sud"" - Русский: ""юг""
Français: ""champ"" - Русский: ""поле""
Français: ""main"" - Русский: ""рука""
Français: ""grotte"" - Русский: ""","[28807, 610, 3703, 8153, 211]",пещера,"[17630, 2591, 7913, 28717, 25553, 277]",cave,grotte
"Français: ""siège"" - Русский: ""сиденье""
Français: ""thé"" - Русский: ""чай""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""deux"" - Русский: ""два""
Français: ""mer"" - Русский: ""","[4025, 1131, 23882, 17595, 28803, 2200, 211]",море,"[28713, 427, 268, 331, 6163, 18324]",sea,mer
"Français: ""réunion"" - Русский: ""собрание""
Français: ""sept"" - Русский: ""семь""
Français: ""lune"" - Русский: ""луна""
Français: ""sud"" - Русский: ""юг""
Français: ""lac"" - Русский: ""","[28761, 853, 211]",озеро,"[28714, 305, 2220, 543, 14411]",lake,lac
"Français: ""discours"" - Русский: ""речь""
Français: ""cheval"" - Русский: ""лошадь""
Français: ""partie"" - Русский: ""часть""
Français: ""riz"" - Русский: ""рис""
Français: ""source"" - Русский: ""","[15333, 13196, 839, 28772, 17282, 211]",источник,"[5271, 2832, 28713, 268, 667, 18193, 1394, 579]",source,source
"Français: ""paire"" - Русский: ""пара""
Français: ""cœur"" - Русский: ""сердце""
Français: ""structure"" - Русский: ""структура""
Français: ""sol"" - Русский: ""земля""
Français: ""point"" - Русский: ""","[3265, 3846, 914, 28786, 212]",точка,"[19325, 1627, 2275, 284, 1305, 28720, 2345]",point,point
"Français: ""sol"" - Русский: ""почва""
Français: ""onde"" - Русский: ""волна""
Français: ""mille"" - Русский: ""тысяча""
Français: ""bourse"" - Русский: ""биржа""
Français: ""version"" - Русский: ""","[1692, 12946, 6048, 28791, 4942, 649, 211]",версия,"[28728, 1790, 2751, 333, 740, 1773, 343, 3502, 363, 1429]",version,version
"Français: ""enfant"" - Русский: ""ребенок""
Français: ""bureau"" - Русский: ""офис""
Français: ""milieu"" - Русский: ""середина""
Français: ""retour"" - Русский: ""возврат""
Français: ""ballon"" - Русский: ""","[1131, 8104, 28803, 211]",мяч,"[287, 2667, 28726, 15771, 3175, 4374, 6323, 4549]",ball,ballon
"Français: ""sud"" - Русский: ""юг""
Français: ""réunion"" - Русский: ""собрание""
Français: ""son"" - Русский: ""звук""
Français: ""deux"" - Русский: ""два""
Français: ""riz"" - Русский: ""","[892, 28785, 13318, 18937, 212]",рис,"[28712, 373, 1491, 408, 17566, 3191, 13825, 14037]",rice,riz
"Français: ""discours"" - Русский: ""речь""
Français: ""filet"" - Русский: ""сетка""
Français: ""danse"" - Русский: ""танец""
Français: ""retour"" - Русский: ""возврат""
Français: ""rouge"" - Русский: ""","[10075, 5954, 28795, 1878, 211]",красный,"[312, 267, 2760, 28712, 893, 408]",red,rouge
"Français: ""loi"" - Русский: ""закон""
Français: ""bourse"" - Русский: ""биржа""
Français: ""génération"" - Русский: ""поколение""
Français: ""lune"" - Русский: ""луна""
Français: ""ligne"" - Русский: ""","[5952, 28794, 922, 14274, 211]",линия,"[28714, 12893, 305, 635, 2294, 1144, 1081, 1407]",line,ligne
"Français: ""tentative"" - Русский: ""попытка""
Français: ""rouge"" - Русский: ""красный""
Français: ""province"" - Русский: ""провинция""
Français: ""soleil"" - Русский: ""солнце""
Français: ""filet"" - Русский: ""","[2310, 698, 28788, 2313, 212]",сетка,"[485, 28711, 435, 307, 1687, 2512]",net,filet
"Français: ""neige"" - Русский: ""снег""
Français: ""sac"" - Русский: ""сумка""
Français: ""carré"" - Русский: ""квадрат""
Français: ""huit"" - Русский: ""восемь""
Français: ""fleur"" - Русский: ""","[6033, 28833, 212]",цветок,"[285, 2175, 28722, 972, 4356, 1134, 14994, 4699]",flower,fleur
"Français: ""fruit"" - Русский: ""фрукт""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""province"" - Русский: ""провинция""
Français: ""pont"" - Русский: ""мост""
Français: ""thé"" - Русский: ""","[5787, 1956, 28826, 4090, 212]",чай,"[28707, 424, 261, 9510, 711]",tea,thé
"Français: ""sol"" - Русский: ""земля""
Français: ""soleil"" - Русский: ""солнце""
Français: ""lune"" - Русский: ""луна""
Français: ""mot"" - Русский: ""слово""
Français: ""pied"" - Русский: ""","[5304, 703, 28778, 24595, 211]",нога,"[3331, 285, 6479, 28722, 902, 12459, 19222, 8014]",foot,pied
"Français: ""cœur"" - Русский: ""сердце""
Français: ""six"" - Русский: ""шесть""
Français: ""tribu"" - Русский: ""племя""
Français: ""partie"" - Русский: ""часть""
Français: ""or"" - Русский: ""","[28812, 3965, 1119, 211]",золото,"[28721, 319, 576, 1644, 20918, 27783, 5014]",gold,or
"Français: ""défaite"" - Русский: ""поражение""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""montagne"" - Русский: ""гора""
Français: ""son"" - Русский: ""звук""
Français: ""porte"" - Русский: ""","[942, 27807, 28799, 211]",дверь,"[281, 28715, 2432, 2251, 9405, 511]",door,porte
"Français: ""défaite"" - Русский: ""поражение""
Français: ""sud"" - Русский: ""юг""
Français: ""dix"" - Русский: ""десять""
Français: ""beauté"" - Русский: ""красота""
Français: ""neige"" - Русский: ""","[698, 28788, 212]",снег,"[28713, 268, 2502, 7899, 6713]",snow,neige
"Français: ""est"" - Русский: ""восток""
Français: ""océan"" - Русский: ""океан""
Français: ""trois"" - Русский: ""три""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""cheval"" - Русский: ""","[1120, 28794, 18812, 211]",лошадь,"[7947, 7463, 2124, 10691, 3292, 28716, 295, 1752]",horse,cheval
"Français: ""histoire"" - Русский: ""история""
Français: ""carré"" - Русский: ""квадрат""
Français: ""siège"" - Русский: ""сиденье""
Français: ""source"" - Русский: ""источник""
Français: ""deux"" - Русский: ""","[942, 28799, 17489, 211]",два,"[28707, 7307, 989, 2323, 261, 10861]",two,deux
"Français: ""sac"" - Русский: ""сумка""
Français: ""genre"" - Русский: ""вид""
Français: ""rue"" - Русский: ""улица""
Français: ""pouvoir"" - Русский: ""власть""
Français: ""trois"" - Русский: ""","[11163, 3265, 15397, 28786, 212]",три,"[28707, 16480, 1712, 261, 362, 306, 6955]",three,trois
"Français: ""riz"" - Русский: ""рис""
Français: ""neuf"" - Русский: ""девять""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""loi"" - Русский: ""закон""
Français: ""quatre"" - Русский: ""","[1696, 4640, 28826, 4090, 212]",четыре,"[285, 2308, 28722, 902, 14171, 12459, 19893]",four,quatre
"Français: ""source"" - Русский: ""источник""
Français: ""tour"" - Русский: ""башня""
Français: ""mot"" - Русский: ""слово""
Français: ""talent"" - Русский: ""талант""
Français: ""cinq"" - Русский: ""","[28807, 610, 211]",пять,"[285, 7971, 3359, 28722, 12340, 6407]",five,cinq
"Français: ""discours"" - Русский: ""речь""
Français: ""village"" - Русский: ""деревня""
Français: ""neige"" - Русский: ""снег""
Français: ""loi"" - Русский: ""закон""
Français: ""six"" - Русский: ""","[3647, 28841, 5486, 212]",шесть,"[28713, 268, 20410, 2144, 4043, 3522]",six,six
"Français: ""juge"" - Русский: ""судья""
Français: ""défaite"" - Русский: ""поражение""
Français: ""huit"" - Русский: ""восемь""
Français: ""nord"" - Русский: ""север""
Français: ""sept"" - Русский: ""","[28533, 2310, 698, 28788, 2313, 212]",семь,"[28713, 6671, 427, 268, 28098, 331]",seven,sept
"Français: ""enfant"" - Русский: ""ребенок""
Français: ""version"" - Русский: ""версия""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""trois"" - Русский: ""три""
Français: ""huit"" - Русский: ""","[28791, 2890, 1175, 26957, 649, 211]",восемь,"[317, 5435, 23893, 28706, 17392]",eight,huit
"Français: ""beauté"" - Русский: ""красота""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""retour"" - Русский: ""возврат""
Français: ""montagne"" - Русский: ""гора""
Français: ""neuf"" - Русский: ""","[942, 1903, 28799, 3697, 211]",девять,"[9542, 11184, 28711, 307, 9030, 3023]",nine,neuf
"Français: ""thé"" - Русский: ""чай""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""couleur"" - Русский: ""цвет""
Français: ""source"" - Русский: ""источник""
Français: ""dix"" - Русский: ""","[942, 1903, 28799, 3697, 211]",десять,"[28707, 3095, 424, 261, 1210, 711]",ten,dix
"Français: ""siège"" - Русский: ""сиденье""
Français: ""école"" - Русский: ""школа""
Français: ""carré"" - Русский: ""квадрат""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""tête"" - Русский: ""","[1911, 26958, 1695, 28810, 803, 211]",голова,"[265, 1335, 400, 1811, 28716, 295]",head,tête
"Français: ""siège"" - Русский: ""сиденье""
Français: ""histoire"" - Русский: ""история""
Français: ""cinq"" - Русский: ""пять""
Français: ""loi"" - Русский: ""закон""
Français: ""bande"" - Русский: ""","[1051, 13577, 28807, 14004, 610, 1901, 17996, 211]",полоса,"[28713, 341, 1117, 268, 26229, 303, 18184, 1042, 4216, 15039]",strip,bande
"Français: ""rouge"" - Русский: ""красный""
Français: ""grille"" - Русский: ""сетка""
Français: ""discours"" - Русский: ""речь""
Français: ""groupe"" - Русский: ""группа""
Français: ""rue"" - Русский: ""","[27633, 28805, 1351, 212]",улица,"[28713, 341, 268, 303, 5948, 1042, 2811, 12776, 1117]",street,rue
"Français: ""pied"" - Русский: ""нога""
Français: ""tête"" - Русский: ""голова""
Français: ""tour"" - Русский: ""башня""
Français: ""sept"" - Русский: ""семь""
Français: ""partie"" - Русский: ""","[21358, 5787, 1956, 20035, 28826, 4090, 26598, 212]",часть,"[744, 5881, 940, 1389, 284, 28720, 4083, 1732]",part,partie
"Français: ""neuf"" - Русский: ""девять""
Français: ""main"" - Русский: ""рука""
Français: ""machine"" - Русский: ""машина""
Français: ""ligne"" - Русский: ""линия""
Français: ""champ"" - Русский: ""","[1051, 13577, 28807, 14004, 610, 1901, 211]",поле,"[285, 7971, 28722, 6407, 1834, 2222]",field,champ
"Français: ""queue"" - Русский: ""хвост""
Français: ""main"" - Русский: ""рука""
Français: ""porte"" - Русский: ""дверь""
Français: ""thé"" - Русский: ""чай""
Français: ""danse"" - Русский: ""","[946, 3265, 12680, 28786, 2937, 212]",танец,"[22025, 9773, 281, 28715, 11555, 1705, 1866]",dance,danse
"Français: ""carré"" - Русский: ""квадрат""
Français: ""grotte"" - Русский: ""пещера""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""maison"" - Русский: ""дом""
Français: ""mot"" - Русский: ""","[25255, 28788, 12309, 698, 212]",слово,"[28727, 1707, 275, 1045, 22493, 2186, 809, 14277]",word,mot
"Français: ""champ"" - Русский: ""поле""
Français: ""soleil"" - Русский: ""солнце""
Français: ""étoile"" - Русский: ""звезда""
Français: ""neige"" - Русский: ""снег""
Français: ""paire"" - Русский: ""","[28370, 11894, 6890, 28807, 2789, 610, 18265, 211]",пара,"[10402, 5881, 5964, 284, 28720, 4083]",pair,paire
"Français: ""bourse"" - Русский: ""биржа""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""sud"" - Русский: ""юг""
Français: ""thé"" - Русский: ""чай""
Français: ""siège"" - Русский: ""","[2206, 5294, 698, 28788, 212]",сиденье,"[28713, 427, 268, 331, 6163, 7278, 18324]",seat,siège
"Français: ""lac"" - Русский: ""озеро""
Français: ""bouche"" - Русский: ""рот""
Français: ""bourse"" - Русский: ""биржа""
Français: ""cœur"" - Русский: ""сердце""
Français: ""mille"" - Русский: ""","[3265, 5555, 28786, 212]",тысяча,"[28707, 28112, 5003, 8028, 261, 362, 306]",thousand,mille
"Français: ""milieu"" - Русский: ""середина""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""version"" - Русский: ""версия""
Français: ""neige"" - Русский: ""снег""
Français: ""nord"" - Русский: ""","[2310, 698, 28788, 2313, 212]",север,"[6120, 708, 27737, 307, 4678, 28711, 1510, 18651]",north,nord
"Français: ""montagne"" - Русский: ""гора""
Français: ""sac"" - Русский: ""сумка""
Français: ""discours"" - Русский: ""речь""
Français: ""couleur"" - Русский: ""цвет""
Français: ""machine"" - Русский: ""","[1131, 3845, 1530, 28803, 211]",машина,"[28719, 8338, 8505, 19569, 7502, 4128, 5599, 290, 705]",machine,machine
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""chanson"" - Русский: ""песня""
Français: ""océan"" - Русский: ""океан""
Français: ""bouche"" - Русский: ""рот""
Français: ""position"" - Русский: ""","[1051, 28807, 610, 1901, 24326, 211]",позиция,"[1065, 977, 1627, 2840, 3640, 14139, 284, 28720, 2345]",position,position
"Français: ""vallée"" - Русский: ""долина""
Français: ""ballon"" - Русский: ""мяч""
Français: ""porte"" - Русский: ""дверь""
Français: ""neuf"" - Русский: ""девять""
Français: ""province"" - Русский: ""","[8378, 2127, 28807, 25431, 610, 211]",провинция,"[724, 28720, 24899, 430, 12605, 11951, 1130, 284, 14707, 783, 729]",province,province
"Français: ""filet"" - Русский: ""сетка""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""sol"" - Русский: ""почва""
Français: ""maison"" - Русский: ""дом""
Français: ""bourse"" - Русский: ""","[28817, 3788, 8843, 1279, 211]",биржа,"[317, 2823, 8877, 720, 439, 28706, 25768]",exchange,bourse
"Français: ""paire"" - Русский: ""пара""
Français: ""champ"" - Русский: ""поле""
Français: ""chanson"" - Русский: ""песня""
Français: ""neuf"" - Русский: ""девять""
Français: ""milieu"" - Русский: ""","[2310, 28200, 698, 16822, 28788, 22269, 2313, 212]",середина,"[28719, 5192, 25692, 4986, 3589, 8041, 4725, 290]",middle,milieu
"Français: ""six"" - Русский: ""шесть""
Français: ""bande"" - Русский: ""полоса""
Français: ""défaite"" - Русский: ""поражение""
Français: ""école"" - Русский: ""школа""
Français: ""couleur"" - Русский: ""","[6033, 28833, 212]",цвет,"[1396, 17382, 990, 1001, 3181, 3456, 28717, 1115, 277]",color,couleur
"Français: ""dix"" - Русский: ""десять""
Français: ""visage"" - Русский: ""лицо""
Français: ""rue"" - Русский: ""улица""
Français: ""champ"" - Русский: ""поле""
Français: ""genre"" - Русский: ""","[1451, 28791, 27190, 3542, 649, 211]",вид,"[3430, 22018, 446, 9186, 28729, 12883, 2112, 7510]",kind,genre
"Français: ""tentative"" - Русский: ""попытка""
Français: ""forêt"" - Русский: ""лес""
Français: ""est"" - Русский: ""восток""
Français: ""onde"" - Русский: ""волна""
Français: ""juge"" - Русский: ""","[4878, 698, 28788, 5652, 212]",судья,"[10737, 461, 8948, 14042, 5666, 11866, 28768, 4612]",judge,juge
"Français: ""personne"" - Русский: ""человек""
Français: ""porte"" - Русский: ""дверь""
Français: ""six"" - Русский: ""шесть""
Français: ""mère"" - Русский: ""мать""
Français: ""école"" - Русский: ""","[19671, 28841, 5486, 212]",школа,"[28713, 19185, 268, 2452, 752, 1543, 824, 2052]",school,école
"Français: ""juge"" - Русский: ""судья""
Français: ""bourse"" - Русский: ""биржа""
Français: ""onde"" - Русский: ""волна""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""structure"" - Русский: ""","[4887, 17405, 27471, 698, 608, 28788, 212]",структура,"[18048, 28713, 4500, 341, 268, 4693, 303, 1042, 1758, 1356, 14664, 1117]",structure,structure
"Français: ""discours"" - Русский: ""речь""
Français: ""retour"" - Русский: ""возврат""
Français: ""montagne"" - Русский: ""гора""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""cravate"" - Русский: ""","[1911, 28810, 13206, 2618, 211]",галстук,"[28707, 17061, 5758, 261, 14628]",tie,cravate
"Français: ""carré"" - Русский: ""квадрат""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""beauté"" - Русский: ""красота""
Français: ""huit"" - Русский: ""восемь""
Français: ""exemple"" - Русский: ""","[28807, 2683, 10804, 25431, 610, 211]",пример,"[317, 720, 7476, 4174, 2757, 439, 28706]",example,exemple
"Français: ""chanson"" - Русский: ""песня""
Français: ""fruit"" - Русский: ""фрукт""
Français: ""juge"" - Русский: ""судья""
Français: ""bande"" - Русский: ""полоса""
Français: ""visage"" - Русский: ""","[5952, 28794, 922, 211]",лицо,"[285, 3252, 2105, 20107, 28722, 3586, 6024, 1797]",face,visage
"Français: ""onde"" - Русский: ""волна""
Français: ""tentative"" - Русский: ""попытка""
Français: ""personne"" - Русский: ""человек""
Français: ""discours"" - Русский: ""речь""
Français: ""pont"" - Русский: ""","[4025, 1131, 28803, 2200, 211]",мост,"[14519, 287, 15401, 28726, 1170, 1473, 9850]",bridge,pont
"Français: ""queue"" - Русский: ""хвост""
Français: ""cœur"" - Русский: ""сердце""
Français: ""onde"" - Русский: ""волна""
Français: ""grille"" - Русский: ""сетка""
Français: ""supprimer"" - Русский: ""","[28805, 1351, 212]",удалить,"[21750, 340, 281, 882, 450, 28715, 6500, 5149, 6067]",delete,supprimer
"Français: ""exemple"" - Русский: ""пример""
Français: ""sol"" - Русский: ""почва""
Français: ""grille"" - Русский: ""сетка""
Français: ""sol"" - Русский: ""земля""
Français: ""groupe"" - Русский: ""","[9891, 1911, 28810, 17737, 211]",группа,"[2071, 25344, 28721, 319, 5977, 3063, 847, 820]",group,groupe
"Français: ""fruit"" - Русский: ""фрукт""
Français: ""tête"" - Русский: ""голова""
Français: ""soleil"" - Русский: ""солнце""
Français: ""sept"" - Русский: ""семь""
Français: ""talent"" - Русский: ""","[946, 3265, 15122, 28786, 2937, 212]",талант,"[28707, 5741, 9234, 14223, 261, 16000, 15642, 1100]",talent,talent
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""ville"" - Русский: ""город""
Français: ""maison"" - Русский: ""дом""
Français: ""siège"" - Русский: ""сиденье""
Français: ""beauté"" - Русский: ""","[10075, 5954, 28795, 1878, 211]",красота,"[3605, 287, 9689, 28726, 347, 1105]",beauty,beauté
"Français: ""sol"" - Русский: ""почва""
Français: ""nuage"" - Русский: ""облако""
Français: ""tribu"" - Русский: ""племя""
Français: ""province"" - Русский: ""провинция""
Français: ""plate-forme"" - Русский: ""","[12454, 28807, 24392, 610, 211]",платформа,"[5181, 28720, 452, 10470, 24474, 284, 549]",platform,plate-forme
"Français: ""mère"" - Русский: ""мать""
Français: ""forêt"" - Русский: ""лес""
Français: ""mer"" - Русский: ""море""
Français: ""machine"" - Русский: ""машина""
Français: ""maison"" - Русский: ""","[942, 28799, 13503, 2054, 2149, 211]",дом,"[2134, 6186, 7463, 11331, 2124, 28716, 5995, 295]",house,maison
"Français: ""est"" - Русский: ""восток""
Français: ""couleur"" - Русский: ""цвет""
Français: ""structure"" - Русский: ""структура""
Français: ""siège"" - Русский: ""сиденье""
Français: ""soleil"" - Русский: ""","[2573, 2688, 698, 28788, 212]",солнце,"[28713, 2913, 268, 19875, 4376, 519]",sun,soleil
"Français: ""histoire"" - Русский: ""история""
Français: ""ballon"" - Русский: ""мяч""
Français: ""cœur"" - Русский: ""сердце""
Français: ""école"" - Русский: ""школа""
Français: ""réunion"" - Русский: ""","[2573, 28788, 26913, 2688, 698, 212]",собрание,"[28719, 528, 1127, 5283, 26665, 2647, 290]",meeting,réunion
"Français: ""dix"" - Русский: ""десять""
Français: ""machine"" - Русский: ""машина""
Français: ""nuage"" - Русский: ""облако""
Français: ""queue"" - Русский: ""хвост""
Français: ""histoire"" - Русский: ""","[15333, 25070, 13196, 839, 28772, 17282, 211]",история,"[2008, 6575, 5365, 3340, 16355, 516, 4264, 15205, 28716, 12014, 295]",history,histoire
"Français: ""neige"" - Русский: ""снег""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""pied"" - Русский: ""нога""
Français: ""discours"" - Русский: ""речь""
Français: ""vallée"" - Русский: ""","[942, 24019, 17483, 28799, 2054, 2149, 211]",долина,"[17682, 28728, 1052, 1414, 4536, 363, 3026]",valley,vallée
"Français: ""enfant"" - Русский: ""ребенок""
Français: ""ville"" - Русский: ""город""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""groupe"" - Русский: ""группа""
Français: ""carré"" - Русский: ""","[28795, 1878, 23476, 211]",квадрат,"[28713, 21627, 18328, 268, 4524, 4791, 7930]",square,carré
"Français: ""position"" - Русский: ""позиция""
Français: ""juge"" - Русский: ""судья""
Français: ""bande"" - Русский: ""полоса""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""génération"" - Русский: ""","[1051, 28807, 610, 1901, 211]",поколение,"[28721, 319, 2652, 490, 8342, 4506, 2970, 2383, 1350, 17198]",generation,génération
"Français: ""soleil"" - Русский: ""солнце""
Français: ""lac"" - Русский: ""озеро""
Français: ""fruit"" - Русский: ""фрукт""
Français: ""champ"" - Русский: ""поле""
Français: ""sud"" - Русский: ""","[11531, 28842, 212]",юг,"[5271, 28713, 6287, 268, 667, 17465, 579]",south,sud
"Français: ""mille"" - Русский: ""тысяча""
Français: ""ballon"" - Русский: ""мяч""
Français: ""océan"" - Русский: ""океан""
Français: ""neuf"" - Русский: ""девять""
Français: ""vertu"" - Русский: ""","[942, 2149, 28799, 2054, 211]",добродетель,"[7692, 28728, 28114, 3074, 9306, 24885, 5219, 27590, 363]",virtue,vertu
"Français: ""structure"" - Русский: ""структура""
Français: ""sable"" - Русский: ""песок""
Français: ""porte"" - Русский: ""дверь""
Français: ""filet"" - Русский: ""сетка""
Français: ""tribu"" - Русский: ""","[28807, 610, 211]",племя,"[28707, 13862, 2629, 261, 11309, 467, 25315, 434]",tribe,tribu
"Français: ""vertu"" - Русский: ""добродетель""
Français: ""sac"" - Русский: ""сумка""
Français: ""été"" - Русский: ""лето""
Français: ""machine"" - Русский: ""машина""
Français: ""ville"" - Русский: ""","[1911, 1695, 22123, 28810, 803, 26321, 14896, 211]",город,"[5963, 7366, 28717, 18373, 1189, 2990, 277, 21990]",city,ville
"Français: ""été"" - Русский: ""лето""
Français: ""structure"" - Русский: ""структура""
Français: ""trois"" - Русский: ""три""
Français: ""beauté"" - Русский: ""красота""
Français: ""vitesse"" - Русский: ""","[1789, 8283, 27999, 698, 28788, 212]",скорость,"[1886, 28713, 14500, 268, 4975, 668, 12549, 886]",speed,vitesse
"Français: ""groupe"" - Русский: ""группа""
Français: ""sac"" - Русский: ""сумка""
Français: ""tête"" - Русский: ""голова""
Français: ""tour"" - Русский: ""башня""
Français: ""sol"" - Русский: ""","[28812, 8700, 19868, 1119, 211]",земля,"[25344, 28721, 2812, 319, 3414, 5977, 847, 820]",ground,sol
"Français: ""génération"" - Русский: ""поколение""
Français: ""cravate"" - Русский: ""галстук""
Français: ""genre"" - Русский: ""вид""
Français: ""huit"" - Русский: ""восемь""
Français: ""tentative"" - Русский: ""","[1051, 28807, 610, 1901, 211]",попытка,"[24054, 28708, 998, 264, 1061, 4236, 438, 270]",attempt,tentative
"Français: ""talent"" - Русский: ""талант""
Français: ""danse"" - Русский: ""танец""
Français: ""couleur"" - Русский: ""цвет""
Français: ""retour"" - Русский: ""возврат""
Français: ""défaite"" - Русский: ""","[1051, 27593, 28807, 610, 1901, 211]",поражение,"[340, 1270, 8464, 281, 450, 801, 28715, 15286]",defeat,défaite
"Français: ""juge"" - Русский: ""судья""
Français: ""histoire"" - Русский: ""история""
Français: ""couleur"" - Русский: ""цвет""
Français: ""groupe"" - Русский: ""группа""
Français: ""queue"" - Русский: ""","[28831, 6457, 212]",хвост,"[28707, 11557, 14223, 261, 8675, 1100]",tail,queue
"Français: ""retour"" - Русский: ""возврат""
Français: ""exemple"" - Русский: ""пример""
Français: ""été"" - Русский: ""лето""
Français: ""bouche"" - Русский: ""рот""
Français: ""mère"" - Русский: ""","[1131, 3845, 1530, 23918, 28803, 18850, 211]",мать,"[28719, 3418, 3057, 290, 5326, 16322, 13710, 2808]",mother,mère
"Français: ""quatre"" - Русский: ""четыре""
Français: ""neuf"" - Русский: ""девять""
Français: ""position"" - Русский: ""позиция""
Français: ""milieu"" - Русский: ""середина""
Français: ""est"" - Русский: ""","[28791, 2890, 1175, 26957, 649, 211]",восток,"[317, 9005, 1897, 24294, 11062, 28706]",east,est
"Français: ""bande"" - Русский: ""полоса""
Français: ""nuage"" - Русский: ""облако""
Français: ""exemple"" - Русский: ""пример""
Français: ""partie"" - Русский: ""часть""
Français: ""retour"" - Русский: ""","[28791, 2890, 1175, 11235, 649, 211]",возврат,"[312, 267, 28712, 604, 408, 1699, 1441, 807]",return,retour
"Français: ""sept"" - Русский: ""семь""
Français: ""histoire"" - Русский: ""история""
Français: ""grotte"" - Русский: ""пещера""
Français: ""queue"" - Русский: ""хвост""
Français: ""discours"" - Русский: ""","[3172, 800, 13318, 28785, 212]",речь,"[1886, 28713, 14500, 268, 8666, 668, 886]",speech,discours
"Français: ""exemple"" - Русский: ""пример""
Français: ""mère"" - Русский: ""мать""
Français: ""cœur"" - Русский: ""сердце""
Français: ""réunion"" - Русский: ""собрание""
Français: ""enfant"" - Русский: ""","[3172, 800, 13318, 28785, 212]",ребенок,"[484, 4657, 20484, 28717, 277, 1502, 4416, 338]",child,enfant
"Français: ""partie"" - Русский: ""часть""
Français: ""nord"" - Русский: ""север""
Français: ""neuf"" - Русский: ""девять""
Français: ""or"" - Русский: ""золото""
Français: ""tour"" - Русский: ""","[28817, 4820, 7460, 1279, 211]",башня,"[28707, 11201, 298, 261, 532, 15894]",tower,tour
"Français: ""deux"" - Русский: ""два""
Français: ""genre"" - Русский: ""вид""
Français: ""forêt"" - Русский: ""лес""
Français: ""neige"" - Русский: ""снег""
Français: ""personne"" - Русский: ""","[22653, 1696, 15811, 4640, 28826, 4090, 212]",человек,"[4837, 660, 3708, 1338, 386, 487, 757, 284, 28720, 9701]",person,personne
"Français: ""structure"" - Русский: ""структура""
Français: ""ligne"" - Русский: ""линия""
Français: ""onde"" - Русский: ""волна""
Français: ""personne"" - Русский: ""человек""
Français: ""bureau"" - Русский: ""","[28266, 28761, 853, 211]",офис,"[302, 1769, 805, 1009, 2771, 28709, 4007, 289]",office,bureau
"Français: ""exemple"" - Русский: ""пример""
Français: ""dix"" - Русский: ""десять""
Français: ""étoile"" - Русский: ""звезда""
Français: ""génération"" - Русский: ""поколение""
Français: ""son"" - Русский: ""","[28812, 1119, 211]",звук,"[5271, 28713, 268, 667, 2622, 13752, 579]",sound,son
"Français: ""personne"" - Русский: ""человек""
Français: ""paire"" - Русский: ""пара""
Français: ""génération"" - Русский: ""поколение""
Français: ""son"" - Русский: ""звук""
Français: ""pouvoir"" - Русский: ""","[13324, 28791, 649, 211]",власть,"[1982, 1627, 15625, 284, 28720, 6468, 2345, 5323]",power,pouvoir
"Français: ""ligne"" - Русский: ""линия""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""visage"" - Русский: ""лицо""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""été"" - Русский: ""","[17761, 28794, 7622, 1125, 20043, 211]",лето,"[28713, 1801, 2913, 268, 2648, 519, 5561]",summer,été


==> figures/mistral-7b-v1/translation/7b_fr_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""cinq"" - 中文: ""五""
Français: ""cœur"" - 中文: ""心""
Français: ""partie"" - 中文: ""部""
Français: ""trois"" - 中文: ""三""
Français: ""nuage"" - 中文: ""","[30121, 231]",云,"[512, 8180, 23390, 28717, 277, 533, 6945]",cloud,nuage
"Français: ""vallée"" - 中文: ""谷""
Français: ""tribu"" - 中文: ""族""
Français: ""vertu"" - 中文: ""德""
Français: ""œil"" - 中文: ""目""
Français: ""sac"" - 中文: ""","[29333, 232]",包,"[28726, 3175, 19001, 287, 6635, 15771]",bag,sac
"Français: ""école"" - 中文: ""校""
Français: ""version"" - 中文: ""版""
Français: ""point"" - 中文: ""点""
Français: ""mille"" - 中文: ""千""
Français: ""bouche"" - 中文: ""","[29269, 232]",口,"[20123, 5108, 290, 22182, 3418, 5326, 28719]",mouth,bouche
"Français: ""champ"" - 中文: ""场""
Français: ""nord"" - 中文: ""北""
Français: ""fleur"" - 中文: ""花""
Français: ""tour"" - 中文: ""塔""
Français: ""sol"" - 中文: ""","[30790, 232]",土,"[268, 579, 14315, 667, 28713]",soil,sol
"Français: ""temps"" - 中文: ""时""
Français: ""porte"" - 中文: ""门""
Français: ""vallée"" - 中文: ""谷""
Français: ""rue"" - 中文: ""街""
Français: ""montagne"" - 中文: ""","[29480, 232]",山,"[13022, 10660, 290, 4766, 22182, 3418, 5326, 28719]",mountain,montagne
"Français: ""paire"" - 中文: ""双""
Français: ""gauche"" - 中文: ""左""
Français: ""été"" - 中文: ""夏""
Français: ""sept"" - 中文: ""七""
Français: ""cœur"" - 中文: ""","[29574, 232]",心,"[295, 265, 3934, 28716, 14754, 3031, 400]",heart,cœur
"Français: ""bande"" - 中文: ""条""
Français: ""un"" - 中文: ""一""
Français: ""jour"" - 中文: ""日""
Français: ""enfant"" - 中文: ""子""
Français: ""main"" - 中文: ""","[29427, 233]",手,"[6700, 2799, 295, 2625, 1021, 28716, 3631, 7645]",hand,main
"Français: ""quatre"" - 中文: ""四""
Français: ""bois"" - 中文: ""木""
Français: ""rouge"" - 中文: ""红""
Français: ""gauche"" - 中文: ""左""
Français: ""jour"" - 中文: ""","[29142, 233]",日,"[1705, 1466, 28715, 281, 1370, 1866]",day,jour
"Français: ""source"" - 中文: ""源""
Français: ""neuf"" - 中文: ""九""
Français: ""main"" - 中文: ""手""
Français: ""ligne"" - 中文: ""线""
Français: ""étoile"" - 中文: ""","[29950, 233]",星,"[20295, 268, 7890, 303, 28713, 6514, 4580, 341]",star,étoile
"Français: ""loi"" - 中文: ""法""
Français: ""tribu"" - 中文: ""族""
Français: ""bouche"" - 中文: ""口""
Français: ""gauche"" - 中文: ""左""
Français: ""ressort"" - 中文: ""","[30643, 233]",春,"[7474, 268, 668, 886, 22694, 7378, 28713, 7558]",spring,ressort
"Français: ""siège"" - 中文: ""座""
Français: ""sud"" - 中文: ""南""
Français: ""quatre"" - 中文: ""四""
Français: ""or"" - 中文: ""金""
Français: ""lune"" - 中文: ""","[29376, 233]",月,"[290, 3418, 5326, 11375, 28719]",moon,lune
"Français: ""bouche"" - 中文: ""口""
Français: ""mille"" - 中文: ""千""
Français: ""ménage"" - 中文: ""户""
Français: ""été"" - 中文: ""夏""
Français: ""bois"" - 中文: ""","[30308, 233]",木,"[4871, 275, 14277, 28727, 4768, 809]",wood,bois
"Français: ""forêt"" - 中文: ""林""
Français: ""cravate"" - 中文: ""结""
Français: ""six"" - 中文: ""六""
Français: ""dix"" - 中文: ""十""
Français: ""village"" - 中文: ""","[30071, 233]",村,"[25521, 3074, 363, 5219, 6435, 4314, 16767, 28728]",village,village
"Français: ""tête"" - 中文: ""头""
Français: ""génération"" - 中文: ""代""
Français: ""océan"" - 中文: ""洋""
Français: ""quatre"" - 中文: ""四""
Français: ""forêt"" - 中文: ""","[30158, 233]",林,"[8613, 12459, 354, 994, 2417, 28722, 902, 1392, 285]",forest,forêt
"Français: ""défaite"" - 中文: ""败""
Français: ""bande"" - 中文: ""条""
Français: ""bouche"" - 中文: ""口""
Français: ""sud"" - 中文: ""南""
Français: ""fruit"" - 中文: ""","[29098, 233]",果,"[1104, 15925, 10607, 28722, 898, 285]",fruit,fruit
"Français: ""trois"" - 中文: ""三""
Français: ""montagne"" - 中文: ""山""
Français: ""milieu"" - 中文: ""中""
Français: ""tentative"" - 中文: ""试""
Français: ""grille"" - 中文: ""","[29293, 233]",格,"[319, 28721, 10541, 9544, 820, 847, 15854]",grid,grille
"Français: ""avancer"" - 中文: ""进""
Français: ""enfant"" - 中文: ""子""
Français: ""sept"" - 中文: ""七""
Français: ""groupe"" - 中文: ""群""
Français: ""chanson"" - 中文: ""","[30509, 233]",歌,"[268, 1265, 579, 4034, 667, 28713, 1966]",song,chanson
"Français: ""école"" - 中文: ""校""
Français: ""groupe"" - 中文: ""群""
Français: ""grille"" - 中文: ""格""
Français: ""pouvoir"" - 中文: ""力""
Français: ""étang"" - 中文: ""","[30647, 233]",池,"[1627, 284, 17984, 19571, 28720, 2345, 766]",pond,étang
"Français: ""roche"" - 中文: ""岩""
Français: ""maison"" - 中文: ""屋""
Français: ""visage"" - 中文: ""面""
Français: ""cheval"" - 中文: ""马""
Français: ""sable"" - 中文: ""","[30960, 233]",沙,"[8417, 637, 6830, 268, 3820, 28713, 20297]",sand,sable
"Français: ""œil"" - 中文: ""目""
Français: ""ligne"" - 中文: ""线""
Français: ""histoire"" - 中文: ""史""
Français: ""porte"" - 中文: ""门""
Français: ""loi"" - 中文: ""","[29095, 233]",法,"[543, 2309, 28714, 10656, 2220, 305]",law,loi
"Français: ""six"" - 中文: ""六""
Français: ""ressort"" - 中文: ""春""
Français: ""main"" - 中文: ""手""
Français: ""école"" - 中文: ""校""
Français: ""onde"" - 中文: ""","[30382, 233]",波,"[21884, 275, 8333, 28727, 4985, 7078]",wave,onde
"Français: ""nuage"" - 中文: ""云""
Français: ""champ"" - 中文: ""场""
Français: ""neuf"" - 中文: ""九""
Français: ""quatre"" - 中文: ""四""
Français: ""océan"" - 中文: ""","[31434, 233]",洋,"[402, 289, 13993, 28709, 17918]",ocean,océan
"Français: ""forêt"" - 中文: ""林""
Français: ""été"" - 中文: ""夏""
Français: ""juge"" - 中文: ""判""
Français: ""filet"" - 中文: ""网""
Français: ""grotte"" - 中文: ""","[31242, 233]",洞,"[25553, 17630, 2591, 277, 7913, 28717]",cave,grotte
"Français: ""siège"" - 中文: ""座""
Français: ""supprimer"" - 中文: ""删""
Français: ""nord"" - 中文: ""北""
Français: ""pied"" - 中文: ""足""
Français: ""mer"" - 中文: ""","[29726, 233]",海,"[18324, 6163, 268, 331, 427, 28713]",sea,mer
"Français: ""bois"" - 中文: ""木""
Français: ""jour"" - 中文: ""日""
Français: ""cheval"" - 中文: ""马""
Français: ""structure"" - 中文: ""构""
Français: ""lac"" - 中文: ""","[30480, 233]",湖,"[14411, 543, 28714, 2220, 305]",lake,lac
"Français: ""siège"" - 中文: ""座""
Français: ""village"" - 中文: ""村""
Français: ""machine"" - 中文: ""机""
Français: ""gauche"" - 中文: ""左""
Français: ""source"" - 中文: ""","[29512, 233]",源,"[18193, 5271, 2832, 268, 579, 1394, 667, 28713]",source,source
"Français: ""supprimer"" - 中文: ""删""
Français: ""champ"" - 中文: ""场""
Français: ""position"" - 中文: ""位""
Français: ""gare"" - 中文: ""站""
Français: ""point"" - 中文: ""","[29085, 234]",点,"[1305, 19325, 1627, 284, 28720, 2345, 2275]",point,point
"Français: ""rouge"" - 中文: ""红""
Français: ""sac"" - 中文: ""包""
Français: ""visage"" - 中文: ""面""
Français: ""mot"" - 中文: ""字""
Français: ""version"" - 中文: ""","[29547, 234]",版,"[3502, 343, 1429, 740, 363, 2751, 1790, 28728, 333, 1773]",version,version
"Français: ""neuf"" - 中文: ""九""
Français: ""montagne"" - 中文: ""山""
Français: ""mille"" - 中文: ""千""
Français: ""bureau"" - 中文: ""局""
Français: ""ballon"" - 中文: ""","[30211, 234]",球,"[2667, 28726, 3175, 6323, 4549, 287, 4374, 15771]",ball,ballon
"Français: ""mer"" - 中文: ""海""
Français: ""océan"" - 中文: ""洋""
Français: ""mère"" - 中文: ""母""
Français: ""machine"" - 中文: ""机""
Français: ""gare"" - 中文: ""","[29992, 234]",站,"[765, 20295, 5975, 19849, 268, 303, 5086, 28713, 6514, 341]",station,gare
"Français: ""bande"" - 中文: ""条""
Français: ""sol"" - 中文: ""地""
Français: ""bureau"" - 中文: ""局""
Français: ""nuage"" - 中文: ""云""
Français: ""riz"" - 中文: ""","[30752, 234]",米,"[17566, 1491, 14037, 408, 3191, 28712, 373, 13825]",rice,riz
"Français: ""structure"" - 中文: ""构""
Français: ""fleur"" - 中文: ""花""
Français: ""bourse"" - 中文: ""交""
Français: ""cœur"" - 中文: ""心""
Français: ""rouge"" - 中文: ""","[30311, 234]",红,"[267, 408, 312, 28712, 893, 2760]",red,rouge
"Français: ""enfant"" - 中文: ""子""
Français: ""sept"" - 中文: ""七""
Français: ""quatre"" - 中文: ""四""
Français: ""vertu"" - 中文: ""德""
Français: ""ligne"" - 中文: ""","[29437, 234]",线,"[635, 28714, 1407, 1144, 2294, 12893, 1081, 305]",line,ligne
"Français: ""ménage"" - 中文: ""户""
Français: ""pouvoir"" - 中文: ""力""
Français: ""ville"" - 中文: ""城""
Français: ""loi"" - 中文: ""法""
Français: ""filet"" - 中文: ""","[29533, 234]",网,"[307, 1687, 485, 28711, 2512, 435]",net,filet
"Français: ""vertu"" - 中文: ""德""
Français: ""siège"" - 中文: ""座""
Français: ""neige"" - 中文: ""雪""
Français: ""supprimer"" - 中文: ""删""
Français: ""fleur"" - 中文: ""","[30064, 235]",花,"[2175, 4699, 14994, 972, 1134, 4356, 28722, 285]",flower,fleur
"Français: ""mille"" - 中文: ""千""
Français: ""bureau"" - 中文: ""局""
Français: ""fleur"" - 中文: ""花""
Français: ""vallée"" - 中文: ""谷""
Français: ""thé"" - 中文: ""","[31713, 235]",茶,"[9510, 711, 424, 261, 28707]",tea,thé
"Français: ""carré"" - 中文: ""方""
Français: ""quatre"" - 中文: ""四""
Français: ""temps"" - 中文: ""时""
Français: ""fleur"" - 中文: ""花""
Français: ""pied"" - 中文: ""","[30303, 235]",足,"[8014, 19222, 12459, 3331, 28722, 902, 6479, 285]",foot,pied
"Français: ""deux"" - 中文: ""二""
Français: ""carré"" - 中文: ""方""
Français: ""lumière"" - 中文: ""光""
Français: ""personne"" - 中文: ""人""
Français: ""or"" - 中文: ""","[29452, 236]",金,"[319, 28721, 27783, 1644, 20918, 5014, 576]",gold,or
"Français: ""tête"" - 中文: ""头""
Français: ""lune"" - 中文: ""月""
Français: ""groupe"" - 中文: ""群""
Français: ""montagne"" - 中文: ""山""
Français: ""porte"" - 中文: ""","[29870, 236]",门,"[511, 2251, 28715, 2432, 281, 9405]",door,porte
"Français: ""mer"" - 中文: ""海""
Français: ""rue"" - 中文: ""街""
Français: ""cravate"" - 中文: ""结""
Français: ""réunion"" - 中文: ""会""
Français: ""neige"" - 中文: ""","[30876, 236]",雪,"[7899, 268, 6713, 2502, 28713]",snow,neige
"Français: ""mot"" - 中文: ""字""
Français: ""sol"" - 中文: ""土""
Français: ""enfant"" - 中文: ""子""
Français: ""rue"" - 中文: ""街""
Français: ""cheval"" - 中文: ""","[30259, 236]",马,"[295, 7463, 28716, 2124, 3292, 1752, 10691, 7947]",horse,cheval
"Français: ""école"" - 中文: ""校""
Français: ""quatre"" - 中文: ""四""
Français: ""avancer"" - 中文: ""进""
Français: ""province"" - 中文: ""省""
Français: ""un"" - 中文: ""","[28969, 231]",一,"[538, 624, 289, 28709, 266, 356]",one,un
"Français: ""ville"" - 中文: ""城""
Français: ""tête"" - 中文: ""头""
Français: ""filet"" - 中文: ""网""
Français: ""maison"" - 中文: ""屋""
Français: ""deux"" - 中文: ""","[29482, 231]",二,"[2323, 28707, 261, 989, 7307, 10861]",two,deux
"Français: ""cœur"" - 中文: ""心""
Français: ""ménage"" - 中文: ""户""
Français: ""bande"" - 中文: ""条""
Français: ""talent"" - 中文: ""才""
Français: ""trois"" - 中文: ""","[29492, 231]",三,"[6955, 306, 362, 261, 28707, 1712, 16480]",three,trois
"Français: ""onde"" - 中文: ""波""
Français: ""tête"" - 中文: ""头""
Français: ""point"" - 中文: ""点""
Français: ""cheval"" - 中文: ""马""
Français: ""quatre"" - 中文: ""","[29882, 232]",四,"[14171, 12459, 28722, 902, 2308, 19893, 285]",four,quatre
"Français: ""fleur"" - 中文: ""花""
Français: ""nord"" - 中文: ""北""
Français: ""pont"" - 中文: ""桥""
Français: ""pouvoir"" - 中文: ""力""
Français: ""cinq"" - 中文: ""","[30108, 231]",五,"[3359, 6407, 28722, 12340, 7971, 285]",five,cinq
"Français: ""ballon"" - 中文: ""球""
Français: ""juge"" - 中文: ""判""
Français: ""filet"" - 中文: ""网""
Français: ""hausse"" - 中文: ""起""
Français: ""six"" - 中文: ""","[30467, 232]",六,"[3522, 268, 20410, 2144, 4043, 28713]",six,six
"Français: ""main"" - 中文: ""手""
Français: ""groupe"" - 中文: ""群""
Français: ""deux"" - 中文: ""二""
Français: ""beauté"" - 中文: ""美""
Français: ""sept"" - 中文: ""","[30733, 231]",七,"[28098, 268, 331, 427, 6671, 28713]",seven,sept
"Français: ""supprimer"" - 中文: ""删""
Français: ""vertu"" - 中文: ""德""
Français: ""océan"" - 中文: ""洋""
Français: ""point"" - 中文: ""点""
Français: ""huit"" - 中文: ""","[30440, 232]",八,"[28706, 5435, 317, 17392, 23893]",eight,huit
"Français: ""hausse"" - 中文: ""起""
Français: ""province"" - 中文: ""省""
Français: ""or"" - 中文: ""金""
Français: ""rue"" - 中文: ""街""
Français: ""neuf"" - 中文: ""","[30807, 231]",九,"[307, 11184, 28711, 9542, 3023, 9030]",nine,neuf
"Français: ""neige"" - 中文: ""雪""
Français: ""gauche"" - 中文: ""左""
Français: ""soleil"" - 中文: ""阳""
Français: ""fruit"" - 中文: ""果""
Français: ""dix"" - 中文: ""","[29927, 232]",十,"[711, 424, 1210, 261, 28707, 3095]",ten,dix
"Français: ""fleur"" - 中文: ""花""
Français: ""gare"" - 中文: ""站""
Français: ""sable"" - 中文: ""沙""
Français: ""couleur"" - 中文: ""色""
Français: ""tête"" - 中文: ""","[29640, 232]",头,"[295, 265, 28716, 1335, 400, 1811]",head,tête
"Français: ""pied"" - 中文: ""足""
Français: ""personne"" - 中文: ""人""
Français: ""neuf"" - 中文: ""九""
Français: ""gare"" - 中文: ""站""
Français: ""bande"" - 中文: ""","[29391, 233]",条,"[268, 303, 4216, 26229, 1042, 15039, 28713, 18184, 1117, 341]",strip,bande
"Français: ""bouche"" - 中文: ""口""
Français: ""genre"" - 中文: ""种""
Français: ""maison"" - 中文: ""屋""
Français: ""mot"" - 中文: ""字""
Français: ""rue"" - 中文: ""","[30405, 235]",街,"[12776, 268, 303, 5948, 28713, 1042, 1117, 341, 2811]",street,rue
"Français: ""beauté"" - 中文: ""美""
Français: ""neige"" - 中文: ""雪""
Français: ""neuf"" - 中文: ""九""
Français: ""mille"" - 中文: ""千""
Français: ""partie"" - 中文: ""","[29237, 236]",部,"[940, 284, 5881, 1389, 28720, 744, 1732, 4083]",part,partie
"Français: ""ressort"" - 中文: ""春""
Français: ""chanson"" - 中文: ""歌""
Français: ""sol"" - 中文: ""土""
Français: ""fruit"" - 中文: ""果""
Français: ""œil"" - 中文: ""","[29222, 234]",目,"[28706, 5421, 317, 1746, 1437]",eye,œil
"Français: ""cinq"" - 中文: ""五""
Français: ""visage"" - 中文: ""面""
Français: ""pied"" - 中文: ""足""
Français: ""machine"" - 中文: ""机""
Français: ""champ"" - 中文: ""","[30082, 232]",场,"[6407, 2222, 28722, 1834, 7971, 285]",field,champ
"Français: ""océan"" - 中文: ""洋""
Français: ""trois"" - 中文: ""三""
Français: ""personne"" - 中文: ""人""
Français: ""groupe"" - 中文: ""群""
Français: ""site"" - 中文: ""","[29468, 232]",址,"[268, 1943, 2144, 4043, 10041, 3455, 28713]",site,site
"Français: ""temps"" - 中文: ""时""
Français: ""deux"" - 中文: ""二""
Français: ""machine"" - 中文: ""机""
Français: ""est"" - 中文: ""东""
Français: ""danse"" - 中文: ""","[31622, 235]",舞,"[1705, 22025, 28715, 281, 1866, 11555, 9773]",dance,danse
"Français: ""est"" - 中文: ""东""
Français: ""tentative"" - 中文: ""试""
Français: ""maison"" - 中文: ""屋""
Français: ""cinq"" - 中文: ""五""
Français: ""mot"" - 中文: ""","[29031, 232]",字,"[275, 2186, 22493, 14277, 28727, 809, 1045, 1707]",word,mot
"Français: ""avancer"" - 中文: ""进""
Français: ""jour"" - 中文: ""日""
Français: ""village"" - 中文: ""村""
Français: ""genre"" - 中文: ""种""
Français: ""paire"" - 中文: ""","[30524, 232]",双,"[5964, 284, 5881, 10402, 28720, 4083]",pair,paire
"Français: ""sud"" - 中文: ""南""
Français: ""position"" - 中文: ""位""
Français: ""discours"" - 中文: ""话""
Français: ""machine"" - 中文: ""机""
Français: ""siège"" - 中文: ""","[30635, 232]",座,"[18324, 6163, 268, 331, 427, 28713, 7278]",seat,siège
"Français: ""porte"" - 中文: ""门""
Français: ""école"" - 中文: ""校""
Français: ""discours"" - 中文: ""话""
Français: ""un"" - 中文: ""一""
Français: ""lumière"" - 中文: ""","[29762, 232]",光,"[635, 28714, 2061, 1144, 18985, 3646, 4310, 305]",light,lumière
"Français: ""fruit"" - 中文: ""果""
Français: ""village"" - 中文: ""村""
Français: ""position"" - 中文: ""位""
Français: ""huit"" - 中文: ""八""
Français: ""mille"" - 中文: ""","[30516, 232]",千,"[28112, 5003, 362, 261, 8028, 306, 28707]",thousand,mille
"Français: ""chanson"" - 中文: ""歌""
Français: ""génération"" - 中文: ""代""
Français: ""partie"" - 中文: ""部""
Français: ""or"" - 中文: ""金""
Français: ""nord"" - 中文: ""","[29799, 232]",北,"[307, 28711, 18651, 708, 27737, 4678, 6120, 1510]",north,nord
"Français: ""ménage"" - 中文: ""户""
Français: ""cœur"" - 中文: ""心""
Français: ""ligne"" - 中文: ""线""
Français: ""forêt"" - 中文: ""林""
Français: ""machine"" - 中文: ""","[29363, 233]",机,"[8505, 705, 7502, 4128, 28719, 19569, 290, 5599, 8338]",machine,machine
"Français: ""sol"" - 中文: ""地""
Français: ""ville"" - 中文: ""城""
Français: ""lune"" - 中文: ""月""
Français: ""position"" - 中文: ""位""
Français: ""temps"" - 中文: ""","[29007, 233]",时,"[1536, 5104, 17061, 727, 261, 28707, 5758, 7452]",time,temps
"Français: ""bouche"" - 中文: ""口""
Français: ""deux"" - 中文: ""二""
Français: ""paire"" - 中文: ""双""
Français: ""son"" - 中文: ""音""
Français: ""position"" - 中文: ""","[29147, 231]",位,"[1627, 977, 284, 3640, 28720, 2840, 14139, 2345, 1065]",position,position
"Français: ""beauté"" - 中文: ""美""
Français: ""six"" - 中文: ""六""
Français: ""sable"" - 中文: ""沙""
Français: ""grotte"" - 中文: ""洞""
Français: ""province"" - 中文: ""","[29670, 234]",省,"[24899, 284, 724, 1130, 430, 12605, 14707, 28720, 11951, 783, 729]",province,province
"Français: ""partie"" - 中文: ""部""
Français: ""discours"" - 中文: ""话""
Français: ""machine"" - 中文: ""机""
Français: ""beauté"" - 中文: ""美""
Français: ""bourse"" - 中文: ""","[29471, 231]",交,"[439, 28706, 8877, 720, 317, 2823, 25768]",exchange,bourse
"Français: ""champ"" - 中文: ""场""
Français: ""fleur"" - 中文: ""花""
Français: ""étang"" - 中文: ""池""
Français: ""lac"" - 中文: ""湖""
Français: ""milieu"" - 中文: ""","[28991, 231]",中,"[4725, 8041, 4986, 25692, 290, 3589, 5192, 28719]",middle,milieu
"Français: ""grotte"" - 中文: ""洞""
Français: ""œil"" - 中文: ""目""
Français: ""cœur"" - 中文: ""心""
Français: ""jour"" - 中文: ""日""
Français: ""couleur"" - 中文: ""","[29395, 235]",色,"[1396, 17382, 1001, 277, 990, 3456, 1115, 28717, 3181]",color,couleur
"Français: ""océan"" - 中文: ""洋""
Français: ""point"" - 中文: ""点""
Français: ""bande"" - 中文: ""条""
Français: ""mer"" - 中文: ""海""
Français: ""genre"" - 中文: ""","[29824, 234]",种,"[446, 7510, 28729, 3430, 9186, 2112, 12883, 22018]",kind,genre
"Français: ""pied"" - 中文: ""足""
Français: ""discours"" - 中文: ""话""
Français: ""filet"" - 中文: ""网""
Français: ""mère"" - 中文: ""母""
Français: ""juge"" - 中文: ""","[29485, 232]",判,"[5666, 28768, 4612, 10737, 14042, 11866, 461, 8948]",judge,juge
"Français: ""village"" - 中文: ""村""
Français: ""grille"" - 中文: ""格""
Français: ""vallée"" - 中文: ""谷""
Français: ""ligne"" - 中文: ""线""
Français: ""école"" - 中文: ""","[30069, 233]",校,"[824, 268, 2452, 19185, 2052, 1543, 752, 28713]",school,école
"Français: ""tour"" - 中文: ""塔""
Français: ""œil"" - 中文: ""目""
Français: ""défaite"" - 中文: ""败""
Français: ""position"" - 中文: ""位""
Français: ""structure"" - 中文: ""","[29612, 233]",构,"[1758, 1356, 18048, 268, 303, 4693, 1042, 4500, 28713, 1117, 14664, 341]",structure,structure
"Français: ""grille"" - 中文: ""格""
Français: ""ville"" - 中文: ""城""
Français: ""œil"" - 中文: ""目""
Français: ""champ"" - 中文: ""场""
Français: ""cravate"" - 中文: ""","[29218, 234]",结,"[17061, 261, 5758, 28707, 14628]",tie,cravate
"Français: ""grille"" - 中文: ""格""
Français: ""nuage"" - 中文: ""云""
Français: ""bureau"" - 中文: ""局""
Français: ""œil"" - 中文: ""目""
Français: ""exemple"" - 中文: ""","[29362, 231]",例,"[439, 28706, 720, 317, 2757, 4174, 7476]",example,exemple
"Français: ""province"" - 中文: ""省""
Français: ""étang"" - 中文: ""池""
Français: ""deux"" - 中文: ""二""
Français: ""nord"" - 中文: ""北""
Français: ""visage"" - 中文: ""","[29181, 236]",面,"[6024, 20107, 3252, 28722, 1797, 3586, 2105, 285]",face,visage
"Français: ""source"" - 中文: ""源""
Français: ""neige"" - 中文: ""雪""
Français: ""sud"" - 中文: ""南""
Français: ""temps"" - 中文: ""时""
Français: ""pont"" - 中文: ""","[31539, 233]",桥,"[15401, 28726, 14519, 287, 1170, 1473, 9850]",bridge,pont
"Français: ""gauche"" - 中文: ""左""
Français: ""partie"" - 中文: ""部""
Français: ""vertu"" - 中文: ""德""
Français: ""forêt"" - 中文: ""林""
Français: ""supprimer"" - 中文: ""","[29327, 232]",删,"[882, 450, 5149, 21750, 28715, 340, 6500, 281, 6067]",delete,supprimer
"Français: ""thé"" - 中文: ""茶""
Français: ""est"" - 中文: ""东""
Français: ""mot"" - 中文: ""字""
Français: ""nord"" - 中文: ""北""
Français: ""groupe"" - 中文: ""","[30204, 234]",群,"[319, 28721, 25344, 820, 847, 5977, 2071, 3063]",group,groupe
"Français: ""ville"" - 中文: ""城""
Français: ""est"" - 中文: ""东""
Français: ""structure"" - 中文: ""构""
Français: ""porte"" - 中文: ""门""
Français: ""talent"" - 中文: ""","[30120, 233]",才,"[9234, 1100, 14223, 261, 5741, 15642, 28707, 16000]",talent,talent
"Français: ""genre"" - 中文: ""种""
Français: ""danse"" - 中文: ""舞""
Français: ""lac"" - 中文: ""湖""
Français: ""neige"" - 中文: ""雪""
Français: ""beauté"" - 中文: ""","[29817, 234]",美,"[347, 28726, 3605, 287, 1105, 9689]",beauty,beauté
"Français: ""génération"" - 中文: ""代""
Français: ""lune"" - 中文: ""月""
Français: ""tête"" - 中文: ""头""
Français: ""section"" - 中文: ""段""
Français: ""plate-forme"" - 中文: ""","[29677, 232]",台,"[10470, 452, 284, 5181, 549, 28720, 24474]",platform,plate-forme
"Français: ""ligne"" - 中文: ""线""
Français: ""thé"" - 中文: ""茶""
Français: ""œil"" - 中文: ""目""
Français: ""grotte"" - 中文: ""洞""
Français: ""maison"" - 中文: ""","[31229, 232]",屋,"[295, 11331, 7463, 28716, 2124, 6186, 2134, 5995]",house,maison
"Français: ""supprimer"" - 中文: ""删""
Français: ""main"" - 中文: ""手""
Français: ""vitesse"" - 中文: ""速""
Français: ""cœur"" - 中文: ""心""
Français: ""soleil"" - 中文: ""","[30230, 236]",阳,"[519, 268, 4376, 2913, 19875, 28713]",sun,soleil
"Français: ""mot"" - 中文: ""字""
Français: ""version"" - 中文: ""版""
Français: ""tentative"" - 中文: ""试""
Français: ""vertu"" - 中文: ""德""
Français: ""réunion"" - 中文: ""","[29179, 231]",会,"[1127, 26665, 290, 2647, 528, 5283, 28719]",meeting,réunion
"Français: ""carré"" - 中文: ""方""
Français: ""tête"" - 中文: ""头""
Français: ""thé"" - 中文: ""茶""
Français: ""œil"" - 中文: ""目""
Français: ""histoire"" - 中文: ""","[30214, 232]",史,"[2008, 295, 516, 15205, 6575, 28716, 12014, 5365, 16355, 3340, 4264]",history,histoire
"Français: ""discours"" - 中文: ""话""
Français: ""bande"" - 中文: ""条""
Français: ""thé"" - 中文: ""茶""
Français: ""soleil"" - 中文: ""阳""
Français: ""vallée"" - 中文: ""","[30894, 235]",谷,"[4536, 363, 1052, 1414, 3026, 28728, 17682]",valley,vallée
"Français: ""jour"" - 中文: ""日""
Français: ""sable"" - 中文: ""沙""
Français: ""un"" - 中文: ""一""
Français: ""histoire"" - 中文: ""史""
Français: ""carré"" - 中文: ""","[29082, 233]",方,"[18328, 268, 4524, 7930, 21627, 28713, 4791]",square,carré
"Français: ""jour"" - 中文: ""日""
Français: ""soleil"" - 中文: ""阳""
Français: ""vitesse"" - 中文: ""速""
Français: ""or"" - 中文: ""金""
Français: ""génération"" - 中文: ""","[29314, 231]",代,"[2652, 4506, 8342, 319, 1350, 2970, 2383, 17198, 28721, 490]",generation,génération
"Français: ""forêt"" - 中文: ""林""
Français: ""avancer"" - 中文: ""进""
Français: ""genre"" - 中文: ""种""
Français: ""jour"" - 中文: ""日""
Français: ""sud"" - 中文: ""","[29680, 232]",南,"[5271, 17465, 6287, 268, 579, 667, 28713]",south,sud
"Français: ""école"" - 中文: ""校""
Français: ""chanson"" - 中文: ""歌""
Français: ""sept"" - 中文: ""七""
Français: ""section"" - 中文: ""段""
Français: ""vertu"" - 中文: ""","[30371, 232]",德,"[9306, 7692, 27590, 3074, 363, 5219, 24885, 28114, 28728]",virtue,vertu
"Français: ""vitesse"" - 中文: ""速""
Français: ""danse"" - 中文: ""舞""
Français: ""paire"" - 中文: ""双""
Français: ""rue"" - 中文: ""街""
Français: ""tribu"" - 中文: ""","[30006, 233]",族,"[25315, 2629, 13862, 11309, 434, 467, 261, 28707]",tribe,tribu
"Français: ""plate-forme"" - 中文: ""台""
Français: ""milieu"" - 中文: ""中""
Français: ""six"" - 中文: ""六""
Français: ""vallée"" - 中文: ""谷""
Français: ""ville"" - 中文: ""","[29727, 232]",城,"[7366, 277, 5963, 21990, 1189, 2990, 18373, 28717]",city,ville
"Français: ""lumière"" - 中文: ""光""
Français: ""porte"" - 中文: ""门""
Français: ""ville"" - 中文: ""城""
Français: ""queue"" - 中文: ""尾""
Français: ""vitesse"" - 中文: ""","[30029, 236]",速,"[14500, 268, 12549, 4975, 1886, 668, 886, 28713]",speed,vitesse
"Français: ""supprimer"" - 中文: ""删""
Français: ""groupe"" - 中文: ""群""
Français: ""œil"" - 中文: ""目""
Français: ""danse"" - 中文: ""舞""
Français: ""sol"" - 中文: ""","[29146, 232]",地,"[319, 28721, 25344, 3414, 820, 2812, 847, 5977]",ground,sol
"Français: ""province"" - 中文: ""省""
Français: ""structure"" - 中文: ""构""
Français: ""milieu"" - 中文: ""中""
Français: ""bureau"" - 中文: ""局""
Français: ""avancer"" - 中文: ""","[29258, 235]",进,"[616, 28708, 316, 8670, 10925, 2057, 264]",advance,avancer
"Français: ""temps"" - 中文: ""时""
Français: ""maison"" - 中文: ""屋""
Français: ""mot"" - 中文: ""字""
Français: ""est"" - 中文: ""东""
Français: ""tentative"" - 中文: ""","[29592, 235]",试,"[998, 438, 270, 24054, 28708, 4236, 264, 1061]",attempt,tentative
"Français: ""rue"" - 中文: ""街""
Français: ""huit"" - 中文: ""八""
Français: ""école"" - 中文: ""校""
Français: ""mer"" - 中文: ""海""
Français: ""défaite"" - 中文: ""","[29384, 235]",败,"[801, 450, 1270, 8464, 28715, 340, 281, 15286]",defeat,défaite
"Français: ""retour"" - 中文: ""回""
Français: ""village"" - 中文: ""村""
Français: ""enfant"" - 中文: ""子""
Français: ""cravate"" - 中文: ""结""
Français: ""queue"" - 中文: ""","[30473, 232]",尾,"[8675, 11557, 1100, 14223, 261, 28707]",tail,queue
"Français: ""structure"" - 中文: ""构""
Français: ""roche"" - 中文: ""岩""
Français: ""pouvoir"" - 中文: ""力""
Français: ""forêt"" - 中文: ""林""
Français: ""mère"" - 中文: ""","[30518, 233]",母,"[16322, 13710, 2808, 3057, 290, 3418, 5326, 28719]",mother,mère
"Français: ""supprimer"" - 中文: ""删""
Français: ""temps"" - 中文: ""时""
Français: ""dix"" - 中文: ""十""
Français: ""bande"" - 中文: ""条""
Français: ""est"" - 中文: ""","[29717, 231]",东,"[28706, 11062, 317, 24294, 1897, 9005]",east,est
"Français: ""sac"" - 中文: ""包""
Français: ""genre"" - 中文: ""种""
Français: ""cinq"" - 中文: ""五""
Français: ""œil"" - 中文: ""目""
Français: ""retour"" - 中文: ""","[29034, 232]",回,"[807, 408, 267, 312, 604, 1699, 28712, 1441]",return,retour
"Français: ""tour"" - 中文: ""塔""
Français: ""été"" - 中文: ""夏""
Français: ""bourse"" - 中文: ""交""
Français: ""version"" - 中文: ""版""
Français: ""discours"" - 中文: ""","[29456, 235]",话,"[14500, 268, 8666, 1886, 668, 886, 28713]",speech,discours
"Français: ""tentative"" - 中文: ""试""
Français: ""ressort"" - 中文: ""春""
Français: ""danse"" - 中文: ""舞""
Français: ""couleur"" - 中文: ""色""
Français: ""enfant"" - 中文: ""","[29169, 232]",子,"[277, 4657, 1502, 338, 4416, 484, 20484, 28717]",child,enfant
"Français: ""maison"" - 中文: ""屋""
Français: ""queue"" - 中文: ""尾""
Français: ""thé"" - 中文: ""茶""
Français: ""version"" - 中文: ""版""
Français: ""tour"" - 中文: ""","[31166, 232]",塔,"[11201, 15894, 261, 298, 28707, 532]",tower,tour
"Français: ""mère"" - 中文: ""母""
Français: ""été"" - 中文: ""夏""
Français: ""cœur"" - 中文: ""心""
Français: ""bande"" - 中文: ""条""
Français: ""ménage"" - 中文: ""","[29106, 233]",户,"[295, 11331, 7463, 28716, 2124, 6186, 13634, 2134, 5995]",household,ménage
"Français: ""vertu"" - 中文: ""德""
Français: ""ligne"" - 中文: ""线""
Français: ""lune"" - 中文: ""月""
Français: ""ville"" - 中文: ""城""
Français: ""personne"" - 中文: ""","[29086, 231]",人,"[9701, 757, 386, 3708, 1338, 284, 4837, 660, 28720, 487]",person,personne
"Français: ""océan"" - 中文: ""洋""
Français: ""soleil"" - 中文: ""阳""
Français: ""rue"" - 中文: ""街""
Français: ""enfant"" - 中文: ""子""
Français: ""section"" - 中文: ""","[29390, 233]",段,"[3007, 8261, 4211, 23863, 268, 331, 427, 5267, 28713, 3249]",section,section
"Français: ""école"" - 中文: ""校""
Français: ""sud"" - 中文: ""南""
Français: ""cravate"" - 中文: ""结""
Français: ""sac"" - 中文: ""包""
Français: ""bureau"" - 中文: ""","[29978, 232]",局,"[1009, 302, 1769, 289, 4007, 28709, 2771, 805]",office,bureau
"Français: ""couleur"" - 中文: ""色""
Français: ""deux"" - 中文: ""二""
Français: ""discours"" - 中文: ""话""
Français: ""plate-forme"" - 中文: ""台""
Français: ""roche"" - 中文: ""","[31581, 232]",岩,"[4463, 311, 408, 16013, 11697, 712, 28712]",rock,roche
"Français: ""tentative"" - 中文: ""试""
Français: ""lac"" - 中文: ""湖""
Français: ""œil"" - 中文: ""目""
Français: ""forêt"" - 中文: ""林""
Français: ""hausse"" - 中文: ""","[29676, 235]",起,"[408, 3191, 8418, 6599, 28712, 373, 3665, 24035]",rise,hausse
"Français: ""visage"" - 中文: ""面""
Français: ""juge"" - 中文: ""判""
Français: ""grille"" - 中文: ""格""
Français: ""est"" - 中文: ""东""
Français: ""gauche"" - 中文: ""","[29907, 232]",左,"[1749, 1828, 28714, 305, 291, 462]",left,gauche
"Français: ""océan"" - 中文: ""洋""
Français: ""sable"" - 中文: ""沙""
Français: ""cinq"" - 中文: ""五""
Français: ""huit"" - 中文: ""八""
Français: ""son"" - 中文: ""","[29838, 236]",音,"[5271, 268, 2622, 13752, 579, 667, 28713]",sound,son
"Français: ""chanson"" - 中文: ""歌""
Français: ""son"" - 中文: ""音""
Français: ""milieu"" - 中文: ""中""
Français: ""roche"" - 中文: ""岩""
Français: ""pouvoir"" - 中文: ""","[29588, 232]",力,"[1627, 1982, 5323, 284, 6468, 28720, 2345, 15625]",power,pouvoir
"Français: ""bois"" - 中文: ""木""
Français: ""son"" - 中文: ""音""
Français: ""vallée"" - 中文: ""谷""
Français: ""avancer"" - 中文: ""进""
Français: ""été"" - 中文: ""","[30910, 232]",夏,"[519, 2648, 268, 5561, 1801, 2913, 28713]",summer,été


==> figures/mistral-7b-v1/translation/7b_ru_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""удалить"" - Deutsch: ""löschen""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""книга"" - Deutsch: ""","[21221, 17680, 10944, 28053, 365, 28760]",Buch,"[28726, 1820, 3521, 1359, 287, 1798]",book,книга
"Русский: ""море"" - Deutsch: ""Meer""
Русский: ""группа"" - Deutsch: ""Gruppe""
Русский: ""предмет"" - Deutsch: ""Gegenstand""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""облако"" - Deutsch: ""","[20093, 12840, 28780, 394]",Wolke,"[512, 533, 8180, 23390, 277, 6945, 28717]",cloud,облако
"Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""море"" - Deutsch: ""Meer""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""вода"" - Deutsch: ""Wasser""
Русский: ""сумка"" - Deutsch: ""","[14247, 320, 28738]",Tasche,"[28726, 6635, 15771, 3175, 287, 19001]",bag,сумка
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""рот"" - Deutsch: ""","[351, 24887, 28755, 15818, 10495]",Mund,"[3418, 20123, 28719, 5108, 22182, 5326, 290]",mouth,рот
"Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""юг"" - Deutsch: ""Süden""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""почва"" - Deutsch: ""","[3268, 6681, 18555, 365, 28760]",Boden,"[28713, 579, 268, 667, 14315]",soil,почва
"Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""офис"" - Deutsch: ""Büro""
Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""гора"" - Deutsch: ""","[3574, 1739, 14813, 23531, 3405, 365, 28760]",Berg,"[10660, 13022, 3418, 4766, 28719, 22182, 5326, 290]",mountain,гора
"Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""север"" - Deutsch: ""Norden""
Русский: ""юг"" - Deutsch: ""Süden""
Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""сердце"" - Deutsch: ""","[28769, 2428, 22026, 382, 18078, 2584, 650]",Herz,"[265, 14754, 3934, 28716, 400, 295, 3031]",heart,сердце
"Русский: ""власть"" - Deutsch: ""Macht""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""звезда"" - Deutsch: ""","[662, 26103, 6732, 718, 28735, 2349, 318]",Stern,"[7890, 28713, 4580, 20295, 268, 341, 303, 6514]",star,звезда
"Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""пять"" - Deutsch: ""fünf""
Русский: ""восемь"" - Deutsch: ""acht""
Русский: ""друг"" - Deutsch: ""Freund""
Русский: ""пружина"" - Deutsch: ""","[12969, 401, 5980, 4615, 22377, 28765]",Feder,"[28713, 22694, 886, 7558, 7474, 668, 268, 7378]",spring,пружина
"Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""земля"" - Deutsch: ""Boden""
Русский: ""пример"" - Deutsch: ""Beispiel""
Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""луна"" - Deutsch: ""","[351, 3217, 24603, 28755, 6885, 7672, 7115]",Mond,"[3418, 11375, 28719, 5326, 290]",moon,луна
"Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""два"" - Deutsch: ""zwei""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""деревня"" - Deutsch: ""","[4957, 384, 10707, 2378, 28757, 27577]",Dorf,"[363, 6435, 4314, 5219, 25521, 28728, 3074, 16767]",village,деревня
"Русский: ""озеро"" - Deutsch: ""See""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""вода"" - Deutsch: ""Wasser""
Русский: ""лес"" - Deutsch: ""","[24050, 6418, 24867, 28780, 394]",Wald,"[285, 994, 12459, 28722, 902, 8613, 354, 1392, 2417]",forest,лес
"Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""сетка"" - Deutsch: ""","[27903, 6622, 28777, 420]",Gitter,"[820, 847, 9544, 28721, 10541, 319, 15854]",grid,сетка
"Русский: ""точка"" - Deutsch: ""Punkt""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""группа"" - Deutsch: ""Gruppe""
Русский: ""песня"" - Deutsch: ""","[11469, 9020, 28758, 27566, 393]",Lied,"[28713, 579, 1966, 1265, 268, 4034, 667]",song,песня
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""пруд"" - Deutsch: ""Teich""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""вода"" - Deutsch: ""","[7336, 24366, 24867, 28780, 22648, 394]",Wasser,"[2130, 275, 4985, 28727, 7078, 4940, 9175]",water,вода
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""пруд"" - Deutsch: ""","[2263, 320, 8946, 28738]",Teich,"[284, 1627, 2345, 766, 17984, 28720, 19571]",pond,пруд
"Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""рис"" - Deutsch: ""Reis""
Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""река"" - Deutsch: ""","[3188, 401, 2494, 28765]",Fluss,"[7782, 28712, 408, 3191, 814, 6016, 8191, 5350, 373]",river,река
"Русский: ""пружина"" - Deutsch: ""Feder""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""три"" - Deutsch: ""drei""
Русский: ""закон"" - Deutsch: ""","[2404, 5909, 28777, 420, 11461]",Gesetz,"[2220, 10656, 28714, 2309, 543, 305]",law,закон
"Русский: ""вид"" - Deutsch: ""Art""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""луна"" - Deutsch: ""Mond""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""волна"" - Deutsch: ""","[4673, 816, 28780, 2324, 6824, 10699, 394]",Welle,"[21884, 275, 4985, 28727, 7078, 8333]",wave,волна
"Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""океан"" - Deutsch: ""","[28321, 451, 28762]",Ozean,"[289, 402, 13993, 28709, 17918]",ocean,океан
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""группа"" - Deutsch: ""Gruppe""
Русский: ""пещера"" - Deutsch: ""","[28769, 382, 18137]",Höhle,"[7913, 17630, 277, 2591, 28717, 25553]",cave,пещера
"Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""власть"" - Deutsch: ""Macht""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""море"" - Deutsch: ""","[351, 7121, 28755, 2597]",Meer,"[18324, 28713, 427, 331, 268, 6163]",sea,море
"Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""слово"" - Deutsch: ""Wort""
Русский: ""озеро"" - Deutsch: ""","[1980, 3868, 1091, 28735, 7992, 318]",See,"[2220, 14411, 28714, 543, 305]",lake,озеро
"Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""источник"" - Deutsch: ""","[7774, 2190, 28824, 1186, 6018, 2332]",Quelle,"[2832, 18193, 28713, 579, 268, 5271, 667, 1394]",source,источник
"Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""друг"" - Deutsch: ""Freund""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""земля"" - Deutsch: ""Boden""
Русский: ""костер"" - Deutsch: ""","[401, 5980, 4615, 28765]",Feuer,"[12621, 285, 28722, 7971, 3339, 6407, 9257]",fire,костер
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""море"" - Deutsch: ""Meer""
Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""точка"" - Deutsch: ""","[367, 22495, 23078, 24413, 28753]",Punkt,"[1305, 284, 1627, 2345, 2275, 28720, 19325]",point,точка
"Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""гора"" - Deutsch: ""Berg""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""картина"" - Deutsch: ""","[2404, 5909, 28777, 420, 18131]",Gemälde,"[4083, 11514, 284, 28720, 3358, 6192, 5881]",painting,картина
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""пять"" - Deutsch: ""fünf""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""рис"" - Deutsch: ""","[28754, 1925, 1298, 399]",Reis,"[1491, 28712, 408, 3191, 13825, 14037, 373, 17566]",rice,рис
"Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""шесть"" - Deutsch: ""sechs""
Русский: ""линия"" - Deutsch: ""","[11469, 28758, 6678, 27566, 393, 14112]",Linie,"[635, 1144, 1407, 28714, 12893, 2294, 1081, 305]",line,линия
"Русский: ""картина"" - Deutsch: ""Gemälde""
Русский: ""закон"" - Deutsch: ""Gesetz""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""платформа"" - Deutsch: ""Plattform""
Русский: ""цветок"" - Deutsch: ""","[4919, 2025, 365, 28760]",Blume,"[14994, 285, 2175, 972, 28722, 4699, 1134, 4356]",flower,цветок
"Русский: ""река"" - Deutsch: ""Fluss""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""пример"" - Deutsch: ""Beispiel""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""чай"" - Deutsch: ""","[2263, 320, 8946, 28738]",Tee,"[9510, 28707, 711, 424, 261]",tea,чай
"Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""тысяча"" - Deutsch: ""tausend""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""точка"" - Deutsch: ""Punkt""
Русский: ""нога"" - Deutsch: ""","[21309, 401, 11857, 28765]",Fuß,"[8014, 285, 12459, 19222, 28722, 902, 3331, 6479]",foot,нога
"Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""луна"" - Deutsch: ""Mond""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""дверь"" - Deutsch: ""","[320, 28738]",Tür,"[2251, 9405, 281, 2432, 511, 28715]",door,дверь
"Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""луна"" - Deutsch: ""Mond""
Русский: ""два"" - Deutsch: ""zwei""
Русский: ""снег"" - Deutsch: ""","[1609, 3224, 28735, 2522, 9979, 318]",Schnee,"[28713, 2502, 7899, 268, 6713]",snow,снег
"Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""река"" - Deutsch: ""Fluss""
Русский: ""сетка"" - Deutsch: ""Gitter""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""лошадь"" - Deutsch: ""","[17458, 367, 28753]",Pferd,"[7463, 7947, 28716, 3292, 2124, 295, 10691, 1752]",horse,лошадь
"Русский: ""девять"" - Deutsch: ""neun""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""два"" - Deutsch: ""","[8047, 686, 12912, 9098, 28764, 12229]",zwei,"[28707, 7307, 10861, 2323, 989, 261]",two,два
"Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""север"" - Deutsch: ""Norden""
Русский: ""три"" - Deutsch: ""","[281, 15898, 1605, 21808, 2922, 28715]",drei,"[28707, 6955, 1712, 362, 306, 16480, 261]",three,три
"Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""офис"" - Deutsch: ""Büro""
Русский: ""четыре"" - Deutsch: ""","[14304, 14895, 11198, 363, 5219, 28728, 3074]",vier,"[2308, 285, 12459, 28722, 14171, 902, 19893]",four,четыре
"Русский: ""школа"" - Deutsch: ""Schule""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""гора"" - Deutsch: ""Berg""
Русский: ""восемь"" - Deutsch: ""","[1183, 28708, 264, 595, 4755, 323]",acht,"[317, 5435, 23893, 28706, 17392]",eight,восемь
"Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""река"" - Deutsch: ""Fluss""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""добродетель"" - Deutsch: ""Tugend""
Русский: ""десять"" - Deutsch: ""","[686, 6797, 28764, 1374]",zehn,"[28707, 711, 1210, 424, 3095, 261]",ten,десять
"Русский: ""пара"" - Deutsch: ""Paar""
Русский: ""лето"" - Deutsch: ""Sommer""
Русский: ""племя"" - Deutsch: ""Stamm""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""голова"" - Deutsch: ""","[28796, 14020, 524]",Kopf,"[265, 28716, 400, 295, 1811, 1335]",head,голова
"Русский: ""добродетель"" - Deutsch: ""Tugend""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""лето"" - Deutsch: ""Sommer""
Русский: ""облако"" - Deutsch: ""Wolke""
Русский: ""полоса"" - Deutsch: ""","[662, 3838, 718, 28735, 318, 3490, 4589]",Streifen,"[18184, 28713, 26229, 268, 341, 303, 1117, 1042, 15039, 4216]",strip,полоса
"Русский: ""дверь"" - Deutsch: ""Tür""
Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""улица"" - Deutsch: ""","[662, 3838, 12360, 718, 28735, 318, 3490]",Straße,"[12776, 28713, 5948, 2811, 268, 341, 303, 1117, 1042]",street,улица
"Русский: ""звезда"" - Deutsch: ""Stern""
Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""рот"" - Deutsch: ""Mund""
Русский: ""часть"" - Deutsch: ""","[2263, 13422, 320, 8946, 28738]",Teil,"[940, 4083, 284, 1732, 1389, 28720, 744, 5881]",part,часть
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""поле"" - Deutsch: ""","[11659, 401, 5980, 4615, 28765]",Feld,"[285, 1834, 28722, 7971, 2222, 6407]",field,поле
"Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""часть"" - Deutsch: ""Teil""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""слово"" - Deutsch: ""","[20093, 394, 22366, 28780]",Wort,"[275, 809, 1707, 1045, 28727, 14277, 22493, 2186]",word,слово
"Русский: ""голова"" - Deutsch: ""Kopf""
Русский: ""пружина"" - Deutsch: ""Feder""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""пара"" - Deutsch: ""","[367, 8144, 28753]",Paar,"[10402, 4083, 284, 5964, 28720, 5881]",pair,пара
"Русский: ""нога"" - Deutsch: ""Fuß""
Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""сиденье"" - Deutsch: ""","[20809, 28735, 8693, 318]",Sitz,"[18324, 28713, 427, 331, 7278, 268, 6163]",seat,сиденье
"Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""башня"" - Deutsch: ""Turm""
Русский: ""север"" - Deutsch: ""","[28759, 418, 8402, 2501, 4953, 1770]",Norden,"[307, 27737, 28711, 4678, 6120, 18651, 1510, 708]",north,север
"Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""красный"" - Deutsch: ""rot""
Русский: ""машина"" - Deutsch: ""","[351, 28755, 20494, 9183, 6068]",Maschine,"[8338, 705, 28719, 8505, 5599, 4128, 19569, 7502, 290]",machine,машина
"Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""власть"" - Deutsch: ""Macht""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""провинция"" - Deutsch: ""","[367, 7133, 1921, 18325, 1133, 3393, 933, 28753]",Provinz,"[783, 724, 284, 24899, 12605, 11951, 430, 729, 1130, 14707, 28720]",province,провинция
"Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""биржа"" - Deutsch: ""","[365, 28760]",Börse,"[8877, 317, 439, 25768, 720, 28706, 2823]",exchange,биржа
"Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""середина"" - Deutsch: ""","[351, 6684, 13609, 28755]",Mitte,"[4986, 8041, 290, 28719, 3589, 25692, 4725, 5192]",middle,середина
"Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""язык"" - Deutsch: ""Sprache""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""друг"" - Deutsch: ""","[2642, 401, 5694, 1361, 28765]",Freund,"[285, 1832, 6542, 898, 28722, 1104]",friend,друг
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""цвет"" - Deutsch: ""","[8549, 12594, 401, 28765]",Farbe,"[1001, 3456, 990, 277, 1115, 17382, 3181, 1396, 28717]",color,цвет
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""слово"" - Deutsch: ""Wort""
Русский: ""вид"" - Deutsch: ""","[330, 10363, 3951, 28741, 1010, 1364]",Art,"[2112, 3430, 7510, 9186, 12883, 28729, 22018, 446]",kind,вид
"Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""судья"" - Deutsch: ""","[28754, 24447, 15983, 4656, 399]",Richter,"[14042, 10737, 28768, 461, 11866, 5666, 4612, 8948]",judge,судья
"Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""голова"" - Deutsch: ""Kopf""
Русский: ""школа"" - Deutsch: ""","[1609, 3224, 28735, 2522, 9979, 21494, 318]",Schule,"[824, 1543, 28713, 19185, 268, 2452, 2052, 752]",school,школа
"Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""удалить"" - Deutsch: ""löschen""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""галстук"" - Deutsch: ""","[28796, 7787, 524]",Krawatte,"[28707, 14628, 5758, 17061, 261]",tie,галстук
"Русский: ""море"" - Deutsch: ""Meer""
Русский: ""пара"" - Deutsch: ""Paar""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""пример"" - Deutsch: ""","[3574, 1739, 17457, 365, 28760]",Beispiel,"[2757, 317, 4174, 7476, 439, 720, 28706]",example,пример
"Русский: ""лес"" - Deutsch: ""Wald""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""красный"" - Deutsch: ""rot""
Русский: ""рот"" - Deutsch: ""Mund""
Русский: ""лицо"" - Deutsch: ""","[2404, 5909, 28777, 420, 11461]",Gesicht,"[3586, 20107, 285, 1797, 2105, 28722, 3252, 6024]",face,лицо
"Русский: ""поле"" - Deutsch: ""Feld""
Русский: ""племя"" - Deutsch: ""Stamm""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""мост"" - Deutsch: ""","[7038, 1896, 365, 28760]",Brücke,"[1473, 9850, 28726, 14519, 15401, 1170, 287]",bridge,мост
"Русский: ""два"" - Deutsch: ""zwei""
Русский: ""башня"" - Deutsch: ""Turm""
Русский: ""голова"" - Deutsch: ""Kopf""
Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""предмет"" - Deutsch: ""","[2404, 5909, 28777, 420]",Gegenstand,"[28710, 570, 613, 279, 2515, 1751, 378]",item,предмет
"Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""волна"" - Deutsch: ""Welle""
Русский: ""рис"" - Deutsch: ""Reis""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""удалить"" - Deutsch: ""","[28714, 305]",löschen,"[5149, 340, 6500, 882, 281, 450, 6067, 21750, 28715]",delete,удалить
"Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""облако"" - Deutsch: ""Wolke""
Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""группа"" - Deutsch: ""","[7406, 28777, 15296, 420, 1778]",Gruppe,"[820, 2071, 847, 25344, 5977, 28721, 319, 3063]",group,группа
"Русский: ""речь"" - Deutsch: ""Rede""
Русский: ""картина"" - Deutsch: ""Gemälde""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""красота"" - Deutsch: ""","[1609, 3224, 28735, 318, 2522, 9979]",Schönheit,"[9689, 28726, 1105, 347, 3605, 287]",beauty,красота
"Русский: ""часть"" - Deutsch: ""Teil""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""платформа"" - Deutsch: ""","[367, 1641, 2249, 28753]",Plattform,"[284, 5181, 452, 24474, 549, 28720, 10470]",platform,платформа
"Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""море"" - Deutsch: ""Meer""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""дом"" - Deutsch: ""","[28769, 7737, 382, 26135, 21209]",Haus,"[11331, 6186, 7463, 5995, 28716, 2124, 295, 2134]",house,дом
"Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""солнце"" - Deutsch: ""","[1537, 28735, 5142, 7179, 318]",Sonne,"[28713, 519, 4376, 2913, 268, 19875]",sun,солнце
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""друг"" - Deutsch: ""Freund""
Русский: ""язык"" - Deutsch: ""Sprache""
Русский: ""история"" - Deutsch: ""","[2404, 5909, 28777, 16088, 11461, 10520, 420]",Geschichte,"[12014, 516, 5365, 3340, 16355, 28716, 6575, 4264, 15205, 295, 2008]",history,история
"Русский: ""восемь"" - Deutsch: ""acht""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""удалить"" - Deutsch: ""löschen""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""долина"" - Deutsch: ""","[14247, 320, 10677, 28738]",Tal,"[1052, 4536, 1414, 3026, 363, 28728, 17682]",valley,долина
"Русский: ""пара"" - Deutsch: ""Paar""
Русский: ""сетка"" - Deutsch: ""Gitter""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""квадрат"" - Deutsch: ""","[2190, 28824, 1186, 2332]",Quadrat,"[4791, 28713, 18328, 7930, 4524, 21627, 268]",square,квадрат
"Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""нога"" - Deutsch: ""Fuß""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""юг"" - Deutsch: ""","[21449, 24365, 28735, 318]",Süden,"[6287, 28713, 579, 268, 17465, 5271, 667]",south,юг
"Русский: ""два"" - Deutsch: ""zwei""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""рис"" - Deutsch: ""Reis""
Русский: ""звезда"" - Deutsch: ""Stern""
Русский: ""добродетель"" - Deutsch: ""","[16063, 320, 28738]",Tugend,"[7692, 28114, 363, 9306, 27590, 24885, 5219, 28728, 3074]",virtue,добродетель
"Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""племя"" - Deutsch: ""","[662, 718, 28735, 23019, 318]",Stamm,"[28707, 467, 2629, 13862, 11309, 25315, 434, 261]",tribe,племя
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""город"" - Deutsch: ""","[662, 4988, 718, 28735, 23019, 11363, 318]",Stadt,"[1189, 21990, 277, 2990, 7366, 5963, 18373, 28717]",city,город
"Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""язык"" - Deutsch: ""","[1670, 4941, 28735, 15946, 318]",Sprache,"[4730, 2220, 28714, 26573, 543, 11904, 9848, 7411, 3842, 305]",language,язык
"Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""закон"" - Deutsch: ""Gesetz""
Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""скорость"" - Deutsch: ""","[2404, 5909, 28777, 11461, 10520, 420]",Geschwindigkeit,"[4975, 28713, 1886, 886, 12549, 668, 268, 14500]",speed,скорость
"Русский: ""три"" - Deutsch: ""drei""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""лето"" - Deutsch: ""Sommer""
Русский: ""земля"" - Deutsch: ""","[3268, 6681, 18555, 365, 28760]",Boden,"[820, 847, 3414, 2812, 25344, 5977, 28721, 319]",ground,земля
"Русский: ""язык"" - Deutsch: ""Sprache""
Русский: ""звезда"" - Deutsch: ""Stern""
Русский: ""школа"" - Deutsch: ""Schule""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""попытка"" - Deutsch: ""","[2927, 12433, 28790, 13343, 5760, 550, 25423]",Versuch,"[28708, 264, 438, 998, 4236, 270, 24054, 1061]",attempt,попытка
"Русский: ""платформа"" - Deutsch: ""Plattform""
Русский: ""середина"" - Deutsch: ""Mitte""
Русский: ""вода"" - Deutsch: ""Wasser""
Русский: ""волна"" - Deutsch: ""Welle""
Русский: ""поражение"" - Deutsch: ""","[27805, 26468, 18001, 28759, 418]",Niederlage,"[340, 15286, 281, 450, 1270, 8464, 28715, 801]",defeat,поражение
"Русский: ""два"" - Deutsch: ""zwei""
Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""дверь"" - Deutsch: ""Tür""
Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""хвост"" - Deutsch: ""","[1609, 3224, 28735, 16260, 2522, 9979, 318]",Schwanz,"[28707, 11557, 14223, 1100, 8675, 261]",tail,хвост
"Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""север"" - Deutsch: ""Norden""
Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""мать"" - Deutsch: ""","[351, 16969, 24887, 28755, 11874, 10495]",Mutter,"[16322, 3418, 13710, 28719, 2808, 3057, 5326, 290]",mother,мать
"Русский: ""добродетель"" - Deutsch: ""Tugend""
Русский: ""гора"" - Deutsch: ""Berg""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""восток"" - Deutsch: ""","[9449, 23547, 451, 18220, 28762]",Osten,"[317, 1897, 11062, 24294, 28706, 9005]",east,восток
"Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""школа"" - Deutsch: ""Schule""
Русский: ""речь"" - Deutsch: ""","[28754, 1925, 3690, 1298, 399, 7516]",Rede,"[28713, 1886, 886, 668, 8666, 268, 14500]",speech,речь
"Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""пять"" - Deutsch: ""fünf""
Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""ребенок"" - Deutsch: ""","[26137, 6660, 28796, 524, 22485, 13848]",Kind,"[28717, 484, 4416, 277, 338, 1502, 20484, 4657]",child,ребенок
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""два"" - Deutsch: ""zwei""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""башня"" - Deutsch: ""","[16063, 28348, 6372, 320, 28738]",Turm,"[11201, 28707, 298, 532, 15894, 261]",tower,башня
"Русский: ""лес"" - Deutsch: ""Wald""
Русский: ""слово"" - Deutsch: ""Wort""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""три"" - Deutsch: ""drei""
Русский: ""офис"" - Deutsch: ""","[26122, 365, 28760]",Büro,"[4007, 289, 805, 2771, 302, 1769, 28709, 1009]",office,офис
"Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""середина"" - Deutsch: ""Mitte""
Русский: ""юг"" - Deutsch: ""Süden""
Русский: ""земля"" - Deutsch: ""Boden""
Русский: ""власть"" - Deutsch: ""","[351, 28755, 5325, 16290, 6068, 20494, 11483]",Macht,"[284, 1627, 2345, 15625, 1982, 28720, 5323, 6468]",power,власть
"Русский: ""платформа"" - Deutsch: ""Plattform""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""лето"" - Deutsch: ""","[7068, 22767, 1537, 28735, 5142, 318]",Sommer,"[28713, 519, 2913, 268, 2648, 1801, 5561]",summer,лето


==> figures/mistral-7b-v1/translation/7b_ru_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - English: ""group""
Русский: ""гора"" - English: ""mountain""
Русский: ""снег"" - English: ""snow""
Русский: ""цвет"" - English: ""color""
Русский: ""книга"" - English: ""","[1798, 1359, 28726, 287, 3521, 1820]",book,"[1798, 1359, 28726, 287, 3521, 1820]",book,книга
"Русский: ""картина"" - English: ""painting""
Русский: ""машина"" - English: ""machine""
Русский: ""город"" - English: ""city""
Русский: ""пример"" - English: ""example""
Русский: ""облако"" - English: ""","[512, 6945, 277, 23390, 28717, 533, 8180]",cloud,"[512, 6945, 277, 23390, 28717, 533, 8180]",cloud,облако
"Русский: ""позиция"" - English: ""position""
Русский: ""луна"" - English: ""moon""
Русский: ""танец"" - English: ""dance""
Русский: ""сиденье"" - English: ""seat""
Русский: ""сумка"" - English: ""","[28726, 3175, 287, 19001, 15771, 6635]",bag,"[28726, 3175, 287, 19001, 15771, 6635]",bag,сумка
"Русский: ""офис"" - English: ""office""
Русский: ""предмет"" - English: ""item""
Русский: ""сиденье"" - English: ""seat""
Русский: ""тысяча"" - English: ""thousand""
Русский: ""рот"" - English: ""","[3418, 22182, 5108, 290, 5326, 20123, 28719]",mouth,"[3418, 22182, 5108, 290, 5326, 20123, 28719]",mouth,рот
"Русский: ""предмет"" - English: ""item""
Русский: ""вид"" - English: ""kind""
Русский: ""язык"" - English: ""language""
Русский: ""власть"" - English: ""power""
Русский: ""почва"" - English: ""","[28713, 667, 14315, 579, 268]",soil,"[28713, 667, 14315, 579, 268]",soil,почва
"Русский: ""звук"" - English: ""sound""
Русский: ""середина"" - English: ""middle""
Русский: ""три"" - English: ""three""
Русский: ""тысяча"" - English: ""thousand""
Русский: ""гора"" - English: ""","[4766, 3418, 22182, 13022, 290, 5326, 28719, 10660]",mountain,"[4766, 3418, 22182, 13022, 290, 5326, 28719, 10660]",mountain,гора
"Русский: ""магазин"" - English: ""shop""
Русский: ""добродетель"" - English: ""virtue""
Русский: ""закон"" - English: ""law""
Русский: ""мост"" - English: ""bridge""
Русский: ""сердце"" - English: ""","[14754, 400, 28716, 295, 3031, 265, 3934]",heart,"[14754, 400, 28716, 295, 3031, 265, 3934]",heart,сердце
"Русский: ""красный"" - English: ""red""
Русский: ""биржа"" - English: ""exchange""
Русский: ""фрукт"" - English: ""fruit""
Русский: ""середина"" - English: ""middle""
Русский: ""рука"" - English: ""","[3631, 1021, 7645, 2799, 28716, 295, 2625, 6700]",hand,"[3631, 1021, 7645, 2799, 28716, 295, 2625, 6700]",hand,рука
"Русский: ""вид"" - English: ""kind""
Русский: ""мост"" - English: ""bridge""
Русский: ""пара"" - English: ""pair""
Русский: ""рис"" - English: ""rice""
Русский: ""звезда"" - English: ""","[20295, 28713, 6514, 7890, 341, 303, 4580, 268]",star,"[20295, 28713, 6514, 7890, 341, 303, 4580, 268]",star,звезда
"Русский: ""пять"" - English: ""five""
Русский: ""власть"" - English: ""power""
Русский: ""удалить"" - English: ""delete""
Русский: ""вода"" - English: ""water""
Русский: ""пружина"" - English: ""","[668, 7378, 28713, 7558, 886, 22694, 7474, 268]",spring,"[668, 7378, 28713, 7558, 886, 22694, 7474, 268]",spring,пружина
"Русский: ""юг"" - English: ""south""
Русский: ""машина"" - English: ""machine""
Русский: ""сиденье"" - English: ""seat""
Русский: ""друг"" - English: ""friend""
Русский: ""луна"" - English: ""","[3418, 290, 5326, 11375, 28719]",moon,"[3418, 290, 5326, 11375, 28719]",moon,луна
"Русский: ""озеро"" - English: ""lake""
Русский: ""тысяча"" - English: ""thousand""
Русский: ""картина"" - English: ""painting""
Русский: ""цвет"" - English: ""color""
Русский: ""деревня"" - English: ""","[6435, 4314, 25521, 3074, 5219, 28728, 363, 16767]",village,"[6435, 4314, 25521, 3074, 5219, 28728, 363, 16767]",village,деревня
"Русский: ""снег"" - English: ""snow""
Русский: ""середина"" - English: ""middle""
Русский: ""рот"" - English: ""mouth""
Русский: ""песок"" - English: ""sand""
Русский: ""лес"" - English: ""","[8613, 902, 28722, 1392, 285, 12459, 994, 354, 2417]",forest,"[8613, 902, 28722, 1392, 285, 12459, 994, 354, 2417]",forest,лес
"Русский: ""океан"" - English: ""ocean""
Русский: ""галстук"" - English: ""tie""
Русский: ""пример"" - English: ""example""
Русский: ""скорость"" - English: ""speed""
Русский: ""фрукт"" - English: ""","[1104, 898, 28722, 285, 15925, 10607]",fruit,"[1104, 898, 28722, 285, 15925, 10607]",fruit,фрукт
"Русский: ""шесть"" - English: ""six""
Русский: ""вид"" - English: ""kind""
Русский: ""офис"" - English: ""office""
Русский: ""друг"" - English: ""friend""
Русский: ""сетка"" - English: ""","[15854, 28721, 10541, 319, 820, 847, 9544]",grid,"[15854, 28721, 10541, 319, 820, 847, 9544]",grid,сетка
"Русский: ""часть"" - English: ""part""
Русский: ""звезда"" - English: ""star""
Русский: ""четыре"" - English: ""four""
Русский: ""сиденье"" - English: ""seat""
Русский: ""песня"" - English: ""","[1966, 4034, 28713, 667, 1265, 579, 268]",song,"[1966, 4034, 28713, 667, 1265, 579, 268]",song,песня
"Русский: ""красота"" - English: ""beauty""
Русский: ""книга"" - English: ""book""
Русский: ""море"" - English: ""sea""
Русский: ""костер"" - English: ""fire""
Русский: ""вода"" - English: ""","[28727, 7078, 4940, 4985, 2130, 9175, 275]",water,"[28727, 7078, 4940, 4985, 2130, 9175, 275]",water,вода
"Русский: ""голова"" - English: ""head""
Русский: ""попытка"" - English: ""attempt""
Русский: ""два"" - English: ""two""
Русский: ""цвет"" - English: ""color""
Русский: ""пруд"" - English: ""","[284, 19571, 28720, 2345, 1627, 17984, 766]",pond,"[284, 19571, 28720, 2345, 1627, 17984, 766]",pond,пруд
"Русский: ""море"" - English: ""sea""
Русский: ""удалить"" - English: ""delete""
Русский: ""лицо"" - English: ""face""
Русский: ""город"" - English: ""city""
Русский: ""песок"" - English: ""","[637, 28713, 20297, 8417, 3820, 268, 6830]",sand,"[637, 28713, 20297, 8417, 3820, 268, 6830]",sand,песок
"Русский: ""человек"" - English: ""person""
Русский: ""сотня"" - English: ""hundred""
Русский: ""юг"" - English: ""south""
Русский: ""четыре"" - English: ""four""
Русский: ""река"" - English: ""","[408, 5350, 373, 3191, 814, 7782, 28712, 8191, 6016]",river,"[408, 5350, 373, 3191, 814, 7782, 28712, 8191, 6016]",river,река
"Русский: ""тысяча"" - English: ""thousand""
Русский: ""два"" - English: ""two""
Русский: ""дом"" - English: ""house""
Русский: ""песня"" - English: ""song""
Русский: ""закон"" - English: ""","[2220, 28714, 305, 10656, 543, 2309]",law,"[2220, 28714, 305, 10656, 543, 2309]",law,закон
"Русский: ""семь"" - English: ""seven""
Русский: ""сотня"" - English: ""hundred""
Русский: ""песок"" - English: ""sand""
Русский: ""дверь"" - English: ""door""
Русский: ""волна"" - English: ""","[28727, 7078, 4985, 8333, 21884, 275]",wave,"[28727, 7078, 4985, 8333, 21884, 275]",wave,волна
"Русский: ""озеро"" - English: ""lake""
Русский: ""слово"" - English: ""word""
Русский: ""деревня"" - English: ""village""
Русский: ""шесть"" - English: ""six""
Русский: ""океан"" - English: ""","[13993, 28709, 289, 402, 17918]",ocean,"[13993, 28709, 289, 402, 17918]",ocean,океан
"Русский: ""сотня"" - English: ""hundred""
Русский: ""поле"" - English: ""field""
Русский: ""скорость"" - English: ""speed""
Русский: ""полоса"" - English: ""strip""
Русский: ""пещера"" - English: ""","[17630, 277, 28717, 25553, 7913, 2591]",cave,"[17630, 277, 28717, 25553, 7913, 2591]",cave,пещера
"Русский: ""квадрат"" - English: ""square""
Русский: ""десять"" - English: ""ten""
Русский: ""поколение"" - English: ""generation""
Русский: ""нога"" - English: ""foot""
Русский: ""море"" - English: ""","[331, 28713, 18324, 268, 6163, 427]",sea,"[331, 28713, 18324, 268, 6163, 427]",sea,море
"Русский: ""точка"" - English: ""point""
Русский: ""структура"" - English: ""structure""
Русский: ""океан"" - English: ""ocean""
Русский: ""голова"" - English: ""head""
Русский: ""озеро"" - English: ""","[2220, 28714, 305, 14411, 543]",lake,"[2220, 28714, 305, 14411, 543]",lake,озеро
"Русский: ""лицо"" - English: ""face""
Русский: ""лес"" - English: ""forest""
Русский: ""поражение"" - English: ""defeat""
Русский: ""четыре"" - English: ""four""
Русский: ""источник"" - English: ""","[5271, 28713, 667, 1394, 18193, 579, 2832, 268]",source,"[5271, 28713, 667, 1394, 18193, 579, 2832, 268]",source,источник
"Русский: ""долина"" - English: ""valley""
Русский: ""поколение"" - English: ""generation""
Русский: ""позиция"" - English: ""position""
Русский: ""скорость"" - English: ""speed""
Русский: ""костер"" - English: ""","[6407, 7971, 9257, 28722, 285, 3339, 12621]",fire,"[6407, 7971, 9257, 28722, 285, 3339, 12621]",fire,костер
"Русский: ""пещера"" - English: ""cave""
Русский: ""пружина"" - English: ""spring""
Русский: ""история"" - English: ""history""
Русский: ""речь"" - English: ""speech""
Русский: ""точка"" - English: ""","[2275, 284, 1305, 28720, 19325, 2345, 1627]",point,"[2275, 284, 1305, 28720, 19325, 2345, 1627]",point,точка
"Русский: ""город"" - English: ""city""
Русский: ""башня"" - English: ""tower""
Русский: ""поражение"" - English: ""defeat""
Русский: ""племя"" - English: ""tribe""
Русский: ""версия"" - English: ""","[1790, 740, 343, 333, 2751, 28728, 3502, 363, 1429, 1773]",version,"[1790, 740, 343, 333, 2751, 28728, 3502, 363, 1429, 1773]",version,версия
"Русский: ""друг"" - English: ""friend""
Русский: ""звезда"" - English: ""star""
Русский: ""картина"" - English: ""painting""
Русский: ""восток"" - English: ""east""
Русский: ""мяч"" - English: ""","[6323, 28726, 2667, 3175, 4549, 287, 15771, 4374]",ball,"[6323, 28726, 2667, 3175, 4549, 287, 15771, 4374]",ball,мяч
"Русский: ""позиция"" - English: ""position""
Русский: ""море"" - English: ""sea""
Русский: ""поле"" - English: ""field""
Русский: ""мать"" - English: ""mother""
Русский: ""картина"" - English: ""","[284, 3358, 28720, 6192, 11514, 4083, 5881]",painting,"[284, 3358, 28720, 6192, 11514, 4083, 5881]",painting,картина
"Русский: ""мост"" - English: ""bridge""
Русский: ""голова"" - English: ""head""
Русский: ""девять"" - English: ""nine""
Русский: ""ребенок"" - English: ""child""
Русский: ""рис"" - English: ""","[408, 373, 1491, 14037, 13825, 3191, 17566, 28712]",rice,"[408, 373, 1491, 14037, 13825, 3191, 17566, 28712]",rice,рис
"Русский: ""машина"" - English: ""machine""
Русский: ""мост"" - English: ""bridge""
Русский: ""сердце"" - English: ""heart""
Русский: ""лошадь"" - English: ""horse""
Русский: ""красный"" - English: ""","[408, 312, 2760, 267, 893, 28712]",red,"[408, 312, 2760, 267, 893, 28712]",red,красный
"Русский: ""пара"" - English: ""pair""
Русский: ""сотня"" - English: ""hundred""
Русский: ""дверь"" - English: ""door""
Русский: ""картина"" - English: ""painting""
Русский: ""линия"" - English: ""","[1144, 1407, 12893, 2294, 28714, 305, 1081, 635]",line,"[1144, 1407, 12893, 2294, 28714, 305, 1081, 635]",line,линия
"Русский: ""песок"" - English: ""sand""
Русский: ""лошадь"" - English: ""horse""
Русский: ""сердце"" - English: ""heart""
Русский: ""золото"" - English: ""gold""
Русский: ""сетка"" - English: ""","[435, 307, 485, 2512, 28711, 1687]",net,"[435, 307, 485, 2512, 28711, 1687]",net,сетка
"Русский: ""север"" - English: ""north""
Русский: ""дом"" - English: ""house""
Русский: ""пещера"" - English: ""cave""
Русский: ""речь"" - English: ""speech""
Русский: ""цветок"" - English: ""","[4699, 972, 4356, 28722, 285, 1134, 2175, 14994]",flower,"[4699, 972, 4356, 28722, 285, 1134, 2175, 14994]",flower,цветок
"Русский: ""возврат"" - English: ""return""
Русский: ""позиция"" - English: ""position""
Русский: ""девять"" - English: ""nine""
Русский: ""талант"" - English: ""talent""
Русский: ""чай"" - English: ""","[711, 9510, 424, 261, 28707]",tea,"[711, 9510, 424, 261, 28707]",tea,чай
"Русский: ""лицо"" - English: ""face""
Русский: ""звук"" - English: ""sound""
Русский: ""племя"" - English: ""tribe""
Русский: ""мать"" - English: ""mother""
Русский: ""нога"" - English: ""","[6479, 902, 28722, 3331, 285, 12459, 8014, 19222]",foot,"[6479, 902, 28722, 3331, 285, 12459, 8014, 19222]",foot,нога
"Русский: ""деревня"" - English: ""village""
Русский: ""язык"" - English: ""language""
Русский: ""дверь"" - English: ""door""
Русский: ""офис"" - English: ""office""
Русский: ""золото"" - English: ""","[28721, 576, 20918, 1644, 319, 27783, 5014]",gold,"[28721, 576, 20918, 1644, 319, 27783, 5014]",gold,золото
"Русский: ""мяч"" - English: ""ball""
Русский: ""улица"" - English: ""street""
Русский: ""власть"" - English: ""power""
Русский: ""земля"" - English: ""ground""
Русский: ""дверь"" - English: ""","[28715, 511, 281, 2251, 2432, 9405]",door,"[28715, 511, 281, 2251, 2432, 9405]",door,дверь
"Русский: ""деревня"" - English: ""village""
Русский: ""судья"" - English: ""judge""
Русский: ""облако"" - English: ""cloud""
Русский: ""рот"" - English: ""mouth""
Русский: ""снег"" - English: ""","[7899, 2502, 28713, 6713, 268]",snow,"[7899, 2502, 28713, 6713, 268]",snow,снег
"Русский: ""друг"" - English: ""friend""
Русский: ""книга"" - English: ""book""
Русский: ""рис"" - English: ""rice""
Русский: ""судья"" - English: ""judge""
Русский: ""лошадь"" - English: ""","[1752, 28716, 295, 2124, 7463, 10691, 3292, 7947]",horse,"[1752, 28716, 295, 2124, 7463, 10691, 3292, 7947]",horse,лошадь
"Русский: ""мать"" - English: ""mother""
Русский: ""десять"" - English: ""ten""
Русский: ""красный"" - English: ""red""
Русский: ""галстук"" - English: ""tie""
Русский: ""два"" - English: ""","[7307, 2323, 989, 10861, 261, 28707]",two,"[7307, 2323, 989, 10861, 261, 28707]",two,два
"Русский: ""талант"" - English: ""talent""
Русский: ""восемь"" - English: ""eight""
Русский: ""гора"" - English: ""mountain""
Русский: ""мост"" - English: ""bridge""
Русский: ""три"" - English: ""","[6955, 1712, 16480, 362, 306, 261, 28707]",three,"[6955, 1712, 16480, 362, 306, 261, 28707]",three,три
"Русский: ""позиция"" - English: ""position""
Русский: ""долина"" - English: ""valley""
Русский: ""история"" - English: ""history""
Русский: ""язык"" - English: ""language""
Русский: ""четыре"" - English: ""","[902, 28722, 285, 14171, 12459, 19893, 2308]",four,"[902, 28722, 285, 14171, 12459, 19893, 2308]",four,четыре
"Русский: ""золото"" - English: ""gold""
Русский: ""структура"" - English: ""structure""
Русский: ""звезда"" - English: ""star""
Русский: ""точка"" - English: ""point""
Русский: ""пять"" - English: ""","[6407, 7971, 28722, 285, 3359, 12340]",five,"[6407, 7971, 28722, 285, 3359, 12340]",five,пять
"Русский: ""три"" - English: ""three""
Русский: ""сердце"" - English: ""heart""
Русский: ""море"" - English: ""sea""
Русский: ""точка"" - English: ""point""
Русский: ""шесть"" - English: ""","[20410, 28713, 2144, 4043, 3522, 268]",six,"[20410, 28713, 2144, 4043, 3522, 268]",six,шесть
"Русский: ""сердце"" - English: ""heart""
Русский: ""хвост"" - English: ""tail""
Русский: ""песня"" - English: ""song""
Русский: ""десять"" - English: ""ten""
Русский: ""семь"" - English: ""","[331, 28713, 268, 28098, 6671, 427]",seven,"[331, 28713, 268, 28098, 6671, 427]",seven,семь
"Русский: ""поражение"" - English: ""defeat""
Русский: ""вид"" - English: ""kind""
Русский: ""собрание"" - English: ""meeting""
Русский: ""снег"" - English: ""snow""
Русский: ""восемь"" - English: ""","[28706, 5435, 17392, 317, 23893]",eight,"[28706, 5435, 17392, 317, 23893]",eight,восемь
"Русский: ""предмет"" - English: ""item""
Русский: ""мост"" - English: ""bridge""
Русский: ""полоса"" - English: ""strip""
Русский: ""река"" - English: ""river""
Русский: ""девять"" - English: ""","[9542, 307, 3023, 28711, 9030, 11184]",nine,"[9542, 307, 3023, 28711, 9030, 11184]",nine,девять
"Русский: ""добродетель"" - English: ""virtue""
Русский: ""звук"" - English: ""sound""
Русский: ""костер"" - English: ""fire""
Русский: ""деревня"" - English: ""village""
Русский: ""десять"" - English: ""","[1210, 3095, 711, 424, 261, 28707]",ten,"[1210, 3095, 711, 424, 261, 28707]",ten,десять
"Русский: ""десять"" - English: ""ten""
Русский: ""предмет"" - English: ""item""
Русский: ""дом"" - English: ""house""
Русский: ""линия"" - English: ""line""
Русский: ""голова"" - English: ""","[400, 28716, 295, 1811, 265, 1335]",head,"[400, 28716, 295, 1811, 265, 1335]",head,голова
"Русский: ""звук"" - English: ""sound""
Русский: ""машина"" - English: ""machine""
Русский: ""власть"" - English: ""power""
Русский: ""версия"" - English: ""version""
Русский: ""магазин"" - English: ""","[480, 28713, 811, 5126, 9876, 268]",shop,"[480, 28713, 811, 5126, 9876, 268]",shop,магазин
"Русский: ""друг"" - English: ""friend""
Русский: ""закон"" - English: ""law""
Русский: ""пара"" - English: ""pair""
Русский: ""шесть"" - English: ""six""
Русский: ""полоса"" - English: ""","[1042, 15039, 28713, 18184, 341, 303, 1117, 4216, 268, 26229]",strip,"[1042, 15039, 28713, 18184, 341, 303, 1117, 4216, 268, 26229]",strip,полоса
"Русский: ""линия"" - English: ""line""
Русский: ""скорость"" - English: ""speed""
Русский: ""поражение"" - English: ""defeat""
Русский: ""поле"" - English: ""field""
Русский: ""улица"" - English: ""","[1042, 2811, 5948, 28713, 341, 303, 1117, 12776, 268]",street,"[1042, 2811, 5948, 28713, 341, 303, 1117, 12776, 268]",street,улица
"Русский: ""язык"" - English: ""language""
Русский: ""линия"" - English: ""line""
Русский: ""красота"" - English: ""beauty""
Русский: ""танец"" - English: ""dance""
Русский: ""часть"" - English: ""","[744, 284, 1732, 28720, 1389, 4083, 5881, 940]",part,"[744, 284, 1732, 28720, 1389, 4083, 5881, 940]",part,часть
"Русский: ""почва"" - English: ""soil""
Русский: ""цвет"" - English: ""color""
Русский: ""племя"" - English: ""tribe""
Русский: ""сетка"" - English: ""net""
Русский: ""поле"" - English: ""","[2222, 6407, 7971, 1834, 28722, 285]",field,"[2222, 6407, 7971, 1834, 28722, 285]",field,поле
"Русский: ""картина"" - English: ""painting""
Русский: ""чай"" - English: ""tea""
Русский: ""источник"" - English: ""source""
Русский: ""попытка"" - English: ""attempt""
Русский: ""танец"" - English: ""","[28715, 22025, 11555, 281, 1866, 1705, 9773]",dance,"[28715, 22025, 11555, 281, 1866, 1705, 9773]",dance,танец
"Русский: ""пять"" - English: ""five""
Русский: ""вид"" - English: ""kind""
Русский: ""восемь"" - English: ""eight""
Русский: ""десять"" - English: ""ten""
Русский: ""слово"" - English: ""","[28727, 2186, 1045, 22493, 1707, 275, 14277, 809]",word,"[28727, 2186, 1045, 22493, 1707, 275, 14277, 809]",word,слово
"Русский: ""солнце"" - English: ""sun""
Русский: ""два"" - English: ""two""
Русский: ""озеро"" - English: ""lake""
Русский: ""позиция"" - English: ""position""
Русский: ""пара"" - English: ""","[284, 10402, 28720, 5964, 4083, 5881]",pair,"[284, 10402, 28720, 5964, 4083, 5881]",pair,пара
"Русский: ""рука"" - English: ""hand""
Русский: ""племя"" - English: ""tribe""
Русский: ""картина"" - English: ""painting""
Русский: ""нога"" - English: ""foot""
Русский: ""сиденье"" - English: ""","[331, 28713, 18324, 268, 6163, 427, 7278]",seat,"[331, 28713, 18324, 268, 6163, 427, 7278]",seat,сиденье
"Русский: ""середина"" - English: ""middle""
Русский: ""пять"" - English: ""five""
Русский: ""галстук"" - English: ""tie""
Русский: ""солнце"" - English: ""sun""
Русский: ""тысяча"" - English: ""","[28112, 362, 8028, 306, 5003, 261, 28707]",thousand,"[28112, 362, 8028, 306, 5003, 261, 28707]",thousand,тысяча
"Русский: ""почва"" - English: ""soil""
Русский: ""танец"" - English: ""dance""
Русский: ""друг"" - English: ""friend""
Русский: ""два"" - English: ""two""
Русский: ""север"" - English: ""","[27737, 6120, 307, 708, 4678, 18651, 28711, 1510]",north,"[27737, 6120, 307, 708, 4678, 18651, 28711, 1510]",north,север
"Русский: ""точка"" - English: ""point""
Русский: ""добродетель"" - English: ""virtue""
Русский: ""пещера"" - English: ""cave""
Русский: ""лошадь"" - English: ""horse""
Русский: ""машина"" - English: ""","[19569, 5599, 290, 8505, 705, 4128, 28719, 7502, 8338]",machine,"[19569, 5599, 290, 8505, 705, 4128, 28719, 7502, 8338]",machine,машина
"Русский: ""красный"" - English: ""red""
Русский: ""собрание"" - English: ""meeting""
Русский: ""река"" - English: ""river""
Русский: ""звезда"" - English: ""star""
Русский: ""позиция"" - English: ""","[14139, 284, 3640, 2840, 28720, 977, 2345, 1065, 1627]",position,"[14139, 284, 3640, 2840, 28720, 977, 2345, 1065, 1627]",position,позиция
"Русский: ""гора"" - English: ""mountain""
Русский: ""сиденье"" - English: ""seat""
Русский: ""история"" - English: ""history""
Русский: ""река"" - English: ""river""
Русский: ""провинция"" - English: ""","[12605, 729, 430, 284, 14707, 11951, 24899, 28720, 1130, 783, 724]",province,"[12605, 729, 430, 284, 14707, 11951, 24899, 28720, 1130, 783, 724]",province,провинция
"Русский: ""магазин"" - English: ""shop""
Русский: ""пример"" - English: ""example""
Русский: ""море"" - English: ""sea""
Русский: ""машина"" - English: ""machine""
Русский: ""биржа"" - English: ""","[720, 2823, 8877, 28706, 439, 25768, 317]",exchange,"[720, 2823, 8877, 28706, 439, 25768, 317]",exchange,биржа
"Русский: ""девять"" - English: ""nine""
Русский: ""четыре"" - English: ""four""
Русский: ""поражение"" - English: ""defeat""
Русский: ""рука"" - English: ""hand""
Русский: ""середина"" - English: ""","[3589, 4725, 5192, 290, 4986, 8041, 28719, 25692]",middle,"[3589, 4725, 5192, 290, 4986, 8041, 28719, 25692]",middle,середина
"Русский: ""галстук"" - English: ""tie""
Русский: ""источник"" - English: ""source""
Русский: ""башня"" - English: ""tower""
Русский: ""попытка"" - English: ""attempt""
Русский: ""друг"" - English: ""","[1104, 1832, 898, 28722, 285, 6542]",friend,"[1104, 1832, 898, 28722, 285, 6542]",friend,друг
"Русский: ""звезда"" - English: ""star""
Русский: ""власть"" - English: ""power""
Русский: ""версия"" - English: ""version""
Русский: ""рис"" - English: ""rice""
Русский: ""цвет"" - English: ""","[990, 1001, 3181, 1115, 1396, 277, 28717, 3456, 17382]",color,"[990, 1001, 3181, 1115, 1396, 277, 28717, 3456, 17382]",color,цвет
"Русский: ""слово"" - English: ""word""
Русский: ""красота"" - English: ""beauty""
Русский: ""речь"" - English: ""speech""
Русский: ""лето"" - English: ""summer""
Русский: ""вид"" - English: ""","[2112, 22018, 7510, 12883, 9186, 3430, 446, 28729]",kind,"[2112, 22018, 7510, 12883, 9186, 3430, 446, 28729]",kind,вид
"Русский: ""группа"" - English: ""group""
Русский: ""три"" - English: ""three""
Русский: ""часть"" - English: ""part""
Русский: ""лето"" - English: ""summer""
Русский: ""судья"" - English: ""","[14042, 5666, 461, 4612, 28768, 10737, 11866, 8948]",judge,"[14042, 5666, 461, 4612, 28768, 10737, 11866, 8948]",judge,судья
"Русский: ""мост"" - English: ""bridge""
Русский: ""рука"" - English: ""hand""
Русский: ""север"" - English: ""north""
Русский: ""поколение"" - English: ""generation""
Русский: ""школа"" - English: ""","[19185, 2052, 28713, 824, 2452, 1543, 752, 268]",school,"[19185, 2052, 28713, 824, 2452, 1543, 752, 268]",school,школа
"Русский: ""песок"" - English: ""sand""
Русский: ""звук"" - English: ""sound""
Русский: ""книга"" - English: ""book""
Русский: ""танец"" - English: ""dance""
Русский: ""структура"" - English: ""","[1042, 4500, 28713, 4693, 341, 303, 18048, 1117, 14664, 1356, 268, 1758]",structure,"[1042, 4500, 28713, 4693, 341, 303, 18048, 1117, 14664, 1356, 268, 1758]",structure,структура
"Русский: ""офис"" - English: ""office""
Русский: ""рот"" - English: ""mouth""
Русский: ""лицо"" - English: ""face""
Русский: ""три"" - English: ""three""
Русский: ""галстук"" - English: ""","[17061, 14628, 5758, 261, 28707]",tie,"[17061, 14628, 5758, 261, 28707]",tie,галстук
"Русский: ""лес"" - English: ""forest""
Русский: ""песня"" - English: ""song""
Русский: ""два"" - English: ""two""
Русский: ""красный"" - English: ""red""
Русский: ""пример"" - English: ""","[720, 7476, 28706, 2757, 439, 317, 4174]",example,"[720, 7476, 28706, 2757, 439, 317, 4174]",example,пример
"Русский: ""возврат"" - English: ""return""
Русский: ""улица"" - English: ""street""
Русский: ""восток"" - English: ""east""
Русский: ""биржа"" - English: ""exchange""
Русский: ""лицо"" - English: ""","[3586, 6024, 28722, 285, 20107, 2105, 1797, 3252]",face,"[3586, 6024, 28722, 285, 20107, 2105, 1797, 3252]",face,лицо
"Русский: ""удалить"" - English: ""delete""
Русский: ""человек"" - English: ""person""
Русский: ""восемь"" - English: ""eight""
Русский: ""поколение"" - English: ""generation""
Русский: ""мост"" - English: ""","[14519, 15401, 1170, 28726, 287, 1473, 9850]",bridge,"[14519, 15401, 1170, 28726, 287, 1473, 9850]",bridge,мост
"Русский: ""песня"" - English: ""song""
Русский: ""книга"" - English: ""book""
Русский: ""возврат"" - English: ""return""
Русский: ""голова"" - English: ""head""
Русский: ""предмет"" - English: ""","[570, 613, 378, 28710, 279, 2515, 1751]",item,"[570, 613, 378, 28710, 279, 2515, 1751]",item,предмет
"Русский: ""провинция"" - English: ""province""
Русский: ""пруд"" - English: ""pond""
Русский: ""улица"" - English: ""street""
Русский: ""лето"" - English: ""summer""
Русский: ""удалить"" - English: ""","[28715, 5149, 6067, 281, 882, 21750, 450, 340, 6500]",delete,"[28715, 5149, 6067, 281, 882, 21750, 450, 340, 6500]",delete,удалить
"Русский: ""речь"" - English: ""speech""
Русский: ""племя"" - English: ""tribe""
Русский: ""четыре"" - English: ""four""
Русский: ""мать"" - English: ""mother""
Русский: ""группа"" - English: ""","[28721, 2071, 319, 820, 3063, 847, 5977, 25344]",group,"[28721, 2071, 319, 820, 3063, 847, 5977, 25344]",group,группа
"Русский: ""добродетель"" - English: ""virtue""
Русский: ""золото"" - English: ""gold""
Русский: ""десять"" - English: ""ten""
Русский: ""закон"" - English: ""law""
Русский: ""талант"" - English: ""","[14223, 16000, 15642, 1100, 9234, 28707, 261, 5741]",talent,"[14223, 16000, 15642, 1100, 9234, 28707, 261, 5741]",talent,талант
"Русский: ""танец"" - English: ""dance""
Русский: ""картина"" - English: ""painting""
Русский: ""машина"" - English: ""machine""
Русский: ""пять"" - English: ""five""
Русский: ""красота"" - English: ""","[3605, 9689, 28726, 287, 1105, 347]",beauty,"[3605, 9689, 28726, 287, 1105, 347]",beauty,красота
"Русский: ""девять"" - English: ""nine""
Русский: ""попытка"" - English: ""attempt""
Русский: ""ребенок"" - English: ""child""
Русский: ""магазин"" - English: ""shop""
Русский: ""платформа"" - English: ""","[284, 452, 28720, 549, 24474, 5181, 10470]",platform,"[284, 452, 28720, 549, 24474, 5181, 10470]",platform,платформа
"Русский: ""песня"" - English: ""song""
Русский: ""мяч"" - English: ""ball""
Русский: ""золото"" - English: ""gold""
Русский: ""десять"" - English: ""ten""
Русский: ""дом"" - English: ""","[28716, 295, 2124, 7463, 11331, 6186, 2134, 5995]",house,"[28716, 295, 2124, 7463, 11331, 6186, 2134, 5995]",house,дом
"Русский: ""восток"" - English: ""east""
Русский: ""предмет"" - English: ""item""
Русский: ""офис"" - English: ""office""
Русский: ""земля"" - English: ""ground""
Русский: ""солнце"" - English: ""","[19875, 28713, 4376, 2913, 519, 268]",sun,"[19875, 28713, 4376, 2913, 519, 268]",sun,солнце
"Русский: ""источник"" - English: ""source""
Русский: ""дом"" - English: ""house""
Русский: ""часть"" - English: ""part""
Русский: ""рис"" - English: ""rice""
Русский: ""собрание"" - English: ""","[528, 290, 2647, 1127, 28719, 26665, 5283]",meeting,"[528, 290, 2647, 1127, 28719, 26665, 5283]",meeting,собрание
"Русский: ""картина"" - English: ""painting""
Русский: ""сердце"" - English: ""heart""
Русский: ""нога"" - English: ""foot""
Русский: ""гора"" - English: ""mountain""
Русский: ""история"" - English: ""","[12014, 16355, 4264, 15205, 28716, 295, 6575, 2008, 3340, 516, 5365]",history,"[12014, 16355, 4264, 15205, 28716, 295, 6575, 2008, 3340, 516, 5365]",history,история
"Русский: ""голова"" - English: ""head""
Русский: ""лошадь"" - English: ""horse""
Русский: ""солнце"" - English: ""sun""
Русский: ""восемь"" - English: ""eight""
Русский: ""долина"" - English: ""","[1052, 1414, 4536, 28728, 363, 17682, 3026]",valley,"[1052, 1414, 4536, 28728, 363, 17682, 3026]",valley,долина
"Русский: ""сетка"" - English: ""net""
Русский: ""сумка"" - English: ""bag""
Русский: ""мяч"" - English: ""ball""
Русский: ""цветок"" - English: ""flower""
Русский: ""квадрат"" - English: ""","[18328, 28713, 268, 4791, 7930, 21627, 4524]",square,"[18328, 28713, 268, 4791, 7930, 21627, 4524]",square,квадрат
"Русский: ""почва"" - English: ""soil""
Русский: ""лето"" - English: ""summer""
Русский: ""квадрат"" - English: ""square""
Русский: ""сердце"" - English: ""heart""
Русский: ""поколение"" - English: ""","[28721, 1350, 8342, 2383, 2652, 2970, 17198, 319, 490, 4506]",generation,"[28721, 1350, 8342, 2383, 2652, 2970, 17198, 319, 490, 4506]",generation,поколение
"Русский: ""предмет"" - English: ""item""
Русский: ""песок"" - English: ""sand""
Русский: ""снег"" - English: ""snow""
Русский: ""поле"" - English: ""field""
Русский: ""юг"" - English: ""","[6287, 5271, 28713, 667, 17465, 579, 268]",south,"[6287, 5271, 28713, 667, 17465, 579, 268]",south,юг
"Русский: ""рука"" - English: ""hand""
Русский: ""позиция"" - English: ""position""
Русский: ""юг"" - English: ""south""
Русский: ""почва"" - English: ""soil""
Русский: ""добродетель"" - English: ""","[9306, 24885, 28114, 27590, 3074, 5219, 28728, 363, 7692]",virtue,"[9306, 24885, 28114, 27590, 3074, 5219, 28728, 363, 7692]",virtue,добродетель
"Русский: ""дверь"" - English: ""door""
Русский: ""юг"" - English: ""south""
Русский: ""сетка"" - English: ""grid""
Русский: ""точка"" - English: ""point""
Русский: ""племя"" - English: ""","[11309, 467, 25315, 13862, 434, 2629, 261, 28707]",tribe,"[11309, 467, 25315, 13862, 434, 2629, 261, 28707]",tribe,племя
"Русский: ""друг"" - English: ""friend""
Русский: ""позиция"" - English: ""position""
Русский: ""дом"" - English: ""house""
Русский: ""река"" - English: ""river""
Русский: ""город"" - English: ""","[18373, 5963, 277, 28717, 1189, 21990, 2990, 7366]",city,"[18373, 5963, 277, 28717, 1189, 21990, 2990, 7366]",city,город
"Русский: ""удалить"" - English: ""delete""
Русский: ""часть"" - English: ""part""
Русский: ""сетка"" - English: ""grid""
Русский: ""четыре"" - English: ""four""
Русский: ""язык"" - English: ""","[4730, 2220, 7411, 28714, 305, 9848, 26573, 11904, 543, 3842]",language,"[4730, 2220, 7411, 28714, 305, 9848, 26573, 11904, 543, 3842]",language,язык
"Русский: ""сетка"" - English: ""grid""
Русский: ""пример"" - English: ""example""
Русский: ""песок"" - English: ""sand""
Русский: ""человек"" - English: ""person""
Русский: ""скорость"" - English: ""","[668, 4975, 28713, 12549, 886, 14500, 1886, 268]",speed,"[668, 4975, 28713, 12549, 886, 14500, 1886, 268]",speed,скорость
"Русский: ""биржа"" - English: ""exchange""
Русский: ""красота"" - English: ""beauty""
Русский: ""четыре"" - English: ""four""
Русский: ""сердце"" - English: ""heart""
Русский: ""земля"" - English: ""","[28721, 2812, 319, 820, 847, 5977, 3414, 25344]",ground,"[28721, 2812, 319, 820, 847, 5977, 3414, 25344]",ground,земля
"Русский: ""лицо"" - English: ""face""
Русский: ""озеро"" - English: ""lake""
Русский: ""север"" - English: ""north""
Русский: ""луна"" - English: ""moon""
Русский: ""попытка"" - English: ""","[28708, 1061, 998, 270, 264, 4236, 24054, 438]",attempt,"[28708, 1061, 998, 270, 264, 4236, 24054, 438]",attempt,попытка
"Русский: ""семь"" - English: ""seven""
Русский: ""закон"" - English: ""law""
Русский: ""пещера"" - English: ""cave""
Русский: ""озеро"" - English: ""lake""
Русский: ""поражение"" - English: ""","[28715, 8464, 281, 15286, 450, 801, 1270, 340]",defeat,"[28715, 8464, 281, 15286, 450, 801, 1270, 340]",defeat,поражение
"Русский: ""пруд"" - English: ""pond""
Русский: ""позиция"" - English: ""position""
Русский: ""нога"" - English: ""foot""
Русский: ""поле"" - English: ""field""
Русский: ""хвост"" - English: ""","[11557, 14223, 8675, 1100, 261, 28707]",tail,"[11557, 14223, 8675, 1100, 261, 28707]",tail,хвост
"Русский: ""звезда"" - English: ""star""
Русский: ""возврат"" - English: ""return""
Русский: ""полоса"" - English: ""strip""
Русский: ""поле"" - English: ""field""
Русский: ""мать"" - English: ""","[3418, 2808, 290, 5326, 16322, 3057, 28719, 13710]",mother,"[3418, 2808, 290, 5326, 16322, 3057, 28719, 13710]",mother,мать
"Русский: ""голова"" - English: ""head""
Русский: ""источник"" - English: ""source""
Русский: ""чай"" - English: ""tea""
Русский: ""машина"" - English: ""machine""
Русский: ""восток"" - English: ""","[28706, 1897, 317, 11062, 9005, 24294]",east,"[28706, 1897, 317, 11062, 9005, 24294]",east,восток
"Русский: ""судья"" - English: ""judge""
Русский: ""племя"" - English: ""tribe""
Русский: ""север"" - English: ""north""
Русский: ""добродетель"" - English: ""virtue""
Русский: ""возврат"" - English: ""","[408, 312, 807, 267, 1699, 1441, 604, 28712]",return,"[408, 312, 807, 267, 1699, 1441, 604, 28712]",return,возврат
"Русский: ""восемь"" - English: ""eight""
Русский: ""структура"" - English: ""structure""
Русский: ""полоса"" - English: ""strip""
Русский: ""школа"" - English: ""school""
Русский: ""речь"" - English: ""","[668, 8666, 28713, 886, 14500, 1886, 268]",speech,"[668, 8666, 28713, 886, 14500, 1886, 268]",speech,речь
"Русский: ""лицо"" - English: ""face""
Русский: ""школа"" - English: ""school""
Русский: ""город"" - English: ""city""
Русский: ""слово"" - English: ""word""
Русский: ""ребенок"" - English: ""","[338, 4657, 20484, 277, 28717, 484, 1502, 4416]",child,"[338, 4657, 20484, 277, 28717, 484, 1502, 4416]",child,ребенок
"Русский: ""рис"" - English: ""rice""
Русский: ""костер"" - English: ""fire""
Русский: ""школа"" - English: ""school""
Русский: ""платформа"" - English: ""platform""
Русский: ""башня"" - English: ""","[11201, 298, 532, 15894, 261, 28707]",tower,"[11201, 298, 532, 15894, 261, 28707]",tower,башня
"Русский: ""четыре"" - English: ""four""
Русский: ""озеро"" - English: ""lake""
Русский: ""картина"" - English: ""painting""
Русский: ""поражение"" - English: ""defeat""
Русский: ""человек"" - English: ""","[9701, 4837, 660, 284, 487, 28720, 386, 1338, 757, 3708]",person,"[9701, 4837, 660, 284, 487, 28720, 386, 1338, 757, 3708]",person,человек
"Русский: ""золото"" - English: ""gold""
Русский: ""песня"" - English: ""song""
Русский: ""лето"" - English: ""summer""
Русский: ""лицо"" - English: ""face""
Русский: ""сотня"" - English: ""","[13101, 4682, 8275, 295, 28716, 9538]",hundred,"[13101, 4682, 8275, 295, 28716, 9538]",hundred,сотня
"Русский: ""нога"" - English: ""foot""
Русский: ""структура"" - English: ""structure""
Русский: ""звезда"" - English: ""star""
Русский: ""лицо"" - English: ""face""
Русский: ""офис"" - English: ""","[302, 805, 1769, 4007, 28709, 2771, 1009, 289]",office,"[302, 805, 1769, 4007, 28709, 2771, 1009, 289]",office,офис
"Русский: ""город"" - English: ""city""
Русский: ""нога"" - English: ""foot""
Русский: ""рот"" - English: ""mouth""
Русский: ""скорость"" - English: ""speed""
Русский: ""звук"" - English: ""","[5271, 28713, 667, 2622, 13752, 579, 268]",sound,"[5271, 28713, 667, 2622, 13752, 579, 268]",sound,звук
"Русский: ""солнце"" - English: ""sun""
Русский: ""костер"" - English: ""fire""
Русский: ""сетка"" - English: ""grid""
Русский: ""четыре"" - English: ""four""
Русский: ""власть"" - English: ""","[6468, 5323, 284, 15625, 28720, 2345, 1627, 1982]",power,"[6468, 5323, 284, 15625, 28720, 2345, 1627, 1982]",power,власть
"Русский: ""источник"" - English: ""source""
Русский: ""возврат"" - English: ""return""
Русский: ""красота"" - English: ""beauty""
Русский: ""пара"" - English: ""pair""
Русский: ""лето"" - English: ""","[2648, 5561, 28713, 1801, 2913, 519, 268]",summer,"[2648, 5561, 28713, 1801, 2913, 519, 268]",summer,лето


==> figures/mistral-7b-v1/translation/7b_ru_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""хвост"" - Français: ""queue""
Русский: ""сумка"" - Français: ""sac""
Русский: ""нога"" - Français: ""pied""
Русский: ""линия"" - Français: ""ligne""
Русский: ""облако"" - Français: ""","[6561, 3556, 307, 28711]",nuage,"[28717, 277, 23390, 512, 533, 8180, 6945]",cloud,облако
"Русский: ""юг"" - Français: ""sud""
Русский: ""вид"" - Français: ""genre""
Русский: ""рис"" - Français: ""riz""
Русский: ""собрание"" - Français: ""réunion""
Русский: ""сумка"" - Français: ""","[28713, 6923, 637, 268, 3820]",sac,"[287, 15771, 19001, 6635, 28726, 3175]",bag,сумка
"Русский: ""песок"" - Français: ""sable""
Русский: ""улица"" - Français: ""rue""
Русский: ""север"" - Français: ""nord""
Русский: ""цветок"" - Français: ""fleur""
Русский: ""рот"" - Français: ""","[287, 16720, 28726, 1359, 1798]",bouche,"[20123, 5108, 5326, 290, 3418, 28719, 22182]",mouth,рот
"Русский: ""сиденье"" - Français: ""siège""
Русский: ""речь"" - Français: ""discours""
Русский: ""рука"" - Français: ""main""
Русский: ""снег"" - Français: ""neige""
Русский: ""сердце"" - Français: ""","[28717, 277]",cœur,"[14754, 28716, 295, 3031, 3934, 400, 265]",heart,сердце
"Русский: ""красный"" - Français: ""rouge""
Русский: ""закон"" - Français: ""loi""
Русский: ""сиденье"" - Français: ""siège""
Русский: ""озеро"" - Français: ""lac""
Русский: ""рука"" - Français: ""","[4128, 5389, 2191, 8212, 290, 705, 28719]",main,"[1021, 2799, 2625, 6700, 28716, 295, 3631, 7645]",hand,рука
"Русский: ""долина"" - Français: ""vallée""
Русский: ""офис"" - Français: ""bureau""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""рука"" - Français: ""main""
Русский: ""звезда"" - Français: ""","[1233, 3763, 2959, 28797]",étoile,"[6514, 20295, 7890, 28713, 4580, 341, 303, 268]",star,звезда
"Русский: ""улица"" - Français: ""rue""
Русский: ""дверь"" - Français: ""porte""
Русский: ""поле"" - Français: ""champ""
Русский: ""полоса"" - Français: ""bande""
Русский: ""пружина"" - Français: ""","[605, 28712, 267, 638, 408, 411, 312]",ressort,"[22694, 7474, 886, 7378, 28713, 7558, 268, 668]",spring,пружина
"Русский: ""слово"" - Français: ""mot""
Русский: ""восемь"" - Français: ""huit""
Русский: ""дверь"" - Français: ""porte""
Русский: ""племя"" - Français: ""tribu""
Русский: ""луна"" - Français: ""","[16899, 305, 28714, 17999, 9072]",lune,"[28719, 5326, 290, 3418, 11375]",moon,луна
"Русский: ""танец"" - Français: ""danse""
Русский: ""поражение"" - Français: ""défaite""
Русский: ""рука"" - Français: ""main""
Русский: ""океан"" - Français: ""océan""
Русский: ""песня"" - Français: ""","[28717, 4298, 8136, 277, 338, 10355, 484]",chanson,"[4034, 1265, 28713, 1966, 667, 268, 579]",song,песня
"Русский: ""лес"" - Français: ""forêt""
Русский: ""луна"" - Français: ""lune""
Русский: ""восемь"" - Français: ""huit""
Русский: ""попытка"" - Français: ""tentative""
Русский: ""пруд"" - Français: ""","[1233, 25545, 3763, 28797, 2959]",étang,"[2345, 766, 17984, 284, 19571, 1627, 28720]",pond,пруд
"Русский: ""мост"" - Français: ""pont""
Русский: ""море"" - Français: ""mer""
Русский: ""семь"" - Français: ""sept""
Русский: ""вид"" - Français: ""genre""
Русский: ""волна"" - Français: ""","[356, 13985, 266, 1089, 28709, 289, 25747]",onde,"[8333, 28727, 275, 21884, 4985, 7078]",wave,волна
"Русский: ""танец"" - Français: ""danse""
Русский: ""десять"" - Français: ""dix""
Русский: ""озеро"" - Français: ""lac""
Русский: ""земля"" - Français: ""sol""
Русский: ""пещера"" - Français: ""","[25344, 319, 847, 5977, 820, 28721]",grotte,"[7913, 28717, 277, 17630, 2591, 25553]",cave,пещера
"Русский: ""звезда"" - Français: ""étoile""
Русский: ""поле"" - Français: ""champ""
Русский: ""север"" - Français: ""nord""
Русский: ""океан"" - Français: ""océan""
Русский: ""море"" - Français: ""","[3051, 1127, 528, 290, 794, 28719]",mer,"[427, 18324, 28713, 268, 331, 6163]",sea,море
"Русский: ""улица"" - Français: ""rue""
Русский: ""линия"" - Français: ""ligne""
Русский: ""вид"" - Français: ""genre""
Русский: ""судья"" - Français: ""juge""
Русский: ""сетка"" - Français: ""","[1729, 2088, 7971, 6407, 1217, 28722, 285, 1516]",filet,"[435, 1687, 485, 2512, 307, 28711]",net,сетка
"Русский: ""речь"" - Français: ""discours""
Русский: ""возврат"" - Français: ""retour""
Русский: ""гора"" - Français: ""montagne""
Русский: ""четыре"" - Français: ""quatre""
Русский: ""нога"" - Français: ""","[3447, 1857, 284, 5548, 9053, 24349, 28720]",pied,"[902, 6479, 12459, 28722, 285, 8014, 3331, 19222]",foot,нога
"Русский: ""сиденье"" - Français: ""siège""
Русский: ""платформа"" - Français: ""plate-forme""
Русский: ""судья"" - Français: ""juge""
Русский: ""дверь"" - Français: ""porte""
Русский: ""золото"" - Français: ""","[271, 289, 442, 28709]",or,"[576, 319, 20918, 1644, 27783, 5014, 28721]",gold,золото
"Русский: ""скорость"" - Français: ""vitesse""
Русский: ""лето"" - Français: ""été""
Русский: ""восемь"" - Français: ""huit""
Русский: ""возврат"" - Français: ""retour""
Русский: ""дверь"" - Français: ""","[28720, 2345, 2006, 483, 284, 24095, 1959, 25509, 1627, 2248]",porte,"[28715, 2432, 511, 281, 2251, 9405]",door,дверь
"Русский: ""лицо"" - Français: ""visage""
Русский: ""цветок"" - Français: ""fleur""
Русский: ""галстук"" - Français: ""cravate""
Русский: ""солнце"" - Français: ""soleil""
Русский: ""снег"" - Français: ""","[435, 18986, 485, 307, 28711]",neige,"[28713, 6713, 268, 7899, 2502]",snow,снег
"Русский: ""красный"" - Français: ""rouge""
Русский: ""звезда"" - Français: ""étoile""
Русский: ""удалить"" - Français: ""supprimer""
Русский: ""юг"" - Français: ""sud""
Русский: ""лошадь"" - Français: ""","[28717, 631, 277, 338, 997, 484]",cheval,"[7463, 28716, 295, 3292, 1752, 7947, 10691, 2124]",horse,лошадь
"Русский: ""офис"" - Français: ""bureau""
Русский: ""девять"" - Français: ""neuf""
Русский: ""рот"" - Français: ""bouche""
Русский: ""тысяча"" - Français: ""mille""
Русский: ""два"" - Français: ""","[340, 450, 28715, 6935, 281]",deux,"[261, 7307, 10861, 2323, 28707, 989]",two,два
"Русский: ""пруд"" - Français: ""étang""
Русский: ""попытка"" - Français: ""tentative""
Русский: ""цвет"" - Français: ""couleur""
Русский: ""платформа"" - Français: ""plate-forme""
Русский: ""четыре"" - Français: ""","[28775, 364, 526, 19419, 4256]",quatre,"[902, 12459, 2308, 28722, 285, 14171, 19893]",four,четыре
"Русский: ""восемь"" - Français: ""huit""
Русский: ""золото"" - Français: ""or""
Русский: ""улица"" - Français: ""rue""
Русский: ""гора"" - Français: ""montagne""
Русский: ""пять"" - Français: ""","[28717, 7132, 277, 1189, 20243, 7366, 28300]",cinq,"[3359, 7971, 6407, 28722, 285, 12340]",five,пять
"Русский: ""дверь"" - Français: ""porte""
Русский: ""восток"" - Français: ""est""
Русский: ""луна"" - Français: ""lune""
Русский: ""красный"" - Français: ""rouge""
Русский: ""восемь"" - Français: ""","[9538, 28716, 295, 24281]",huit,"[23893, 17392, 28706, 317, 5435]",eight,восемь
"Русский: ""голова"" - Français: ""tête""
Русский: ""город"" - Français: ""ville""
Русский: ""пять"" - Français: ""cinq""
Русский: ""луна"" - Français: ""lune""
Русский: ""десять"" - Français: ""","[28715, 5605, 890, 281]",dix,"[261, 3095, 28707, 1210, 711, 424]",ten,десять
"Русский: ""юг"" - Français: ""sud""
Русский: ""улица"" - Français: ""rue""
Русский: ""возврат"" - Français: ""retour""
Русский: ""сетка"" - Français: ""filet""
Русский: ""голова"" - Français: ""","[261, 27687, 28707]",tête,"[1335, 28716, 295, 1811, 400, 265]",head,голова
"Русский: ""добродетель"" - Français: ""vertu""
Русский: ""море"" - Français: ""mer""
Русский: ""два"" - Français: ""deux""
Русский: ""нога"" - Français: ""pied""
Русский: ""полоса"" - Français: ""","[287, 4028, 3627, 15771, 3785, 28726, 3175, 8743]",bande,"[28713, 18184, 341, 303, 268, 15039, 1042, 4216, 26229, 1117]",strip,полоса
"Русский: ""власть"" - Français: ""pouvoir""
Русский: ""племя"" - Français: ""tribu""
Русский: ""десять"" - Français: ""dix""
Русский: ""закон"" - Français: ""loi""
Русский: ""улица"" - Français: ""","[551, 28712, 408, 6869, 22090]",rue,"[28713, 5948, 341, 303, 268, 1042, 12776, 1117, 2811]",street,улица
"Русский: ""лошадь"" - Français: ""cheval""
Русский: ""север"" - Français: ""nord""
Русский: ""юг"" - Français: ""sud""
Русский: ""голова"" - Français: ""tête""
Русский: ""поле"" - Français: ""","[28717, 8136, 277, 338, 10355, 22942, 484]",champ,"[285, 7971, 6407, 2222, 28722, 1834]",field,поле
"Русский: ""красота"" - Français: ""beauté""
Русский: ""семь"" - Français: ""sept""
Русский: ""скорость"" - Français: ""vitesse""
Русский: ""история"" - Français: ""histoire""
Русский: ""слово"" - Français: ""","[16322, 290, 2808, 3418, 28719, 5326]",mot,"[809, 28727, 275, 14277, 22493, 2186, 1045, 1707]",word,слово
"Русский: ""нога"" - Français: ""pied""
Русский: ""мать"" - Français: ""mère""
Русский: ""восток"" - Français: ""est""
Русский: ""солнце"" - Français: ""soleil""
Русский: ""тысяча"" - Français: ""","[2545, 22626, 13134, 5192, 290, 2120, 28719, 3589]",mille,"[261, 8028, 362, 306, 28112, 5003, 28707]",thousand,тысяча
"Русский: ""поражение"" - Français: ""défaite""
Русский: ""цвет"" - Français: ""couleur""
Русский: ""квадрат"" - Français: ""carré""
Русский: ""красота"" - Français: ""beauté""
Русский: ""биржа"" - Français: ""","[6814, 287, 16720, 28726, 1359, 1798, 25715]",bourse,"[2823, 8877, 28706, 317, 720, 25768, 439]",exchange,биржа
"Русский: ""племя"" - Français: ""tribu""
Русский: ""почва"" - Français: ""sol""
Русский: ""цвет"" - Français: ""couleur""
Русский: ""поле"" - Français: ""champ""
Русский: ""вид"" - Français: ""","[319, 490, 2383, 2970, 2652, 28721, 15926]",genre,"[3430, 7510, 28729, 2112, 446, 9186, 12883, 22018]",kind,вид
"Русский: ""звук"" - Français: ""son""
Русский: ""девять"" - Français: ""neuf""
Русский: ""снег"" - Français: ""neige""
Русский: ""четыре"" - Français: ""quatre""
Русский: ""школа"" - Français: ""","[1233, 24688, 6915, 28797]",école,"[2452, 1543, 28713, 2052, 268, 824, 752, 19185]",school,школа
"Русский: ""школа"" - Français: ""école""
Русский: ""долина"" - Français: ""vallée""
Русский: ""ребенок"" - Français: ""enfant""
Русский: ""звук"" - Français: ""son""
Русский: ""галстук"" - Français: ""","[28717, 277, 3810, 1439]",cravate,"[261, 17061, 28707, 14628, 5758]",tie,галстук
"Русский: ""сердце"" - Français: ""cœur""
Русский: ""пруд"" - Français: ""étang""
Русский: ""улица"" - Français: ""rue""
Русский: ""власть"" - Français: ""pouvoir""
Русский: ""лицо"" - Français: ""","[3225, 28307, 5219, 3074, 28728, 363, 1717]",visage,"[1797, 3252, 6024, 28722, 285, 2105, 20107, 3586]",face,лицо
"Русский: ""чай"" - Français: ""thé""
Русский: ""улица"" - Français: ""rue""
Русский: ""попытка"" - Français: ""tentative""
Русский: ""пружина"" - Français: ""ressort""
Русский: ""мост"" - Français: ""","[2345, 17984, 284, 20687, 1627, 766, 28720]",pont,"[287, 1473, 1170, 28726, 14519, 15401, 9850]",bridge,мост
"Русский: ""цветок"" - Français: ""fleur""
Русский: ""биржа"" - Français: ""bourse""
Русский: ""слово"" - Français: ""mot""
Русский: ""офис"" - Français: ""bureau""
Русский: ""удалить"" - Français: ""","[28713, 2913, 18722, 268, 10809, 1461, 519, 2541]",supprimer,"[340, 450, 28715, 5149, 6067, 882, 281, 6500, 21750]",delete,удалить
"Русский: ""история"" - Français: ""histoire""
Русский: ""середина"" - Français: ""milieu""
Русский: ""хвост"" - Français: ""queue""
Русский: ""танец"" - Français: ""danse""
Русский: ""дом"" - Français: ""","[5359, 4128, 8212, 290, 705, 28719]",maison,"[5995, 7463, 28716, 295, 2134, 11331, 6186, 2124]",house,дом
"Русский: ""лошадь"" - Français: ""cheval""
Русский: ""ребенок"" - Français: ""enfant""
Русский: ""линия"" - Français: ""ligne""
Русский: ""три"" - Français: ""trois""
Русский: ""собрание"" - Français: ""","[28712, 3264, 9946, 408]",réunion,"[2647, 5283, 1127, 528, 290, 26665, 28719]",meeting,собрание
"Русский: ""три"" - Français: ""trois""
Русский: ""мать"" - Français: ""mère""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""два"" - Français: ""deux""
Русский: ""квадрат"" - Français: ""","[7913, 28717, 277, 1253, 2591, 6602]",carré,"[7930, 28713, 4791, 18328, 4524, 268, 21627]",square,квадрат
"Русский: ""почва"" - Français: ""sol""
Русский: ""луна"" - Français: ""lune""
Русский: ""платформа"" - Français: ""plate-forme""
Русский: ""облако"" - Français: ""nuage""
Русский: ""город"" - Français: ""","[13526, 5219, 3074, 25521, 4314, 28728, 5485, 363, 16767]",ville,"[28717, 277, 1189, 2990, 21990, 7366, 5963, 18373]",city,город
"Русский: ""красота"" - Français: ""beauté""
Русский: ""звук"" - Français: ""son""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""долина"" - Français: ""vallée""
Русский: ""скорость"" - Français: ""","[5219, 3074, 28728, 11781, 363]",vitesse,"[1886, 886, 28713, 14500, 268, 668, 4975, 12549]",speed,скорость
"Русский: ""озеро"" - Français: ""lac""
Русский: ""рис"" - Français: ""riz""
Русский: ""племя"" - Français: ""tribu""
Русский: ""галстук"" - Français: ""cravate""
Русский: ""земля"" - Français: ""","[2128, 28713, 667, 268, 22501, 579]",sol,"[25344, 319, 847, 5977, 820, 3414, 28721, 2812]",ground,земля
"Русский: ""вид"" - Français: ""genre""
Русский: ""город"" - Français: ""ville""
Русский: ""красота"" - Français: ""beauté""
Русский: ""нога"" - Français: ""pied""
Русский: ""попытка"" - Français: ""","[261, 3095, 28707, 10268, 1210, 711, 424]",tentative,"[28708, 270, 998, 24054, 4236, 438, 1061, 264]",attempt,попытка
"Русский: ""ребенок"" - Français: ""enfant""
Русский: ""вид"" - Français: ""genre""
Русский: ""звезда"" - Français: ""étoile""
Русский: ""лето"" - Français: ""été""
Русский: ""хвост"" - Français: ""","[28775, 364, 526, 1011, 955, 10159, 4256, 5874]",queue,"[261, 11557, 1100, 28707, 14223, 8675]",tail,хвост
"Русский: ""вид"" - Français: ""genre""
Русский: ""школа"" - Français: ""école""
Русский: ""красный"" - Français: ""rouge""
Русский: ""рот"" - Français: ""bouche""
Русский: ""речь"" - Français: ""","[704, 28715, 5605, 27314, 20962, 2021, 890, 281, 2312]",discours,"[1886, 886, 28713, 14500, 268, 668, 8666]",speech,речь
"Русский: ""офис"" - Français: ""bureau""
Русский: ""волна"" - Français: ""onde""
Русский: ""пружина"" - Français: ""ressort""
Русский: ""песок"" - Français: ""sable""
Русский: ""ребенок"" - Français: ""","[269, 15336, 28706, 317, 481]",enfant,"[28717, 4416, 277, 338, 1502, 484, 4657, 20484]",child,ребенок
"Русский: ""озеро"" - Français: ""lac""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""сиденье"" - Français: ""siège""
Русский: ""пещера"" - Français: ""grotte""
Русский: ""офис"" - Français: ""","[4564, 7330, 287, 7945, 20145, 957, 28726]",bureau,"[302, 1009, 2771, 1769, 805, 4007, 289, 28709]",office,офис
"Русский: ""лес"" - Français: ""forêt""
Русский: ""полоса"" - Français: ""bande""
Русский: ""озеро"" - Français: ""lac""
Русский: ""красота"" - Français: ""beauté""
Русский: ""лето"" - Français: ""","[1233, 3763, 12329, 7166, 2959, 28797]",été,"[5561, 2648, 28713, 2913, 1801, 268, 519]",summer,лето


==> figures/mistral-7b-v1/translation/7b_ru_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - Русский: ""группа""
Русский: ""гора"" - Русский: ""гора""
Русский: ""снег"" - Русский: ""снег""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""книга"" - Русский: ""","[1878, 21247, 28795, 211]",книга,"[1798, 28726, 1359, 1820, 3521, 287]",book,книга
"Русский: ""луна"" - Русский: ""луна""
Русский: ""возврат"" - Русский: ""возврат""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""юг"" - Русский: ""юг""
Русский: ""облако"" - Русский: ""","[28761, 2802, 8083, 853, 13549, 211]",облако,"[8180, 23390, 277, 533, 28717, 512, 6945]",cloud,облако
"Русский: ""песня"" - Русский: ""песня""
Русский: ""луна"" - Русский: ""луна""
Русский: ""океан"" - Русский: ""океан""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""сумка"" - Русский: ""","[4878, 698, 28788, 5652, 212]",сумка,"[28726, 15771, 3175, 6635, 19001, 287]",bag,сумка
"Русский: ""позиция"" - Русский: ""позиция""
Русский: ""вид"" - Русский: ""вид""
Русский: ""слово"" - Русский: ""слово""
Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""рот"" - Русский: ""","[2527, 28785, 728, 13318, 212]",рот,"[5326, 3418, 5108, 28719, 22182, 290, 20123]",mouth,рот
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""вид"" - Русский: ""вид""
Русский: ""скорость"" - Русский: ""скорость""
Русский: ""власть"" - Русский: ""власть""
Русский: ""почва"" - Русский: ""","[1901, 1051, 28807, 610, 211]",почва,"[28713, 14315, 667, 268, 579]",soil,почва
"Русский: ""собрание"" - Русский: ""собрание""
Русский: ""середина"" - Русский: ""середина""
Русский: ""три"" - Русский: ""три""
Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""гора"" - Русский: ""","[28810, 1911, 26321, 1695, 803, 211]",гора,"[5326, 3418, 28719, 13022, 22182, 290, 10660, 4766]",mountain,гора
"Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""звук"" - Русский: ""звук""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""мост"" - Русский: ""мост""
Русский: ""сердце"" - Русский: ""","[22269, 2310, 698, 28788, 2313, 16822, 212]",сердце,"[265, 3934, 295, 28716, 3031, 400, 14754]",heart,сердце
"Русский: ""юг"" - Русский: ""юг""
Русский: ""чай"" - Русский: ""чай""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""картина"" - Русский: ""картина""
Русский: ""рука"" - Русский: ""","[8857, 1728, 28785, 13318, 212]",рука,"[2799, 2625, 28716, 7645, 3631, 295, 1021, 6700]",hand,рука
"Русский: ""танец"" - Русский: ""танец""
Русский: ""школа"" - Русский: ""школа""
Русский: ""костер"" - Русский: ""костер""
Русский: ""группа"" - Русский: ""группа""
Русский: ""звезда"" - Русский: ""","[1119, 28812, 211]",звезда,"[28713, 303, 6514, 7890, 341, 268, 20295, 4580]",star,звезда
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""семь"" - Русский: ""семь""
Русский: ""волна"" - Русский: ""волна""
Русский: ""сумка"" - Русский: ""сумка""
Русский: ""пружина"" - Русский: ""","[28807, 25431, 610, 211]",пружина,"[28713, 7378, 886, 668, 7474, 7558, 22694, 268]",spring,пружина
"Русский: ""лицо"" - Русский: ""лицо""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""луна"" - Русский: ""","[28794, 24641, 2932, 211]",луна,"[11375, 5326, 3418, 28719, 290]",moon,луна
"Русский: ""школа"" - Русский: ""школа""
Русский: ""ребенок"" - Русский: ""ребенок""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""песня"" - Русский: ""песня""
Русский: ""деревня"" - Русский: ""","[3697, 28799, 11078, 15902, 28398, 1903, 942, 211]",деревня,"[16767, 5219, 25521, 363, 3074, 28728, 4314, 6435]",village,деревня
"Русский: ""середина"" - Русский: ""середина""
Русский: ""талант"" - Русский: ""талант""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""рис"" - Русский: ""рис""
Русский: ""лес"" - Русский: ""","[1125, 28794, 7622, 211]",лес,"[2417, 8613, 12459, 994, 1392, 902, 354, 285, 28722]",forest,лес
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""точка"" - Русский: ""точка""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""офис"" - Русский: ""офис""
Русский: ""фрукт"" - Русский: ""","[2638, 28846, 212]",фрукт,"[898, 1104, 15925, 10607, 28722, 285]",fruit,фрукт
"Русский: ""книга"" - Русский: ""книга""
Русский: ""поле"" - Русский: ""поле""
Русский: ""магазин"" - Русский: ""магазин""
Русский: ""закон"" - Русский: ""закон""
Русский: ""сетка"" - Русский: ""","[2310, 698, 28788, 2313, 212]",сетка,"[28721, 820, 15854, 319, 9544, 847, 10541]",grid,сетка
"Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""пещера"" - Русский: ""пещера""
Русский: ""мужчина"" - Русский: ""мужчина""
Русский: ""вид"" - Русский: ""вид""
Русский: ""песня"" - Русский: ""","[3703, 28807, 610, 8153, 211]",песня,"[28713, 1265, 4034, 1966, 667, 268, 579]",song,песня
"Русский: ""середина"" - Русский: ""середина""
Русский: ""золото"" - Русский: ""золото""
Русский: ""язык"" - Русский: ""язык""
Русский: ""песня"" - Русский: ""песня""
Русский: ""вода"" - Русский: ""","[1175, 2890, 28791, 9798, 649, 211]",вода,"[275, 7078, 2130, 9175, 4985, 4940, 28727]",water,вода
"Русский: ""судья"" - Русский: ""судья""
Русский: ""предмет"" - Русский: ""предмет""
Русский: ""песня"" - Русский: ""песня""
Русский: ""власть"" - Русский: ""власть""
Русский: ""пруд"" - Русский: ""","[28807, 25431, 610, 211]",пруд,"[284, 766, 17984, 1627, 28720, 2345, 19571]",pond,пруд
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""вид"" - Русский: ""вид""
Русский: ""пара"" - Русский: ""пара""
Русский: ""человек"" - Русский: ""человек""
Русский: ""песок"" - Русский: ""","[3703, 28807, 610, 8153, 211]",песок,"[20297, 28713, 6830, 3820, 8417, 637, 268]",sand,песок
"Русский: ""улица"" - Русский: ""улица""
Русский: ""власть"" - Русский: ""власть""
Русский: ""закон"" - Русский: ""закон""
Русский: ""рис"" - Русский: ""рис""
Русский: ""река"" - Русский: ""","[28785, 800, 13318, 3172, 212]",река,"[6016, 28712, 5350, 814, 8191, 373, 408, 3191, 7782]",river,река
"Русский: ""море"" - Русский: ""море""
Русский: ""слово"" - Русский: ""слово""
Русский: ""пример"" - Русский: ""пример""
Русский: ""платформа"" - Русский: ""платформа""
Русский: ""закон"" - Русский: ""","[1586, 1119, 2978, 28812, 211]",закон,"[2220, 10656, 543, 305, 28714, 2309]",law,закон
"Русский: ""океан"" - Русский: ""океан""
Русский: ""костер"" - Русский: ""костер""
Русский: ""вода"" - Русский: ""вода""
Русский: ""семь"" - Русский: ""семь""
Русский: ""волна"" - Русский: ""","[1175, 2890, 28791, 649, 211]",волна,"[275, 7078, 4985, 8333, 28727, 21884]",wave,волна
"Русский: ""картина"" - Русский: ""картина""
Русский: ""поле"" - Русский: ""поле""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""океан"" - Русский: ""","[28761, 853, 10525, 211]",океан,"[17918, 28709, 13993, 289, 402]",ocean,океан
"Русский: ""река"" - Русский: ""река""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""гора"" - Русский: ""гора""
Русский: ""линия"" - Русский: ""линия""
Русский: ""пещера"" - Русский: ""","[3703, 28807, 610, 8153, 211]",пещера,"[25553, 7913, 277, 2591, 28717, 17630]",cave,пещера
"Русский: ""скорость"" - Русский: ""скорость""
Русский: ""рис"" - Русский: ""рис""
Русский: ""озеро"" - Русский: ""озеро""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""море"" - Русский: ""","[23882, 4025, 2200, 17595, 28803, 1131, 211]",море,"[427, 28713, 6163, 331, 268, 18324]",sea,море
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""два"" - Русский: ""два""
Русский: ""линия"" - Русский: ""линия""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""озеро"" - Русский: ""","[28761, 853, 211]",озеро,"[2220, 543, 14411, 305, 28714]",lake,озеро
"Русский: ""часть"" - Русский: ""часть""
Русский: ""долина"" - Русский: ""долина""
Русский: ""восток"" - Русский: ""восток""
Русский: ""вид"" - Русский: ""вид""
Русский: ""источник"" - Русский: ""","[13196, 839, 17282, 15333, 28772, 211]",источник,"[28713, 2832, 5271, 1394, 18193, 667, 268, 579]",source,источник
"Русский: ""четыре"" - Русский: ""четыре""
Русский: ""полоса"" - Русский: ""полоса""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""офис"" - Русский: ""офис""
Русский: ""костер"" - Русский: ""","[1878, 1619, 702, 28795, 211]",костер,"[6407, 3339, 7971, 12621, 9257, 285, 28722]",fire,костер
"Русский: ""картина"" - Русский: ""картина""
Русский: ""юг"" - Русский: ""юг""
Русский: ""судья"" - Русский: ""судья""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""точка"" - Русский: ""","[914, 28786, 3265, 3846, 212]",точка,"[284, 2275, 1627, 1305, 28720, 2345, 19325]",point,точка
"Русский: ""солнце"" - Русский: ""солнце""
Русский: ""звук"" - Русский: ""звук""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""песня"" - Русский: ""песня""
Русский: ""версия"" - Русский: ""","[6048, 1692, 12946, 4942, 28791, 649, 211]",версия,"[740, 343, 333, 363, 3502, 1773, 1429, 2751, 28728, 1790]",version,версия
"Русский: ""платформа"" - Русский: ""платформа""
Русский: ""песня"" - Русский: ""песня""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""пять"" - Русский: ""пять""
Русский: ""мяч"" - Русский: ""","[8104, 28803, 1131, 211]",мяч,"[28726, 4549, 2667, 4374, 15771, 6323, 3175, 287]",ball,мяч
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""девять"" - Русский: ""девять""
Русский: ""красота"" - Русский: ""красота""
Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""картина"" - Русский: ""","[1878, 917, 17438, 2790, 28795, 22688, 211]",картина,"[284, 6192, 4083, 28720, 3358, 11514, 5881]",painting,картина
"Русский: ""танец"" - Русский: ""танец""
Русский: ""луна"" - Русский: ""луна""
Русский: ""земля"" - Русский: ""земля""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""рис"" - Русский: ""","[18937, 28785, 13318, 892, 212]",рис,"[28712, 1491, 373, 408, 3191, 13825, 14037, 17566]",rice,рис
"Русский: ""долина"" - Русский: ""долина""
Русский: ""голова"" - Русский: ""голова""
Русский: ""юг"" - Русский: ""юг""
Русский: ""школа"" - Русский: ""школа""
Русский: ""красный"" - Русский: ""","[1878, 10075, 28795, 5954, 211]",красный,"[312, 28712, 2760, 267, 408, 893]",red,красный
"Русский: ""мужчина"" - Русский: ""мужчина""
Русский: ""мост"" - Русский: ""мост""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""вид"" - Русский: ""вид""
Русский: ""линия"" - Русский: ""","[922, 5952, 14274, 28794, 211]",линия,"[1081, 12893, 1407, 2294, 1144, 305, 28714, 635]",line,линия
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""квадрат"" - Русский: ""квадрат""
Русский: ""два"" - Русский: ""два""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""сетка"" - Русский: ""","[2310, 698, 28788, 2313, 212]",сетка,"[435, 485, 307, 2512, 1687, 28711]",net,сетка
"Русский: ""семь"" - Русский: ""семь""
Русский: ""три"" - Русский: ""три""
Русский: ""судья"" - Русский: ""судья""
Русский: ""речь"" - Русский: ""речь""
Русский: ""цветок"" - Русский: ""","[6033, 28833, 212]",цветок,"[1134, 14994, 972, 4356, 4699, 285, 2175, 28722]",flower,цветок
"Русский: ""школа"" - Русский: ""школа""
Русский: ""пара"" - Русский: ""пара""
Русский: ""история"" - Русский: ""история""
Русский: ""костер"" - Русский: ""костер""
Русский: ""чай"" - Русский: ""","[5787, 4090, 28826, 1956, 212]",чай,"[28707, 261, 711, 9510, 424]",tea,чай
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""рот"" - Русский: ""рот""
Русский: ""север"" - Русский: ""север""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""нога"" - Русский: ""","[5304, 28778, 24595, 703, 211]",нога,"[8014, 6479, 19222, 12459, 902, 285, 3331, 28722]",foot,нога
"Русский: ""пара"" - Русский: ""пара""
Русский: ""машина"" - Русский: ""машина""
Русский: ""офис"" - Русский: ""офис""
Русский: ""попытка"" - Русский: ""попытка""
Русский: ""золото"" - Русский: ""","[3965, 1119, 28812, 211]",золото,"[28721, 27783, 319, 20918, 1644, 5014, 576]",gold,золото
"Русский: ""красный"" - Русский: ""красный""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""дверь"" - Русский: ""","[28799, 942, 27807, 211]",дверь,"[9405, 28715, 511, 2432, 2251, 281]",door,дверь
"Русский: ""источник"" - Русский: ""источник""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""чай"" - Русский: ""чай""
Русский: ""звук"" - Русский: ""звук""
Русский: ""снег"" - Русский: ""","[698, 28788, 212]",снег,"[28713, 2502, 6713, 7899, 268]",snow,снег
"Русский: ""дверь"" - Русский: ""дверь""
Русский: ""красный"" - Русский: ""красный""
Русский: ""пещера"" - Русский: ""пещера""
Русский: ""восток"" - Русский: ""восток""
Русский: ""лошадь"" - Русский: ""","[18812, 28794, 1120, 211]",лошадь,"[3292, 7463, 1752, 2124, 28716, 10691, 7947, 295]",horse,лошадь
"Русский: ""поле"" - Русский: ""поле""
Русский: ""пример"" - Русский: ""пример""
Русский: ""история"" - Русский: ""история""
Русский: ""книга"" - Русский: ""книга""
Русский: ""два"" - Русский: ""","[17489, 28799, 942, 211]",два,"[28707, 261, 10861, 2323, 989, 7307]",two,два
"Русский: ""лето"" - Русский: ""лето""
Русский: ""талант"" - Русский: ""талант""
Русский: ""облако"" - Русский: ""облако""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""три"" - Русский: ""","[11163, 15397, 28786, 3265, 212]",три,"[28707, 16480, 261, 306, 362, 1712, 6955]",three,три
"Русский: ""танец"" - Русский: ""танец""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""слово"" - Русский: ""слово""
Русский: ""источник"" - Русский: ""источник""
Русский: ""четыре"" - Русский: ""","[4090, 1696, 28826, 4640, 212]",четыре,"[19893, 14171, 12459, 2308, 902, 285, 28722]",four,четыре
"Русский: ""озеро"" - Русский: ""озеро""
Русский: ""девять"" - Русский: ""девять""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""дом"" - Русский: ""дом""
Русский: ""пять"" - Русский: ""","[28807, 610, 211]",пять,"[6407, 12340, 7971, 3359, 285, 28722]",five,пять
"Русский: ""юг"" - Русский: ""юг""
Русский: ""пруд"" - Русский: ""пруд""
Русский: ""десять"" - Русский: ""десять""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""шесть"" - Русский: ""","[28841, 3647, 5486, 212]",шесть,"[28713, 4043, 2144, 3522, 20410, 268]",six,шесть
"Русский: ""красота"" - Русский: ""красота""
Русский: ""середина"" - Русский: ""середина""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""песок"" - Русский: ""песок""
Русский: ""семь"" - Русский: ""","[2310, 698, 28788, 2313, 28533, 212]",семь,"[427, 28713, 6671, 331, 28098, 268]",seven,семь
"Русский: ""источник"" - Русский: ""источник""
Русский: ""земля"" - Русский: ""земля""
Русский: ""облако"" - Русский: ""облако""
Русский: ""семь"" - Русский: ""семь""
Русский: ""восемь"" - Русский: ""","[1175, 2890, 28791, 26957, 649, 211]",восемь,"[317, 23893, 5435, 17392, 28706]",eight,восемь
"Русский: ""человек"" - Русский: ""человек""
Русский: ""красный"" - Русский: ""красный""
Русский: ""звезда"" - Русский: ""звезда""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""девять"" - Русский: ""","[3697, 28799, 1903, 942, 211]",девять,"[9030, 9542, 307, 11184, 3023, 28711]",nine,девять
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""пруд"" - Русский: ""пруд""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""скорость"" - Русский: ""скорость""
Русский: ""десять"" - Русский: ""","[3697, 28799, 1903, 942, 211]",десять,"[28707, 261, 1210, 711, 3095, 424]",ten,десять
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""племя"" - Русский: ""племя""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""версия"" - Русский: ""версия""
Русский: ""голова"" - Русский: ""","[28810, 1911, 26958, 1695, 803, 211]",голова,"[265, 1335, 1811, 28716, 295, 400]",head,голова
"Русский: ""почва"" - Русский: ""почва""
Русский: ""облако"" - Русский: ""облако""
Русский: ""цветок"" - Русский: ""цветок""
Русский: ""закон"" - Русский: ""закон""
Русский: ""магазин"" - Русский: ""","[1530, 28803, 1131, 3845, 211]",магазин,"[28713, 811, 480, 5126, 9876, 268]",shop,магазин
"Русский: ""слово"" - Русский: ""слово""
Русский: ""золото"" - Русский: ""золото""
Русский: ""сумка"" - Русский: ""сумка""
Русский: ""танец"" - Русский: ""танец""
Русский: ""полоса"" - Русский: ""","[1901, 1051, 13577, 28807, 17996, 610, 14004, 211]",полоса,"[28713, 1117, 15039, 303, 26229, 18184, 1042, 341, 4216, 268]",strip,полоса
"Русский: ""мост"" - Русский: ""мост""
Русский: ""красный"" - Русский: ""красный""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""версия"" - Русский: ""версия""
Русский: ""улица"" - Русский: ""","[28805, 27633, 1351, 212]",улица,"[28713, 1117, 303, 2811, 12776, 5948, 1042, 341, 268]",street,улица
"Русский: ""снег"" - Русский: ""снег""
Русский: ""рот"" - Русский: ""рот""
Русский: ""вода"" - Русский: ""вода""
Русский: ""поражение"" - Русский: ""поражение""
Русский: ""часть"" - Русский: ""","[5787, 4090, 20035, 28826, 26598, 21358, 1956, 212]",часть,"[284, 4083, 744, 28720, 1389, 940, 5881, 1732]",part,часть
"Русский: ""лето"" - Русский: ""лето""
Русский: ""луна"" - Русский: ""луна""
Русский: ""волна"" - Русский: ""волна""
Русский: ""язык"" - Русский: ""язык""
Русский: ""поле"" - Русский: ""","[1901, 1051, 13577, 28807, 610, 14004, 211]",поле,"[6407, 1834, 7971, 2222, 285, 28722]",field,поле
"Русский: ""картина"" - Русский: ""картина""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""два"" - Русский: ""два""
Русский: ""танец"" - Русский: ""","[946, 2937, 28786, 3265, 12680, 212]",танец,"[1866, 28715, 11555, 9773, 1705, 22025, 281]",dance,танец
"Русский: ""машина"" - Русский: ""машина""
Русский: ""власть"" - Русский: ""власть""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""судья"" - Русский: ""судья""
Русский: ""слово"" - Русский: ""","[698, 28788, 25255, 12309, 212]",слово,"[275, 1045, 809, 2186, 22493, 1707, 28727, 14277]",word,слово
"Русский: ""структура"" - Русский: ""структура""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""пара"" - Русский: ""","[11894, 28807, 6890, 28370, 18265, 610, 2789, 211]",пара,"[284, 5964, 4083, 28720, 10402, 5881]",pair,пара
"Русский: ""пример"" - Русский: ""пример""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""платформа"" - Русский: ""платформа""
Русский: ""костер"" - Русский: ""костер""
Русский: ""сиденье"" - Русский: ""","[698, 28788, 5294, 2206, 212]",сиденье,"[427, 28713, 6163, 7278, 331, 268, 18324]",seat,сиденье
"Русский: ""биржа"" - Русский: ""биржа""
Русский: ""школа"" - Русский: ""школа""
Русский: ""нога"" - Русский: ""нога""
Русский: ""юг"" - Русский: ""юг""
Русский: ""тысяча"" - Русский: ""","[28786, 3265, 5555, 212]",тысяча,"[28707, 261, 8028, 28112, 306, 5003, 362]",thousand,тысяча
"Русский: ""юг"" - Русский: ""юг""
Русский: ""вид"" - Русский: ""вид""
Русский: ""племя"" - Русский: ""племя""
Русский: ""человек"" - Русский: ""человек""
Русский: ""север"" - Русский: ""","[2310, 698, 28788, 2313, 212]",север,"[4678, 6120, 27737, 708, 307, 18651, 1510, 28711]",north,север
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""север"" - Русский: ""север""
Русский: ""цветок"" - Русский: ""цветок""
Русский: ""племя"" - Русский: ""племя""
Русский: ""машина"" - Русский: ""","[3845, 1530, 28803, 1131, 211]",машина,"[19569, 28719, 5599, 8338, 290, 8505, 705, 4128, 7502]",machine,машина
"Русский: ""четыре"" - Русский: ""четыре""
Русский: ""речь"" - Русский: ""речь""
Русский: ""вид"" - Русский: ""вид""
Русский: ""друг"" - Русский: ""друг""
Русский: ""позиция"" - Русский: ""","[1901, 1051, 28807, 24326, 610, 211]",позиция,"[977, 284, 1065, 2840, 14139, 1627, 28720, 2345, 3640]",position,позиция
"Русский: ""речь"" - Русский: ""речь""
Русский: ""гора"" - Русский: ""гора""
Русский: ""рис"" - Русский: ""рис""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""провинция"" - Русский: ""","[28807, 2127, 25431, 610, 8378, 211]",провинция,"[284, 783, 12605, 11951, 24899, 14707, 28720, 1130, 729, 430, 724]",province,провинция
"Русский: ""город"" - Русский: ""город""
Русский: ""три"" - Русский: ""три""
Русский: ""вид"" - Русский: ""вид""
Русский: ""пять"" - Русский: ""пять""
Русский: ""биржа"" - Русский: ""","[8843, 28817, 3788, 1279, 211]",биржа,"[2823, 317, 720, 8877, 25768, 439, 28706]",exchange,биржа
"Русский: ""сумка"" - Русский: ""сумка""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""звук"" - Русский: ""звук""
Русский: ""середина"" - Русский: ""","[22269, 2310, 698, 28788, 2313, 16822, 28200, 212]",середина,"[28719, 25692, 3589, 4725, 290, 8041, 5192, 4986]",middle,середина
"Русский: ""скорость"" - Русский: ""скорость""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""часть"" - Русский: ""часть""
Русский: ""голова"" - Русский: ""голова""
Русский: ""друг"" - Русский: ""","[28799, 19448, 942, 8589, 211]",друг,"[898, 1832, 6542, 28722, 285, 1104]",friend,друг
"Русский: ""юг"" - Русский: ""юг""
Русский: ""рука"" - Русский: ""рука""
Русский: ""красота"" - Русский: ""красота""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""цвет"" - Русский: ""","[6033, 28833, 212]",цвет,"[3456, 277, 17382, 3181, 28717, 990, 1115, 1396, 1001]",color,цвет
"Русский: ""восток"" - Русский: ""восток""
Русский: ""линия"" - Русский: ""линия""
Русский: ""море"" - Русский: ""море""
Русский: ""снег"" - Русский: ""снег""
Русский: ""вид"" - Русский: ""","[3542, 1451, 28791, 27190, 649, 211]",вид,"[446, 7510, 12883, 22018, 2112, 28729, 3430, 9186]",kind,вид
"Русский: ""золото"" - Русский: ""золото""
Русский: ""вода"" - Русский: ""вода""
Русский: ""рука"" - Русский: ""рука""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""судья"" - Русский: ""","[4878, 698, 28788, 5652, 212]",судья,"[28768, 4612, 14042, 10737, 461, 8948, 5666, 11866]",judge,судья
"Русский: ""солнце"" - Русский: ""солнце""
Русский: ""источник"" - Русский: ""источник""
Русский: ""луна"" - Русский: ""луна""
Русский: ""юг"" - Русский: ""юг""
Русский: ""школа"" - Русский: ""","[28841, 19671, 5486, 212]",школа,"[2452, 1543, 28713, 19185, 2052, 824, 752, 268]",school,школа
"Русский: ""школа"" - Русский: ""школа""
Русский: ""рот"" - Русский: ""рот""
Русский: ""середина"" - Русский: ""середина""
Русский: ""власть"" - Русский: ""власть""
Русский: ""структура"" - Русский: ""","[698, 28788, 27471, 4887, 17405, 608, 212]",структура,"[28713, 4693, 1117, 303, 1356, 18048, 1042, 4500, 341, 1758, 14664, 268]",structure,структура
"Русский: ""рот"" - Русский: ""рот""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""версия"" - Русский: ""версия""
Русский: ""песня"" - Русский: ""песня""
Русский: ""галстук"" - Русский: ""","[13206, 28810, 1911, 2618, 211]",галстук,"[28707, 14628, 17061, 261, 5758]",tie,галстук
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""версия"" - Русский: ""версия""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""речь"" - Русский: ""речь""
Русский: ""пример"" - Русский: ""","[10804, 2683, 28807, 25431, 610, 211]",пример,"[7476, 317, 720, 439, 4174, 28706, 2757]",example,пример
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""красный"" - Русский: ""красный""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""мать"" - Русский: ""мать""
Русский: ""лицо"" - Русский: ""","[922, 5952, 28794, 211]",лицо,"[3252, 3586, 1797, 2105, 20107, 285, 6024, 28722]",face,лицо
"Русский: ""рис"" - Русский: ""рис""
Русский: ""пара"" - Русский: ""пара""
Русский: ""часть"" - Русский: ""часть""
Русский: ""долина"" - Русский: ""долина""
Русский: ""мост"" - Русский: ""","[4025, 2200, 28803, 1131, 211]",мост,"[1170, 9850, 28726, 1473, 14519, 15401, 287]",bridge,мост
"Русский: ""деревня"" - Русский: ""деревня""
Русский: ""девять"" - Русский: ""девять""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""чай"" - Русский: ""чай""
Русский: ""предмет"" - Русский: ""","[3184, 6978, 28807, 25431, 610, 8971, 211]",предмет,"[378, 570, 28710, 613, 279, 1751, 2515]",item,предмет
"Русский: ""долина"" - Русский: ""долина""
Русский: ""песок"" - Русский: ""песок""
Русский: ""вид"" - Русский: ""вид""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""удалить"" - Русский: ""","[28805, 1351, 212]",удалить,"[5149, 882, 28715, 6067, 340, 6500, 281, 21750, 450]",delete,удалить
"Русский: ""провинция"" - Русский: ""провинция""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""пара"" - Русский: ""пара""
Русский: ""пять"" - Русский: ""пять""
Русский: ""группа"" - Русский: ""","[28810, 1911, 17737, 9891, 211]",группа,"[28721, 5977, 820, 2071, 319, 847, 25344, 3063]",group,группа
"Русский: ""лицо"" - Русский: ""лицо""
Русский: ""машина"" - Русский: ""машина""
Русский: ""источник"" - Русский: ""источник""
Русский: ""золото"" - Русский: ""золото""
Русский: ""талант"" - Русский: ""","[15122, 946, 2937, 28786, 3265, 212]",талант,"[28707, 261, 14223, 15642, 9234, 16000, 5741, 1100]",talent,талант
"Русский: ""судья"" - Русский: ""судья""
Русский: ""пять"" - Русский: ""пять""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""солнце"" - Русский: ""солнце""
Русский: ""красота"" - Русский: ""","[1878, 10075, 28795, 5954, 211]",красота,"[9689, 28726, 1105, 347, 287, 3605]",beauty,красота
"Русский: ""возврат"" - Русский: ""возврат""
Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""море"" - Русский: ""море""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""платформа"" - Русский: ""","[28807, 24392, 610, 12454, 211]",платформа,"[452, 284, 5181, 10470, 28720, 549, 24474]",platform,платформа
"Русский: ""хвост"" - Русский: ""хвост""
Русский: ""танец"" - Русский: ""танец""
Русский: ""пять"" - Русский: ""пять""
Русский: ""язык"" - Русский: ""язык""
Русский: ""дом"" - Русский: ""","[2149, 28799, 13503, 942, 2054, 211]",дом,"[11331, 7463, 5995, 6186, 2124, 28716, 295, 2134]",house,дом
"Русский: ""источник"" - Русский: ""источник""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""поле"" - Русский: ""поле""
Русский: ""рис"" - Русский: ""рис""
Русский: ""солнце"" - Русский: ""","[698, 28788, 2688, 2573, 212]",солнце,"[28713, 519, 4376, 19875, 2913, 268]",sun,солнце
"Русский: ""картина"" - Русский: ""картина""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""нога"" - Русский: ""нога""
Русский: ""гора"" - Русский: ""гора""
Русский: ""собрание"" - Русский: ""","[698, 28788, 2688, 2573, 26913, 212]",собрание,"[2647, 28719, 528, 26665, 1127, 290, 5283]",meeting,собрание
"Русский: ""голова"" - Русский: ""голова""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""солнце"" - Русский: ""солнце""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""история"" - Русский: ""","[13196, 839, 17282, 15333, 28772, 25070, 211]",история,"[6575, 12014, 15205, 5365, 28716, 4264, 2008, 516, 3340, 295, 16355]",history,история
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""девять"" - Русский: ""девять""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""долина"" - Русский: ""","[2149, 28799, 24019, 17483, 942, 2054, 211]",долина,"[1052, 1414, 4536, 3026, 363, 28728, 17682]",valley,долина
"Русский: ""восемь"" - Русский: ""восемь""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""луна"" - Русский: ""луна""
Русский: ""почва"" - Русский: ""почва""
Русский: ""квадрат"" - Русский: ""","[1878, 28795, 23476, 211]",квадрат,"[28713, 18328, 7930, 4791, 21627, 268, 4524]",square,квадрат
"Русский: ""пара"" - Русский: ""пара""
Русский: ""север"" - Русский: ""север""
Русский: ""два"" - Русский: ""два""
Русский: ""деревня"" - Русский: ""деревня""
Русский: ""поколение"" - Русский: ""","[1901, 1051, 28807, 610, 211]",поколение,"[28721, 2383, 2652, 490, 2970, 4506, 1350, 319, 17198, 8342]",generation,поколение
"Русский: ""поле"" - Русский: ""поле""
Русский: ""рука"" - Русский: ""рука""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""океан"" - Русский: ""океан""
Русский: ""юг"" - Русский: ""","[11531, 28842, 212]",юг,"[6287, 28713, 5271, 17465, 667, 268, 579]",south,юг
"Русский: ""картина"" - Русский: ""картина""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""племя"" - Русский: ""племя""
Русский: ""голова"" - Русский: ""голова""
Русский: ""добродетель"" - Русский: ""","[2149, 28799, 942, 2054, 211]",добродетель,"[9306, 7692, 5219, 363, 3074, 28114, 28728, 27590, 24885]",virtue,добродетель
"Русский: ""лето"" - Русский: ""лето""
Русский: ""структура"" - Русский: ""структура""
Русский: ""судья"" - Русский: ""судья""
Русский: ""река"" - Русский: ""река""
Русский: ""племя"" - Русский: ""","[28807, 610, 211]",племя,"[28707, 261, 25315, 434, 11309, 13862, 467, 2629]",tribe,племя
"Русский: ""хвост"" - Русский: ""хвост""
Русский: ""часть"" - Русский: ""часть""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""город"" - Русский: ""","[28810, 1911, 26321, 22123, 1695, 803, 14896, 211]",город,"[2990, 5963, 277, 1189, 28717, 7366, 18373, 21990]",city,город
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""пример"" - Русский: ""пример""
Русский: ""песок"" - Русский: ""песок""
Русский: ""человек"" - Русский: ""человек""
Русский: ""язык"" - Русский: ""","[28811, 3806, 23980, 212]",язык,"[2220, 26573, 543, 28714, 9848, 4730, 3842, 305, 7411, 11904]",language,язык
"Русский: ""друг"" - Русский: ""друг""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""улица"" - Русский: ""улица""
Русский: ""семь"" - Русский: ""семь""
Русский: ""скорость"" - Русский: ""","[698, 28788, 1789, 27999, 8283, 212]",скорость,"[28713, 1886, 886, 668, 12549, 14500, 268, 4975]",speed,скорость
"Русский: ""цветок"" - Русский: ""цветок""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""нога"" - Русский: ""нога""
Русский: ""версия"" - Русский: ""версия""
Русский: ""земля"" - Русский: ""","[19868, 8700, 1119, 28812, 211]",земля,"[28721, 5977, 820, 2812, 319, 3414, 847, 25344]",ground,земля
"Русский: ""восемь"" - Русский: ""восемь""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""мост"" - Русский: ""мост""
Русский: ""деревня"" - Русский: ""деревня""
Русский: ""попытка"" - Русский: ""","[1901, 1051, 28807, 610, 211]",попытка,"[24054, 1061, 264, 4236, 438, 998, 270, 28708]",attempt,попытка
"Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""волна"" - Русский: ""волна""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""рука"" - Русский: ""рука""
Русский: ""поражение"" - Русский: ""","[1901, 1051, 28807, 610, 27593, 211]",поражение,"[8464, 15286, 28715, 340, 801, 1270, 281, 450]",defeat,поражение
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""друг"" - Русский: ""друг""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""хвост"" - Русский: ""","[6457, 28831, 212]",хвост,"[28707, 261, 14223, 1100, 8675, 11557]",tail,хвост
"Русский: ""точка"" - Русский: ""точка""
Русский: ""книга"" - Русский: ""книга""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""север"" - Русский: ""север""
Русский: ""мать"" - Русский: ""","[18850, 1530, 23918, 28803, 1131, 3845, 211]",мать,"[5326, 3418, 28719, 3057, 2808, 290, 16322, 13710]",mother,мать
"Русский: ""звезда"" - Русский: ""звезда""
Русский: ""слово"" - Русский: ""слово""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""власть"" - Русский: ""власть""
Русский: ""восток"" - Русский: ""","[1175, 2890, 28791, 26957, 649, 211]",восток,"[11062, 24294, 317, 28706, 1897, 9005]",east,восток
"Русский: ""школа"" - Русский: ""школа""
Русский: ""поле"" - Русский: ""поле""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""три"" - Русский: ""три""
Русский: ""возврат"" - Русский: ""","[1175, 11235, 2890, 28791, 649, 211]",возврат,"[312, 28712, 604, 1699, 267, 408, 1441, 807]",return,возврат
"Русский: ""мост"" - Русский: ""мост""
Русский: ""структура"" - Русский: ""структура""
Русский: ""язык"" - Русский: ""язык""
Русский: ""слово"" - Русский: ""слово""
Русский: ""речь"" - Русский: ""","[28785, 800, 13318, 3172, 212]",речь,"[8666, 28713, 1886, 886, 668, 14500, 268]",speech,речь
"Русский: ""красный"" - Русский: ""красный""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""дом"" - Русский: ""дом""
Русский: ""ребенок"" - Русский: ""","[13318, 28785, 800, 3172, 212]",ребенок,"[4657, 1502, 277, 4416, 28717, 20484, 338, 484]",child,ребенок
"Русский: ""красота"" - Русский: ""красота""
Русский: ""песок"" - Русский: ""песок""
Русский: ""машина"" - Русский: ""машина""
Русский: ""костер"" - Русский: ""костер""
Русский: ""башня"" - Русский: ""","[7460, 28817, 4820, 1279, 211]",башня,"[28707, 261, 298, 15894, 532, 11201]",tower,башня
"Русский: ""золото"" - Русский: ""золото""
Русский: ""песня"" - Русский: ""песня""
Русский: ""лето"" - Русский: ""лето""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""мужчина"" - Русский: ""","[6597, 2953, 28803, 1131, 211]",мужчина,"[6125, 28719, 290, 705, 10009, 4128, 7862]",male,мужчина
"Русский: ""племя"" - Русский: ""племя""
Русский: ""язык"" - Русский: ""язык""
Русский: ""звезда"" - Русский: ""звезда""
Русский: ""картина"" - Русский: ""картина""
Русский: ""человек"" - Русский: ""","[22653, 4090, 1696, 28826, 15811, 4640, 212]",человек,"[284, 386, 487, 660, 3708, 28720, 757, 4837, 9701, 1338]",person,человек
"Русский: ""город"" - Русский: ""город""
Русский: ""нога"" - Русский: ""нога""
Русский: ""рот"" - Русский: ""рот""
Русский: ""земля"" - Русский: ""земля""
Русский: ""сотня"" - Русский: ""","[698, 28788, 2688, 2573, 212]",сотня,"[4682, 9538, 13101, 28716, 8275, 295]",hundred,сотня
"Русский: ""собрание"" - Русский: ""собрание""
Русский: ""костер"" - Русский: ""костер""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""офис"" - Русский: ""","[28761, 853, 28266, 211]",офис,"[28709, 4007, 1009, 2771, 1769, 289, 302, 805]",office,офис
"Русский: ""источник"" - Русский: ""источник""
Русский: ""речь"" - Русский: ""речь""
Русский: ""красота"" - Русский: ""красота""
Русский: ""пара"" - Русский: ""пара""
Русский: ""звук"" - Русский: ""","[1119, 28812, 211]",звук,"[28713, 13752, 5271, 2622, 667, 268, 579]",sound,звук
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""нога"" - Русский: ""нога""
Русский: ""власть"" - Русский: ""","[13324, 28791, 649, 211]",власть,"[284, 6468, 1627, 28720, 1982, 2345, 15625, 5323]",power,власть
"Русский: ""луна"" - Русский: ""луна""
Русский: ""улица"" - Русский: ""улица""
Русский: ""власть"" - Русский: ""власть""
Русский: ""песок"" - Русский: ""песок""
Русский: ""лето"" - Русский: ""","[17761, 28794, 1125, 7622, 20043, 211]",лето,"[5561, 519, 28713, 2913, 2648, 1801, 268]",summer,лето


==> figures/mistral-7b-v1/translation/7b_ru_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - 中文: ""群""
Русский: ""гора"" - 中文: ""山""
Русский: ""снег"" - 中文: ""雪""
Русский: ""цвет"" - 中文: ""色""
Русский: ""книга"" - 中文: ""","[30117, 231]",书,"[287, 28726, 3521, 1820, 1359, 1798]",book,книга
"Русский: ""луна"" - 中文: ""月""
Русский: ""возврат"" - 中文: ""回""
Русский: ""биржа"" - 中文: ""交""
Русский: ""юг"" - 中文: ""南""
Русский: ""облако"" - 中文: ""","[30121, 231]",云,"[23390, 512, 277, 533, 28717, 8180, 6945]",cloud,облако
"Русский: ""песня"" - 中文: ""歌""
Русский: ""луна"" - 中文: ""月""
Русский: ""океан"" - 中文: ""洋""
Русский: ""позиция"" - 中文: ""位""
Русский: ""сумка"" - 中文: ""","[29333, 232]",包,"[3175, 287, 6635, 15771, 28726, 19001]",bag,сумка
"Русский: ""позиция"" - 中文: ""位""
Русский: ""вид"" - 中文: ""种""
Русский: ""слово"" - 中文: ""字""
Русский: ""сиденье"" - 中文: ""座""
Русский: ""рот"" - 中文: ""","[29269, 232]",口,"[28719, 20123, 5326, 5108, 290, 3418, 22182]",mouth,рот
"Русский: ""предмет"" - 中文: ""项""
Русский: ""вид"" - 中文: ""种""
Русский: ""скорость"" - 中文: ""速""
Русский: ""власть"" - 中文: ""力""
Русский: ""почва"" - 中文: ""","[30790, 232]",土,"[579, 268, 667, 28713, 14315]",soil,почва
"Русский: ""собрание"" - 中文: ""会""
Русский: ""середина"" - 中文: ""中""
Русский: ""три"" - 中文: ""三""
Русский: ""тысяча"" - 中文: ""千""
Русский: ""гора"" - 中文: ""","[29480, 232]",山,"[28719, 5326, 13022, 290, 4766, 3418, 22182, 10660]",mountain,гора
"Русский: ""тысяча"" - 中文: ""千""
Русский: ""звук"" - 中文: ""音""
Русский: ""дверь"" - 中文: ""门""
Русский: ""мост"" - 中文: ""桥""
Русский: ""сердце"" - 中文: ""","[29574, 232]",心,"[14754, 3934, 3031, 28716, 295, 265, 400]",heart,сердце
"Русский: ""юг"" - 中文: ""南""
Русский: ""чай"" - 中文: ""茶""
Русский: ""цвет"" - 中文: ""色""
Русский: ""картина"" - 中文: ""画""
Русский: ""рука"" - 中文: ""","[29427, 233]",手,"[6700, 1021, 28716, 3631, 295, 2625, 7645, 2799]",hand,рука
"Русский: ""танец"" - 中文: ""舞""
Русский: ""школа"" - 中文: ""校""
Русский: ""костер"" - 中文: ""火""
Русский: ""группа"" - 中文: ""群""
Русский: ""звезда"" - 中文: ""","[29950, 233]",星,"[4580, 341, 268, 303, 7890, 20295, 28713, 6514]",star,звезда
"Русский: ""поколение"" - 中文: ""代""
Русский: ""семь"" - 中文: ""七""
Русский: ""волна"" - 中文: ""波""
Русский: ""сумка"" - 中文: ""包""
Русский: ""пружина"" - 中文: ""","[30643, 233]",春,"[886, 7558, 268, 7378, 22694, 668, 28713, 7474]",spring,пружина
"Русский: ""лицо"" - 中文: ""面""
Русский: ""пружина"" - 中文: ""春""
Русский: ""удалить"" - 中文: ""删""
Русский: ""поколение"" - 中文: ""代""
Русский: ""луна"" - 中文: ""","[29376, 233]",月,"[28719, 5326, 290, 3418, 11375]",moon,луна
"Русский: ""школа"" - 中文: ""校""
Русский: ""ребенок"" - 中文: ""子""
Русский: ""восемь"" - 中文: ""八""
Русский: ""песня"" - 中文: ""歌""
Русский: ""деревня"" - 中文: ""","[30071, 233]",村,"[5219, 4314, 363, 16767, 28728, 3074, 25521, 6435]",village,деревня
"Русский: ""середина"" - 中文: ""中""
Русский: ""талант"" - 中文: ""才""
Русский: ""удалить"" - 中文: ""删""
Русский: ""рис"" - 中文: ""米""
Русский: ""лес"" - 中文: ""","[30158, 233]",林,"[285, 994, 8613, 28722, 902, 1392, 354, 2417, 12459]",forest,лес
"Русский: ""сетка"" - 中文: ""网""
Русский: ""точка"" - 中文: ""点""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""офис"" - 中文: ""局""
Русский: ""фрукт"" - 中文: ""","[29098, 233]",果,"[15925, 285, 898, 1104, 10607, 28722]",fruit,фрукт
"Русский: ""книга"" - 中文: ""书""
Русский: ""поле"" - 中文: ""场""
Русский: ""магазин"" - 中文: ""店""
Русский: ""закон"" - 中文: ""法""
Русский: ""сетка"" - 中文: ""","[29293, 233]",格,"[10541, 28721, 15854, 847, 820, 9544, 319]",grid,сетка
"Русский: ""сиденье"" - 中文: ""座""
Русский: ""пещера"" - 中文: ""洞""
Русский: ""мужчина"" - 中文: ""男""
Русский: ""вид"" - 中文: ""种""
Русский: ""песня"" - 中文: ""","[30509, 233]",歌,"[1265, 579, 667, 268, 1966, 4034, 28713]",song,песня
"Русский: ""середина"" - 中文: ""中""
Русский: ""золото"" - 中文: ""金""
Русский: ""язык"" - 中文: ""语""
Русский: ""песня"" - 中文: ""歌""
Русский: ""вода"" - 中文: ""","[29692, 233]",水,"[2130, 7078, 4940, 4985, 275, 9175, 28727]",water,вода
"Русский: ""судья"" - 中文: ""判""
Русский: ""предмет"" - 中文: ""项""
Русский: ""песня"" - 中文: ""歌""
Русский: ""власть"" - 中文: ""力""
Русский: ""пруд"" - 中文: ""","[30647, 233]",池,"[766, 2345, 1627, 284, 28720, 19571, 17984]",pond,пруд
"Русский: ""галстук"" - 中文: ""结""
Русский: ""вид"" - 中文: ""种""
Русский: ""пара"" - 中文: ""双""
Русский: ""человек"" - 中文: ""人""
Русский: ""песок"" - 中文: ""","[30960, 233]",沙,"[8417, 3820, 6830, 268, 20297, 28713, 637]",sand,песок
"Русский: ""улица"" - 中文: ""街""
Русский: ""власть"" - 中文: ""力""
Русский: ""закон"" - 中文: ""法""
Русский: ""рис"" - 中文: ""米""
Русский: ""река"" - 中文: ""","[30143, 233]",河,"[6016, 373, 408, 7782, 3191, 5350, 28712, 814, 8191]",river,река
"Русский: ""море"" - 中文: ""海""
Русский: ""слово"" - 中文: ""字""
Русский: ""пример"" - 中文: ""例""
Русский: ""платформа"" - 中文: ""台""
Русский: ""закон"" - 中文: ""","[29095, 233]",法,"[28714, 2220, 543, 2309, 10656, 305]",law,закон
"Русский: ""океан"" - 中文: ""洋""
Русский: ""костер"" - 中文: ""火""
Русский: ""вода"" - 中文: ""水""
Русский: ""семь"" - 中文: ""七""
Русский: ""волна"" - 中文: ""","[30382, 233]",波,"[21884, 8333, 7078, 4985, 275, 28727]",wave,волна
"Русский: ""картина"" - 中文: ""画""
Русский: ""поле"" - 中文: ""场""
Русский: ""мяч"" - 中文: ""球""
Русский: ""шесть"" - 中文: ""六""
Русский: ""океан"" - 中文: ""","[31434, 233]",洋,"[289, 13993, 28709, 17918, 402]",ocean,океан
"Русский: ""река"" - 中文: ""河""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""гора"" - 中文: ""山""
Русский: ""линия"" - 中文: ""线""
Русский: ""пещера"" - 中文: ""","[31242, 233]",洞,"[277, 2591, 28717, 7913, 25553, 17630]",cave,пещера
"Русский: ""скорость"" - 中文: ""速""
Русский: ""рис"" - 中文: ""米""
Русский: ""озеро"" - 中文: ""湖""
Русский: ""шесть"" - 中文: ""六""
Русский: ""море"" - 中文: ""","[29726, 233]",海,"[6163, 18324, 268, 427, 331, 28713]",sea,море
"Русский: ""галстук"" - 中文: ""结""
Русский: ""два"" - 中文: ""二""
Русский: ""линия"" - 中文: ""线""
Русский: ""собрание"" - 中文: ""会""
Русский: ""озеро"" - 中文: ""","[30480, 233]",湖,"[28714, 2220, 543, 305, 14411]",lake,озеро
"Русский: ""часть"" - 中文: ""部""
Русский: ""долина"" - 中文: ""谷""
Русский: ""восток"" - 中文: ""东""
Русский: ""вид"" - 中文: ""种""
Русский: ""источник"" - 中文: ""","[29512, 233]",源,"[579, 5271, 268, 28713, 1394, 667, 2832, 18193]",source,источник
"Русский: ""четыре"" - 中文: ""四""
Русский: ""полоса"" - 中文: ""条""
Русский: ""сотня"" - 中文: ""百""
Русский: ""офис"" - 中文: ""局""
Русский: ""костер"" - 中文: ""","[30479, 234]",火,"[7971, 9257, 3339, 12621, 28722, 6407, 285]",fire,костер
"Русский: ""картина"" - 中文: ""画""
Русский: ""юг"" - 中文: ""南""
Русский: ""судья"" - 中文: ""判""
Русский: ""удалить"" - 中文: ""删""
Русский: ""точка"" - 中文: ""","[29085, 234]",点,"[19325, 1305, 2275, 2345, 1627, 284, 28720]",point,точка
"Русский: ""солнце"" - 中文: ""阳""
Русский: ""звук"" - 中文: ""音""
Русский: ""собрание"" - 中文: ""会""
Русский: ""песня"" - 中文: ""歌""
Русский: ""версия"" - 中文: ""","[29547, 234]",版,"[333, 2751, 740, 363, 1429, 28728, 3502, 343, 1773, 1790]",version,версия
"Русский: ""платформа"" - 中文: ""台""
Русский: ""песня"" - 中文: ""歌""
Русский: ""удалить"" - 中文: ""删""
Русский: ""пять"" - 中文: ""五""
Русский: ""мяч"" - 中文: ""","[30211, 234]",球,"[3175, 287, 6323, 15771, 2667, 28726, 4549, 4374]",ball,мяч
"Русский: ""сетка"" - 中文: ""网""
Русский: ""девять"" - 中文: ""九""
Русский: ""красота"" - 中文: ""美""
Русский: ""тысяча"" - 中文: ""千""
Русский: ""картина"" - 中文: ""","[29696, 234]",画,"[3358, 284, 5881, 28720, 6192, 4083, 11514]",painting,картина
"Русский: ""танец"" - 中文: ""舞""
Русский: ""луна"" - 中文: ""月""
Русский: ""земля"" - 中文: ""地""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""рис"" - 中文: ""","[30752, 234]",米,"[373, 408, 17566, 13825, 3191, 14037, 28712, 1491]",rice,рис
"Русский: ""долина"" - 中文: ""谷""
Русский: ""голова"" - 中文: ""头""
Русский: ""юг"" - 中文: ""南""
Русский: ""школа"" - 中文: ""校""
Русский: ""красный"" - 中文: ""","[30311, 234]",红,"[312, 2760, 893, 408, 267, 28712]",red,красный
"Русский: ""мужчина"" - 中文: ""男""
Русский: ""мост"" - 中文: ""桥""
Русский: ""галстук"" - 中文: ""结""
Русский: ""вид"" - 中文: ""种""
Русский: ""линия"" - 中文: ""","[29437, 234]",线,"[28714, 1081, 1407, 1144, 2294, 635, 305, 12893]",line,линия
"Русский: ""поколение"" - 中文: ""代""
Русский: ""квадрат"" - 中文: ""方""
Русский: ""два"" - 中文: ""二""
Русский: ""четыре"" - 中文: ""四""
Русский: ""сетка"" - 中文: ""","[29533, 234]",网,"[2512, 485, 307, 435, 1687, 28711]",net,сетка
"Русский: ""семь"" - 中文: ""七""
Русский: ""три"" - 中文: ""三""
Русский: ""судья"" - 中文: ""判""
Русский: ""речь"" - 中文: ""话""
Русский: ""цветок"" - 中文: ""","[30064, 235]",花,"[1134, 2175, 4699, 14994, 28722, 4356, 972, 285]",flower,цветок
"Русский: ""школа"" - 中文: ""校""
Русский: ""пара"" - 中文: ""双""
Русский: ""история"" - 中文: ""史""
Русский: ""костер"" - 中文: ""火""
Русский: ""чай"" - 中文: ""","[31713, 235]",茶,"[424, 28707, 9510, 261, 711]",tea,чай
"Русский: ""поколение"" - 中文: ""代""
Русский: ""рот"" - 中文: ""口""
Русский: ""север"" - 中文: ""北""
Русский: ""цвет"" - 中文: ""色""
Русский: ""нога"" - 中文: ""","[30303, 235]",足,"[285, 8014, 3331, 19222, 28722, 902, 6479, 12459]",foot,нога
"Русский: ""пара"" - 中文: ""双""
Русский: ""машина"" - 中文: ""机""
Русский: ""офис"" - 中文: ""局""
Русский: ""попытка"" - 中文: ""试""
Русский: ""золото"" - 中文: ""","[29452, 236]",金,"[28721, 20918, 1644, 27783, 576, 319, 5014]",gold,золото
"Русский: ""красный"" - 中文: ""红""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""мяч"" - 中文: ""球""
Русский: ""пружина"" - 中文: ""春""
Русский: ""дверь"" - 中文: ""","[29870, 236]",门,"[511, 2432, 281, 2251, 9405, 28715]",door,дверь
"Русский: ""источник"" - 中文: ""源""
Русский: ""цвет"" - 中文: ""色""
Русский: ""чай"" - 中文: ""茶""
Русский: ""звук"" - 中文: ""音""
Русский: ""снег"" - 中文: ""","[30876, 236]",雪,"[2502, 6713, 268, 28713, 7899]",snow,снег
"Русский: ""дверь"" - 中文: ""门""
Русский: ""красный"" - 中文: ""红""
Русский: ""пещера"" - 中文: ""洞""
Русский: ""восток"" - 中文: ""东""
Русский: ""лошадь"" - 中文: ""","[30259, 236]",马,"[10691, 3292, 7463, 28716, 7947, 295, 1752, 2124]",horse,лошадь
"Русский: ""поле"" - 中文: ""场""
Русский: ""пример"" - 中文: ""例""
Русский: ""история"" - 中文: ""史""
Русский: ""книга"" - 中文: ""书""
Русский: ""два"" - 中文: ""","[29482, 231]",二,"[989, 2323, 28707, 7307, 261, 10861]",two,два
"Русский: ""лето"" - 中文: ""夏""
Русский: ""талант"" - 中文: ""才""
Русский: ""облако"" - 中文: ""云""
Русский: ""биржа"" - 中文: ""交""
Русский: ""три"" - 中文: ""","[29492, 231]",三,"[1712, 16480, 362, 28707, 306, 261, 6955]",three,три
"Русский: ""танец"" - 中文: ""舞""
Русский: ""шесть"" - 中文: ""六""
Русский: ""слово"" - 中文: ""字""
Русский: ""источник"" - 中文: ""源""
Русский: ""четыре"" - 中文: ""","[29882, 232]",四,"[285, 14171, 19893, 28722, 2308, 902, 12459]",four,четыре
"Русский: ""озеро"" - 中文: ""湖""
Русский: ""девять"" - 中文: ""九""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""дом"" - 中文: ""屋""
Русский: ""пять"" - 中文: ""","[30108, 231]",五,"[7971, 12340, 28722, 6407, 3359, 285]",five,пять
"Русский: ""юг"" - 中文: ""南""
Русский: ""пруд"" - 中文: ""池""
Русский: ""десять"" - 中文: ""十""
Русский: ""сотня"" - 中文: ""百""
Русский: ""шесть"" - 中文: ""","[30467, 232]",六,"[2144, 20410, 4043, 268, 3522, 28713]",six,шесть
"Русский: ""красота"" - 中文: ""美""
Русский: ""середина"" - 中文: ""中""
Русский: ""биржа"" - 中文: ""交""
Русский: ""песок"" - 中文: ""沙""
Русский: ""семь"" - 中文: ""","[30733, 231]",七,"[6671, 268, 427, 331, 28098, 28713]",seven,семь
"Русский: ""источник"" - 中文: ""源""
Русский: ""земля"" - 中文: ""地""
Русский: ""облако"" - 中文: ""云""
Русский: ""семь"" - 中文: ""七""
Русский: ""восемь"" - 中文: ""","[30440, 232]",八,"[17392, 317, 23893, 28706, 5435]",eight,восемь
"Русский: ""человек"" - 中文: ""人""
Русский: ""красный"" - 中文: ""红""
Русский: ""звезда"" - 中文: ""星""
Русский: ""мяч"" - 中文: ""球""
Русский: ""девять"" - 中文: ""","[30807, 231]",九,"[9030, 3023, 9542, 307, 11184, 28711]",nine,девять
"Русский: ""сетка"" - 中文: ""网""
Русский: ""пруд"" - 中文: ""池""
Русский: ""лошадь"" - 中文: ""马""
Русский: ""скорость"" - 中文: ""速""
Русский: ""десять"" - 中文: ""","[29927, 232]",十,"[424, 1210, 28707, 3095, 261, 711]",ten,десять
"Русский: ""предмет"" - 中文: ""项""
Русский: ""племя"" - 中文: ""族""
Русский: ""собрание"" - 中文: ""会""
Русский: ""версия"" - 中文: ""版""
Русский: ""голова"" - 中文: ""","[29640, 232]",头,"[1811, 28716, 295, 1335, 265, 400]",head,голова
"Русский: ""почва"" - 中文: ""土""
Русский: ""облако"" - 中文: ""云""
Русский: ""цветок"" - 中文: ""花""
Русский: ""закон"" - 中文: ""法""
Русский: ""магазин"" - 中文: ""","[30219, 232]",店,"[9876, 268, 811, 28713, 480, 5126]",shop,магазин
"Русский: ""слово"" - 中文: ""字""
Русский: ""золото"" - 中文: ""金""
Русский: ""сумка"" - 中文: ""包""
Русский: ""танец"" - 中文: ""舞""
Русский: ""полоса"" - 中文: ""","[29391, 233]",条,"[1042, 4216, 1117, 341, 268, 15039, 303, 18184, 26229, 28713]",strip,полоса
"Русский: ""мост"" - 中文: ""桥""
Русский: ""красный"" - 中文: ""红""
Русский: ""мяч"" - 中文: ""球""
Русский: ""версия"" - 中文: ""版""
Русский: ""улица"" - 中文: ""","[30405, 235]",街,"[1042, 12776, 5948, 1117, 341, 268, 303, 28713, 2811]",street,улица
"Русский: ""снег"" - 中文: ""雪""
Русский: ""рот"" - 中文: ""口""
Русский: ""вода"" - 中文: ""水""
Русский: ""поражение"" - 中文: ""败""
Русский: ""часть"" - 中文: ""","[29237, 236]",部,"[744, 940, 1389, 1732, 284, 28720, 5881, 4083]",part,часть
"Русский: ""лето"" - 中文: ""夏""
Русский: ""луна"" - 中文: ""月""
Русский: ""волна"" - 中文: ""波""
Русский: ""язык"" - 中文: ""语""
Русский: ""поле"" - 中文: ""","[30082, 232]",场,"[7971, 2222, 28722, 1834, 6407, 285]",field,поле
"Русский: ""картина"" - 中文: ""画""
Русский: ""дверь"" - 中文: ""门""
Русский: ""лицо"" - 中文: ""面""
Русский: ""два"" - 中文: ""二""
Русский: ""танец"" - 中文: ""","[31622, 235]",舞,"[9773, 1866, 281, 1705, 22025, 11555, 28715]",dance,танец
"Русский: ""машина"" - 中文: ""机""
Русский: ""власть"" - 中文: ""力""
Русский: ""провинция"" - 中文: ""省""
Русский: ""судья"" - 中文: ""判""
Русский: ""слово"" - 中文: ""","[29031, 232]",字,"[22493, 1707, 14277, 2186, 809, 275, 1045, 28727]",word,слово
"Русский: ""структура"" - 中文: ""构""
Русский: ""шесть"" - 中文: ""六""
Русский: ""дверь"" - 中文: ""门""
Русский: ""пружина"" - 中文: ""春""
Русский: ""пара"" - 中文: ""","[30524, 232]",双,"[5964, 10402, 284, 28720, 5881, 4083]",pair,пара
"Русский: ""пример"" - 中文: ""例""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""платформа"" - 中文: ""台""
Русский: ""костер"" - 中文: ""火""
Русский: ""сиденье"" - 中文: ""","[30635, 232]",座,"[6163, 7278, 18324, 268, 427, 331, 28713]",seat,сиденье
"Русский: ""биржа"" - 中文: ""交""
Русский: ""школа"" - 中文: ""校""
Русский: ""нога"" - 中文: ""足""
Русский: ""юг"" - 中文: ""南""
Русский: ""тысяча"" - 中文: ""","[30516, 232]",千,"[28112, 362, 28707, 8028, 306, 5003, 261]",thousand,тысяча
"Русский: ""юг"" - 中文: ""南""
Русский: ""вид"" - 中文: ""种""
Русский: ""племя"" - 中文: ""族""
Русский: ""человек"" - 中文: ""人""
Русский: ""север"" - 中文: ""","[29799, 232]",北,"[1510, 4678, 6120, 307, 708, 18651, 28711, 27737]",north,север
"Русский: ""галстук"" - 中文: ""结""
Русский: ""север"" - 中文: ""北""
Русский: ""цветок"" - 中文: ""花""
Русский: ""племя"" - 中文: ""族""
Русский: ""машина"" - 中文: ""","[29363, 233]",机,"[28719, 5599, 19569, 705, 8505, 290, 4128, 8338, 7502]",machine,машина
"Русский: ""четыре"" - 中文: ""四""
Русский: ""речь"" - 中文: ""话""
Русский: ""вид"" - 中文: ""种""
Русский: ""друг"" - 中文: ""友""
Русский: ""позиция"" - 中文: ""","[29147, 231]",位,"[2840, 1065, 3640, 14139, 2345, 1627, 284, 28720, 977]",position,позиция
"Русский: ""речь"" - 中文: ""话""
Русский: ""гора"" - 中文: ""山""
Русский: ""рис"" - 中文: ""米""
Русский: ""фрукт"" - 中文: ""果""
Русский: ""провинция"" - 中文: ""","[29670, 234]",省,"[24899, 729, 11951, 1130, 12605, 430, 14707, 724, 284, 28720, 783]",province,провинция
"Русский: ""город"" - 中文: ""城""
Русский: ""три"" - 中文: ""三""
Русский: ""вид"" - 中文: ""种""
Русский: ""пять"" - 中文: ""五""
Русский: ""биржа"" - 中文: ""","[29471, 231]",交,"[28706, 25768, 2823, 8877, 720, 317, 439]",exchange,биржа
"Русский: ""сумка"" - 中文: ""包""
Русский: ""лошадь"" - 中文: ""马""
Русский: ""лицо"" - 中文: ""面""
Русский: ""звук"" - 中文: ""音""
Русский: ""середина"" - 中文: ""","[28991, 231]",中,"[28719, 3589, 4725, 5192, 4986, 25692, 8041, 290]",middle,середина
"Русский: ""скорость"" - 中文: ""速""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""часть"" - 中文: ""部""
Русский: ""голова"" - 中文: ""头""
Русский: ""друг"" - 中文: ""","[30060, 232]",友,"[898, 1104, 6542, 28722, 1832, 285]",friend,друг
"Русский: ""юг"" - 中文: ""南""
Русский: ""рука"" - 中文: ""手""
Русский: ""красота"" - 中文: ""美""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""цвет"" - 中文: ""","[29395, 235]",色,"[17382, 3456, 277, 990, 3181, 28717, 1396, 1001, 1115]",color,цвет
"Русский: ""восток"" - 中文: ""东""
Русский: ""линия"" - 中文: ""线""
Русский: ""море"" - 中文: ""海""
Русский: ""снег"" - 中文: ""雪""
Русский: ""вид"" - 中文: ""","[29824, 234]",种,"[12883, 3430, 9186, 28729, 7510, 446, 22018, 2112]",kind,вид
"Русский: ""золото"" - 中文: ""金""
Русский: ""вода"" - 中文: ""水""
Русский: ""рука"" - 中文: ""手""
Русский: ""фрукт"" - 中文: ""果""
Русский: ""судья"" - 中文: ""","[29485, 232]",判,"[11866, 28768, 14042, 4612, 5666, 8948, 10737, 461]",judge,судья
"Русский: ""солнце"" - 中文: ""阳""
Русский: ""источник"" - 中文: ""源""
Русский: ""луна"" - 中文: ""月""
Русский: ""юг"" - 中文: ""南""
Русский: ""школа"" - 中文: ""","[30069, 233]",校,"[1543, 2052, 19185, 824, 268, 752, 2452, 28713]",school,школа
"Русский: ""школа"" - 中文: ""校""
Русский: ""рот"" - 中文: ""口""
Русский: ""середина"" - 中文: ""中""
Русский: ""власть"" - 中文: ""力""
Русский: ""структура"" - 中文: ""","[29612, 233]",构,"[1042, 4500, 1117, 18048, 4693, 1758, 341, 268, 14664, 1356, 303, 28713]",structure,структура
"Русский: ""рот"" - 中文: ""口""
Русский: ""пружина"" - 中文: ""春""
Русский: ""версия"" - 中文: ""版""
Русский: ""песня"" - 中文: ""歌""
Русский: ""галстук"" - 中文: ""","[29218, 234]",结,"[5758, 14628, 28707, 17061, 261]",tie,галстук
"Русский: ""полоса"" - 中文: ""条""
Русский: ""версия"" - 中文: ""版""
Русский: ""удалить"" - 中文: ""删""
Русский: ""речь"" - 中文: ""话""
Русский: ""пример"" - 中文: ""","[29362, 231]",例,"[28706, 720, 2757, 7476, 4174, 317, 439]",example,пример
"Русский: ""предмет"" - 中文: ""项""
Русский: ""красный"" - 中文: ""红""
Русский: ""провинция"" - 中文: ""省""
Русский: ""мать"" - 中文: ""母""
Русский: ""лицо"" - 中文: ""","[29181, 236]",面,"[20107, 1797, 3586, 2105, 6024, 28722, 3252, 285]",face,лицо
"Русский: ""рис"" - 中文: ""米""
Русский: ""пара"" - 中文: ""双""
Русский: ""часть"" - 中文: ""部""
Русский: ""долина"" - 中文: ""谷""
Русский: ""мост"" - 中文: ""","[31539, 233]",桥,"[1473, 1170, 287, 15401, 9850, 28726, 14519]",bridge,мост
"Русский: ""деревня"" - 中文: ""村""
Русский: ""девять"" - 中文: ""九""
Русский: ""галстук"" - 中文: ""结""
Русский: ""чай"" - 中文: ""茶""
Русский: ""предмет"" - 中文: ""","[29541, 236]",项,"[279, 1751, 378, 2515, 613, 570, 28710]",item,предмет
"Русский: ""долина"" - 中文: ""谷""
Русский: ""песок"" - 中文: ""沙""
Русский: ""вид"" - 中文: ""种""
Русский: ""восемь"" - 中文: ""八""
Русский: ""удалить"" - 中文: ""","[29327, 232]",删,"[21750, 882, 5149, 281, 6500, 450, 6067, 28715, 340]",delete,удалить
"Русский: ""провинция"" - 中文: ""省""
Русский: ""сотня"" - 中文: ""百""
Русский: ""пара"" - 中文: ""双""
Русский: ""пять"" - 中文: ""五""
Русский: ""группа"" - 中文: ""","[30204, 234]",群,"[28721, 2071, 3063, 847, 5977, 820, 319, 25344]",group,группа
"Русский: ""лицо"" - 中文: ""面""
Русский: ""машина"" - 中文: ""机""
Русский: ""источник"" - 中文: ""源""
Русский: ""золото"" - 中文: ""金""
Русский: ""талант"" - 中文: ""","[30120, 233]",才,"[14223, 16000, 9234, 28707, 15642, 5741, 1100, 261]",talent,талант
"Русский: ""судья"" - 中文: ""判""
Русский: ""пять"" - 中文: ""五""
Русский: ""мяч"" - 中文: ""球""
Русский: ""солнце"" - 中文: ""阳""
Русский: ""красота"" - 中文: ""","[29817, 234]",美,"[287, 9689, 3605, 1105, 28726, 347]",beauty,красота
"Русский: ""возврат"" - 中文: ""回""
Русский: ""сиденье"" - 中文: ""座""
Русский: ""море"" - 中文: ""海""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""платформа"" - 中文: ""","[29677, 232]",台,"[549, 5181, 452, 284, 28720, 10470, 24474]",platform,платформа
"Русский: ""хвост"" - 中文: ""尾""
Русский: ""танец"" - 中文: ""舞""
Русский: ""пять"" - 中文: ""五""
Русский: ""язык"" - 中文: ""语""
Русский: ""дом"" - 中文: ""","[31229, 232]",屋,"[5995, 7463, 11331, 2134, 28716, 295, 6186, 2124]",house,дом
"Русский: ""источник"" - 中文: ""源""
Русский: ""собрание"" - 中文: ""会""
Русский: ""поле"" - 中文: ""场""
Русский: ""рис"" - 中文: ""米""
Русский: ""солнце"" - 中文: ""","[30230, 236]",阳,"[19875, 2913, 519, 268, 4376, 28713]",sun,солнце
"Русский: ""картина"" - 中文: ""画""
Русский: ""сердце"" - 中文: ""心""
Русский: ""нога"" - 中文: ""足""
Русский: ""гора"" - 中文: ""山""
Русский: ""собрание"" - 中文: ""","[29179, 231]",会,"[5283, 28719, 1127, 2647, 290, 26665, 528]",meeting,собрание
"Русский: ""голова"" - 中文: ""头""
Русский: ""лошадь"" - 中文: ""马""
Русский: ""солнце"" - 中文: ""阳""
Русский: ""восемь"" - 中文: ""八""
Русский: ""история"" - 中文: ""","[30214, 232]",史,"[5365, 15205, 4264, 28716, 295, 16355, 2008, 6575, 12014, 3340, 516]",history,история
"Русский: ""галстук"" - 中文: ""结""
Русский: ""девять"" - 中文: ""九""
Русский: ""сетка"" - 中文: ""网""
Русский: ""шесть"" - 中文: ""六""
Русский: ""долина"" - 中文: ""","[30894, 235]",谷,"[4536, 1414, 3026, 363, 28728, 1052, 17682]",valley,долина
"Русский: ""восемь"" - 中文: ""八""
Русский: ""сердце"" - 中文: ""心""
Русский: ""луна"" - 中文: ""月""
Русский: ""почва"" - 中文: ""土""
Русский: ""квадрат"" - 中文: ""","[29082, 233]",方,"[4524, 4791, 268, 21627, 7930, 28713, 18328]",square,квадрат
"Русский: ""пара"" - 中文: ""双""
Русский: ""север"" - 中文: ""北""
Русский: ""два"" - 中文: ""二""
Русский: ""деревня"" - 中文: ""村""
Русский: ""поколение"" - 中文: ""","[29314, 231]",代,"[17198, 1350, 4506, 2652, 8342, 2383, 319, 490, 28721, 2970]",generation,поколение
"Русский: ""поле"" - 中文: ""场""
Русский: ""рука"" - 中文: ""手""
Русский: ""галстук"" - 中文: ""结""
Русский: ""океан"" - 中文: ""洋""
Русский: ""юг"" - 中文: ""","[29680, 232]",南,"[579, 5271, 17465, 268, 6287, 667, 28713]",south,юг
"Русский: ""картина"" - 中文: ""画""
Русский: ""поколение"" - 中文: ""代""
Русский: ""племя"" - 中文: ""族""
Русский: ""голова"" - 中文: ""头""
Русский: ""добродетель"" - 中文: ""","[30371, 232]",德,"[27590, 7692, 24885, 5219, 9306, 363, 28728, 28114, 3074]",virtue,добродетель
"Русский: ""лето"" - 中文: ""夏""
Русский: ""структура"" - 中文: ""构""
Русский: ""судья"" - 中文: ""判""
Русский: ""река"" - 中文: ""河""
Русский: ""племя"" - 中文: ""","[30006, 233]",族,"[434, 13862, 467, 2629, 28707, 11309, 25315, 261]",tribe,племя
"Русский: ""хвост"" - 中文: ""尾""
Русский: ""часть"" - 中文: ""部""
Русский: ""сетка"" - 中文: ""格""
Русский: ""четыре"" - 中文: ""四""
Русский: ""город"" - 中文: ""","[29727, 232]",城,"[1189, 21990, 277, 28717, 5963, 2990, 18373, 7366]",city,город
"Русский: ""сетка"" - 中文: ""格""
Русский: ""пример"" - 中文: ""例""
Русский: ""песок"" - 中文: ""沙""
Русский: ""человек"" - 中文: ""人""
Русский: ""язык"" - 中文: ""","[29892, 235]",语,"[28714, 3842, 9848, 7411, 4730, 2220, 543, 11904, 305, 26573]",language,язык
"Русский: ""друг"" - 中文: ""友""
Русский: ""сердце"" - 中文: ""心""
Русский: ""улица"" - 中文: ""街""
Русский: ""семь"" - 中文: ""七""
Русский: ""скорость"" - 中文: ""","[30029, 236]",速,"[12549, 4975, 1886, 886, 268, 14500, 668, 28713]",speed,скорость
"Русский: ""цветок"" - 中文: ""花""
Русский: ""провинция"" - 中文: ""省""
Русский: ""нога"" - 中文: ""足""
Русский: ""версия"" - 中文: ""版""
Русский: ""земля"" - 中文: ""","[29146, 232]",地,"[28721, 847, 5977, 820, 2812, 319, 3414, 25344]",ground,земля
"Русский: ""восемь"" - 中文: ""八""
Русский: ""позиция"" - 中文: ""位""
Русский: ""мост"" - 中文: ""桥""
Русский: ""деревня"" - 中文: ""村""
Русский: ""попытка"" - 中文: ""","[29592, 235]",试,"[270, 1061, 438, 264, 4236, 24054, 28708, 998]",attempt,попытка
"Русский: ""сиденье"" - 中文: ""座""
Русский: ""волна"" - 中文: ""波""
Русский: ""восемь"" - 中文: ""八""
Русский: ""рука"" - 中文: ""手""
Русский: ""поражение"" - 中文: ""","[29384, 235]",败,"[15286, 8464, 281, 1270, 450, 801, 28715, 340]",defeat,поражение
"Русский: ""полоса"" - 中文: ""条""
Русский: ""друг"" - 中文: ""友""
Русский: ""провинция"" - 中文: ""省""
Русский: ""фрукт"" - 中文: ""果""
Русский: ""хвост"" - 中文: ""","[30473, 232]",尾,"[14223, 8675, 11557, 28707, 1100, 261]",tail,хвост
"Русский: ""точка"" - 中文: ""点""
Русский: ""книга"" - 中文: ""书""
Русский: ""сотня"" - 中文: ""百""
Русский: ""север"" - 中文: ""北""
Русский: ""мать"" - 中文: ""","[30518, 233]",母,"[28719, 16322, 5326, 2808, 290, 3057, 3418, 13710]",mother,мать
"Русский: ""звезда"" - 中文: ""星""
Русский: ""слово"" - 中文: ""字""
Русский: ""галстук"" - 中文: ""结""
Русский: ""власть"" - 中文: ""力""
Русский: ""восток"" - 中文: ""","[29717, 231]",东,"[24294, 9005, 11062, 317, 1897, 28706]",east,восток
"Русский: ""школа"" - 中文: ""校""
Русский: ""поле"" - 中文: ""场""
Русский: ""четыре"" - 中文: ""四""
Русский: ""три"" - 中文: ""三""
Русский: ""возврат"" - 中文: ""","[29034, 232]",回,"[312, 604, 1441, 408, 267, 1699, 807, 28712]",return,возврат
"Русский: ""мост"" - 中文: ""桥""
Русский: ""структура"" - 中文: ""构""
Русский: ""язык"" - 中文: ""语""
Русский: ""слово"" - 中文: ""字""
Русский: ""речь"" - 中文: ""","[29456, 235]",话,"[8666, 1886, 886, 268, 14500, 668, 28713]",speech,речь
"Русский: ""красный"" - 中文: ""红""
Русский: ""позиция"" - 中文: ""位""
Русский: ""биржа"" - 中文: ""交""
Русский: ""дом"" - 中文: ""屋""
Русский: ""ребенок"" - 中文: ""","[29169, 232]",子,"[277, 338, 28717, 1502, 4416, 4657, 20484, 484]",child,ребенок
"Русский: ""красота"" - 中文: ""美""
Русский: ""песок"" - 中文: ""沙""
Русский: ""машина"" - 中文: ""机""
Русский: ""костер"" - 中文: ""火""
Русский: ""башня"" - 中文: ""","[31166, 232]",塔,"[11201, 298, 15894, 28707, 532, 261]",tower,башня
"Русский: ""золото"" - 中文: ""金""
Русский: ""песня"" - 中文: ""歌""
Русский: ""лето"" - 中文: ""夏""
Русский: ""лицо"" - 中文: ""面""
Русский: ""мужчина"" - 中文: ""","[30353, 234]",男,"[28719, 10009, 705, 290, 4128, 7862, 6125]",male,мужчина
"Русский: ""племя"" - 中文: ""族""
Русский: ""язык"" - 中文: ""语""
Русский: ""звезда"" - 中文: ""星""
Русский: ""картина"" - 中文: ""画""
Русский: ""человек"" - 中文: ""","[29086, 231]",人,"[1338, 487, 757, 9701, 3708, 4837, 284, 28720, 386, 660]",person,человек
"Русский: ""город"" - 中文: ""城""
Русский: ""нога"" - 中文: ""足""
Русский: ""рот"" - 中文: ""口""
Русский: ""земля"" - 中文: ""地""
Русский: ""сотня"" - 中文: ""","[30421, 234]",百,"[4682, 28716, 295, 9538, 13101, 8275]",hundred,сотня
"Русский: ""собрание"" - 中文: ""会""
Русский: ""костер"" - 中文: ""火""
Русский: ""сетка"" - 中文: ""格""
Русский: ""четыре"" - 中文: ""四""
Русский: ""офис"" - 中文: ""","[29978, 232]",局,"[289, 1769, 2771, 1009, 302, 28709, 805, 4007]",office,офис
"Русский: ""источник"" - 中文: ""源""
Русский: ""речь"" - 中文: ""话""
Русский: ""красота"" - 中文: ""美""
Русский: ""пара"" - 中文: ""双""
Русский: ""звук"" - 中文: ""","[29838, 236]",音,"[579, 2622, 5271, 268, 13752, 667, 28713]",sound,звук
"Русский: ""полоса"" - 中文: ""条""
Русский: ""поколение"" - 中文: ""代""
Русский: ""собрание"" - 中文: ""会""
Русский: ""нога"" - 中文: ""足""
Русский: ""власть"" - 中文: ""","[29588, 232]",力,"[1982, 2345, 1627, 284, 28720, 15625, 5323, 6468]",power,власть
"Русский: ""луна"" - 中文: ""月""
Русский: ""улица"" - 中文: ""街""
Русский: ""власть"" - 中文: ""力""
Русский: ""песок"" - 中文: ""沙""
Русский: ""лето"" - 中文: ""","[30910, 232]",夏,"[5561, 1801, 2648, 2913, 519, 268, 28713]",summer,лето


==> figures/mistral-7b-v1/translation/7b_zh_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""删"" - Deutsch: ""löschen""
中文: ""月"" - Deutsch: ""Mond""
中文: ""山"" - Deutsch: ""Berg""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""书"" - Deutsch: ""","[28760, 28053, 10944, 21221, 365, 17680]",Buch,"[28726, 1798, 3521, 1820, 1359, 287]",book,书
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""春"" - Deutsch: ""Feder""
中文: ""起"" - Deutsch: ""Anstieg""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""云"" - Deutsch: ""","[394, 28780, 20093, 12840]",Wolke,"[28717, 533, 277, 23390, 8180, 512, 6945]",cloud,云
"中文: ""格"" - Deutsch: ""Gitter""
中文: ""阳"" - Deutsch: ""Sonne""
中文: ""部"" - Deutsch: ""Teil""
中文: ""判"" - Deutsch: ""Richter""
中文: ""包"" - Deutsch: ""","[320, 28738, 14247]",Tasche,"[28726, 3175, 19001, 15771, 6635, 287]",bag,包
"中文: ""语"" - Deutsch: ""Sprache""
中文: ""南"" - Deutsch: ""Süden""
中文: ""街"" - Deutsch: ""Straße""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""口"" - Deutsch: ""","[24887, 351, 15818, 10495, 28755]",Mund,"[3418, 5108, 22182, 290, 20123, 28719, 5326]",mouth,口
"中文: ""七"" - Deutsch: ""sieben""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""力"" - Deutsch: ""Macht""
中文: ""土"" - Deutsch: ""","[28760, 365, 18555, 3268, 6681]",Boden,"[268, 14315, 28713, 579, 667]",soil,土
"中文: ""子"" - Deutsch: ""Kind""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""色"" - Deutsch: ""Farbe""
中文: ""山"" - Deutsch: ""","[3405, 23531, 28760, 365, 14813, 3574, 1739]",Berg,"[4766, 3418, 22182, 10660, 13022, 290, 28719, 5326]",mountain,山
"中文: ""北"" - Deutsch: ""Norden""
中文: ""口"" - Deutsch: ""Mund""
中文: ""座"" - Deutsch: ""Sitz""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""布"" - Deutsch: ""","[320, 28738, 16063]",Tuch,"[17673, 28717, 533, 277, 23390, 512]",cloth,布
"中文: ""交"" - Deutsch: ""Börse""
中文: ""败"" - Deutsch: ""Niederlage""
中文: ""二"" - Deutsch: ""zwei""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""心"" - Deutsch: ""","[18078, 22026, 650, 28769, 382, 2584, 2428]",Herz,"[295, 3934, 400, 265, 14754, 28716, 3031]",heart,心
"中文: ""红"" - Deutsch: ""rot""
中文: ""条"" - Deutsch: ""Streifen""
中文: ""歌"" - Deutsch: ""Lied""
中文: ""校"" - Deutsch: ""Schule""
中文: ""日"" - Deutsch: ""","[320, 12996, 28738, 14247, 4450]",Tag,"[1866, 281, 1705, 1466, 1370, 28715]",day,日
"中文: ""千"" - Deutsch: ""tausend""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""星"" - Deutsch: ""","[318, 6732, 2349, 662, 28735, 26103, 718]",Stern,"[341, 7890, 4580, 20295, 268, 28713, 303, 6514]",star,星
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""部"" - Deutsch: ""Teil""
中文: ""场"" - Deutsch: ""Feld""
中文: ""春"" - Deutsch: ""","[22377, 12969, 401, 4615, 5980, 28765]",Feder,"[668, 7378, 886, 268, 22694, 28713, 7474, 7558]",spring,春
"中文: ""塔"" - Deutsch: ""Turm""
中文: ""湖"" - Deutsch: ""See""
中文: ""部"" - Deutsch: ""Teil""
中文: ""美"" - Deutsch: ""Schönheit""
中文: ""月"" - Deutsch: ""","[24603, 6885, 351, 7115, 28755, 7672, 3217]",Mond,"[3418, 11375, 290, 28719, 5326]",moon,月
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""东"" - Deutsch: ""Osten""
中文: ""台"" - Deutsch: ""Plattform""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""木"" - Deutsch: ""","[10488, 28769, 382, 4170, 28584]",Holz,"[4768, 275, 809, 28727, 4871, 14277]",wood,木
"中文: ""街"" - Deutsch: ""Straße""
中文: ""址"" - Deutsch: ""Standort""
中文: ""项"" - Deutsch: ""Gegenstand""
中文: ""河"" - Deutsch: ""Fluss""
中文: ""村"" - Deutsch: ""","[2378, 4957, 27577, 28757, 384, 10707]",Dorf,"[4314, 363, 28728, 6435, 16767, 5219, 25521, 3074]",village,村
"中文: ""美"" - Deutsch: ""Schönheit""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""一"" - Deutsch: ""eins""
中文: ""书"" - Deutsch: ""Buch""
中文: ""林"" - Deutsch: ""","[394, 28780, 24050, 24867, 6418]",Wald,"[902, 12459, 1392, 994, 2417, 354, 28722, 285, 8613]",forest,林
"中文: ""址"" - Deutsch: ""Standort""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""判"" - Deutsch: ""Richter""
中文: ""场"" - Deutsch: ""Feld""
中文: ""格"" - Deutsch: ""","[6622, 27903, 28777, 420]",Gitter,"[10541, 15854, 28721, 847, 820, 319, 9544]",grid,格
"中文: ""源"" - Deutsch: ""Quelle""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""门"" - Deutsch: ""Tür""
中文: ""土"" - Deutsch: ""Boden""
中文: ""歌"" - Deutsch: ""","[28758, 27566, 11469, 393, 9020]",Lied,"[4034, 268, 1265, 28713, 579, 667, 1966]",song,歌
"中文: ""美"" - Deutsch: ""Schönheit""
中文: ""春"" - Deutsch: ""Feder""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""九"" - Deutsch: ""neun""
中文: ""水"" - Deutsch: ""","[394, 28780, 22648, 24366, 24867, 7336]",Wasser,"[4940, 275, 9175, 28727, 4985, 2130, 7078]",water,水
"中文: ""部"" - Deutsch: ""Teil""
中文: ""口"" - Deutsch: ""Mund""
中文: ""河"" - Deutsch: ""Fluss""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""池"" - Deutsch: ""","[320, 28738, 2263, 8946]",Teich,"[1627, 284, 17984, 766, 28720, 2345, 19571]",pond,池
"中文: ""族"" - Deutsch: ""Stamm""
中文: ""一"" - Deutsch: ""eins""
中文: ""三"" - Deutsch: ""drei""
中文: ""项"" - Deutsch: ""Gegenstand""
中文: ""河"" - Deutsch: ""","[2494, 401, 3188, 28765]",Fluss,"[373, 814, 408, 3191, 6016, 28712, 5350, 8191, 7782]",river,河
"中文: ""场"" - Deutsch: ""Feld""
中文: ""红"" - Deutsch: ""rot""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""雪"" - Deutsch: ""Schnee""
中文: ""法"" - Deutsch: ""","[11461, 5909, 28777, 2404, 420]",Gesetz,"[305, 10656, 28714, 2309, 543, 2220]",law,法
"中文: ""海"" - Deutsch: ""Meer""
中文: ""座"" - Deutsch: ""Sitz""
中文: ""例"" - Deutsch: ""Beispiel""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""波"" - Deutsch: ""","[394, 28780, 10699, 816, 6824, 2324, 4673]",Welle,"[8333, 275, 28727, 21884, 4985, 7078]",wave,波
"中文: ""东"" - Deutsch: ""Osten""
中文: ""例"" - Deutsch: ""Beispiel""
中文: ""门"" - Deutsch: ""Tür""
中文: ""八"" - Deutsch: ""acht""
中文: ""洋"" - Deutsch: ""","[28321, 28762, 451]",Ozean,"[28709, 402, 17918, 289, 13993]",ocean,洋
"中文: ""八"" - Deutsch: ""acht""
中文: ""南"" - Deutsch: ""Süden""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""发"" - Deutsch: ""Haar""
中文: ""洞"" - Deutsch: ""","[18137, 382, 28769]",Höhle,"[28717, 25553, 2591, 277, 7913, 17630]",cave,洞
"中文: ""败"" - Deutsch: ""Niederlage""
中文: ""线"" - Deutsch: ""Linie""
中文: ""山"" - Deutsch: ""Berg""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""海"" - Deutsch: ""","[351, 7121, 28755, 2597]",Meer,"[6163, 18324, 268, 331, 427, 28713]",sea,海
"中文: ""洋"" - Deutsch: ""Ozean""
中文: ""心"" - Deutsch: ""Herz""
中文: ""话"" - Deutsch: ""Rede""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""湖"" - Deutsch: ""","[3868, 318, 28735, 1980, 7992, 1091]",See,"[305, 28714, 14411, 543, 2220]",lake,湖
"中文: ""种"" - Deutsch: ""Art""
中文: ""花"" - Deutsch: ""Blume""
中文: ""波"" - Deutsch: ""Welle""
中文: ""千"" - Deutsch: ""tausend""
中文: ""源"" - Deutsch: ""","[6018, 1186, 2332, 28824, 2190, 7774]",Quelle,"[5271, 268, 28713, 579, 667, 2832, 1394, 18193]",source,源
"中文: ""画"" - Deutsch: ""Gemälde""
中文: ""阳"" - Deutsch: ""Sonne""
中文: ""地"" - Deutsch: ""Boden""
中文: ""站"" - Deutsch: ""Bahnhof""
中文: ""火"" - Deutsch: ""","[401, 4615, 5980, 28765]",Feuer,"[12621, 3339, 28722, 6407, 285, 7971, 9257]",fire,火
"中文: ""洞"" - Deutsch: ""Höhle""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""池"" - Deutsch: ""Teich""
中文: ""部"" - Deutsch: ""Teil""
中文: ""点"" - Deutsch: ""","[23078, 367, 24413, 22495, 28753]",Punkt,"[1627, 1305, 284, 2275, 28720, 19325, 2345]",point,点
"中文: ""源"" - Deutsch: ""Quelle""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""色"" - Deutsch: ""Farbe""
中文: ""画"" - Deutsch: ""","[18131, 5909, 28777, 2404, 420]",Gemälde,"[11514, 284, 6192, 28720, 3358, 4083, 5881]",painting,画
"中文: ""格"" - Deutsch: ""Gitter""
中文: ""删"" - Deutsch: ""löschen""
中文: ""洞"" - Deutsch: ""Höhle""
中文: ""话"" - Deutsch: ""Rede""
中文: ""站"" - Deutsch: ""","[20057, 9236, 28760, 25774, 365]",Bahnhof,"[341, 20295, 268, 765, 5086, 5975, 28713, 19849, 303, 6514]",station,站
"中文: ""判"" - Deutsch: ""Richter""
中文: ""座"" - Deutsch: ""Sitz""
中文: ""局"" - Deutsch: ""Büro""
中文: ""种"" - Deutsch: ""Art""
中文: ""米"" - Deutsch: ""","[28754, 1298, 1925, 399]",Reis,"[1491, 373, 408, 13825, 3191, 14037, 28712, 17566]",rice,米
"中文: ""河"" - Deutsch: ""Fluss""
中文: ""东"" - Deutsch: ""Osten""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""街"" - Deutsch: ""Straße""
中文: ""线"" - Deutsch: ""","[28758, 6678, 27566, 11469, 14112, 393]",Linie,"[305, 1144, 28714, 12893, 635, 2294, 1081, 1407]",line,线
"中文: ""书"" - Deutsch: ""Buch""
中文: ""马"" - Deutsch: ""Pferd""
中文: ""一"" - Deutsch: ""eins""
中文: ""省"" - Deutsch: ""Provinz""
中文: ""花"" - Deutsch: ""","[28760, 2025, 365, 4919]",Blume,"[2175, 972, 4699, 28722, 285, 4356, 1134, 14994]",flower,花
"中文: ""中"" - Deutsch: ""Mitte""
中文: ""局"" - Deutsch: ""Büro""
中文: ""交"" - Deutsch: ""Börse""
中文: ""语"" - Deutsch: ""Sprache""
中文: ""茶"" - Deutsch: ""","[320, 28738, 8946, 2263]",Tee,"[711, 28707, 9510, 424, 261]",tea,茶
"中文: ""三"" - Deutsch: ""drei""
中文: ""交"" - Deutsch: ""Börse""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""云"" - Deutsch: ""Wolke""
中文: ""足"" - Deutsch: ""","[11857, 401, 21309, 28765]",Fuß,"[902, 19222, 12459, 6479, 8014, 28722, 3331, 285]",foot,足
"中文: ""机"" - Deutsch: ""Maschine""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""洞"" - Deutsch: ""Höhle""
中文: ""局"" - Deutsch: ""Büro""
中文: ""门"" - Deutsch: ""","[320, 28738]",Tür,"[9405, 2432, 281, 2251, 511, 28715]",door,门
"中文: ""水"" - Deutsch: ""Wasser""
中文: ""五"" - Deutsch: ""fünf""
中文: ""场"" - Deutsch: ""Feld""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""雪"" - Deutsch: ""","[3224, 9979, 318, 1609, 28735, 2522]",Schnee,"[7899, 268, 2502, 28713, 6713]",snow,雪
"中文: ""火"" - Deutsch: ""Feuer""
中文: ""门"" - Deutsch: ""Tür""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""茶"" - Deutsch: ""Tee""
中文: ""马"" - Deutsch: ""","[367, 28753, 17458]",Pferd,"[295, 7463, 2124, 1752, 10691, 28716, 7947, 3292]",horse,马
"中文: ""洋"" - Deutsch: ""Ozean""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""土"" - Deutsch: ""Boden""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""一"" - Deutsch: ""","[317, 1796, 17392, 28706]",eins,"[28709, 356, 538, 624, 266, 289]",one,一
"中文: ""光"" - Deutsch: ""Licht""
中文: ""米"" - Deutsch: ""Reis""
中文: ""子"" - Deutsch: ""Kind""
中文: ""站"" - Deutsch: ""Bahnhof""
中文: ""二"" - Deutsch: ""","[9098, 686, 28764, 12912, 8047, 12229]",zwei,"[28707, 989, 2323, 7307, 10861, 261]",two,二
"中文: ""座"" - Deutsch: ""Sitz""
中文: ""口"" - Deutsch: ""Mund""
中文: ""户"" - Deutsch: ""Haushalt""
中文: ""部"" - Deutsch: ""Teil""
中文: ""三"" - Deutsch: ""","[2922, 1605, 15898, 281, 21808, 28715]",drei,"[28707, 1712, 362, 306, 16480, 6955, 261]",three,三
"中文: ""花"" - Deutsch: ""Blume""
中文: ""洋"" - Deutsch: ""Ozean""
中文: ""五"" - Deutsch: ""fünf""
中文: ""星"" - Deutsch: ""Stern""
中文: ""四"" - Deutsch: ""","[363, 28728, 14304, 11198, 5219, 14895, 3074]",vier,"[902, 12459, 2308, 14171, 19893, 28722, 285]",four,四
"中文: ""春"" - Deutsch: ""Feder""
中文: ""池"" - Deutsch: ""Teich""
中文: ""足"" - Deutsch: ""Fuß""
中文: ""友"" - Deutsch: ""Freund""
中文: ""八"" - Deutsch: ""","[28708, 1183, 595, 323, 4755, 264]",acht,"[317, 17392, 5435, 23893, 28706]",eight,八
"中文: ""东"" - Deutsch: ""Osten""
中文: ""友"" - Deutsch: ""Freund""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""局"" - Deutsch: ""Büro""
中文: ""十"" - Deutsch: ""","[686, 6797, 28764, 1374]",zehn,"[711, 28707, 3095, 1210, 424, 261]",ten,十
"中文: ""足"" - Deutsch: ""Fuß""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""茶"" - Deutsch: ""Tee""
中文: ""日"" - Deutsch: ""Tag""
中文: ""头"" - Deutsch: ""","[14020, 524, 28796]",Kopf,"[295, 1811, 400, 265, 28716, 1335]",head,头
"中文: ""南"" - Deutsch: ""Süden""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""条"" - Deutsch: ""","[3838, 318, 3490, 662, 28735, 718, 4589]",Streifen,"[341, 15039, 4216, 18184, 268, 1042, 28713, 303, 26229, 1117]",strip,条
"中文: ""地"" - Deutsch: ""Boden""
中文: ""红"" - Deutsch: ""rot""
中文: ""书"" - Deutsch: ""Buch""
中文: ""花"" - Deutsch: ""Blume""
中文: ""街"" - Deutsch: ""","[3838, 318, 3490, 662, 28735, 718, 12360]",Straße,"[341, 303, 268, 1042, 28713, 12776, 5948, 2811, 1117]",street,街
"中文: ""交"" - Deutsch: ""Börse""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""母"" - Deutsch: ""Mutter""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""部"" - Deutsch: ""","[320, 28738, 8946, 13422, 2263]",Teil,"[284, 1732, 1389, 28720, 744, 940, 4083, 5881]",part,部
"中文: ""种"" - Deutsch: ""Art""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""湖"" - Deutsch: ""See""
中文: ""足"" - Deutsch: ""Fuß""
中文: ""目"" - Deutsch: ""","[330, 21575, 28741, 3219, 9779]",Auge,"[317, 1746, 5421, 28706, 1437]",eye,目
"中文: ""土"" - Deutsch: ""Boden""
中文: ""北"" - Deutsch: ""Norden""
中文: ""星"" - Deutsch: ""Stern""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""场"" - Deutsch: ""","[401, 4615, 5980, 11659, 28765]",Feld,"[2222, 6407, 285, 28722, 7971, 1834]",field,场
"中文: ""速"" - Deutsch: ""Geschwindigkeit""
中文: ""中"" - Deutsch: ""Mitte""
中文: ""删"" - Deutsch: ""löschen""
中文: ""木"" - Deutsch: ""Holz""
中文: ""址"" - Deutsch: ""","[318, 23019, 662, 28735, 7613, 11934, 9034, 718]",Standort,"[2144, 3455, 4043, 268, 28713, 10041, 1943]",site,址
"中文: ""力"" - Deutsch: ""Macht""
中文: ""北"" - Deutsch: ""Norden""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""删"" - Deutsch: ""löschen""
中文: ""字"" - Deutsch: ""","[394, 28780, 20093, 22366]",Wort,"[275, 809, 2186, 28727, 14277, 22493, 1707, 1045]",word,字
"中文: ""二"" - Deutsch: ""zwei""
中文: ""口"" - Deutsch: ""Mund""
中文: ""歌"" - Deutsch: ""Lied""
中文: ""户"" - Deutsch: ""Haushalt""
中文: ""双"" - Deutsch: ""","[367, 28753, 8144]",Paar,"[284, 10402, 28720, 4083, 5881, 5964]",pair,双
"中文: ""月"" - Deutsch: ""Mond""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""足"" - Deutsch: ""Fuß""
中文: ""美"" - Deutsch: ""Schönheit""
中文: ""座"" - Deutsch: ""","[318, 28735, 20809, 8693]",Sitz,"[6163, 18324, 268, 427, 331, 28713, 7278]",seat,座
"中文: ""波"" - Deutsch: ""Welle""
中文: ""三"" - Deutsch: ""drei""
中文: ""日"" - Deutsch: ""Tag""
中文: ""一"" - Deutsch: ""eins""
中文: ""光"" - Deutsch: ""","[28758, 27566, 11469, 8851, 393]",Licht,"[305, 4310, 2061, 18985, 1144, 3646, 28714, 635]",light,光
"中文: ""格"" - Deutsch: ""Gitter""
中文: ""花"" - Deutsch: ""Blume""
中文: ""土"" - Deutsch: ""Boden""
中文: ""八"" - Deutsch: ""acht""
中文: ""北"" - Deutsch: ""","[4953, 28759, 2501, 1770, 418, 8402]",Norden,"[18651, 307, 4678, 28711, 6120, 27737, 1510, 708]",north,北
"中文: ""交"" - Deutsch: ""Börse""
中文: ""败"" - Deutsch: ""Niederlage""
中文: ""心"" - Deutsch: ""Herz""
中文: ""阳"" - Deutsch: ""Sonne""
中文: ""机"" - Deutsch: ""","[6068, 351, 9183, 20494, 28755]",Maschine,"[7502, 5599, 8338, 290, 4128, 19569, 28719, 8505, 705]",machine,机
"中文: ""户"" - Deutsch: ""Haushalt""
中文: ""山"" - Deutsch: ""Berg""
中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""光"" - Deutsch: ""Licht""
中文: ""时"" - Deutsch: ""","[10740, 28828, 1054, 4891]",Zeit,"[5104, 17061, 28707, 1536, 727, 5758, 7452, 261]",time,时
"中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""口"" - Deutsch: ""Mund""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""友"" - Deutsch: ""Freund""
中文: ""利"" - Deutsch: ""","[22161, 17712, 28759, 418]",Nutzen,"[2798, 28726, 3749, 1105, 3173, 7949, 347, 287]",benefit,利
"中文: ""尾"" - Deutsch: ""Schwanz""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""校"" - Deutsch: ""Schule""
中文: ""马"" - Deutsch: ""Pferd""
中文: ""省"" - Deutsch: ""","[7133, 3393, 367, 933, 1921, 28753, 18325, 1133]",Provinz,"[11951, 284, 729, 1130, 12605, 28720, 724, 14707, 783, 24899, 430]",province,省
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""败"" - Deutsch: ""Niederlage""
中文: ""站"" - Deutsch: ""Bahnhof""
中文: ""校"" - Deutsch: ""Schule""
中文: ""交"" - Deutsch: ""","[28760, 365]",Börse,"[317, 8877, 25768, 720, 2823, 28706, 439]",exchange,交
"中文: ""条"" - Deutsch: ""Streifen""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""发"" - Deutsch: ""Haar""
中文: ""木"" - Deutsch: ""Holz""
中文: ""中"" - Deutsch: ""","[6684, 351, 13609, 28755]",Mitte,"[3589, 5192, 290, 25692, 4725, 4986, 28719, 8041]",middle,中
"中文: ""七"" - Deutsch: ""sieben""
中文: ""红"" - Deutsch: ""rot""
中文: ""八"" - Deutsch: ""acht""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""友"" - Deutsch: ""","[1361, 401, 5694, 2642, 28765]",Freund,"[6542, 1104, 1832, 28722, 285, 898]",friend,友
"中文: ""心"" - Deutsch: ""Herz""
中文: ""十"" - Deutsch: ""zehn""
中文: ""街"" - Deutsch: ""Straße""
中文: ""红"" - Deutsch: ""rot""
中文: ""色"" - Deutsch: ""","[12594, 401, 28765, 8549]",Farbe,"[28717, 1115, 1396, 3456, 3181, 1001, 277, 17382, 990]",color,色
"中文: ""屋"" - Deutsch: ""Haus""
中文: ""试"" - Deutsch: ""Versuch""
中文: ""春"" - Deutsch: ""Feder""
中文: ""红"" - Deutsch: ""rot""
中文: ""种"" - Deutsch: ""","[1010, 1364, 330, 28741, 3951, 10363]",Art,"[9186, 2112, 446, 12883, 3430, 28729, 22018, 7510]",kind,种
"中文: ""湖"" - Deutsch: ""See""
中文: ""话"" - Deutsch: ""Rede""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""火"" - Deutsch: ""Feuer""
中文: ""判"" - Deutsch: ""","[28754, 4656, 24447, 399, 15983]",Richter,"[11866, 28768, 14042, 10737, 5666, 8948, 4612, 461]",judge,判
"中文: ""阳"" - Deutsch: ""Sonne""
中文: ""台"" - Deutsch: ""Plattform""
中文: ""波"" - Deutsch: ""Welle""
中文: ""五"" - Deutsch: ""fünf""
中文: ""校"" - Deutsch: ""","[3224, 9979, 318, 1609, 28735, 21494, 2522]",Schule,"[19185, 2452, 752, 268, 824, 28713, 1543, 2052]",school,校
"中文: ""座"" - Deutsch: ""Sitz""
中文: ""七"" - Deutsch: ""sieben""
中文: ""双"" - Deutsch: ""Paar""
中文: ""美"" - Deutsch: ""Schönheit""
中文: ""结"" - Deutsch: ""","[7787, 28796, 524]",Krawatte,"[17061, 28707, 5758, 14628, 261]",tie,结
"中文: ""子"" - Deutsch: ""Kind""
中文: ""心"" - Deutsch: ""Herz""
中文: ""千"" - Deutsch: ""tausend""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""例"" - Deutsch: ""","[28760, 17457, 365, 3574, 1739]",Beispiel,"[317, 2757, 720, 7476, 28706, 439, 4174]",example,例
"中文: ""池"" - Deutsch: ""Teich""
中文: ""十"" - Deutsch: ""zehn""
中文: ""书"" - Deutsch: ""Buch""
中文: ""判"" - Deutsch: ""Richter""
中文: ""面"" - Deutsch: ""","[11461, 5909, 28777, 2404, 420]",Gesicht,"[6024, 2105, 3586, 28722, 285, 20107, 1797, 3252]",face,面
"中文: ""起"" - Deutsch: ""Anstieg""
中文: ""口"" - Deutsch: ""Mund""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""五"" - Deutsch: ""fünf""
中文: ""桥"" - Deutsch: ""","[7038, 28760, 1896, 365]",Brücke,"[15401, 1473, 9850, 28726, 14519, 1170, 287]",bridge,桥
"中文: ""木"" - Deutsch: ""Holz""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""红"" - Deutsch: ""rot""
中文: ""项"" - Deutsch: ""","[28777, 420, 5909, 2404]",Gegenstand,"[378, 613, 1751, 279, 2515, 28710, 570]",item,项
"中文: ""时"" - Deutsch: ""Zeit""
中文: ""地"" - Deutsch: ""Boden""
中文: ""春"" - Deutsch: ""Feder""
中文: ""项"" - Deutsch: ""Gegenstand""
中文: ""删"" - Deutsch: ""","[305, 28714]",löschen,"[882, 6500, 5149, 281, 21750, 450, 6067, 28715, 340]",delete,删
"中文: ""星"" - Deutsch: ""Stern""
中文: ""塔"" - Deutsch: ""Turm""
中文: ""台"" - Deutsch: ""Plattform""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""群"" - Deutsch: ""","[7406, 1778, 15296, 28777, 420]",Gruppe,"[3063, 28721, 847, 5977, 820, 25344, 319, 2071]",group,群
"中文: ""红"" - Deutsch: ""rot""
中文: ""光"" - Deutsch: ""Licht""
中文: ""址"" - Deutsch: ""Standort""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""美"" - Deutsch: ""","[3224, 9979, 318, 1609, 28735, 2522]",Schönheit,"[9689, 28726, 1105, 3605, 347, 287]",beauty,美
"中文: ""结"" - Deutsch: ""Krawatte""
中文: ""力"" - Deutsch: ""Macht""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""门"" - Deutsch: ""Tür""
中文: ""台"" - Deutsch: ""","[1641, 367, 28753, 2249]",Plattform,"[24474, 284, 5181, 28720, 549, 452, 10470]",platform,台
"中文: ""话"" - Deutsch: ""Rede""
中文: ""头"" - Deutsch: ""Kopf""
中文: ""部"" - Deutsch: ""Teil""
中文: ""双"" - Deutsch: ""Paar""
中文: ""屋"" - Deutsch: ""","[7737, 26135, 21209, 28769, 382]",Haus,"[295, 2134, 6186, 7463, 2124, 11331, 28716, 5995]",house,屋
"中文: ""木"" - Deutsch: ""Holz""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""林"" - Deutsch: ""Wald""
中文: ""阳"" - Deutsch: ""","[318, 7179, 28735, 5142, 1537]",Sonne,"[268, 519, 2913, 19875, 28713, 4376]",sun,阳
"中文: ""中"" - Deutsch: ""Mitte""
中文: ""波"" - Deutsch: ""Welle""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""源"" - Deutsch: ""Quelle""
中文: ""史"" - Deutsch: ""","[11461, 28777, 10520, 420, 5909, 16088, 2404]",Geschichte,"[295, 16355, 2008, 4264, 12014, 5365, 3340, 6575, 15205, 28716, 516]",history,史
"中文: ""花"" - Deutsch: ""Blume""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""速"" - Deutsch: ""Geschwindigkeit""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""谷"" - Deutsch: ""","[320, 28738, 10677, 14247]",Tal,"[1414, 363, 28728, 17682, 3026, 4536, 1052]",valley,谷
"中文: ""删"" - Deutsch: ""löschen""
中文: ""地"" - Deutsch: ""Boden""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""千"" - Deutsch: ""tausend""
中文: ""方"" - Deutsch: ""","[1186, 2332, 28824, 2190]",Quadrat,"[268, 4791, 7930, 28713, 21627, 4524, 18328]",square,方
"中文: ""春"" - Deutsch: ""Feder""
中文: ""母"" - Deutsch: ""Mutter""
中文: ""四"" - Deutsch: ""vier""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""南"" - Deutsch: ""","[318, 21449, 28735, 24365]",Süden,"[6287, 5271, 268, 28713, 579, 17465, 667]",south,南
"中文: ""子"" - Deutsch: ""Kind""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""月"" - Deutsch: ""Mond""
中文: ""四"" - Deutsch: ""vier""
中文: ""德"" - Deutsch: ""","[320, 28738, 16063]",Tugend,"[27590, 363, 28728, 24885, 28114, 5219, 3074, 9306, 7692]",virtue,德
"中文: ""足"" - Deutsch: ""Fuß""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""族"" - Deutsch: ""","[318, 23019, 662, 28735, 718]",Stamm,"[28707, 434, 467, 25315, 2629, 11309, 13862, 261]",tribe,族
"中文: ""洋"" - Deutsch: ""Ozean""
中文: ""土"" - Deutsch: ""Boden""
中文: ""话"" - Deutsch: ""Rede""
中文: ""头"" - Deutsch: ""Kopf""
中文: ""城"" - Deutsch: ""","[318, 23019, 4988, 11363, 662, 28735, 718]",Stadt,"[28717, 18373, 1189, 277, 7366, 21990, 5963, 2990]",city,城
"中文: ""布"" - Deutsch: ""Tuch""
中文: ""发"" - Deutsch: ""Haar""
中文: ""山"" - Deutsch: ""Berg""
中文: ""夏"" - Deutsch: ""Sommer""
中文: ""语"" - Deutsch: ""","[1670, 318, 28735, 4941, 15946]",Sprache,"[9848, 305, 3842, 26573, 28714, 4730, 543, 11904, 7411, 2220]",language,语
"中文: ""方"" - Deutsch: ""Quadrat""
中文: ""土"" - Deutsch: ""Boden""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""速"" - Deutsch: ""","[11461, 28777, 10520, 420, 5909, 2404]",Geschwindigkeit,"[1886, 4975, 668, 886, 268, 14500, 28713, 12549]",speed,速
"中文: ""力"" - Deutsch: ""Macht""
中文: ""春"" - Deutsch: ""Feder""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""波"" - Deutsch: ""Welle""
中文: ""地"" - Deutsch: ""","[28760, 365, 18555, 3268, 6681]",Boden,"[28721, 3414, 847, 2812, 5977, 820, 25344, 319]",ground,地
"中文: ""台"" - Deutsch: ""Plattform""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""省"" - Deutsch: ""Provinz""
中文: ""洋"" - Deutsch: ""Ozean""
中文: ""试"" - Deutsch: ""","[550, 2927, 25423, 12433, 28790, 5760, 13343]",Versuch,"[28708, 1061, 264, 4236, 438, 998, 270, 24054]",attempt,试
"中文: ""台"" - Deutsch: ""Plattform""
中文: ""部"" - Deutsch: ""Teil""
中文: ""四"" - Deutsch: ""vier""
中文: ""双"" - Deutsch: ""Paar""
中文: ""败"" - Deutsch: ""","[28759, 27805, 26468, 18001, 418]",Niederlage,"[28715, 281, 801, 1270, 450, 8464, 15286, 340]",defeat,败
"中文: ""心"" - Deutsch: ""Herz""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""话"" - Deutsch: ""Rede""
中文: ""机"" - Deutsch: ""Maschine""
中文: ""尾"" - Deutsch: ""","[3224, 9979, 318, 1609, 28735, 2522, 16260]",Schwanz,"[28707, 11557, 14223, 1100, 8675, 261]",tail,尾
"中文: ""山"" - Deutsch: ""Berg""
中文: ""部"" - Deutsch: ""Teil""
中文: ""二"" - Deutsch: ""zwei""
中文: ""千"" - Deutsch: ""tausend""
中文: ""母"" - Deutsch: ""","[24887, 351, 11874, 16969, 28755, 10495]",Mutter,"[3418, 3057, 2808, 290, 13710, 28719, 16322, 5326]",mother,母
"中文: ""试"" - Deutsch: ""Versuch""
中文: ""双"" - Deutsch: ""Paar""
中文: ""光"" - Deutsch: ""Licht""
中文: ""部"" - Deutsch: ""Teil""
中文: ""东"" - Deutsch: ""","[9449, 18220, 23547, 451, 28762]",Osten,"[317, 1897, 11062, 28706, 24294, 9005]",east,东
"中文: ""阳"" - Deutsch: ""Sonne""
中文: ""北"" - Deutsch: ""Norden""
中文: ""河"" - Deutsch: ""Fluss""
中文: ""门"" - Deutsch: ""Tür""
中文: ""话"" - Deutsch: ""","[28754, 1298, 7516, 3690, 1925, 399]",Rede,"[1886, 668, 886, 268, 8666, 14500, 28713]",speech,话
"中文: ""花"" - Deutsch: ""Blume""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""话"" - Deutsch: ""Rede""
中文: ""木"" - Deutsch: ""Holz""
中文: ""子"" - Deutsch: ""","[6660, 22485, 26137, 13848, 524, 28796]",Kind,"[338, 28717, 1502, 4416, 20484, 277, 4657, 484]",child,子
"中文: ""母"" - Deutsch: ""Mutter""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""心"" - Deutsch: ""Herz""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""塔"" - Deutsch: ""","[320, 28738, 28348, 16063, 6372]",Turm,"[28707, 15894, 532, 298, 11201, 261]",tower,塔
"中文: ""东"" - Deutsch: ""Osten""
中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""话"" - Deutsch: ""Rede""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""发"" - Deutsch: ""","[7737, 26135, 28769, 382]",Haar,"[295, 3631, 2799, 28716, 3691]",hair,发
"中文: ""线"" - Deutsch: ""Linie""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""址"" - Deutsch: ""Standort""
中文: ""户"" - Deutsch: ""","[7737, 26135, 21209, 382, 28769]",Haushalt,"[295, 2134, 6186, 7463, 2124, 11331, 13634, 28716, 5995]",household,户
"中文: ""友"" - Deutsch: ""Freund""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""马"" - Deutsch: ""Pferd""
中文: ""省"" - Deutsch: ""Provinz""
中文: ""段"" - Deutsch: ""","[330, 2484, 15521, 28741, 6570, 12709]",Abschnitt,"[5267, 4211, 8261, 268, 427, 331, 3249, 28713, 23863, 3007]",section,段
"中文: ""点"" - Deutsch: ""Punkt""
中文: ""书"" - Deutsch: ""Buch""
中文: ""千"" - Deutsch: ""tausend""
中文: ""街"" - Deutsch: ""Straße""
中文: ""局"" - Deutsch: ""","[28760, 26122, 365]",Büro,"[4007, 28709, 302, 1009, 1769, 805, 2771, 289]",office,局
"中文: ""日"" - Deutsch: ""Tag""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""五"" - Deutsch: ""fünf""
中文: ""九"" - Deutsch: ""neun""
中文: ""起"" - Deutsch: ""","[2820, 330, 1094, 28741]",Anstieg,"[373, 24035, 408, 8418, 3191, 28712, 6599, 3665]",rise,起
"中文: ""校"" - Deutsch: ""Schule""
中文: ""米"" - Deutsch: ""Reis""
中文: ""茶"" - Deutsch: ""Tee""
中文: ""交"" - Deutsch: ""Börse""
中文: ""力"" - Deutsch: ""","[6068, 351, 16290, 11483, 28755, 20494, 5325]",Macht,"[1627, 284, 1982, 28720, 5323, 2345, 15625, 6468]",power,力
"中文: ""省"" - Deutsch: ""Provinz""
中文: ""地"" - Deutsch: ""Boden""
中文: ""塔"" - Deutsch: ""Turm""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""夏"" - Deutsch: ""","[7068, 318, 22767, 28735, 5142, 1537]",Sommer,"[268, 2648, 5561, 519, 2913, 1801, 28713]",summer,夏


==> figures/mistral-7b-v1/translation/7b_zh_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""十"" - English: ""ten""
中文: ""茶"" - English: ""tea""
中文: ""池"" - English: ""pond""
中文: ""版"" - English: ""version""
中文: ""书"" - English: ""","[1359, 287, 28726, 1820, 3521, 1798]",book,"[1359, 287, 28726, 1820, 3521, 1798]",book,书
"中文: ""百"" - English: ""hundred""
中文: ""心"" - English: ""heart""
中文: ""屋"" - English: ""house""
中文: ""部"" - English: ""part""
中文: ""云"" - English: ""","[8180, 6945, 533, 277, 23390, 512, 28717]",cloud,"[8180, 6945, 533, 277, 23390, 512, 28717]",cloud,云
"中文: ""地"" - English: ""ground""
中文: ""母"" - English: ""mother""
中文: ""北"" - English: ""north""
中文: ""木"" - English: ""wood""
中文: ""包"" - English: ""","[15771, 287, 28726, 6635, 19001, 3175]",bag,"[15771, 287, 28726, 6635, 19001, 3175]",bag,包
"中文: ""点"" - English: ""point""
中文: ""构"" - English: ""structure""
中文: ""位"" - English: ""position""
中文: ""春"" - English: ""spring""
中文: ""口"" - English: ""","[5108, 5326, 3418, 290, 28719, 20123, 22182]",mouth,"[5108, 5326, 3418, 290, 28719, 20123, 22182]",mouth,口
"中文: ""中"" - English: ""middle""
中文: ""城"" - English: ""city""
中文: ""起"" - English: ""rise""
中文: ""桥"" - English: ""bridge""
中文: ""土"" - English: ""","[268, 579, 667, 14315, 28713]",soil,"[268, 579, 667, 14315, 28713]",soil,土
"中文: ""族"" - English: ""tribe""
中文: ""画"" - English: ""painting""
中文: ""子"" - English: ""child""
中文: ""构"" - English: ""structure""
中文: ""山"" - English: ""","[5326, 13022, 3418, 290, 28719, 10660, 4766, 22182]",mountain,"[5326, 13022, 3418, 290, 28719, 10660, 4766, 22182]",mountain,山
"中文: ""北"" - English: ""north""
中文: ""花"" - English: ""flower""
中文: ""红"" - English: ""red""
中文: ""座"" - English: ""seat""
中文: ""布"" - English: ""","[533, 277, 17673, 23390, 512, 28717]",cloth,"[533, 277, 17673, 23390, 512, 28717]",cloth,布
"中文: ""店"" - English: ""shop""
中文: ""尾"" - English: ""tail""
中文: ""舞"" - English: ""dance""
中文: ""布"" - English: ""cloth""
中文: ""心"" - English: ""","[3934, 400, 265, 14754, 28716, 3031, 295]",heart,"[3934, 400, 265, 14754, 28716, 3031, 295]",heart,心
"中文: ""水"" - English: ""water""
中文: ""桥"" - English: ""bridge""
中文: ""茶"" - English: ""tea""
中文: ""四"" - English: ""four""
中文: ""手"" - English: ""","[28716, 2799, 2625, 1021, 295, 6700, 7645, 3631]",hand,"[28716, 2799, 2625, 1021, 295, 6700, 7645, 3631]",hand,手
"中文: ""岩"" - English: ""rock""
中文: ""城"" - English: ""city""
中文: ""力"" - English: ""power""
中文: ""四"" - English: ""four""
中文: ""日"" - English: ""","[28715, 1370, 281, 1705, 1866, 1466]",day,"[28715, 1370, 281, 1705, 1866, 1466]",day,日
"中文: ""果"" - English: ""fruit""
中文: ""美"" - English: ""beauty""
中文: ""中"" - English: ""middle""
中文: ""林"" - English: ""forest""
中文: ""星"" - English: ""","[268, 20295, 6514, 341, 4580, 28713, 7890, 303]",star,"[268, 20295, 6514, 341, 4580, 28713, 7890, 303]",star,星
"中文: ""塔"" - English: ""tower""
中文: ""湖"" - English: ""lake""
中文: ""回"" - English: ""return""
中文: ""店"" - English: ""shop""
中文: ""春"" - English: ""","[268, 668, 886, 7474, 7378, 7558, 28713, 22694]",spring,"[268, 668, 886, 7474, 7378, 7558, 28713, 22694]",spring,春
"中文: ""火"" - English: ""fire""
中文: ""方"" - English: ""square""
中文: ""话"" - English: ""speech""
中文: ""洞"" - English: ""cave""
中文: ""月"" - English: ""","[5326, 3418, 11375, 290, 28719]",moon,"[5326, 3418, 11375, 290, 28719]",moon,月
"中文: ""音"" - English: ""sound""
中文: ""百"" - English: ""hundred""
中文: ""点"" - English: ""point""
中文: ""花"" - English: ""flower""
中文: ""木"" - English: ""","[809, 275, 4768, 28727, 4871, 14277]",wood,"[809, 275, 4768, 28727, 4871, 14277]",wood,木
"中文: ""塔"" - English: ""tower""
中文: ""书"" - English: ""book""
中文: ""头"" - English: ""head""
中文: ""金"" - English: ""gold""
中文: ""村"" - English: ""","[16767, 25521, 5219, 3074, 4314, 6435, 363, 28728]",village,"[16767, 25521, 5219, 3074, 4314, 6435, 363, 28728]",village,村
"中文: ""段"" - English: ""section""
中文: ""场"" - English: ""field""
中文: ""包"" - English: ""bag""
中文: ""口"" - English: ""mouth""
中文: ""林"" - English: ""","[285, 994, 2417, 354, 902, 12459, 28722, 1392, 8613]",forest,"[285, 994, 2417, 354, 902, 12459, 28722, 1392, 8613]",forest,林
"中文: ""波"" - English: ""wave""
中文: ""中"" - English: ""middle""
中文: ""塔"" - English: ""tower""
中文: ""四"" - English: ""four""
中文: ""果"" - English: ""","[285, 898, 1104, 15925, 28722, 10607]",fruit,"[285, 898, 1104, 15925, 28722, 10607]",fruit,果
"中文: ""时"" - English: ""time""
中文: ""城"" - English: ""city""
中文: ""木"" - English: ""wood""
中文: ""中"" - English: ""middle""
中文: ""格"" - English: ""","[820, 9544, 28721, 15854, 10541, 847, 319]",grid,"[820, 9544, 28721, 15854, 10541, 847, 319]",grid,格
"中文: ""湖"" - English: ""lake""
中文: ""马"" - English: ""horse""
中文: ""校"" - English: ""school""
中文: ""茶"" - English: ""tea""
中文: ""歌"" - English: ""","[1966, 268, 579, 667, 4034, 28713, 1265]",song,"[1966, 268, 579, 667, 4034, 28713, 1265]",song,歌
"中文: ""一"" - English: ""one""
中文: ""头"" - English: ""head""
中文: ""左"" - English: ""left""
中文: ""城"" - English: ""city""
中文: ""水"" - English: ""","[275, 7078, 9175, 4940, 4985, 28727, 2130]",water,"[275, 7078, 9175, 4940, 4985, 28727, 2130]",water,水
"中文: ""头"" - English: ""head""
中文: ""洞"" - English: ""cave""
中文: ""才"" - English: ""talent""
中文: ""场"" - English: ""field""
中文: ""池"" - English: ""","[17984, 28720, 766, 2345, 284, 19571, 1627]",pond,"[17984, 28720, 766, 2345, 284, 19571, 1627]",pond,池
"中文: ""法"" - English: ""law""
中文: ""茶"" - English: ""tea""
中文: ""语"" - English: ""language""
中文: ""交"" - English: ""exchange""
中文: ""沙"" - English: ""","[637, 268, 3820, 6830, 28713, 8417, 20297]",sand,"[637, 268, 3820, 6830, 28713, 8417, 20297]",sand,沙
"中文: ""海"" - English: ""sea""
中文: ""格"" - English: ""grid""
中文: ""回"" - English: ""return""
中文: ""机"" - English: ""machine""
中文: ""河"" - English: ""","[373, 28712, 6016, 8191, 814, 5350, 408, 7782, 3191]",river,"[373, 28712, 6016, 8191, 814, 5350, 408, 7782, 3191]",river,河
"中文: ""中"" - English: ""middle""
中文: ""阳"" - English: ""sun""
中文: ""果"" - English: ""fruit""
中文: ""条"" - English: ""strip""
中文: ""法"" - English: ""","[2309, 305, 2220, 543, 28714, 10656]",law,"[2309, 305, 2220, 543, 28714, 10656]",law,法
"中文: ""日"" - English: ""day""
中文: ""画"" - English: ""painting""
中文: ""进"" - English: ""advance""
中文: ""结"" - English: ""tie""
中文: ""波"" - English: ""","[275, 7078, 8333, 4985, 28727, 21884]",wave,"[275, 7078, 8333, 4985, 28727, 21884]",wave,波
"中文: ""败"" - English: ""defeat""
中文: ""法"" - English: ""law""
中文: ""座"" - English: ""seat""
中文: ""百"" - English: ""hundred""
中文: ""洋"" - English: ""","[17918, 13993, 28709, 402, 289]",ocean,"[17918, 13993, 28709, 402, 289]",ocean,洋
"中文: ""判"" - English: ""judge""
中文: ""发"" - English: ""hair""
中文: ""中"" - English: ""middle""
中文: ""马"" - English: ""horse""
中文: ""洞"" - English: ""","[7913, 25553, 277, 2591, 17630, 28717]",cave,"[7913, 25553, 277, 2591, 17630, 28717]",cave,洞
"中文: ""校"" - English: ""school""
中文: ""画"" - English: ""painting""
中文: ""利"" - English: ""benefit""
中文: ""山"" - English: ""mountain""
中文: ""海"" - English: ""","[18324, 6163, 268, 28713, 427, 331]",sea,"[18324, 6163, 268, 28713, 427, 331]",sea,海
"中文: ""布"" - English: ""cloth""
中文: ""城"" - English: ""city""
中文: ""进"" - English: ""advance""
中文: ""二"" - English: ""two""
中文: ""湖"" - English: ""","[305, 2220, 14411, 543, 28714]",lake,"[305, 2220, 14411, 543, 28714]",lake,湖
"中文: ""字"" - English: ""word""
中文: ""语"" - English: ""language""
中文: ""洋"" - English: ""ocean""
中文: ""条"" - English: ""strip""
中文: ""源"" - English: ""","[18193, 5271, 1394, 268, 2832, 579, 667, 28713]",source,"[18193, 5271, 1394, 268, 2832, 579, 667, 28713]",source,源
"中文: ""歌"" - English: ""song""
中文: ""足"" - English: ""foot""
中文: ""人"" - English: ""person""
中文: ""网"" - English: ""net""
中文: ""火"" - English: ""","[285, 3339, 6407, 7971, 28722, 9257, 12621]",fire,"[285, 3339, 6407, 7971, 28722, 9257, 12621]",fire,火
"中文: ""五"" - English: ""five""
中文: ""才"" - English: ""talent""
中文: ""目"" - English: ""eye""
中文: ""一"" - English: ""one""
中文: ""点"" - English: ""","[28720, 1305, 2345, 2275, 19325, 284, 1627]",point,"[28720, 1305, 2345, 2275, 19325, 284, 1627]",point,点
"中文: ""土"" - English: ""soil""
中文: ""水"" - English: ""water""
中文: ""木"" - English: ""wood""
中文: ""利"" - English: ""benefit""
中文: ""版"" - English: ""","[333, 740, 2751, 1429, 3502, 343, 1773, 363, 1790, 28728]",version,"[333, 740, 2751, 1429, 3502, 343, 1773, 363, 1790, 28728]",version,版
"中文: ""书"" - English: ""book""
中文: ""八"" - English: ""eight""
中文: ""六"" - English: ""six""
中文: ""结"" - English: ""tie""
中文: ""球"" - English: ""","[2667, 15771, 287, 6323, 28726, 4374, 3175, 4549]",ball,"[2667, 15771, 287, 6323, 28726, 4374, 3175, 4549]",ball,球
"中文: ""史"" - English: ""history""
中文: ""门"" - English: ""door""
中文: ""屋"" - English: ""house""
中文: ""速"" - English: ""speed""
中文: ""画"" - English: ""","[11514, 28720, 6192, 5881, 3358, 4083, 284]",painting,"[11514, 28720, 6192, 5881, 3358, 4083, 284]",painting,画
"中文: ""发"" - English: ""hair""
中文: ""日"" - English: ""day""
中文: ""洋"" - English: ""ocean""
中文: ""七"" - English: ""seven""
中文: ""站"" - English: ""","[5975, 765, 268, 20295, 341, 6514, 28713, 303, 19849, 5086]",station,"[5975, 765, 268, 20295, 341, 6514, 28713, 303, 19849, 5086]",station,站
"中文: ""土"" - English: ""soil""
中文: ""河"" - English: ""river""
中文: ""发"" - English: ""hair""
中文: ""子"" - English: ""child""
中文: ""米"" - English: ""","[373, 1491, 17566, 28712, 13825, 14037, 408, 3191]",rice,"[373, 1491, 17566, 28712, 13825, 14037, 408, 3191]",rice,米
"中文: ""六"" - English: ""six""
中文: ""方"" - English: ""square""
中文: ""构"" - English: ""structure""
中文: ""画"" - English: ""painting""
中文: ""红"" - English: ""","[28712, 408, 893, 267, 2760, 312]",red,"[28712, 408, 893, 267, 2760, 312]",red,红
"中文: ""双"" - English: ""pair""
中文: ""史"" - English: ""history""
中文: ""版"" - English: ""version""
中文: ""种"" - English: ""kind""
中文: ""线"" - English: ""","[2294, 305, 1144, 1407, 12893, 1081, 28714, 635]",line,"[2294, 305, 1144, 1407, 12893, 1081, 28714, 635]",line,线
"中文: ""山"" - English: ""mountain""
中文: ""源"" - English: ""source""
中文: ""岩"" - English: ""rock""
中文: ""结"" - English: ""tie""
中文: ""网"" - English: ""","[307, 1687, 28711, 2512, 485, 435]",net,"[307, 1687, 28711, 2512, 485, 435]",net,网
"中文: ""球"" - English: ""ball""
中文: ""岩"" - English: ""rock""
中文: ""母"" - English: ""mother""
中文: ""门"" - English: ""door""
中文: ""花"" - English: ""","[285, 972, 2175, 4356, 4699, 1134, 28722, 14994]",flower,"[285, 972, 2175, 4356, 4699, 1134, 28722, 14994]",flower,花
"中文: ""阳"" - English: ""sun""
中文: ""种"" - English: ""kind""
中文: ""位"" - English: ""position""
中文: ""七"" - English: ""seven""
中文: ""茶"" - English: ""","[424, 711, 9510, 261, 28707]",tea,"[424, 711, 9510, 261, 28707]",tea,茶
"中文: ""金"" - English: ""gold""
中文: ""布"" - English: ""cloth""
中文: ""手"" - English: ""hand""
中文: ""代"" - English: ""generation""
中文: ""足"" - English: ""","[285, 3331, 19222, 902, 6479, 12459, 28722, 8014]",foot,"[285, 3331, 19222, 902, 6479, 12459, 28722, 8014]",foot,足
"中文: ""进"" - English: ""advance""
中文: ""构"" - English: ""structure""
中文: ""败"" - English: ""defeat""
中文: ""机"" - English: ""machine""
中文: ""金"" - English: ""","[1644, 5014, 27783, 28721, 20918, 576, 319]",gold,"[1644, 5014, 27783, 28721, 20918, 576, 319]",gold,金
"中文: ""法"" - English: ""law""
中文: ""北"" - English: ""north""
中文: ""项"" - English: ""item""
中文: ""书"" - English: ""book""
中文: ""门"" - English: ""","[28715, 511, 281, 2432, 9405, 2251]",door,"[28715, 511, 281, 2432, 9405, 2251]",door,门
"中文: ""力"" - English: ""power""
中文: ""包"" - English: ""bag""
中文: ""才"" - English: ""talent""
中文: ""湖"" - English: ""lake""
中文: ""雪"" - English: ""","[2502, 268, 7899, 28713, 6713]",snow,"[2502, 268, 7899, 28713, 6713]",snow,雪
"中文: ""构"" - English: ""structure""
中文: ""舞"" - English: ""dance""
中文: ""六"" - English: ""six""
中文: ""日"" - English: ""day""
中文: ""马"" - English: ""","[28716, 7947, 7463, 1752, 295, 3292, 10691, 2124]",horse,"[28716, 7947, 7463, 1752, 295, 3292, 10691, 2124]",horse,马
"中文: ""土"" - English: ""soil""
中文: ""点"" - English: ""point""
中文: ""花"" - English: ""flower""
中文: ""四"" - English: ""four""
中文: ""一"" - English: ""","[28709, 538, 266, 289, 356, 624]",one,"[28709, 538, 266, 289, 356, 624]",one,一
"中文: ""语"" - English: ""language""
中文: ""户"" - English: ""household""
中文: ""代"" - English: ""generation""
中文: ""部"" - English: ""part""
中文: ""二"" - English: ""","[2323, 10861, 989, 261, 7307, 28707]",two,"[2323, 10861, 989, 261, 7307, 28707]",two,二
"中文: ""时"" - English: ""time""
中文: ""六"" - English: ""six""
中文: ""湖"" - English: ""lake""
中文: ""池"" - English: ""pond""
中文: ""三"" - English: ""","[306, 1712, 362, 16480, 6955, 261, 28707]",three,"[306, 1712, 362, 16480, 6955, 261, 28707]",three,三
"中文: ""省"" - English: ""province""
中文: ""结"" - English: ""tie""
中文: ""试"" - English: ""attempt""
中文: ""春"" - English: ""spring""
中文: ""四"" - English: ""","[2308, 285, 19893, 902, 12459, 28722, 14171]",four,"[2308, 285, 19893, 902, 12459, 28722, 14171]",four,四
"中文: ""点"" - English: ""point""
中文: ""花"" - English: ""flower""
中文: ""会"" - English: ""meeting""
中文: ""金"" - English: ""gold""
中文: ""五"" - English: ""","[12340, 285, 6407, 3359, 28722, 7971]",five,"[12340, 285, 6407, 3359, 28722, 7971]",five,五
"中文: ""美"" - English: ""beauty""
中文: ""结"" - English: ""tie""
中文: ""春"" - English: ""spring""
中文: ""五"" - English: ""five""
中文: ""六"" - English: ""","[2144, 268, 3522, 4043, 28713, 20410]",six,"[2144, 268, 3522, 4043, 28713, 20410]",six,六
"中文: ""美"" - English: ""beauty""
中文: ""项"" - English: ""item""
中文: ""字"" - English: ""word""
中文: ""败"" - English: ""defeat""
中文: ""七"" - English: ""","[268, 28098, 28713, 427, 6671, 331]",seven,"[268, 28098, 28713, 427, 6671, 331]",seven,七
"中文: ""时"" - English: ""time""
中文: ""一"" - English: ""one""
中文: ""水"" - English: ""water""
中文: ""美"" - English: ""beauty""
中文: ""八"" - English: ""","[5435, 317, 17392, 23893, 28706]",eight,"[5435, 317, 17392, 23893, 28706]",eight,八
"中文: ""色"" - English: ""color""
中文: ""局"" - English: ""office""
中文: ""红"" - English: ""red""
中文: ""沙"" - English: ""sand""
中文: ""九"" - English: ""","[9542, 3023, 307, 28711, 9030, 11184]",nine,"[9542, 3023, 307, 28711, 9030, 11184]",nine,九
"中文: ""波"" - English: ""wave""
中文: ""土"" - English: ""soil""
中文: ""会"" - English: ""meeting""
中文: ""三"" - English: ""three""
中文: ""十"" - English: ""","[424, 1210, 711, 3095, 261, 28707]",ten,"[424, 1210, 711, 3095, 261, 28707]",ten,十
"中文: ""足"" - English: ""foot""
中文: ""一"" - English: ""one""
中文: ""光"" - English: ""light""
中文: ""左"" - English: ""left""
中文: ""头"" - English: ""","[1335, 400, 265, 1811, 28716, 295]",head,"[1335, 400, 265, 1811, 28716, 295]",head,头
"中文: ""南"" - English: ""south""
中文: ""山"" - English: ""mountain""
中文: ""金"" - English: ""gold""
中文: ""木"" - English: ""wood""
中文: ""店"" - English: ""","[480, 9876, 268, 5126, 28713, 811]",shop,"[480, 9876, 268, 5126, 28713, 811]",shop,店
"中文: ""百"" - English: ""hundred""
中文: ""线"" - English: ""line""
中文: ""母"" - English: ""mother""
中文: ""林"" - English: ""forest""
中文: ""条"" - English: ""","[1042, 26229, 4216, 268, 341, 18184, 15039, 28713, 1117, 303]",strip,"[1042, 26229, 4216, 268, 341, 18184, 15039, 28713, 1117, 303]",strip,条
"中文: ""版"" - English: ""version""
中文: ""利"" - English: ""benefit""
中文: ""三"" - English: ""three""
中文: ""速"" - English: ""speed""
中文: ""街"" - English: ""","[5948, 1042, 303, 12776, 268, 341, 28713, 2811, 1117]",street,"[5948, 1042, 303, 12776, 268, 341, 28713, 2811, 1117]",street,街
"中文: ""败"" - English: ""defeat""
中文: ""友"" - English: ""friend""
中文: ""东"" - English: ""east""
中文: ""回"" - English: ""return""
中文: ""部"" - English: ""","[28720, 1732, 5881, 940, 4083, 284, 744, 1389]",part,"[28720, 1732, 5881, 940, 4083, 284, 744, 1389]",part,部
"中文: ""条"" - English: ""strip""
中文: ""校"" - English: ""school""
中文: ""城"" - English: ""city""
中文: ""母"" - English: ""mother""
中文: ""目"" - English: ""","[317, 1437, 1746, 28706, 5421]",eye,"[317, 1437, 1746, 28706, 5421]",eye,目
"中文: ""点"" - English: ""point""
中文: ""座"" - English: ""seat""
中文: ""目"" - English: ""eye""
中文: ""段"" - English: ""section""
中文: ""场"" - English: ""","[285, 1834, 6407, 7971, 28722, 2222]",field,"[285, 1834, 6407, 7971, 28722, 2222]",field,场
"中文: ""构"" - English: ""structure""
中文: ""心"" - English: ""heart""
中文: ""场"" - English: ""field""
中文: ""机"" - English: ""machine""
中文: ""址"" - English: ""","[2144, 268, 1943, 10041, 4043, 28713, 3455]",site,"[2144, 268, 1943, 10041, 4043, 28713, 3455]",site,址
"中文: ""口"" - English: ""mouth""
中文: ""木"" - English: ""wood""
中文: ""方"" - English: ""square""
中文: ""目"" - English: ""eye""
中文: ""舞"" - English: ""","[28715, 9773, 281, 11555, 22025, 1705, 1866]",dance,"[28715, 9773, 281, 11555, 22025, 1705, 1866]",dance,舞
"中文: ""代"" - English: ""generation""
中文: ""六"" - English: ""six""
中文: ""发"" - English: ""hair""
中文: ""九"" - English: ""nine""
中文: ""字"" - English: ""","[809, 275, 22493, 1707, 2186, 1045, 28727, 14277]",word,"[809, 275, 22493, 1707, 2186, 1045, 28727, 14277]",word,字
"中文: ""话"" - English: ""speech""
中文: ""场"" - English: ""field""
中文: ""山"" - English: ""mountain""
中文: ""九"" - English: ""nine""
中文: ""双"" - English: ""","[28720, 5881, 10402, 4083, 5964, 284]",pair,"[28720, 5881, 10402, 4083, 5964, 284]",pair,双
"中文: ""日"" - English: ""day""
中文: ""德"" - English: ""virtue""
中文: ""判"" - English: ""judge""
中文: ""例"" - English: ""example""
中文: ""座"" - English: ""","[18324, 6163, 268, 7278, 28713, 427, 331]",seat,"[18324, 6163, 268, 7278, 28713, 427, 331]",seat,座
"中文: ""林"" - English: ""forest""
中文: ""书"" - English: ""book""
中文: ""试"" - English: ""attempt""
中文: ""左"" - English: ""left""
中文: ""光"" - English: ""","[305, 3646, 1144, 28714, 635, 18985, 2061, 4310]",light,"[305, 3646, 1144, 28714, 635, 18985, 2061, 4310]",light,光
"中文: ""场"" - English: ""field""
中文: ""种"" - English: ""kind""
中文: ""口"" - English: ""mouth""
中文: ""构"" - English: ""structure""
中文: ""千"" - English: ""","[306, 362, 5003, 28112, 8028, 261, 28707]",thousand,"[306, 362, 5003, 28112, 8028, 261, 28707]",thousand,千
"中文: ""德"" - English: ""virtue""
中文: ""母"" - English: ""mother""
中文: ""网"" - English: ""net""
中文: ""省"" - English: ""province""
中文: ""北"" - English: ""","[4678, 18651, 307, 708, 6120, 28711, 27737, 1510]",north,"[4678, 18651, 307, 708, 6120, 28711, 27737, 1510]",north,北
"中文: ""史"" - English: ""history""
中文: ""村"" - English: ""village""
中文: ""语"" - English: ""language""
中文: ""北"" - English: ""north""
中文: ""机"" - English: ""","[19569, 7502, 8338, 4128, 290, 28719, 5599, 705, 8505]",machine,"[19569, 7502, 8338, 4128, 290, 28719, 5599, 705, 8505]",machine,机
"中文: ""三"" - English: ""three""
中文: ""目"" - English: ""eye""
中文: ""友"" - English: ""friend""
中文: ""史"" - English: ""history""
中文: ""时"" - English: ""","[17061, 5104, 5758, 7452, 727, 1536, 261, 28707]",time,"[17061, 5104, 5758, 7452, 727, 1536, 261, 28707]",time,时
"中文: ""湖"" - English: ""lake""
中文: ""试"" - English: ""attempt""
中文: ""果"" - English: ""fruit""
中文: ""画"" - English: ""painting""
中文: ""利"" - English: ""","[7949, 287, 3749, 28726, 347, 2798, 1105, 3173]",benefit,"[7949, 287, 3749, 28726, 347, 2798, 1105, 3173]",benefit,利
"中文: ""方"" - English: ""square""
中文: ""头"" - English: ""head""
中文: ""阳"" - English: ""sun""
中文: ""中"" - English: ""middle""
中文: ""位"" - English: ""","[977, 28720, 2345, 14139, 1065, 3640, 2840, 284, 1627]",position,"[977, 28720, 2345, 14139, 1065, 3640, 2840, 284, 1627]",position,位
"中文: ""北"" - English: ""north""
中文: ""洞"" - English: ""cave""
中文: ""台"" - English: ""platform""
中文: ""群"" - English: ""group""
中文: ""省"" - English: ""","[724, 28720, 729, 12605, 783, 14707, 11951, 430, 24899, 284, 1130]",province,"[724, 28720, 729, 12605, 783, 14707, 11951, 430, 24899, 284, 1130]",province,省
"中文: ""删"" - English: ""delete""
中文: ""发"" - English: ""hair""
中文: ""夏"" - English: ""summer""
中文: ""足"" - English: ""foot""
中文: ""交"" - English: ""","[317, 8877, 25768, 28706, 439, 720, 2823]",exchange,"[317, 8877, 25768, 28706, 439, 720, 2823]",exchange,交
"中文: ""城"" - English: ""city""
中文: ""点"" - English: ""point""
中文: ""方"" - English: ""square""
中文: ""官"" - English: ""official""
中文: ""中"" - English: ""","[25692, 8041, 4725, 290, 28719, 3589, 5192, 4986]",middle,"[25692, 8041, 4725, 290, 28719, 3589, 5192, 4986]",middle,中
"中文: ""交"" - English: ""exchange""
中文: ""源"" - English: ""source""
中文: ""例"" - English: ""example""
中文: ""人"" - English: ""person""
中文: ""友"" - English: ""","[285, 898, 6542, 1104, 28722, 1832]",friend,"[285, 898, 6542, 1104, 28722, 1832]",friend,友
"中文: ""尾"" - English: ""tail""
中文: ""星"" - English: ""star""
中文: ""林"" - English: ""forest""
中文: ""夏"" - English: ""summer""
中文: ""色"" - English: ""","[1396, 17382, 990, 1115, 3456, 277, 3181, 1001, 28717]",color,"[1396, 17382, 990, 1115, 3456, 277, 3181, 1001, 28717]",color,色
"中文: ""门"" - English: ""door""
中文: ""四"" - English: ""four""
中文: ""花"" - English: ""flower""
中文: ""段"" - English: ""section""
中文: ""种"" - English: ""","[2112, 3430, 446, 28729, 7510, 22018, 9186, 12883]",kind,"[2112, 3430, 446, 28729, 7510, 22018, 9186, 12883]",kind,种
"中文: ""日"" - English: ""day""
中文: ""山"" - English: ""mountain""
中文: ""东"" - English: ""east""
中文: ""段"" - English: ""section""
中文: ""判"" - English: ""","[10737, 8948, 11866, 461, 4612, 14042, 28768, 5666]",judge,"[10737, 8948, 11866, 461, 4612, 14042, 28768, 5666]",judge,判
"中文: ""洞"" - English: ""cave""
中文: ""心"" - English: ""heart""
中文: ""项"" - English: ""item""
中文: ""网"" - English: ""net""
中文: ""校"" - English: ""","[2052, 1543, 824, 268, 752, 28713, 19185, 2452]",school,"[2052, 1543, 824, 268, 752, 28713, 19185, 2452]",school,校
"中文: ""一"" - English: ""one""
中文: ""塔"" - English: ""tower""
中文: ""雪"" - English: ""snow""
中文: ""力"" - English: ""power""
中文: ""构"" - English: ""","[18048, 4500, 1758, 1042, 1356, 268, 14664, 341, 4693, 28713, 1117, 303]",structure,"[18048, 4500, 1758, 1042, 1356, 268, 14664, 341, 4693, 28713, 1117, 303]",structure,构
"中文: ""火"" - English: ""fire""
中文: ""阳"" - English: ""sun""
中文: ""舞"" - English: ""dance""
中文: ""村"" - English: ""village""
中文: ""结"" - English: ""","[28707, 17061, 261, 14628, 5758]",tie,"[28707, 17061, 261, 14628, 5758]",tie,结
"中文: ""话"" - English: ""speech""
中文: ""布"" - English: ""cloth""
中文: ""起"" - English: ""rise""
中文: ""月"" - English: ""moon""
中文: ""例"" - English: ""","[317, 4174, 2757, 28706, 439, 7476, 720]",example,"[317, 4174, 2757, 28706, 439, 7476, 720]",example,例
"中文: ""进"" - English: ""advance""
中文: ""官"" - English: ""official""
中文: ""红"" - English: ""red""
中文: ""结"" - English: ""tie""
中文: ""面"" - English: ""","[285, 3252, 20107, 6024, 28722, 3586, 2105, 1797]",face,"[285, 3252, 20107, 6024, 28722, 3586, 2105, 1797]",face,面
"中文: ""址"" - English: ""site""
中文: ""目"" - English: ""eye""
中文: ""发"" - English: ""hair""
中文: ""茶"" - English: ""tea""
中文: ""桥"" - English: ""","[287, 1170, 15401, 28726, 14519, 1473, 9850]",bridge,"[287, 1170, 15401, 28726, 14519, 1473, 9850]",bridge,桥
"中文: ""会"" - English: ""meeting""
中文: ""村"" - English: ""village""
中文: ""五"" - English: ""five""
中文: ""局"" - English: ""office""
中文: ""项"" - English: ""","[613, 2515, 570, 378, 279, 1751, 28710]",item,"[613, 2515, 570, 378, 279, 1751, 28710]",item,项
"中文: ""金"" - English: ""gold""
中文: ""史"" - English: ""history""
中文: ""水"" - English: ""water""
中文: ""力"" - English: ""power""
中文: ""删"" - English: ""","[28715, 450, 340, 21750, 5149, 281, 6500, 882, 6067]",delete,"[28715, 450, 340, 21750, 5149, 281, 6500, 882, 6067]",delete,删
"中文: ""米"" - English: ""rice""
中文: ""金"" - English: ""gold""
中文: ""茶"" - English: ""tea""
中文: ""回"" - English: ""return""
中文: ""群"" - English: ""","[820, 2071, 5977, 3063, 25344, 28721, 847, 319]",group,"[820, 2071, 5977, 3063, 25344, 28721, 847, 319]",group,群
"中文: ""友"" - English: ""friend""
中文: ""交"" - English: ""exchange""
中文: ""三"" - English: ""three""
中文: ""沙"" - English: ""sand""
中文: ""才"" - English: ""","[16000, 28707, 9234, 15642, 5741, 1100, 261, 14223]",talent,"[16000, 28707, 9234, 15642, 5741, 1100, 261, 14223]",talent,才
"中文: ""岩"" - English: ""rock""
中文: ""话"" - English: ""speech""
中文: ""力"" - English: ""power""
中文: ""人"" - English: ""person""
中文: ""美"" - English: ""","[287, 28726, 347, 1105, 3605, 9689]",beauty,"[287, 28726, 347, 1105, 3605, 9689]",beauty,美
"中文: ""舞"" - English: ""dance""
中文: ""群"" - English: ""group""
中文: ""校"" - English: ""school""
中文: ""发"" - English: ""hair""
中文: ""台"" - English: ""","[28720, 5181, 452, 24474, 284, 10470, 549]",platform,"[28720, 5181, 452, 24474, 284, 10470, 549]",platform,台
"中文: ""歌"" - English: ""song""
中文: ""云"" - English: ""cloud""
中文: ""试"" - English: ""attempt""
中文: ""格"" - English: ""grid""
中文: ""屋"" - English: ""","[28716, 7463, 11331, 6186, 295, 2124, 2134, 5995]",house,"[28716, 7463, 11331, 6186, 295, 2124, 2134, 5995]",house,屋
"中文: ""官"" - English: ""official""
中文: ""网"" - English: ""net""
中文: ""母"" - English: ""mother""
中文: ""山"" - English: ""mountain""
中文: ""阳"" - English: ""","[2913, 268, 4376, 19875, 519, 28713]",sun,"[2913, 268, 4376, 19875, 519, 28713]",sun,阳
"中文: ""语"" - English: ""language""
中文: ""四"" - English: ""four""
中文: ""五"" - English: ""five""
中文: ""条"" - English: ""strip""
中文: ""会"" - English: ""","[1127, 528, 290, 28719, 5283, 26665, 2647]",meeting,"[1127, 528, 290, 28719, 5283, 26665, 2647]",meeting,会
"中文: ""双"" - English: ""pair""
中文: ""方"" - English: ""square""
中文: ""试"" - English: ""attempt""
中文: ""部"" - English: ""part""
中文: ""史"" - English: ""","[6575, 15205, 2008, 28716, 12014, 16355, 4264, 516, 295, 3340, 5365]",history,"[6575, 15205, 2008, 28716, 12014, 16355, 4264, 516, 295, 3340, 5365]",history,史
"中文: ""站"" - English: ""station""
中文: ""删"" - English: ""delete""
中文: ""例"" - English: ""example""
中文: ""布"" - English: ""cloth""
中文: ""谷"" - English: ""","[1052, 17682, 1414, 4536, 3026, 363, 28728]",valley,"[1052, 17682, 1414, 4536, 3026, 363, 28728]",valley,谷
"中文: ""项"" - English: ""item""
中文: ""城"" - English: ""city""
中文: ""构"" - English: ""structure""
中文: ""包"" - English: ""bag""
中文: ""方"" - English: ""","[4791, 7930, 21627, 268, 28713, 18328, 4524]",square,"[4791, 7930, 21627, 268, 28713, 18328, 4524]",square,方
"中文: ""面"" - English: ""face""
中文: ""构"" - English: ""structure""
中文: ""店"" - English: ""shop""
中文: ""项"" - English: ""item""
中文: ""代"" - English: ""","[2383, 17198, 1350, 4506, 2652, 490, 2970, 28721, 8342, 319]",generation,"[2383, 17198, 1350, 4506, 2652, 490, 2970, 28721, 8342, 319]",generation,代
"中文: ""舞"" - English: ""dance""
中文: ""话"" - English: ""speech""
中文: ""林"" - English: ""forest""
中文: ""时"" - English: ""time""
中文: ""南"" - English: ""","[5271, 268, 579, 667, 28713, 17465, 6287]",south,"[5271, 268, 579, 667, 28713, 17465, 6287]",south,南
"中文: ""线"" - English: ""line""
中文: ""林"" - English: ""forest""
中文: ""果"" - English: ""fruit""
中文: ""官"" - English: ""official""
中文: ""德"" - English: ""","[24885, 7692, 5219, 3074, 9306, 28114, 363, 27590, 28728]",virtue,"[24885, 7692, 5219, 3074, 9306, 28114, 363, 27590, 28728]",virtue,德
"中文: ""水"" - English: ""water""
中文: ""画"" - English: ""painting""
中文: ""头"" - English: ""head""
中文: ""二"" - English: ""two""
中文: ""族"" - English: ""","[13862, 467, 25315, 2629, 11309, 261, 434, 28707]",tribe,"[13862, 467, 25315, 2629, 11309, 261, 434, 28707]",tribe,族
"中文: ""米"" - English: ""rice""
中文: ""画"" - English: ""painting""
中文: ""书"" - English: ""book""
中文: ""速"" - English: ""speed""
中文: ""城"" - English: ""","[2990, 18373, 21990, 5963, 1189, 277, 7366, 28717]",city,"[2990, 18373, 21990, 5963, 1189, 277, 7366, 28717]",city,城
"中文: ""美"" - English: ""beauty""
中文: ""舞"" - English: ""dance""
中文: ""判"" - English: ""judge""
中文: ""面"" - English: ""face""
中文: ""语"" - English: ""","[305, 4730, 2220, 543, 26573, 28714, 11904, 3842, 7411, 9848]",language,"[305, 4730, 2220, 543, 26573, 28714, 11904, 3842, 7411, 9848]",language,语
"中文: ""东"" - English: ""east""
中文: ""友"" - English: ""friend""
中文: ""水"" - English: ""water""
中文: ""六"" - English: ""six""
中文: ""速"" - English: ""","[268, 668, 886, 28713, 1886, 14500, 4975, 12549]",speed,"[268, 668, 886, 28713, 1886, 14500, 4975, 12549]",speed,速
"中文: ""雪"" - English: ""snow""
中文: ""尾"" - English: ""tail""
中文: ""花"" - English: ""flower""
中文: ""海"" - English: ""sea""
中文: ""地"" - English: ""","[2812, 820, 5977, 3414, 25344, 319, 28721, 847]",ground,"[2812, 820, 5977, 3414, 25344, 319, 28721, 847]",ground,地
"中文: ""雪"" - English: ""snow""
中文: ""版"" - English: ""version""
中文: ""三"" - English: ""three""
中文: ""洋"" - English: ""ocean""
中文: ""进"" - English: ""","[264, 28708, 616, 2057, 316, 8670, 10925]",advance,"[264, 28708, 616, 2057, 316, 8670, 10925]",advance,进
"中文: ""夏"" - English: ""summer""
中文: ""站"" - English: ""station""
中文: ""画"" - English: ""painting""
中文: ""岩"" - English: ""rock""
中文: ""试"" - English: ""","[264, 438, 998, 24054, 28708, 1061, 4236, 270]",attempt,"[264, 438, 998, 24054, 28708, 1061, 4236, 270]",attempt,试
"中文: ""心"" - English: ""heart""
中文: ""塔"" - English: ""tower""
中文: ""足"" - English: ""foot""
中文: ""湖"" - English: ""lake""
中文: ""败"" - English: ""","[28715, 450, 340, 281, 8464, 801, 1270, 15286]",defeat,"[28715, 450, 340, 281, 8464, 801, 1270, 15286]",defeat,败
"中文: ""湖"" - English: ""lake""
中文: ""五"" - English: ""five""
中文: ""头"" - English: ""head""
中文: ""马"" - English: ""horse""
中文: ""尾"" - English: ""","[1100, 11557, 14223, 8675, 261, 28707]",tail,"[1100, 11557, 14223, 8675, 261, 28707]",tail,尾
"中文: ""四"" - English: ""four""
中文: ""马"" - English: ""horse""
中文: ""地"" - English: ""ground""
中文: ""星"" - English: ""star""
中文: ""母"" - English: ""","[5326, 3418, 290, 16322, 28719, 13710, 3057, 2808]",mother,"[5326, 3418, 290, 16322, 28719, 13710, 3057, 2808]",mother,母
"中文: ""音"" - English: ""sound""
中文: ""洋"" - English: ""ocean""
中文: ""岩"" - English: ""rock""
中文: ""子"" - English: ""child""
中文: ""东"" - English: ""","[317, 24294, 28706, 1897, 9005, 11062]",east,"[317, 24294, 28706, 1897, 9005, 11062]",east,东
"中文: ""双"" - English: ""pair""
中文: ""门"" - English: ""door""
中文: ""日"" - English: ""day""
中文: ""百"" - English: ""hundred""
中文: ""回"" - English: ""","[28712, 1699, 807, 1441, 267, 408, 312, 604]",return,"[28712, 1699, 807, 1441, 267, 408, 312, 604]",return,回
"中文: ""局"" - English: ""office""
中文: ""台"" - English: ""platform""
中文: ""岩"" - English: ""rock""
中文: ""才"" - English: ""talent""
中文: ""话"" - English: ""","[14500, 268, 668, 886, 28713, 8666, 1886]",speech,"[14500, 268, 668, 886, 28713, 8666, 1886]",speech,话
"中文: ""试"" - English: ""attempt""
中文: ""画"" - English: ""painting""
中文: ""面"" - English: ""face""
中文: ""果"" - English: ""fruit""
中文: ""子"" - English: ""","[484, 1502, 338, 20484, 4416, 277, 4657, 28717]",child,"[484, 1502, 338, 20484, 4416, 277, 4657, 28717]",child,子
"中文: ""街"" - English: ""street""
中文: ""法"" - English: ""law""
中文: ""千"" - English: ""thousand""
中文: ""面"" - English: ""face""
中文: ""塔"" - English: ""","[532, 11201, 15894, 298, 261, 28707]",tower,"[532, 11201, 15894, 298, 261, 28707]",tower,塔
"中文: ""岩"" - English: ""rock""
中文: ""星"" - English: ""star""
中文: ""湖"" - English: ""lake""
中文: ""官"" - English: ""official""
中文: ""发"" - English: ""","[28716, 2799, 295, 3631, 3691]",hair,"[28716, 2799, 295, 3631, 3691]",hair,发
"中文: ""塔"" - English: ""tower""
中文: ""尾"" - English: ""tail""
中文: ""字"" - English: ""word""
中文: ""机"" - English: ""machine""
中文: ""户"" - English: ""","[28716, 7463, 11331, 6186, 295, 2134, 2124, 13634, 5995]",household,"[28716, 7463, 11331, 6186, 295, 2134, 2124, 13634, 5995]",household,户
"中文: ""条"" - English: ""strip""
中文: ""省"" - English: ""province""
中文: ""例"" - English: ""example""
中文: ""版"" - English: ""version""
中文: ""人"" - English: ""","[1338, 28720, 487, 4837, 386, 3708, 757, 9701, 284, 660]",person,"[1338, 28720, 487, 4837, 386, 3708, 757, 9701, 284, 660]",person,人
"中文: ""洋"" - English: ""ocean""
中文: ""座"" - English: ""seat""
中文: ""史"" - English: ""history""
中文: ""法"" - English: ""law""
中文: ""段"" - English: ""","[8261, 268, 3249, 4211, 3007, 28713, 23863, 5267, 427, 331]",section,"[8261, 268, 3249, 4211, 3007, 28713, 23863, 5267, 427, 331]",section,段
"中文: ""校"" - English: ""school""
中文: ""画"" - English: ""painting""
中文: ""法"" - English: ""law""
中文: ""结"" - English: ""tie""
中文: ""官"" - English: ""","[5189, 1009, 28709, 302, 2771, 1769, 289, 805]",official,"[5189, 1009, 28709, 302, 2771, 1769, 289, 805]",official,官
"中文: ""红"" - English: ""red""
中文: ""时"" - English: ""time""
中文: ""花"" - English: ""flower""
中文: ""台"" - English: ""platform""
中文: ""百"" - English: ""","[8275, 28716, 4682, 295, 9538, 13101]",hundred,"[8275, 28716, 4682, 295, 9538, 13101]",hundred,百
"中文: ""云"" - English: ""cloud""
中文: ""子"" - English: ""child""
中文: ""种"" - English: ""kind""
中文: ""线"" - English: ""line""
中文: ""局"" - English: ""","[4007, 1009, 28709, 302, 2771, 1769, 289, 805]",office,"[4007, 1009, 28709, 302, 2771, 1769, 289, 805]",office,局
"中文: ""谷"" - English: ""valley""
中文: ""日"" - English: ""day""
中文: ""春"" - English: ""spring""
中文: ""马"" - English: ""horse""
中文: ""岩"" - English: ""","[311, 28712, 16013, 4463, 712, 408, 11697]",rock,"[311, 28712, 16013, 4463, 712, 408, 11697]",rock,岩
"中文: ""构"" - English: ""structure""
中文: ""池"" - English: ""pond""
中文: ""项"" - English: ""item""
中文: ""局"" - English: ""office""
中文: ""起"" - English: ""","[373, 28712, 3191, 3665, 6599, 24035, 408, 8418]",rise,"[373, 28712, 3191, 3665, 6599, 24035, 408, 8418]",rise,起
"中文: ""构"" - English: ""structure""
中文: ""子"" - English: ""child""
中文: ""足"" - English: ""foot""
中文: ""四"" - English: ""four""
中文: ""左"" - English: ""","[1828, 305, 291, 28714, 1749, 462]",left,"[1828, 305, 291, 28714, 1749, 462]",left,左
"中文: ""岩"" - English: ""rock""
中文: ""代"" - English: ""generation""
中文: ""速"" - English: ""speed""
中文: ""北"" - English: ""north""
中文: ""音"" - English: ""","[5271, 268, 2622, 579, 667, 28713, 13752]",sound,"[5271, 268, 2622, 579, 667, 28713, 13752]",sound,音
"中文: ""二"" - English: ""two""
中文: ""尾"" - English: ""tail""
中文: ""水"" - English: ""water""
中文: ""判"" - English: ""judge""
中文: ""力"" - English: ""","[5323, 28720, 2345, 1982, 15625, 6468, 284, 1627]",power,"[5323, 28720, 2345, 1982, 15625, 6468, 284, 1627]",power,力
"中文: ""日"" - English: ""day""
中文: ""速"" - English: ""speed""
中文: ""源"" - English: ""source""
中文: ""校"" - English: ""school""
中文: ""夏"" - English: ""","[5561, 2913, 268, 2648, 519, 28713, 1801]",summer,"[5561, 2913, 268, 2648, 519, 28713, 1801]",summer,夏


==> figures/mistral-7b-v1/translation/7b_zh_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""例"" - Français: ""exemple""
中文: ""八"" - Français: ""huit""
中文: ""左"" - Français: ""gauche""
中文: ""洋"" - Français: ""océan""
中文: ""云"" - Français: ""","[28711, 307, 3556, 6561]",nuage,"[512, 277, 533, 23390, 6945, 28717, 8180]",cloud,云
"中文: ""城"" - Français: ""ville""
中文: ""四"" - Français: ""quatre""
中文: ""删"" - Français: ""supprimer""
中文: ""时"" - Français: ""temps""
中文: ""包"" - Français: ""","[637, 268, 28713, 6923, 3820]",sac,"[28726, 287, 15771, 6635, 3175, 19001]",bag,包
"中文: ""舞"" - Français: ""danse""
中文: ""茶"" - Français: ""thé""
中文: ""尾"" - Français: ""queue""
中文: ""试"" - Français: ""tentative""
中文: ""口"" - Français: ""","[28726, 16720, 287, 1798, 1359]",bouche,"[20123, 28719, 22182, 290, 3418, 5326, 5108]",mouth,口
"中文: ""光"" - Français: ""lumière""
中文: ""头"" - Français: ""tête""
中文: ""云"" - Français: ""nuage""
中文: ""土"" - Français: ""sol""
中文: ""心"" - Français: ""","[277, 28717]",cœur,"[14754, 265, 295, 400, 28716, 3934, 3031]",heart,心
"中文: ""音"" - Français: ""son""
中文: ""中"" - Français: ""milieu""
中文: ""座"" - Français: ""siège""
中文: ""足"" - Français: ""pied""
中文: ""手"" - Français: ""","[28719, 5389, 8212, 290, 2191, 705, 4128]",main,"[1021, 2799, 295, 7645, 2625, 6700, 28716, 3631]",hand,手
"中文: ""地"" - Français: ""sol""
中文: ""判"" - Français: ""juge""
中文: ""手"" - Français: ""main""
中文: ""格"" - Français: ""grille""
中文: ""日"" - Français: ""","[28768, 3835, 13087, 4881, 5821, 18777, 461]",jour,"[281, 28715, 1866, 1466, 1370, 1705]",day,日
"中文: ""局"" - Français: ""bureau""
中文: ""桥"" - Français: ""pont""
中文: ""母"" - Français: ""mère""
中文: ""三"" - Français: ""trois""
中文: ""星"" - Français: ""","[28797, 2959, 3763, 1233]",étoile,"[7890, 4580, 303, 268, 28713, 20295, 341, 6514]",star,星
"中文: ""门"" - Français: ""porte""
中文: ""马"" - Français: ""cheval""
中文: ""手"" - Français: ""main""
中文: ""话"" - Français: ""discours""
中文: ""春"" - Français: ""","[408, 28712, 638, 267, 605, 411, 312]",ressort,"[886, 7378, 7474, 22694, 7558, 268, 28713, 668]",spring,春
"中文: ""德"" - Français: ""vertu""
中文: ""场"" - Français: ""champ""
中文: ""海"" - Français: ""mer""
中文: ""口"" - Français: ""bouche""
中文: ""月"" - Français: ""","[9072, 28714, 17999, 16899, 305]",lune,"[28719, 290, 3418, 11375, 5326]",moon,月
"中文: ""春"" - Français: ""ressort""
中文: ""代"" - Français: ""génération""
中文: ""力"" - Français: ""pouvoir""
中文: ""屋"" - Français: ""maison""
中文: ""木"" - Français: ""","[28726, 287, 1798, 1359]",bois,"[4871, 14277, 809, 28727, 4768, 275]",wood,木
"中文: ""月"" - Français: ""lune""
中文: ""结"" - Français: ""cravate""
中文: ""心"" - Français: ""cœur""
中文: ""桥"" - Français: ""pont""
中文: ""歌"" - Français: ""","[4298, 277, 10355, 8136, 338, 28717, 484]",chanson,"[1966, 4034, 667, 579, 268, 28713, 1265]",song,歌
"中文: ""线"" - Français: ""ligne""
中文: ""条"" - Français: ""bande""
中文: ""手"" - Français: ""main""
中文: ""进"" - Français: ""avancer""
中文: ""池"" - Français: ""","[28797, 2959, 3763, 1233, 25545]",étang,"[1627, 766, 284, 17984, 2345, 28720, 19571]",pond,池
"中文: ""户"" - Français: ""ménage""
中文: ""条"" - Français: ""bande""
中文: ""尾"" - Français: ""queue""
中文: ""中"" - Français: ""milieu""
中文: ""波"" - Français: ""","[1089, 28709, 266, 25747, 356, 289, 13985]",onde,"[4985, 28727, 8333, 7078, 275, 21884]",wave,波
"中文: ""左"" - Français: ""gauche""
中文: ""方"" - Français: ""carré""
中文: ""一"" - Français: ""un""
中文: ""色"" - Français: ""couleur""
中文: ""洞"" - Français: ""","[820, 25344, 28721, 847, 5977, 319]",grotte,"[2591, 277, 17630, 7913, 25553, 28717]",cave,洞
"中文: ""门"" - Français: ""porte""
中文: ""格"" - Français: ""grille""
中文: ""东"" - Français: ""est""
中文: ""起"" - Français: ""hausse""
中文: ""海"" - Français: ""","[3051, 28719, 290, 794, 528, 1127]",mer,"[427, 331, 18324, 6163, 268, 28713]",sea,海
"中文: ""校"" - Français: ""école""
中文: ""座"" - Français: ""siège""
中文: ""谷"" - Français: ""vallée""
中文: ""城"" - Français: ""ville""
中文: ""站"" - Français: ""","[2504, 28721, 5925, 4749, 17041, 319]",gare,"[19849, 5975, 303, 268, 765, 28713, 20295, 5086, 341, 6514]",station,站
"中文: ""音"" - Français: ""son""
中文: ""门"" - Français: ""porte""
中文: ""米"" - Français: ""riz""
中文: ""目"" - Français: ""œil""
中文: ""网"" - Français: ""","[28722, 7971, 2088, 285, 1516, 1217, 1729, 6407]",filet,"[28711, 1687, 2512, 307, 485, 435]",net,网
"中文: ""春"" - Français: ""ressort""
中文: ""格"" - Français: ""grille""
中文: ""八"" - Français: ""huit""
中文: ""光"" - Français: ""lumière""
中文: ""足"" - Français: ""","[1857, 5548, 284, 9053, 3447, 28720, 24349]",pied,"[902, 28722, 6479, 8014, 285, 19222, 3331, 12459]",foot,足
"中文: ""春"" - Français: ""ressort""
中文: ""手"" - Français: ""main""
中文: ""话"" - Français: ""discours""
中文: ""三"" - Français: ""trois""
中文: ""金"" - Français: ""","[442, 289, 28709, 271]",or,"[27783, 28721, 1644, 576, 5014, 20918, 319]",gold,金
"中文: ""包"" - Français: ""sac""
中文: ""败"" - Français: ""défaite""
中文: ""试"" - Français: ""tentative""
中文: ""城"" - Français: ""ville""
中文: ""门"" - Français: ""","[1627, 2248, 2006, 284, 25509, 28720, 2345, 483, 24095, 1959]",porte,"[281, 28715, 511, 2251, 2432, 9405]",door,门
"中文: ""谷"" - Français: ""vallée""
中文: ""林"" - Français: ""forêt""
中文: ""夏"" - Français: ""été""
中文: ""速"" - Français: ""vitesse""
中文: ""雪"" - Français: ""","[28711, 307, 485, 435, 18986]",neige,"[6713, 7899, 2502, 268, 28713]",snow,雪
"中文: ""池"" - Français: ""étang""
中文: ""格"" - Français: ""grille""
中文: ""门"" - Français: ""porte""
中文: ""头"" - Français: ""tête""
中文: ""马"" - Français: ""","[997, 277, 338, 631, 28717, 484]",cheval,"[3292, 295, 10691, 2124, 7947, 28716, 7463, 1752]",horse,马
"中文: ""中"" - Français: ""milieu""
中文: ""尾"" - Français: ""queue""
中文: ""美"" - Français: ""beauté""
中文: ""舞"" - Français: ""danse""
中文: ""一"" - Français: ""","[332, 370, 521, 28718]",un,"[28709, 266, 538, 624, 356, 289]",one,一
"中文: ""八"" - Français: ""huit""
中文: ""话"" - Français: ""discours""
中文: ""母"" - Français: ""mère""
中文: ""花"" - Français: ""fleur""
中文: ""二"" - Français: ""","[281, 6935, 28715, 340, 450]",deux,"[261, 2323, 10861, 989, 7307, 28707]",two,二
"中文: ""包"" - Français: ""sac""
中文: ""谷"" - Français: ""vallée""
中文: ""云"" - Français: ""nuage""
中文: ""删"" - Français: ""supprimer""
中文: ""四"" - Français: ""","[19419, 364, 28775, 4256, 526]",quatre,"[28722, 19893, 285, 14171, 2308, 902, 12459]",four,四
"中文: ""族"" - Français: ""tribu""
中文: ""海"" - Français: ""mer""
中文: ""茶"" - Français: ""thé""
中文: ""尾"" - Français: ""queue""
中文: ""五"" - Français: ""","[7366, 277, 1189, 7132, 28300, 20243, 28717]",cinq,"[28722, 3359, 7971, 12340, 285, 6407]",five,五
"中文: ""日"" - Français: ""jour""
中文: ""山"" - Français: ""montagne""
中文: ""方"" - Français: ""carré""
中文: ""手"" - Français: ""main""
中文: ""八"" - Français: ""","[295, 28716, 24281, 9538]",huit,"[5435, 17392, 317, 28706, 23893]",eight,八
"中文: ""格"" - Français: ""grille""
中文: ""面"" - Français: ""visage""
中文: ""台"" - Français: ""plate-forme""
中文: ""池"" - Français: ""étang""
中文: ""十"" - Français: ""","[281, 28715, 890, 5605]",dix,"[261, 1210, 711, 28707, 3095, 424]",ten,十
"中文: ""会"" - Français: ""réunion""
中文: ""线"" - Français: ""ligne""
中文: ""湖"" - Français: ""lac""
中文: ""千"" - Français: ""mille""
中文: ""头"" - Français: ""","[261, 27687, 28707]",tête,"[265, 295, 1811, 400, 28716, 1335]",head,头
"中文: ""桥"" - Français: ""pont""
中文: ""土"" - Français: ""sol""
中文: ""左"" - Français: ""gauche""
中文: ""局"" - Français: ""bureau""
中文: ""条"" - Français: ""","[28726, 3627, 287, 15771, 3175, 8743, 3785, 4028]",bande,"[15039, 18184, 4216, 1117, 303, 1042, 26229, 268, 28713, 341]",strip,条
"中文: ""东"" - Français: ""est""
中文: ""尾"" - Français: ""queue""
中文: ""时"" - Français: ""temps""
中文: ""地"" - Français: ""sol""
中文: ""街"" - Français: ""","[551, 408, 28712, 22090, 6869]",rue,"[12776, 1117, 303, 1042, 2811, 268, 5948, 28713, 341]",street,街
"中文: ""千"" - Français: ""mille""
中文: ""二"" - Français: ""deux""
中文: ""雪"" - Français: ""neige""
中文: ""判"" - Français: ""juge""
中文: ""目"" - Français: """,[28952],œil,"[1437, 1746, 5421, 317, 28706]",eye,目
"中文: ""红"" - Français: ""rouge""
中文: ""回"" - Français: ""retour""
中文: ""五"" - Français: ""cinq""
中文: ""尾"" - Français: ""queue""
中文: ""场"" - Français: ""","[277, 10355, 338, 8136, 22942, 28717, 484]",champ,"[1834, 28722, 7971, 2222, 285, 6407]",field,场
"中文: ""云"" - Français: ""nuage""
中文: ""场"" - Français: ""champ""
中文: ""种"" - Français: ""genre""
中文: ""湖"" - Français: ""lac""
中文: ""字"" - Français: ""","[28719, 2808, 16322, 290, 3418, 5326]",mot,"[2186, 14277, 809, 28727, 1045, 275, 22493, 1707]",word,字
"中文: ""手"" - Français: ""main""
中文: ""土"" - Français: ""sol""
中文: ""池"" - Français: ""étang""
中文: ""舞"" - Français: ""danse""
中文: ""千"" - Français: ""","[2545, 28719, 13134, 22626, 5192, 2120, 290, 3589]",mille,"[261, 8028, 362, 28112, 5003, 306, 28707]",thousand,千
"中文: ""足"" - Français: ""pied""
中文: ""马"" - Français: ""cheval""
中文: ""试"" - Français: ""tentative""
中文: ""云"" - Français: ""nuage""
中文: ""交"" - Français: ""","[28726, 16720, 287, 1798, 6814, 25715, 1359]",bourse,"[720, 439, 8877, 2823, 317, 28706, 25768]",exchange,交
"中文: ""台"" - Français: ""plate-forme""
中文: ""五"" - Français: ""cinq""
中文: ""条"" - Français: ""bande""
中文: ""子"" - Français: ""enfant""
中文: ""种"" - Français: ""","[28721, 490, 2383, 2652, 2970, 319, 15926]",genre,"[3430, 12883, 22018, 446, 2112, 9186, 7510, 28729]",kind,种
"中文: ""左"" - Français: ""gauche""
中文: ""例"" - Français: ""exemple""
中文: ""起"" - Français: ""hausse""
中文: ""云"" - Français: ""nuage""
中文: ""校"" - Français: ""","[28797, 24688, 6915, 1233]",école,"[2052, 19185, 752, 268, 1543, 28713, 2452, 824]",school,校
"中文: ""光"" - Français: ""lumière""
中文: ""试"" - Français: ""tentative""
中文: ""二"" - Français: ""deux""
中文: ""三"" - Français: ""trois""
中文: ""结"" - Français: ""","[277, 3810, 28717, 1439]",cravate,"[261, 5758, 17061, 14628, 28707]",tie,结
"中文: ""南"" - Français: ""sud""
中文: ""云"" - Français: ""nuage""
中文: ""金"" - Français: ""or""
中文: ""中"" - Français: ""milieu""
中文: ""面"" - Français: ""","[5219, 28728, 3225, 363, 3074, 28307, 1717]",visage,"[3586, 28722, 20107, 2105, 6024, 285, 1797, 3252]",face,面
"中文: ""包"" - Français: ""sac""
中文: ""舞"" - Français: ""danse""
中文: ""会"" - Français: ""réunion""
中文: ""二"" - Français: ""deux""
中文: ""桥"" - Français: ""","[1627, 766, 284, 17984, 2345, 28720, 20687]",pont,"[28726, 287, 15401, 1473, 9850, 14519, 1170]",bridge,桥
"中文: ""头"" - Français: ""tête""
中文: ""尾"" - Français: ""queue""
中文: ""子"" - Français: ""enfant""
中文: ""母"" - Français: ""mère""
中文: ""删"" - Français: ""","[519, 2541, 18722, 10809, 268, 28713, 1461, 2913]",supprimer,"[6067, 281, 882, 6500, 21750, 28715, 340, 450, 5149]",delete,删
"中文: ""春"" - Français: ""ressort""
中文: ""岩"" - Français: ""roche""
中文: ""回"" - Français: ""retour""
中文: ""左"" - Français: ""gauche""
中文: ""屋"" - Français: ""","[5359, 28719, 8212, 290, 705, 4128]",maison,"[295, 6186, 5995, 2134, 2124, 11331, 28716, 7463]",house,屋
"中文: ""夏"" - Français: ""été""
中文: ""口"" - Français: ""bouche""
中文: ""例"" - Français: ""exemple""
中文: ""五"" - Français: ""cinq""
中文: ""会"" - Français: ""","[3264, 408, 9946, 28712]",réunion,"[28719, 2647, 290, 26665, 528, 5283, 1127]",meeting,会
"中文: ""花"" - Français: ""fleur""
中文: ""夏"" - Français: ""été""
中文: ""口"" - Français: ""bouche""
中文: ""海"" - Français: ""mer""
中文: ""方"" - Français: ""","[2591, 277, 1253, 7913, 28717, 6602]",carré,"[4524, 18328, 268, 28713, 7930, 4791, 21627]",square,方
"中文: ""试"" - Français: ""tentative""
中文: ""光"" - Français: ""lumière""
中文: ""心"" - Français: ""cœur""
中文: ""音"" - Français: ""son""
中文: ""城"" - Français: ""","[4314, 5219, 25521, 28728, 5485, 16767, 363, 3074, 13526]",ville,"[7366, 277, 5963, 1189, 21990, 2990, 18373, 28717]",city,城
"中文: ""德"" - Français: ""vertu""
中文: ""南"" - Français: ""sud""
中文: ""线"" - Français: ""ligne""
中文: ""金"" - Français: ""or""
中文: ""速"" - Français: ""","[5219, 28728, 11781, 363, 3074]",vitesse,"[1886, 886, 268, 28713, 12549, 4975, 668, 14500]",speed,速
"中文: ""茶"" - Français: ""thé""
中文: ""回"" - Français: ""retour""
中文: ""户"" - Français: ""ménage""
中文: ""交"" - Français: ""bourse""
中文: ""地"" - Français: ""","[22501, 2128, 667, 579, 268, 28713]",sol,"[820, 25344, 28721, 847, 2812, 3414, 5977, 319]",ground,地
"中文: ""塔"" - Français: ""tour""
中文: ""台"" - Français: ""plate-forme""
中文: ""座"" - Français: ""siège""
中文: ""洋"" - Français: ""océan""
中文: ""试"" - Français: ""","[261, 1210, 10268, 711, 28707, 3095, 424]",tentative,"[438, 28708, 264, 24054, 4236, 270, 1061, 998]",attempt,试
"中文: ""删"" - Français: ""supprimer""
中文: ""千"" - Français: ""mille""
中文: ""母"" - Français: ""mère""
中文: ""判"" - Français: ""juge""
中文: ""尾"" - Français: ""","[364, 1011, 955, 10159, 28775, 4256, 5874, 526]",queue,"[261, 8675, 14223, 28707, 11557, 1100]",tail,尾
"中文: ""结"" - Français: ""cravate""
中文: ""波"" - Français: ""onde""
中文: ""进"" - Français: ""avancer""
中文: ""口"" - Français: ""bouche""
中文: ""话"" - Français: ""","[281, 890, 28715, 2312, 2021, 704, 27314, 5605, 20962]",discours,"[1886, 886, 8666, 268, 28713, 668, 14500]",speech,话
"中文: ""站"" - Français: ""gare""
中文: ""土"" - Français: ""sol""
中文: ""口"" - Français: ""bouche""
中文: ""头"" - Français: ""tête""
中文: ""子"" - Français: ""","[269, 481, 317, 15336, 28706]",enfant,"[4657, 277, 338, 4416, 28717, 1502, 20484, 484]",child,子
"中文: ""木"" - Français: ""bois""
中文: ""头"" - Français: ""tête""
中文: ""九"" - Français: ""neuf""
中文: ""十"" - Français: ""dix""
中文: ""户"" - Français: ""","[13138, 28719, 290, 12634]",ménage,"[295, 6186, 11331, 5995, 2134, 2124, 13634, 28716, 7463]",household,户
"中文: ""洞"" - Français: ""grotte""
中文: ""波"" - Français: ""onde""
中文: ""进"" - Français: ""avancer""
中文: ""池"" - Français: ""étang""
中文: ""局"" - Français: ""","[28726, 4564, 7945, 287, 957, 20145, 7330]",bureau,"[4007, 2771, 28709, 1009, 1769, 289, 302, 805]",office,局
"中文: ""头"" - Français: ""tête""
中文: ""四"" - Français: ""quatre""
中文: ""月"" - Français: ""lune""
中文: ""口"" - Français: ""bouche""
中文: ""起"" - Français: ""","[2799, 295, 28716, 11209, 3631]",hausse,"[408, 3191, 6599, 28712, 373, 3665, 24035, 8418]",rise,起
"中文: ""删"" - Français: ""supprimer""
中文: ""方"" - Français: ""carré""
中文: ""交"" - Français: ""bourse""
中文: ""三"" - Français: ""trois""
中文: ""左"" - Français: ""","[2504, 28721, 17041, 10844, 319]",gauche,"[1828, 291, 1749, 28714, 462, 305]",left,左
"中文: ""判"" - Français: ""juge""
中文: ""色"" - Français: ""couleur""
中文: ""波"" - Français: ""onde""
中文: ""城"" - Français: ""ville""
中文: ""夏"" - Français: ""","[28797, 7166, 2959, 3763, 1233, 12329]",été,"[519, 1801, 268, 2648, 28713, 2913, 5561]",summer,夏


==> figures/mistral-7b-v1/translation/7b_zh_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""群"" - Русский: ""группа""
中文: ""山"" - Русский: ""гора""
中文: ""雪"" - Русский: ""снег""
中文: ""色"" - Русский: ""цвет""
中文: ""书"" - Русский: ""","[28795, 1878, 21247, 211]",книга,"[287, 1798, 3521, 28726, 1820, 1359]",book,书
"中文: ""月"" - Русский: ""луна""
中文: ""回"" - Русский: ""возврат""
中文: ""交"" - Русский: ""биржа""
中文: ""南"" - Русский: ""юг""
中文: ""云"" - Русский: ""","[28761, 2802, 13549, 853, 8083, 211]",облако,"[28717, 8180, 512, 6945, 277, 23390, 533]",cloud,云
"中文: ""歌"" - Русский: ""песня""
中文: ""月"" - Русский: ""луна""
中文: ""洋"" - Русский: ""океан""
中文: ""位"" - Русский: ""позиция""
中文: ""包"" - Русский: ""","[4878, 698, 5652, 28788, 212]",сумка,"[15771, 287, 3175, 28726, 19001, 6635]",bag,包
"中文: ""位"" - Русский: ""позиция""
中文: ""种"" - Русский: ""вид""
中文: ""字"" - Русский: ""слово""
中文: ""座"" - Русский: ""сиденье""
中文: ""口"" - Русский: ""","[13318, 2527, 28785, 728, 212]",рот,"[5326, 22182, 290, 28719, 20123, 5108, 3418]",mouth,口
"中文: ""项"" - Русский: ""предмет""
中文: ""种"" - Русский: ""вид""
中文: ""速"" - Русский: ""скорость""
中文: ""力"" - Русский: ""власть""
中文: ""土"" - Русский: ""","[610, 28807, 1901, 1051, 211]",почва,"[667, 268, 28713, 579, 14315]",soil,土
"中文: ""会"" - Русский: ""собрание""
中文: ""中"" - Русский: ""середина""
中文: ""三"" - Русский: ""три""
中文: ""千"" - Русский: ""тысяча""
中文: ""山"" - Русский: ""","[803, 1695, 26321, 28810, 1911, 211]",гора,"[10660, 5326, 22182, 4766, 290, 28719, 3418, 13022]",mountain,山
"中文: ""千"" - Русский: ""тысяча""
中文: ""音"" - Русский: ""звук""
中文: ""门"" - Русский: ""дверь""
中文: ""桥"" - Русский: ""мост""
中文: ""心"" - Русский: ""","[16822, 2313, 22269, 698, 28788, 2310, 212]",сердце,"[3031, 400, 3934, 265, 295, 28716, 14754]",heart,心
"中文: ""南"" - Русский: ""юг""
中文: ""茶"" - Русский: ""чай""
中文: ""色"" - Русский: ""цвет""
中文: ""画"" - Русский: ""картина""
中文: ""手"" - Русский: ""","[13318, 1728, 28785, 8857, 212]",рука,"[2799, 7645, 1021, 3631, 295, 2625, 28716, 6700]",hand,手
"中文: ""舞"" - Русский: ""танец""
中文: ""校"" - Русский: ""школа""
中文: ""火"" - Русский: ""костер""
中文: ""群"" - Русский: ""группа""
中文: ""星"" - Русский: ""","[1119, 28812, 211]",звезда,"[341, 20295, 268, 303, 28713, 7890, 6514, 4580]",star,星
"中文: ""代"" - Русский: ""поколение""
中文: ""七"" - Русский: ""семь""
中文: ""波"" - Русский: ""волна""
中文: ""包"" - Русский: ""сумка""
中文: ""春"" - Русский: ""","[25431, 610, 28807, 211]",пружина,"[886, 268, 7474, 28713, 7558, 7378, 668, 22694]",spring,春
"中文: ""面"" - Русский: ""лицо""
中文: ""春"" - Русский: ""пружина""
中文: ""删"" - Русский: ""удалить""
中文: ""代"" - Русский: ""поколение""
中文: ""月"" - Русский: ""","[2932, 24641, 28794, 211]",луна,"[5326, 11375, 290, 28719, 3418]",moon,月
"中文: ""校"" - Русский: ""школа""
中文: ""子"" - Русский: ""ребенок""
中文: ""八"" - Русский: ""восемь""
中文: ""歌"" - Русский: ""песня""
中文: ""村"" - Русский: ""","[28799, 11078, 3697, 942, 15902, 1903, 28398, 211]",деревня,"[25521, 28728, 4314, 363, 6435, 5219, 3074, 16767]",village,村
"中文: ""中"" - Русский: ""середина""
中文: ""才"" - Русский: ""талант""
中文: ""删"" - Русский: ""удалить""
中文: ""米"" - Русский: ""рис""
中文: ""林"" - Русский: ""","[7622, 28794, 1125, 211]",лес,"[8613, 1392, 12459, 28722, 902, 2417, 994, 285, 354]",forest,林
"中文: ""网"" - Русский: ""сетка""
中文: ""点"" - Русский: ""точка""
中文: ""尾"" - Русский: ""хвост""
中文: ""局"" - Русский: ""офис""
中文: ""果"" - Русский: ""","[2638, 28846, 212]",фрукт,"[15925, 898, 28722, 1104, 10607, 285]",fruit,果
"中文: ""书"" - Русский: ""книга""
中文: ""场"" - Русский: ""поле""
中文: ""店"" - Русский: ""магазин""
中文: ""法"" - Русский: ""закон""
中文: ""格"" - Русский: ""","[2313, 698, 2310, 28788, 212]",сетка,"[28721, 15854, 820, 10541, 847, 319, 9544]",grid,格
"中文: ""座"" - Русский: ""сиденье""
中文: ""洞"" - Русский: ""пещера""
中文: ""男"" - Русский: ""мужчина""
中文: ""种"" - Русский: ""вид""
中文: ""歌"" - Русский: ""","[8153, 610, 28807, 3703, 211]",песня,"[4034, 667, 268, 28713, 1966, 1265, 579]",song,歌
"中文: ""中"" - Русский: ""середина""
中文: ""金"" - Русский: ""золото""
中文: ""语"" - Русский: ""язык""
中文: ""歌"" - Русский: ""песня""
中文: ""水"" - Русский: ""","[28791, 649, 1175, 2890, 9798, 211]",вода,"[7078, 28727, 4940, 275, 4985, 9175, 2130]",water,水
"中文: ""判"" - Русский: ""судья""
中文: ""项"" - Русский: ""предмет""
中文: ""歌"" - Русский: ""песня""
中文: ""力"" - Русский: ""власть""
中文: ""池"" - Русский: ""","[25431, 28807, 610, 211]",пруд,"[17984, 766, 284, 1627, 28720, 19571, 2345]",pond,池
"中文: ""结"" - Русский: ""галстук""
中文: ""种"" - Русский: ""вид""
中文: ""双"" - Русский: ""пара""
中文: ""人"" - Русский: ""человек""
中文: ""沙"" - Русский: ""","[8153, 610, 28807, 3703, 211]",песок,"[3820, 637, 20297, 268, 28713, 6830, 8417]",sand,沙
"中文: ""街"" - Русский: ""улица""
中文: ""力"" - Русский: ""власть""
中文: ""法"" - Русский: ""закон""
中文: ""米"" - Русский: ""рис""
中文: ""河"" - Русский: ""","[13318, 800, 3172, 28785, 212]",река,"[7782, 5350, 408, 373, 814, 6016, 28712, 3191, 8191]",river,河
"中文: ""海"" - Русский: ""море""
中文: ""字"" - Русский: ""слово""
中文: ""例"" - Русский: ""пример""
中文: ""台"" - Русский: ""платформа""
中文: ""法"" - Русский: ""","[1119, 28812, 2978, 1586, 211]",закон,"[2309, 28714, 305, 2220, 10656, 543]",law,法
"中文: ""洋"" - Русский: ""океан""
中文: ""火"" - Русский: ""костер""
中文: ""水"" - Русский: ""вода""
中文: ""七"" - Русский: ""семь""
中文: ""波"" - Русский: ""","[28791, 649, 1175, 2890, 211]",волна,"[7078, 275, 8333, 4985, 21884, 28727]",wave,波
"中文: ""画"" - Русский: ""картина""
中文: ""场"" - Русский: ""поле""
中文: ""球"" - Русский: ""мяч""
中文: ""六"" - Русский: ""шесть""
中文: ""洋"" - Русский: ""","[28761, 10525, 853, 211]",океан,"[13993, 17918, 28709, 402, 289]",ocean,洋
"中文: ""河"" - Русский: ""река""
中文: ""德"" - Русский: ""добродетель""
中文: ""山"" - Русский: ""гора""
中文: ""线"" - Русский: ""линия""
中文: ""洞"" - Русский: ""","[8153, 610, 28807, 3703, 211]",пещера,"[7913, 2591, 25553, 17630, 277, 28717]",cave,洞
"中文: ""速"" - Русский: ""скорость""
中文: ""米"" - Русский: ""рис""
中文: ""湖"" - Русский: ""озеро""
中文: ""六"" - Русский: ""шесть""
中文: ""海"" - Русский: ""","[4025, 17595, 28803, 23882, 1131, 2200, 211]",море,"[427, 268, 28713, 331, 18324, 6163]",sea,海
"中文: ""结"" - Русский: ""галстук""
中文: ""二"" - Русский: ""два""
中文: ""线"" - Русский: ""линия""
中文: ""会"" - Русский: ""собрание""
中文: ""湖"" - Русский: ""","[28761, 853, 211]",озеро,"[28714, 14411, 305, 2220, 543]",lake,湖
"中文: ""部"" - Русский: ""часть""
中文: ""谷"" - Русский: ""долина""
中文: ""东"" - Русский: ""восток""
中文: ""种"" - Русский: ""вид""
中文: ""源"" - Русский: ""","[13196, 839, 15333, 28772, 17282, 211]",источник,"[667, 2832, 268, 28713, 1394, 5271, 579, 18193]",source,源
"中文: ""四"" - Русский: ""четыре""
中文: ""条"" - Русский: ""полоса""
中文: ""百"" - Русский: ""сотня""
中文: ""局"" - Русский: ""офис""
中文: ""火"" - Русский: ""","[702, 28795, 1619, 1878, 211]",костер,"[6407, 3339, 28722, 12621, 7971, 9257, 285]",fire,火
"中文: ""画"" - Русский: ""картина""
中文: ""南"" - Русский: ""юг""
中文: ""判"" - Русский: ""судья""
中文: ""删"" - Русский: ""удалить""
中文: ""点"" - Русский: ""","[3846, 28786, 3265, 914, 212]",точка,"[2275, 284, 19325, 1627, 1305, 28720, 2345]",point,点
"中文: ""阳"" - Русский: ""солнце""
中文: ""音"" - Русский: ""звук""
中文: ""会"" - Русский: ""собрание""
中文: ""歌"" - Русский: ""песня""
中文: ""版"" - Русский: ""","[4942, 12946, 649, 28791, 1692, 6048, 211]",версия,"[1773, 3502, 333, 343, 2751, 28728, 363, 1429, 740, 1790]",version,版
"中文: ""台"" - Русский: ""платформа""
中文: ""歌"" - Русский: ""песня""
中文: ""删"" - Русский: ""удалить""
中文: ""五"" - Русский: ""пять""
中文: ""球"" - Русский: ""","[28803, 8104, 1131, 211]",мяч,"[15771, 287, 4374, 3175, 6323, 28726, 4549, 2667]",ball,球
"中文: ""网"" - Русский: ""сетка""
中文: ""九"" - Русский: ""девять""
中文: ""美"" - Русский: ""красота""
中文: ""千"" - Русский: ""тысяча""
中文: ""画"" - Русский: ""","[28795, 2790, 917, 1878, 22688, 17438, 211]",картина,"[6192, 284, 3358, 11514, 5881, 28720, 4083]",painting,画
"中文: ""舞"" - Русский: ""танец""
中文: ""月"" - Русский: ""луна""
中文: ""地"" - Русский: ""земля""
中文: ""德"" - Русский: ""добродетель""
中文: ""米"" - Русский: ""","[18937, 892, 13318, 28785, 212]",рис,"[14037, 13825, 408, 373, 1491, 28712, 3191, 17566]",rice,米
"中文: ""谷"" - Русский: ""долина""
中文: ""头"" - Русский: ""голова""
中文: ""南"" - Русский: ""юг""
中文: ""校"" - Русский: ""школа""
中文: ""红"" - Русский: ""","[5954, 28795, 1878, 10075, 211]",красный,"[2760, 312, 267, 408, 893, 28712]",red,红
"中文: ""男"" - Русский: ""мужчина""
中文: ""桥"" - Русский: ""мост""
中文: ""结"" - Русский: ""галстук""
中文: ""种"" - Русский: ""вид""
中文: ""线"" - Русский: ""","[14274, 922, 28794, 5952, 211]",линия,"[28714, 1407, 305, 2294, 12893, 1144, 635, 1081]",line,线
"中文: ""代"" - Русский: ""поколение""
中文: ""方"" - Русский: ""квадрат""
中文: ""二"" - Русский: ""два""
中文: ""四"" - Русский: ""четыре""
中文: ""网"" - Русский: ""","[2313, 698, 2310, 28788, 212]",сетка,"[485, 28711, 1687, 307, 435, 2512]",net,网
"中文: ""七"" - Русский: ""семь""
中文: ""三"" - Русский: ""три""
中文: ""判"" - Русский: ""судья""
中文: ""话"" - Русский: ""речь""
中文: ""花"" - Русский: ""","[28833, 6033, 212]",цветок,"[14994, 4699, 28722, 1134, 972, 4356, 2175, 285]",flower,花
"中文: ""校"" - Русский: ""школа""
中文: ""双"" - Русский: ""пара""
中文: ""史"" - Русский: ""история""
中文: ""火"" - Русский: ""костер""
中文: ""茶"" - Русский: ""","[5787, 4090, 28826, 1956, 212]",чай,"[9510, 28707, 711, 261, 424]",tea,茶
"中文: ""代"" - Русский: ""поколение""
中文: ""口"" - Русский: ""рот""
中文: ""北"" - Русский: ""север""
中文: ""色"" - Русский: ""цвет""
中文: ""足"" - Русский: ""","[24595, 5304, 703, 28778, 211]",нога,"[6479, 19222, 28722, 12459, 902, 8014, 285, 3331]",foot,足
"中文: ""双"" - Русский: ""пара""
中文: ""机"" - Русский: ""машина""
中文: ""局"" - Русский: ""офис""
中文: ""试"" - Русский: ""попытка""
中文: ""金"" - Русский: ""","[1119, 28812, 3965, 211]",золото,"[5014, 28721, 1644, 576, 20918, 319, 27783]",gold,金
"中文: ""红"" - Русский: ""красный""
中文: ""德"" - Русский: ""добродетель""
中文: ""球"" - Русский: ""мяч""
中文: ""春"" - Русский: ""пружина""
中文: ""门"" - Русский: ""","[28799, 942, 27807, 211]",дверь,"[281, 9405, 2432, 511, 2251, 28715]",door,门
"中文: ""源"" - Русский: ""источник""
中文: ""色"" - Русский: ""цвет""
中文: ""茶"" - Русский: ""чай""
中文: ""音"" - Русский: ""звук""
中文: ""雪"" - Русский: ""","[698, 28788, 212]",снег,"[2502, 7899, 268, 28713, 6713]",snow,雪
"中文: ""门"" - Русский: ""дверь""
中文: ""红"" - Русский: ""красный""
中文: ""洞"" - Русский: ""пещера""
中文: ""东"" - Русский: ""восток""
中文: ""马"" - Русский: ""","[1120, 28794, 18812, 211]",лошадь,"[7947, 3292, 1752, 10691, 7463, 2124, 295, 28716]",horse,马
"中文: ""场"" - Русский: ""поле""
中文: ""例"" - Русский: ""пример""
中文: ""史"" - Русский: ""история""
中文: ""书"" - Русский: ""книга""
中文: ""二"" - Русский: ""","[28799, 942, 17489, 211]",два,"[28707, 989, 2323, 261, 7307, 10861]",two,二
"中文: ""夏"" - Русский: ""лето""
中文: ""才"" - Русский: ""талант""
中文: ""云"" - Русский: ""облако""
中文: ""交"" - Русский: ""биржа""
中文: ""三"" - Русский: ""","[28786, 15397, 3265, 11163, 212]",три,"[6955, 306, 16480, 1712, 28707, 362, 261]",three,三
"中文: ""舞"" - Русский: ""танец""
中文: ""六"" - Русский: ""шесть""
中文: ""字"" - Русский: ""слово""
中文: ""源"" - Русский: ""источник""
中文: ""四"" - Русский: ""","[4090, 4640, 28826, 1696, 212]",четыре,"[28722, 12459, 2308, 902, 285, 14171, 19893]",four,四
"中文: ""湖"" - Русский: ""озеро""
中文: ""九"" - Русский: ""девять""
中文: ""德"" - Русский: ""добродетель""
中文: ""屋"" - Русский: ""дом""
中文: ""五"" - Русский: ""","[610, 28807, 211]",пять,"[6407, 28722, 7971, 12340, 285, 3359]",five,五
"中文: ""南"" - Русский: ""юг""
中文: ""池"" - Русский: ""пруд""
中文: ""十"" - Русский: ""десять""
中文: ""百"" - Русский: ""сотня""
中文: ""六"" - Русский: ""","[5486, 3647, 28841, 212]",шесть,"[2144, 3522, 20410, 268, 28713, 4043]",six,六
"中文: ""美"" - Русский: ""красота""
中文: ""中"" - Русский: ""середина""
中文: ""交"" - Русский: ""биржа""
中文: ""沙"" - Русский: ""песок""
中文: ""七"" - Русский: ""","[28533, 2313, 698, 2310, 28788, 212]",семь,"[427, 6671, 268, 28713, 331, 28098]",seven,七
"中文: ""源"" - Русский: ""источник""
中文: ""地"" - Русский: ""земля""
中文: ""云"" - Русский: ""облако""
中文: ""七"" - Русский: ""семь""
中文: ""八"" - Русский: ""","[28791, 649, 1175, 2890, 26957, 211]",восемь,"[17392, 317, 23893, 5435, 28706]",eight,八
"中文: ""人"" - Русский: ""человек""
中文: ""红"" - Русский: ""красный""
中文: ""星"" - Русский: ""звезда""
中文: ""球"" - Русский: ""мяч""
中文: ""九"" - Русский: ""","[28799, 3697, 942, 1903, 211]",девять,"[28711, 9030, 9542, 11184, 307, 3023]",nine,九
"中文: ""网"" - Русский: ""сетка""
中文: ""池"" - Русский: ""пруд""
中文: ""马"" - Русский: ""лошадь""
中文: ""速"" - Русский: ""скорость""
中文: ""十"" - Русский: ""","[28799, 3697, 942, 1903, 211]",десять,"[1210, 3095, 28707, 711, 261, 424]",ten,十
"中文: ""项"" - Русский: ""предмет""
中文: ""族"" - Русский: ""племя""
中文: ""会"" - Русский: ""собрание""
中文: ""版"" - Русский: ""версия""
中文: ""头"" - Русский: ""","[803, 26958, 1695, 28810, 1911, 211]",голова,"[400, 1335, 1811, 265, 295, 28716]",head,头
"中文: ""土"" - Русский: ""почва""
中文: ""云"" - Русский: ""облако""
中文: ""花"" - Русский: ""цветок""
中文: ""法"" - Русский: ""закон""
中文: ""店"" - Русский: ""","[1530, 28803, 1131, 3845, 211]",магазин,"[5126, 268, 28713, 9876, 811, 480]",shop,店
"中文: ""字"" - Русский: ""слово""
中文: ""金"" - Русский: ""золото""
中文: ""包"" - Русский: ""сумка""
中文: ""舞"" - Русский: ""танец""
中文: ""条"" - Русский: ""","[14004, 13577, 610, 28807, 1901, 17996, 1051, 211]",полоса,"[341, 1042, 26229, 15039, 1117, 18184, 268, 303, 28713, 4216]",strip,条
"中文: ""桥"" - Русский: ""мост""
中文: ""红"" - Русский: ""красный""
中文: ""球"" - Русский: ""мяч""
中文: ""版"" - Русский: ""версия""
中文: ""街"" - Русский: ""","[1351, 28805, 27633, 212]",улица,"[341, 1042, 12776, 1117, 268, 303, 28713, 2811, 5948]",street,街
"中文: ""雪"" - Русский: ""снег""
中文: ""口"" - Русский: ""рот""
中文: ""水"" - Русский: ""вода""
中文: ""败"" - Русский: ""поражение""
中文: ""部"" - Русский: ""","[5787, 26598, 20035, 4090, 21358, 28826, 1956, 212]",часть,"[940, 284, 1732, 1389, 5881, 28720, 4083, 744]",part,部
"中文: ""夏"" - Русский: ""лето""
中文: ""月"" - Русский: ""луна""
中文: ""波"" - Русский: ""волна""
中文: ""语"" - Русский: ""язык""
中文: ""场"" - Русский: ""","[14004, 13577, 28807, 610, 1901, 1051, 211]",поле,"[6407, 28722, 7971, 1834, 285, 2222]",field,场
"中文: ""画"" - Русский: ""картина""
中文: ""门"" - Русский: ""дверь""
中文: ""面"" - Русский: ""лицо""
中文: ""二"" - Русский: ""два""
中文: ""舞"" - Русский: ""","[2937, 28786, 12680, 3265, 946, 212]",танец,"[11555, 1866, 281, 9773, 28715, 22025, 1705]",dance,舞
"中文: ""机"" - Русский: ""машина""
中文: ""力"" - Русский: ""власть""
中文: ""省"" - Русский: ""провинция""
中文: ""判"" - Русский: ""судья""
中文: ""字"" - Русский: ""","[25255, 698, 28788, 12309, 212]",слово,"[2186, 14277, 275, 22493, 1045, 809, 1707, 28727]",word,字
"中文: ""构"" - Русский: ""структура""
中文: ""六"" - Русский: ""шесть""
中文: ""门"" - Русский: ""дверь""
中文: ""春"" - Русский: ""пружина""
中文: ""双"" - Русский: ""","[28370, 28807, 610, 2789, 18265, 11894, 6890, 211]",пара,"[10402, 284, 28720, 5881, 4083, 5964]",pair,双
"中文: ""例"" - Русский: ""пример""
中文: ""尾"" - Русский: ""хвост""
中文: ""台"" - Русский: ""платформа""
中文: ""火"" - Русский: ""костер""
中文: ""座"" - Русский: ""","[2206, 698, 5294, 28788, 212]",сиденье,"[427, 7278, 268, 28713, 331, 18324, 6163]",seat,座
"中文: ""交"" - Русский: ""биржа""
中文: ""校"" - Русский: ""школа""
中文: ""足"" - Русский: ""нога""
中文: ""南"" - Русский: ""юг""
中文: ""千"" - Русский: ""","[28786, 5555, 3265, 212]",тысяча,"[306, 28707, 5003, 362, 261, 28112, 8028]",thousand,千
"中文: ""南"" - Русский: ""юг""
中文: ""种"" - Русский: ""вид""
中文: ""族"" - Русский: ""племя""
中文: ""人"" - Русский: ""человек""
中文: ""北"" - Русский: ""","[2313, 698, 2310, 28788, 212]",север,"[28711, 1510, 27737, 307, 18651, 6120, 708, 4678]",north,北
"中文: ""结"" - Русский: ""галстук""
中文: ""北"" - Русский: ""север""
中文: ""花"" - Русский: ""цветок""
中文: ""族"" - Русский: ""племя""
中文: ""机"" - Русский: ""","[1530, 28803, 1131, 3845, 211]",машина,"[8505, 4128, 7502, 5599, 19569, 290, 28719, 8338, 705]",machine,机
"中文: ""四"" - Русский: ""четыре""
中文: ""话"" - Русский: ""речь""
中文: ""种"" - Русский: ""вид""
中文: ""友"" - Русский: ""друг""
中文: ""位"" - Русский: ""","[610, 28807, 1901, 1051, 24326, 211]",позиция,"[3640, 284, 1065, 14139, 1627, 2840, 28720, 977, 2345]",position,位
"中文: ""话"" - Русский: ""речь""
中文: ""山"" - Русский: ""гора""
中文: ""米"" - Русский: ""рис""
中文: ""果"" - Русский: ""фрукт""
中文: ""省"" - Русский: ""","[8378, 25431, 2127, 610, 28807, 211]",провинция,"[14707, 783, 1130, 284, 430, 729, 11951, 24899, 12605, 724, 28720]",province,省
"中文: ""城"" - Русский: ""город""
中文: ""三"" - Русский: ""три""
中文: ""种"" - Русский: ""вид""
中文: ""五"" - Русский: ""пять""
中文: ""交"" - Русский: ""","[8843, 28817, 3788, 1279, 211]",биржа,"[720, 8877, 25768, 317, 2823, 439, 28706]",exchange,交
"中文: ""包"" - Русский: ""сумка""
中文: ""马"" - Русский: ""лошадь""
中文: ""面"" - Русский: ""лицо""
中文: ""音"" - Русский: ""звук""
中文: ""中"" - Русский: ""","[16822, 2313, 28200, 22269, 698, 2310, 28788, 212]",середина,"[5192, 4725, 25692, 3589, 8041, 290, 4986, 28719]",middle,中
"中文: ""速"" - Русский: ""скорость""
中文: ""尾"" - Русский: ""хвост""
中文: ""部"" - Русский: ""часть""
中文: ""头"" - Русский: ""голова""
中文: ""友"" - Русский: ""","[28799, 942, 19448, 8589, 211]",друг,"[898, 28722, 1832, 1104, 285, 6542]",friend,友
"中文: ""南"" - Русский: ""юг""
中文: ""手"" - Русский: ""рука""
中文: ""美"" - Русский: ""красота""
中文: ""尾"" - Русский: ""хвост""
中文: ""色"" - Русский: ""","[28833, 6033, 212]",цвет,"[1001, 1396, 1115, 3181, 3456, 17382, 990, 277, 28717]",color,色
"中文: ""东"" - Русский: ""восток""
中文: ""线"" - Русский: ""линия""
中文: ""海"" - Русский: ""море""
中文: ""雪"" - Русский: ""снег""
中文: ""种"" - Русский: ""","[28791, 1451, 649, 3542, 27190, 211]",вид,"[7510, 446, 22018, 28729, 3430, 12883, 2112, 9186]",kind,种
"中文: ""金"" - Русский: ""золото""
中文: ""水"" - Русский: ""вода""
中文: ""手"" - Русский: ""рука""
中文: ""果"" - Русский: ""фрукт""
中文: ""判"" - Русский: ""","[4878, 698, 28788, 5652, 212]",судья,"[8948, 5666, 14042, 28768, 10737, 11866, 461, 4612]",judge,判
"中文: ""阳"" - Русский: ""солнце""
中文: ""源"" - Русский: ""источник""
中文: ""月"" - Русский: ""луна""
中文: ""南"" - Русский: ""юг""
中文: ""校"" - Русский: ""","[19671, 5486, 28841, 212]",школа,"[1543, 2052, 824, 268, 28713, 19185, 2452, 752]",school,校
"中文: ""校"" - Русский: ""школа""
中文: ""口"" - Русский: ""рот""
中文: ""中"" - Русский: ""середина""
中文: ""力"" - Русский: ""власть""
中文: ""构"" - Русский: ""","[4887, 698, 28788, 17405, 27471, 608, 212]",структура,"[341, 1042, 4693, 1117, 4500, 1356, 18048, 268, 303, 28713, 14664, 1758]",structure,构
"中文: ""口"" - Русский: ""рот""
中文: ""春"" - Русский: ""пружина""
中文: ""版"" - Русский: ""версия""
中文: ""歌"" - Русский: ""песня""
中文: ""结"" - Русский: ""","[13206, 2618, 28810, 1911, 211]",галстук,"[14628, 28707, 5758, 17061, 261]",tie,结
"中文: ""条"" - Русский: ""полоса""
中文: ""版"" - Русский: ""версия""
中文: ""删"" - Русский: ""удалить""
中文: ""话"" - Русский: ""речь""
中文: ""例"" - Русский: ""","[10804, 2683, 25431, 610, 28807, 211]",пример,"[7476, 720, 4174, 317, 2757, 439, 28706]",example,例
"中文: ""项"" - Русский: ""предмет""
中文: ""红"" - Русский: ""красный""
中文: ""省"" - Русский: ""провинция""
中文: ""母"" - Русский: ""мать""
中文: ""面"" - Русский: ""","[922, 28794, 5952, 211]",лицо,"[2105, 6024, 28722, 3252, 3586, 1797, 20107, 285]",face,面
"中文: ""米"" - Русский: ""рис""
中文: ""双"" - Русский: ""пара""
中文: ""部"" - Русский: ""часть""
中文: ""谷"" - Русский: ""долина""
中文: ""桥"" - Русский: ""","[4025, 28803, 1131, 2200, 211]",мост,"[1170, 287, 14519, 28726, 15401, 9850, 1473]",bridge,桥
"中文: ""村"" - Русский: ""деревня""
中文: ""九"" - Русский: ""девять""
中文: ""结"" - Русский: ""галстук""
中文: ""茶"" - Русский: ""чай""
中文: ""项"" - Русский: ""","[3184, 25431, 610, 28807, 8971, 6978, 211]",предмет,"[279, 378, 1751, 2515, 613, 28710, 570]",item,项
"中文: ""谷"" - Русский: ""долина""
中文: ""沙"" - Русский: ""песок""
中文: ""种"" - Русский: ""вид""
中文: ""八"" - Русский: ""восемь""
中文: ""删"" - Русский: ""","[1351, 28805, 212]",удалить,"[281, 882, 340, 450, 5149, 6067, 28715, 21750, 6500]",delete,删
"中文: ""省"" - Русский: ""провинция""
中文: ""百"" - Русский: ""сотня""
中文: ""双"" - Русский: ""пара""
中文: ""五"" - Русский: ""пять""
中文: ""群"" - Русский: ""","[9891, 17737, 28810, 1911, 211]",группа,"[28721, 820, 5977, 3063, 2071, 847, 319, 25344]",group,群
"中文: ""面"" - Русский: ""лицо""
中文: ""机"" - Русский: ""машина""
中文: ""源"" - Русский: ""источник""
中文: ""金"" - Русский: ""золото""
中文: ""才"" - Русский: ""","[2937, 28786, 3265, 946, 15122, 212]",талант,"[5741, 15642, 28707, 9234, 1100, 16000, 261, 14223]",talent,才
"中文: ""判"" - Русский: ""судья""
中文: ""五"" - Русский: ""пять""
中文: ""球"" - Русский: ""мяч""
中文: ""阳"" - Русский: ""солнце""
中文: ""美"" - Русский: ""","[5954, 28795, 1878, 10075, 211]",красота,"[287, 28726, 1105, 347, 9689, 3605]",beauty,美
"中文: ""回"" - Русский: ""возврат""
中文: ""座"" - Русский: ""сиденье""
中文: ""海"" - Русский: ""море""
中文: ""尾"" - Русский: ""хвост""
中文: ""台"" - Русский: ""","[610, 28807, 24392, 12454, 211]",платформа,"[549, 284, 5181, 452, 24474, 10470, 28720]",platform,台
"中文: ""尾"" - Русский: ""хвост""
中文: ""舞"" - Русский: ""танец""
中文: ""五"" - Русский: ""пять""
中文: ""语"" - Русский: ""язык""
中文: ""屋"" - Русский: ""","[28799, 2054, 2149, 942, 13503, 211]",дом,"[2134, 7463, 6186, 5995, 2124, 295, 11331, 28716]",house,屋
"中文: ""源"" - Русский: ""источник""
中文: ""会"" - Русский: ""собрание""
中文: ""场"" - Русский: ""поле""
中文: ""米"" - Русский: ""рис""
中文: ""阳"" - Русский: ""","[2688, 698, 28788, 2573, 212]",солнце,"[268, 28713, 519, 19875, 2913, 4376]",sun,阳
"中文: ""画"" - Русский: ""картина""
中文: ""心"" - Русский: ""сердце""
中文: ""足"" - Русский: ""нога""
中文: ""山"" - Русский: ""гора""
中文: ""会"" - Русский: ""","[2688, 698, 26913, 2573, 28788, 212]",собрание,"[528, 5283, 1127, 2647, 26665, 28719, 290]",meeting,会
"中文: ""头"" - Русский: ""голова""
中文: ""马"" - Русский: ""лошадь""
中文: ""阳"" - Русский: ""солнце""
中文: ""八"" - Русский: ""восемь""
中文: ""史"" - Русский: ""","[13196, 839, 25070, 15333, 28772, 17282, 211]",история,"[2008, 5365, 12014, 3340, 295, 16355, 516, 28716, 6575, 15205, 4264]",history,史
"中文: ""结"" - Русский: ""галстук""
中文: ""九"" - Русский: ""девять""
中文: ""网"" - Русский: ""сетка""
中文: ""六"" - Русский: ""шесть""
中文: ""谷"" - Русский: ""","[28799, 17483, 2054, 2149, 942, 24019, 211]",долина,"[4536, 28728, 17682, 1414, 363, 1052, 3026]",valley,谷
"中文: ""八"" - Русский: ""восемь""
中文: ""心"" - Русский: ""сердце""
中文: ""月"" - Русский: ""луна""
中文: ""土"" - Русский: ""почва""
中文: ""方"" - Русский: ""","[28795, 23476, 1878, 211]",квадрат,"[18328, 4791, 268, 7930, 28713, 21627, 4524]",square,方
"中文: ""双"" - Русский: ""пара""
中文: ""北"" - Русский: ""север""
中文: ""二"" - Русский: ""два""
中文: ""村"" - Русский: ""деревня""
中文: ""代"" - Русский: ""","[610, 28807, 1901, 1051, 211]",поколение,"[28721, 2652, 2383, 490, 319, 1350, 4506, 8342, 17198, 2970]",generation,代
"中文: ""场"" - Русский: ""поле""
中文: ""手"" - Русский: ""рука""
中文: ""结"" - Русский: ""галстук""
中文: ""洋"" - Русский: ""океан""
中文: ""南"" - Русский: ""","[11531, 28842, 212]",юг,"[17465, 667, 6287, 268, 28713, 5271, 579]",south,南
"中文: ""画"" - Русский: ""картина""
中文: ""代"" - Русский: ""поколение""
中文: ""族"" - Русский: ""племя""
中文: ""头"" - Русский: ""голова""
中文: ""德"" - Русский: ""","[2054, 28799, 2149, 942, 211]",добродетель,"[24885, 7692, 28114, 28728, 363, 5219, 27590, 3074, 9306]",virtue,德
"中文: ""夏"" - Русский: ""лето""
中文: ""构"" - Русский: ""структура""
中文: ""判"" - Русский: ""судья""
中文: ""河"" - Русский: ""река""
中文: ""族"" - Русский: ""","[610, 28807, 211]",племя,"[434, 25315, 28707, 11309, 2629, 13862, 261, 467]",tribe,族
"中文: ""尾"" - Русский: ""хвост""
中文: ""部"" - Русский: ""часть""
中文: ""格"" - Русский: ""сетка""
中文: ""四"" - Русский: ""четыре""
中文: ""城"" - Русский: ""","[803, 22123, 1695, 14896, 26321, 28810, 1911, 211]",город,"[2990, 5963, 18373, 7366, 21990, 1189, 277, 28717]",city,城
"中文: ""格"" - Русский: ""сетка""
中文: ""例"" - Русский: ""пример""
中文: ""沙"" - Русский: ""песок""
中文: ""人"" - Русский: ""человек""
中文: ""语"" - Русский: ""","[28811, 23980, 3806, 212]",язык,"[3842, 28714, 26573, 11904, 7411, 305, 2220, 4730, 543, 9848]",language,语
"中文: ""友"" - Русский: ""друг""
中文: ""心"" - Русский: ""сердце""
中文: ""街"" - Русский: ""улица""
中文: ""七"" - Русский: ""семь""
中文: ""速"" - Русский: ""","[1789, 8283, 698, 27999, 28788, 212]",скорость,"[12549, 14500, 886, 268, 4975, 28713, 668, 1886]",speed,速
"中文: ""花"" - Русский: ""цветок""
中文: ""省"" - Русский: ""провинция""
中文: ""足"" - Русский: ""нога""
中文: ""版"" - Русский: ""версия""
中文: ""地"" - Русский: ""","[1119, 28812, 19868, 8700, 211]",земля,"[28721, 820, 5977, 3414, 2812, 847, 319, 25344]",ground,地
"中文: ""八"" - Русский: ""восемь""
中文: ""位"" - Русский: ""позиция""
中文: ""桥"" - Русский: ""мост""
中文: ""村"" - Русский: ""деревня""
中文: ""试"" - Русский: ""","[610, 28807, 1901, 1051, 211]",попытка,"[264, 998, 4236, 438, 24054, 28708, 270, 1061]",attempt,试
"中文: ""座"" - Русский: ""сиденье""
中文: ""波"" - Русский: ""волна""
中文: ""八"" - Русский: ""восемь""
中文: ""手"" - Русский: ""рука""
中文: ""败"" - Русский: ""","[610, 28807, 1901, 27593, 1051, 211]",поражение,"[1270, 281, 8464, 801, 340, 450, 28715, 15286]",defeat,败
"中文: ""条"" - Русский: ""полоса""
中文: ""友"" - Русский: ""друг""
中文: ""省"" - Русский: ""провинция""
中文: ""果"" - Русский: ""фрукт""
中文: ""尾"" - Русский: ""","[6457, 28831, 212]",хвост,"[11557, 28707, 8675, 1100, 261, 14223]",tail,尾
"中文: ""点"" - Русский: ""точка""
中文: ""书"" - Русский: ""книга""
中文: ""百"" - Русский: ""сотня""
中文: ""北"" - Русский: ""север""
中文: ""母"" - Русский: ""","[23918, 1530, 18850, 28803, 1131, 3845, 211]",мать,"[2808, 5326, 16322, 3057, 13710, 290, 28719, 3418]",mother,母
"中文: ""星"" - Русский: ""звезда""
中文: ""字"" - Русский: ""слово""
中文: ""结"" - Русский: ""галстук""
中文: ""力"" - Русский: ""власть""
中文: ""东"" - Русский: ""","[28791, 649, 1175, 26957, 2890, 211]",восток,"[1897, 317, 9005, 24294, 11062, 28706]",east,东
"中文: ""校"" - Русский: ""школа""
中文: ""场"" - Русский: ""поле""
中文: ""四"" - Русский: ""четыре""
中文: ""三"" - Русский: ""три""
中文: ""回"" - Русский: ""","[28791, 649, 11235, 1175, 2890, 211]",возврат,"[312, 1441, 1699, 267, 408, 604, 28712, 807]",return,回
"中文: ""桥"" - Русский: ""мост""
中文: ""构"" - Русский: ""структура""
中文: ""语"" - Русский: ""язык""
中文: ""字"" - Русский: ""слово""
中文: ""话"" - Русский: ""","[13318, 800, 3172, 28785, 212]",речь,"[14500, 886, 268, 28713, 1886, 668, 8666]",speech,话
"中文: ""红"" - Русский: ""красный""
中文: ""位"" - Русский: ""позиция""
中文: ""交"" - Русский: ""биржа""
中文: ""屋"" - Русский: ""дом""
中文: ""子"" - Русский: ""","[13318, 800, 3172, 28785, 212]",ребенок,"[1502, 484, 4657, 4416, 277, 338, 28717, 20484]",child,子
"中文: ""美"" - Русский: ""красота""
中文: ""沙"" - Русский: ""песок""
中文: ""机"" - Русский: ""машина""
中文: ""火"" - Русский: ""костер""
中文: ""塔"" - Русский: ""","[4820, 28817, 7460, 1279, 211]",башня,"[532, 298, 15894, 28707, 11201, 261]",tower,塔
"中文: ""金"" - Русский: ""золото""
中文: ""歌"" - Русский: ""песня""
中文: ""夏"" - Русский: ""лето""
中文: ""面"" - Русский: ""лицо""
中文: ""男"" - Русский: ""","[6597, 28803, 2953, 1131, 211]",мужчина,"[10009, 4128, 6125, 7862, 290, 28719, 705]",male,男
"中文: ""族"" - Русский: ""племя""
中文: ""语"" - Русский: ""язык""
中文: ""星"" - Русский: ""звезда""
中文: ""画"" - Русский: ""картина""
中文: ""人"" - Русский: ""","[15811, 4090, 4640, 28826, 1696, 22653, 212]",человек,"[660, 487, 3708, 1338, 284, 4837, 757, 9701, 386, 28720]",person,人
"中文: ""城"" - Русский: ""город""
中文: ""足"" - Русский: ""нога""
中文: ""口"" - Русский: ""рот""
中文: ""地"" - Русский: ""земля""
中文: ""百"" - Русский: ""","[2688, 698, 2573, 28788, 212]",сотня,"[8275, 4682, 295, 28716, 13101, 9538]",hundred,百
"中文: ""会"" - Русский: ""собрание""
中文: ""火"" - Русский: ""костер""
中文: ""格"" - Русский: ""сетка""
中文: ""四"" - Русский: ""четыре""
中文: ""局"" - Русский: ""","[28761, 28266, 853, 211]",офис,"[4007, 302, 805, 2771, 28709, 1769, 289, 1009]",office,局
"中文: ""源"" - Русский: ""источник""
中文: ""话"" - Русский: ""речь""
中文: ""美"" - Русский: ""красота""
中文: ""双"" - Русский: ""пара""
中文: ""音"" - Русский: ""","[1119, 28812, 211]",звук,"[667, 13752, 268, 28713, 5271, 2622, 579]",sound,音
"中文: ""条"" - Русский: ""полоса""
中文: ""代"" - Русский: ""поколение""
中文: ""会"" - Русский: ""собрание""
中文: ""足"" - Русский: ""нога""
中文: ""力"" - Русский: ""","[28791, 649, 13324, 211]",власть,"[5323, 15625, 1982, 284, 6468, 1627, 28720, 2345]",power,力
"中文: ""月"" - Русский: ""луна""
中文: ""街"" - Русский: ""улица""
中文: ""力"" - Русский: ""власть""
中文: ""沙"" - Русский: ""песок""
中文: ""夏"" - Русский: ""","[17761, 7622, 28794, 1125, 20043, 211]",лето,"[1801, 268, 28713, 519, 5561, 2648, 2913]",summer,夏


==> figures/mistral-7b-v1/translation/7b_zh_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""例"" - 中文: ""例""
中文: ""南"" - 中文: ""南""
中文: ""木"" - 中文: ""木""
中文: ""洞"" - 中文: ""洞""
中文: ""书"" - 中文: ""","[30117, 231]",书,"[1798, 28726, 3521, 1359, 287, 1820]",book,书
"中文: ""舞"" - 中文: ""舞""
中文: ""网"" - 中文: ""网""
中文: ""友"" - 中文: ""友""
中文: ""花"" - 中文: ""花""
中文: ""云"" - 中文: ""","[30121, 231]",云,"[23390, 8180, 28717, 6945, 512, 533, 277]",cloud,云
"中文: ""音"" - 中文: ""音""
中文: ""林"" - 中文: ""林""
中文: ""山"" - 中文: ""山""
中文: ""线"" - 中文: ""线""
中文: ""包"" - 中文: ""","[29333, 232]",包,"[3175, 6635, 28726, 19001, 15771, 287]",bag,包
"中文: ""歌"" - 中文: ""歌""
中文: ""千"" - 中文: ""千""
中文: ""金"" - 中文: ""金""
中文: ""校"" - 中文: ""校""
中文: ""口"" - 中文: ""","[29269, 232]",口,"[290, 22182, 28719, 5326, 3418, 20123, 5108]",mouth,口
"中文: ""局"" - 中文: ""局""
中文: ""七"" - 中文: ""七""
中文: ""址"" - 中文: ""址""
中文: ""方"" - 中文: ""方""
中文: ""土"" - 中文: ""","[30790, 232]",土,"[579, 14315, 28713, 268, 667]",soil,土
"中文: ""茶"" - 中文: ""茶""
中文: ""语"" - 中文: ""语""
中文: ""足"" - 中文: ""足""
中文: ""速"" - 中文: ""速""
中文: ""山"" - 中文: ""","[29480, 232]",山,"[290, 22182, 28719, 13022, 5326, 4766, 3418, 10660]",mountain,山
"中文: ""美"" - 中文: ""美""
中文: ""交"" - 中文: ""交""
中文: ""会"" - 中文: ""会""
中文: ""法"" - 中文: ""法""
中文: ""布"" - 中文: ""","[29802, 232]",布,"[23390, 28717, 17673, 512, 533, 277]",cloth,布
"中文: ""果"" - 中文: ""果""
中文: ""阳"" - 中文: ""阳""
中文: ""九"" - 中文: ""九""
中文: ""起"" - 中文: ""起""
中文: ""心"" - 中文: ""","[29574, 232]",心,"[400, 295, 3934, 265, 3031, 28716, 14754]",heart,心
"中文: ""址"" - 中文: ""址""
中文: ""金"" - 中文: ""金""
中文: ""口"" - 中文: ""口""
中文: ""村"" - 中文: ""村""
中文: ""手"" - 中文: ""","[29427, 233]",手,"[7645, 1021, 6700, 295, 3631, 28716, 2625, 2799]",hand,手
"中文: ""林"" - 中文: ""林""
中文: ""才"" - 中文: ""才""
中文: ""字"" - 中文: ""字""
中文: ""中"" - 中文: ""中""
中文: ""日"" - 中文: ""","[29142, 233]",日,"[1705, 1370, 1466, 281, 1866, 28715]",day,日
"中文: ""红"" - 中文: ""红""
中文: ""米"" - 中文: ""米""
中文: ""南"" - 中文: ""南""
中文: ""三"" - 中文: ""三""
中文: ""星"" - 中文: ""","[29950, 233]",星,"[20295, 303, 341, 28713, 4580, 268, 6514, 7890]",star,星
"中文: ""沙"" - 中文: ""沙""
中文: ""布"" - 中文: ""布""
中文: ""二"" - 中文: ""二""
中文: ""址"" - 中文: ""址""
中文: ""春"" - 中文: ""","[30643, 233]",春,"[22694, 7474, 28713, 668, 886, 268, 7378, 7558]",spring,春
"中文: ""心"" - 中文: ""心""
中文: ""发"" - 中文: ""发""
中文: ""种"" - 中文: ""种""
中文: ""歌"" - 中文: ""歌""
中文: ""月"" - 中文: ""","[29376, 233]",月,"[290, 11375, 28719, 5326, 3418]",moon,月
"中文: ""友"" - 中文: ""友""
中文: ""书"" - 中文: ""书""
中文: ""段"" - 中文: ""段""
中文: ""岩"" - 中文: ""岩""
中文: ""木"" - 中文: ""","[30308, 233]",木,"[28727, 4768, 4871, 809, 275, 14277]",wood,木
"中文: ""败"" - 中文: ""败""
中文: ""址"" - 中文: ""址""
中文: ""布"" - 中文: ""布""
中文: ""水"" - 中文: ""水""
中文: ""村"" - 中文: ""","[30071, 233]",村,"[3074, 5219, 28728, 363, 4314, 25521, 16767, 6435]",village,村
"中文: ""尾"" - 中文: ""尾""
中文: ""汉"" - 中文: ""汉""
中文: ""茶"" - 中文: ""茶""
中文: ""交"" - 中文: ""交""
中文: ""林"" - 中文: ""","[30158, 233]",林,"[354, 8613, 902, 994, 1392, 12459, 2417, 28722, 285]",forest,林
"中文: ""九"" - 中文: ""九""
中文: ""才"" - 中文: ""才""
中文: ""百"" - 中文: ""百""
中文: ""户"" - 中文: ""户""
中文: ""果"" - 中文: ""","[29098, 233]",果,"[285, 10607, 28722, 15925, 898, 1104]",fruit,果
"中文: ""二"" - 中文: ""二""
中文: ""例"" - 中文: ""例""
中文: ""双"" - 中文: ""双""
中文: ""花"" - 中文: ""花""
中文: ""格"" - 中文: ""","[29293, 233]",格,"[10541, 319, 820, 15854, 847, 28721, 9544]",grid,格
"中文: ""五"" - 中文: ""五""
中文: ""山"" - 中文: ""山""
中文: ""场"" - 中文: ""场""
中文: ""构"" - 中文: ""构""
中文: ""歌"" - 中文: ""","[30509, 233]",歌,"[1966, 579, 28713, 268, 4034, 667, 1265]",song,歌
"中文: ""球"" - 中文: ""球""
中文: ""五"" - 中文: ""五""
中文: ""米"" - 中文: ""米""
中文: ""八"" - 中文: ""八""
中文: ""水"" - 中文: ""","[29692, 233]",水,"[28727, 2130, 4985, 7078, 4940, 275, 9175]",water,水
"中文: ""局"" - 中文: ""局""
中文: ""心"" - 中文: ""心""
中文: ""网"" - 中文: ""网""
中文: ""户"" - 中文: ""户""
中文: ""汉"" - 中文: ""","[30688, 233]",汉,"[8225, 28769, 382, 26135, 7737]",Han,汉
"中文: ""二"" - 中文: ""二""
中文: ""三"" - 中文: ""三""
中文: ""星"" - 中文: ""星""
中文: ""址"" - 中文: ""址""
中文: ""池"" - 中文: ""","[30647, 233]",池,"[1627, 284, 28720, 766, 17984, 19571, 2345]",pond,池
"中文: ""米"" - 中文: ""米""
中文: ""站"" - 中文: ""站""
中文: ""母"" - 中文: ""母""
中文: ""局"" - 中文: ""局""
中文: ""沙"" - 中文: ""","[30960, 233]",沙,"[3820, 637, 6830, 8417, 28713, 268, 20297]",sand,沙
"中文: ""美"" - 中文: ""美""
中文: ""址"" - 中文: ""址""
中文: ""地"" - 中文: ""地""
中文: ""局"" - 中文: ""局""
中文: ""河"" - 中文: ""","[30143, 233]",河,"[5350, 8191, 373, 408, 7782, 28712, 6016, 814, 3191]",river,河
"中文: ""八"" - 中文: ""八""
中文: ""洋"" - 中文: ""洋""
中文: ""台"" - 中文: ""台""
中文: ""河"" - 中文: ""河""
中文: ""法"" - 中文: ""","[29095, 233]",法,"[305, 543, 2309, 28714, 10656, 2220]",law,法
"中文: ""段"" - 中文: ""段""
中文: ""判"" - 中文: ""判""
中文: ""网"" - 中文: ""网""
中文: ""日"" - 中文: ""日""
中文: ""波"" - 中文: ""","[30382, 233]",波,"[28727, 8333, 4985, 21884, 7078, 275]",wave,波
"中文: ""目"" - 中文: ""目""
中文: ""格"" - 中文: ""格""
中文: ""屋"" - 中文: ""屋""
中文: ""试"" - 中文: ""试""
中文: ""洋"" - 中文: ""","[31434, 233]",洋,"[402, 17918, 289, 28709, 13993]",ocean,洋
"中文: ""结"" - 中文: ""结""
中文: ""网"" - 中文: ""网""
中文: ""删"" - 中文: ""删""
中文: ""林"" - 中文: ""林""
中文: ""洞"" - 中文: ""","[31242, 233]",洞,"[28717, 2591, 17630, 277, 7913, 25553]",cave,洞
"中文: ""七"" - 中文: ""七""
中文: ""北"" - 中文: ""北""
中文: ""删"" - 中文: ""删""
中文: ""意"" - 中文: ""意""
中文: ""海"" - 中文: ""","[29726, 233]",海,"[427, 331, 28713, 6163, 18324, 268]",sea,海
"中文: ""门"" - 中文: ""门""
中文: ""例"" - 中文: ""例""
中文: ""户"" - 中文: ""户""
中文: ""光"" - 中文: ""光""
中文: ""湖"" - 中文: ""","[30480, 233]",湖,"[305, 543, 28714, 2220, 14411]",lake,湖
"中文: ""回"" - 中文: ""回""
中文: ""部"" - 中文: ""部""
中文: ""黄"" - 中文: ""黄""
中文: ""海"" - 中文: ""海""
中文: ""源"" - 中文: ""","[29512, 233]",源,"[18193, 1394, 579, 2832, 28713, 268, 667, 5271]",source,源
"中文: ""场"" - 中文: ""场""
中文: ""五"" - 中文: ""五""
中文: ""种"" - 中文: ""种""
中文: ""汉"" - 中文: ""汉""
中文: ""火"" - 中文: ""","[30479, 234]",火,"[3339, 12621, 7971, 9257, 28722, 6407, 285]",fire,火
"中文: ""南"" - 中文: ""南""
中文: ""男"" - 中文: ""男""
中文: ""七"" - 中文: ""七""
中文: ""时"" - 中文: ""时""
中文: ""点"" - 中文: ""","[29085, 234]",点,"[1627, 284, 19325, 28720, 2275, 1305, 2345]",point,点
"中文: ""校"" - 中文: ""校""
中文: ""黄"" - 中文: ""黄""
中文: ""方"" - 中文: ""方""
中文: ""地"" - 中文: ""地""
中文: ""版"" - 中文: ""","[29547, 234]",版,"[343, 28728, 1429, 740, 363, 2751, 3502, 1790, 1773, 333]",version,版
"中文: ""群"" - 中文: ""群""
中文: ""岩"" - 中文: ""岩""
中文: ""米"" - 中文: ""米""
中文: ""进"" - 中文: ""进""
中文: ""球"" - 中文: ""","[30211, 234]",球,"[3175, 4374, 2667, 28726, 6323, 15771, 4549, 287]",ball,球
"中文: ""湖"" - 中文: ""湖""
中文: ""段"" - 中文: ""段""
中文: ""岩"" - 中文: ""岩""
中文: ""座"" - 中文: ""座""
中文: ""画"" - 中文: ""","[29696, 234]",画,"[6192, 3358, 5881, 284, 11514, 28720, 4083]",painting,画
"中文: ""山"" - 中文: ""山""
中文: ""南"" - 中文: ""南""
中文: ""平"" - 中文: ""平""
中文: ""时"" - 中文: ""时""
中文: ""站"" - 中文: ""","[29992, 234]",站,"[20295, 5975, 303, 341, 28713, 5086, 268, 765, 19849, 6514]",station,站
"中文: ""门"" - 中文: ""门""
中文: ""母"" - 中文: ""母""
中文: ""桥"" - 中文: ""桥""
中文: ""足"" - 中文: ""足""
中文: ""米"" - 中文: ""","[30752, 234]",米,"[373, 408, 14037, 28712, 13825, 1491, 17566, 3191]",rice,米
"中文: ""桥"" - 中文: ""桥""
中文: ""回"" - 中文: ""回""
中文: ""米"" - 中文: ""米""
中文: ""头"" - 中文: ""头""
中文: ""红"" - 中文: ""","[30311, 234]",红,"[312, 893, 408, 28712, 2760, 267]",red,红
"中文: ""例"" - 中文: ""例""
中文: ""布"" - 中文: ""布""
中文: ""画"" - 中文: ""画""
中文: ""点"" - 中文: ""点""
中文: ""线"" - 中文: ""","[29437, 234]",线,"[305, 1081, 1407, 2294, 28714, 635, 12893, 1144]",line,线
"中文: ""中"" - 中文: ""中""
中文: ""八"" - 中文: ""八""
中文: ""机"" - 中文: ""机""
中文: ""省"" - 中文: ""省""
中文: ""网"" - 中文: ""","[29533, 234]",网,"[28711, 435, 307, 1687, 2512, 485]",net,网
"中文: ""德"" - 中文: ""德""
中文: ""版"" - 中文: ""版""
中文: ""手"" - 中文: ""手""
中文: ""源"" - 中文: ""源""
中文: ""花"" - 中文: ""","[30064, 235]",花,"[14994, 2175, 4699, 972, 28722, 4356, 1134, 285]",flower,花
"中文: ""桥"" - 中文: ""桥""
中文: ""格"" - 中文: ""格""
中文: ""回"" - 中文: ""回""
中文: ""村"" - 中文: ""村""
中文: ""茶"" - 中文: ""","[31713, 235]",茶,"[711, 28707, 261, 424, 9510]",tea,茶
"中文: ""七"" - 中文: ""七""
中文: ""时"" - 中文: ""时""
中文: ""南"" - 中文: ""南""
中文: ""湖"" - 中文: ""湖""
中文: ""足"" - 中文: ""","[30303, 235]",足,"[902, 8014, 3331, 12459, 28722, 19222, 6479, 285]",foot,足
"中文: ""包"" - 中文: ""包""
中文: ""百"" - 中文: ""百""
中文: ""色"" - 中文: ""色""
中文: ""十"" - 中文: ""十""
中文: ""金"" - 中文: ""","[29452, 236]",金,"[20918, 576, 5014, 319, 1644, 27783, 28721]",gold,金
"中文: ""地"" - 中文: ""地""
中文: ""电"" - 中文: ""电""
中文: ""判"" - 中文: ""判""
中文: ""位"" - 中文: ""位""
中文: ""门"" - 中文: ""","[29870, 236]",门,"[511, 281, 9405, 2432, 28715, 2251]",door,门
"中文: ""口"" - 中文: ""口""
中文: ""日"" - 中文: ""日""
中文: ""春"" - 中文: ""春""
中文: ""书"" - 中文: ""书""
中文: ""雪"" - 中文: ""","[30876, 236]",雪,"[28713, 6713, 268, 2502, 7899]",snow,雪
"中文: ""点"" - 中文: ""点""
中文: ""部"" - 中文: ""部""
中文: ""米"" - 中文: ""米""
中文: ""子"" - 中文: ""子""
中文: ""马"" - 中文: ""","[30259, 236]",马,"[7947, 10691, 7463, 295, 3292, 1752, 2124, 28716]",horse,马
"中文: ""平"" - 中文: ""平""
中文: ""人"" - 中文: ""人""
中文: ""色"" - 中文: ""色""
中文: ""歌"" - 中文: ""歌""
中文: ""黄"" - 中文: ""","[30658, 236]",黄,"[7187, 14764, 337, 28724, 9684]",yellow,黄
"中文: ""族"" - 中文: ""族""
中文: ""马"" - 中文: ""马""
中文: ""才"" - 中文: ""才""
中文: ""门"" - 中文: ""门""
中文: ""白"" - 中文: ""","[29917, 234]",白,"[28727, 388, 3075, 1456, 275, 10635]",white,白
"中文: ""河"" - 中文: ""河""
中文: ""发"" - 中文: ""发""
中文: ""马"" - 中文: ""马""
中文: ""水"" - 中文: ""水""
中文: ""一"" - 中文: ""","[28969, 231]",一,"[266, 356, 624, 538, 289, 28709]",one,一
"中文: ""土"" - 中文: ""土""
中文: ""池"" - 中文: ""池""
中文: ""字"" - 中文: ""字""
中文: ""速"" - 中文: ""速""
中文: ""二"" - 中文: ""","[29482, 231]",二,"[2323, 28707, 10861, 261, 7307, 989]",two,二
"中文: ""金"" - 中文: ""金""
中文: ""土"" - 中文: ""土""
中文: ""才"" - 中文: ""才""
中文: ""黄"" - 中文: ""黄""
中文: ""三"" - 中文: ""","[29492, 231]",三,"[306, 28707, 6955, 16480, 261, 362, 1712]",three,三
"中文: ""话"" - 中文: ""话""
中文: ""六"" - 中文: ""六""
中文: ""面"" - 中文: ""面""
中文: ""水"" - 中文: ""水""
中文: ""四"" - 中文: ""","[29882, 232]",四,"[2308, 902, 14171, 19893, 12459, 28722, 285]",four,四
"中文: ""心"" - 中文: ""心""
中文: ""桥"" - 中文: ""桥""
中文: ""头"" - 中文: ""头""
中文: ""色"" - 中文: ""色""
中文: ""五"" - 中文: ""","[30108, 231]",五,"[3359, 7971, 12340, 28722, 6407, 285]",five,五
"中文: ""部"" - 中文: ""部""
中文: ""版"" - 中文: ""版""
中文: ""波"" - 中文: ""波""
中文: ""速"" - 中文: ""速""
中文: ""六"" - 中文: ""","[30467, 232]",六,"[4043, 20410, 2144, 28713, 268, 3522]",six,六
"中文: ""点"" - 中文: ""点""
中文: ""败"" - 中文: ""败""
中文: ""址"" - 中文: ""址""
中文: ""种"" - 中文: ""种""
中文: ""七"" - 中文: ""","[30733, 231]",七,"[28098, 427, 331, 28713, 268, 6671]",seven,七
"中文: ""项"" - 中文: ""项""
中文: ""会"" - 中文: ""会""
中文: ""方"" - 中文: ""方""
中文: ""木"" - 中文: ""木""
中文: ""八"" - 中文: ""","[30440, 232]",八,"[28706, 317, 23893, 17392, 5435]",eight,八
"中文: ""局"" - 中文: ""局""
中文: ""果"" - 中文: ""果""
中文: ""目"" - 中文: ""目""
中文: ""回"" - 中文: ""回""
中文: ""九"" - 中文: ""","[30807, 231]",九,"[28711, 307, 11184, 3023, 9030, 9542]",nine,九
"中文: ""版"" - 中文: ""版""
中文: ""山"" - 中文: ""山""
中文: ""岩"" - 中文: ""岩""
中文: ""心"" - 中文: ""心""
中文: ""十"" - 中文: ""","[29927, 232]",十,"[711, 28707, 3095, 261, 1210, 424]",ten,十
"中文: ""千"" - 中文: ""千""
中文: ""百"" - 中文: ""百""
中文: ""书"" - 中文: ""书""
中文: ""沙"" - 中文: ""沙""
中文: ""头"" - 中文: ""","[29640, 232]",头,"[1811, 400, 295, 1335, 265, 28716]",head,头
"中文: ""汉"" - 中文: ""汉""
中文: ""项"" - 中文: ""项""
中文: ""三"" - 中文: ""三""
中文: ""画"" - 中文: ""画""
中文: ""店"" - 中文: ""","[30219, 232]",店,"[480, 28713, 9876, 5126, 268, 811]",shop,店
"中文: ""电"" - 中文: ""电""
中文: ""木"" - 中文: ""木""
中文: ""花"" - 中文: ""花""
中文: ""男"" - 中文: ""男""
中文: ""条"" - 中文: ""","[29391, 233]",条,"[1042, 4216, 303, 341, 28713, 26229, 15039, 268, 18184, 1117]",strip,条
"中文: ""局"" - 中文: ""局""
中文: ""人"" - 中文: ""人""
中文: ""速"" - 中文: ""速""
中文: ""阳"" - 中文: ""阳""
中文: ""街"" - 中文: ""","[30405, 235]",街,"[1042, 303, 341, 28713, 268, 2811, 12776, 5948, 1117]",street,街
"中文: ""户"" - 中文: ""户""
中文: ""黄"" - 中文: ""黄""
中文: ""三"" - 中文: ""三""
中文: ""双"" - 中文: ""双""
中文: ""部"" - 中文: ""","[29237, 236]",部,"[744, 1732, 5881, 1389, 284, 28720, 4083, 940]",part,部
"中文: ""八"" - 中文: ""八""
中文: ""沙"" - 中文: ""沙""
中文: ""美"" - 中文: ""美""
中文: ""格"" - 中文: ""格""
中文: ""目"" - 中文: ""","[29222, 234]",目,"[28706, 5421, 317, 1437, 1746]",eye,目
"中文: ""条"" - 中文: ""条""
中文: ""版"" - 中文: ""版""
中文: ""汉"" - 中文: ""汉""
中文: ""岩"" - 中文: ""岩""
中文: ""场"" - 中文: ""","[30082, 232]",场,"[1834, 7971, 2222, 28722, 6407, 285]",field,场
"中文: ""网"" - 中文: ""网""
中文: ""左"" - 中文: ""左""
中文: ""舞"" - 中文: ""舞""
中文: ""种"" - 中文: ""种""
中文: ""址"" - 中文: ""","[29468, 232]",址,"[1943, 10041, 4043, 2144, 28713, 268, 3455]",site,址
"中文: ""史"" - 中文: ""史""
中文: ""布"" - 中文: ""布""
中文: ""北"" - 中文: ""北""
中文: ""屋"" - 中文: ""屋""
中文: ""意"" - 中文: ""","[29462, 233]",意,"[290, 5746, 28719, 2072, 13646, 1127, 528]",meaning,意
"中文: ""局"" - 中文: ""局""
中文: ""败"" - 中文: ""败""
中文: ""沙"" - 中文: ""沙""
中文: ""方"" - 中文: ""方""
中文: ""舞"" - 中文: ""","[31622, 235]",舞,"[1705, 22025, 281, 11555, 9773, 1866, 28715]",dance,舞
"中文: ""五"" - 中文: ""五""
中文: ""春"" - 中文: ""春""
中文: ""才"" - 中文: ""才""
中文: ""速"" - 中文: ""速""
中文: ""字"" - 中文: ""","[29031, 232]",字,"[28727, 22493, 1045, 809, 275, 1707, 2186, 14277]",word,字
"中文: ""河"" - 中文: ""河""
中文: ""洋"" - 中文: ""洋""
中文: ""方"" - 中文: ""方""
中文: ""海"" - 中文: ""海""
中文: ""双"" - 中文: ""","[30524, 232]",双,"[4083, 5881, 284, 28720, 5964, 10402]",pair,双
"中文: ""话"" - 中文: ""话""
中文: ""火"" - 中文: ""火""
中文: ""校"" - 中文: ""校""
中文: ""网"" - 中文: ""网""
中文: ""座"" - 中文: ""","[30635, 232]",座,"[427, 331, 28713, 6163, 7278, 18324, 268]",seat,座
"中文: ""池"" - 中文: ""池""
中文: ""场"" - 中文: ""场""
中文: ""音"" - 中文: ""音""
中文: ""平"" - 中文: ""平""
中文: ""光"" - 中文: ""","[29762, 232]",光,"[305, 3646, 28714, 18985, 4310, 635, 2061, 1144]",light,光
"中文: ""土"" - 中文: ""土""
中文: ""发"" - 中文: ""发""
中文: ""法"" - 中文: ""法""
中文: ""门"" - 中文: ""门""
中文: ""千"" - 中文: ""","[30516, 232]",千,"[306, 5003, 8028, 28707, 261, 362, 28112]",thousand,千
"中文: ""速"" - 中文: ""速""
中文: ""塔"" - 中文: ""塔""
中文: ""左"" - 中文: ""左""
中文: ""德"" - 中文: ""德""
中文: ""北"" - 中文: ""","[29799, 232]",北,"[1510, 6120, 4678, 28711, 307, 18651, 27737, 708]",north,北
"中文: ""方"" - 中文: ""方""
中文: ""木"" - 中文: ""木""
中文: ""洞"" - 中文: ""洞""
中文: ""进"" - 中文: ""进""
中文: ""机"" - 中文: ""","[29363, 233]",机,"[290, 7502, 19569, 4128, 28719, 705, 8338, 5599, 8505]",machine,机
"中文: ""官"" - 中文: ""官""
中文: ""千"" - 中文: ""千""
中文: ""心"" - 中文: ""心""
中文: ""土"" - 中文: ""土""
中文: ""时"" - 中文: ""","[29007, 233]",时,"[5758, 28707, 17061, 261, 727, 7452, 1536, 5104]",time,时
"中文: ""败"" - 中文: ""败""
中文: ""夏"" - 中文: ""夏""
中文: ""村"" - 中文: ""村""
中文: ""百"" - 中文: ""百""
中文: ""利"" - 中文: ""","[29819, 232]",利,"[2798, 347, 1105, 28726, 3749, 7949, 3173, 287]",benefit,利
"中文: ""村"" - 中文: ""村""
中文: ""机"" - 中文: ""机""
中文: ""平"" - 中文: ""平""
中文: ""城"" - 中文: ""城""
中文: ""位"" - 中文: ""","[29147, 231]",位,"[1627, 14139, 284, 28720, 3640, 1065, 2840, 977, 2345]",position,位
"中文: ""金"" - 中文: ""金""
中文: ""删"" - 中文: ""删""
中文: ""布"" - 中文: ""布""
中文: ""街"" - 中文: ""街""
中文: ""省"" - 中文: ""","[29670, 234]",省,"[783, 1130, 729, 284, 724, 12605, 28720, 14707, 24899, 11951, 430]",province,省
"中文: ""街"" - 中文: ""街""
中文: ""种"" - 中文: ""种""
中文: ""电"" - 中文: ""电""
中文: ""子"" - 中文: ""子""
中文: ""交"" - 中文: ""","[29471, 231]",交,"[25768, 8877, 28706, 439, 720, 317, 2823]",exchange,交
"中文: ""色"" - 中文: ""色""
中文: ""户"" - 中文: ""户""
中文: ""站"" - 中文: ""站""
中文: ""判"" - 中文: ""判""
中文: ""中"" - 中文: ""","[28991, 231]",中,"[290, 28719, 8041, 25692, 3589, 4725, 4986, 5192]",middle,中
"中文: ""手"" - 中文: ""手""
中文: ""九"" - 中文: ""九""
中文: ""米"" - 中文: ""米""
中文: ""夏"" - 中文: ""夏""
中文: ""友"" - 中文: ""","[30060, 232]",友,"[285, 6542, 28722, 1832, 898, 1104]",friend,友
"中文: ""左"" - 中文: ""左""
中文: ""段"" - 中文: ""段""
中文: ""进"" - 中文: ""进""
中文: ""子"" - 中文: ""子""
中文: ""色"" - 中文: ""","[29395, 235]",色,"[17382, 3181, 28717, 1001, 3456, 990, 1115, 1396, 277]",color,色
"中文: ""金"" - 中文: ""金""
中文: ""线"" - 中文: ""线""
中文: ""木"" - 中文: ""木""
中文: ""色"" - 中文: ""色""
中文: ""种"" - 中文: ""","[29824, 234]",种,"[446, 12883, 7510, 28729, 22018, 9186, 2112, 3430]",kind,种
"中文: ""洋"" - 中文: ""洋""
中文: ""位"" - 中文: ""位""
中文: ""足"" - 中文: ""足""
中文: ""美"" - 中文: ""美""
中文: ""判"" - 中文: ""","[29485, 232]",判,"[10737, 11866, 5666, 461, 14042, 4612, 8948, 28768]",judge,判
"中文: ""址"" - 中文: ""址""
中文: ""云"" - 中文: ""云""
中文: ""友"" - 中文: ""友""
中文: ""汉"" - 中文: ""汉""
中文: ""校"" - 中文: ""","[30069, 233]",校,"[19185, 752, 1543, 28713, 824, 2052, 2452, 268]",school,校
"中文: ""云"" - 中文: ""云""
中文: ""沙"" - 中文: ""沙""
中文: ""力"" - 中文: ""力""
中文: ""站"" - 中文: ""站""
中文: ""构"" - 中文: ""","[29612, 233]",构,"[1042, 303, 14664, 341, 4500, 1758, 4693, 28713, 1356, 268, 18048, 1117]",structure,构
"中文: ""省"" - 中文: ""省""
中文: ""色"" - 中文: ""色""
中文: ""月"" - 中文: ""月""
中文: ""种"" - 中文: ""种""
中文: ""结"" - 中文: ""","[29218, 234]",结,"[5758, 28707, 14628, 17061, 261]",tie,结
"中文: ""电"" - 中文: ""电""
中文: ""地"" - 中文: ""地""
中文: ""洋"" - 中文: ""洋""
中文: ""屋"" - 中文: ""屋""
中文: ""例"" - 中文: ""","[29362, 231]",例,"[4174, 28706, 439, 7476, 720, 317, 2757]",example,例
"中文: ""谷"" - 中文: ""谷""
中文: ""包"" - 中文: ""包""
中文: ""群"" - 中文: ""群""
中文: ""八"" - 中文: ""八""
中文: ""面"" - 中文: ""","[29181, 236]",面,"[3252, 1797, 3586, 6024, 28722, 2105, 20107, 285]",face,面
"中文: ""族"" - 中文: ""族""
中文: ""群"" - 中文: ""群""
中文: ""东"" - 中文: ""东""
中文: ""七"" - 中文: ""七""
中文: ""桥"" - 中文: ""","[31539, 233]",桥,"[9850, 15401, 1473, 28726, 14519, 1170, 287]",bridge,桥
"中文: ""部"" - 中文: ""部""
中文: ""四"" - 中文: ""四""
中文: ""屋"" - 中文: ""屋""
中文: ""色"" - 中文: ""色""
中文: ""项"" - 中文: ""","[29541, 236]",项,"[378, 613, 1751, 2515, 570, 28710, 279]",item,项
"中文: ""岩"" - 中文: ""岩""
中文: ""十"" - 中文: ""十""
中文: ""点"" - 中文: ""点""
中文: ""法"" - 中文: ""法""
中文: ""删"" - 中文: ""","[29327, 232]",删,"[340, 281, 5149, 21750, 6500, 28715, 6067, 882, 450]",delete,删
"中文: ""三"" - 中文: ""三""
中文: ""村"" - 中文: ""村""
中文: ""画"" - 中文: ""画""
中文: ""字"" - 中文: ""字""
中文: ""群"" - 中文: ""","[30204, 234]",群,"[319, 820, 5977, 3063, 847, 28721, 25344, 2071]",group,群
"中文: ""金"" - 中文: ""金""
中文: ""红"" - 中文: ""红""
中文: ""人"" - 中文: ""人""
中文: ""男"" - 中文: ""男""
中文: ""才"" - 中文: ""","[30120, 233]",才,"[14223, 9234, 28707, 261, 15642, 1100, 16000, 5741]",talent,才
"中文: ""败"" - 中文: ""败""
中文: ""千"" - 中文: ""千""
中文: ""湖"" - 中文: ""湖""
中文: ""头"" - 中文: ""头""
中文: ""美"" - 中文: ""","[29817, 234]",美,"[3605, 347, 1105, 28726, 9689, 287]",beauty,美
"中文: ""白"" - 中文: ""白""
中文: ""岩"" - 中文: ""岩""
中文: ""座"" - 中文: ""座""
中文: ""人"" - 中文: ""人""
中文: ""台"" - 中文: ""","[29677, 232]",台,"[452, 284, 10470, 28720, 549, 5181, 24474]",platform,台
"中文: ""果"" - 中文: ""果""
中文: ""目"" - 中文: ""目""
中文: ""种"" - 中文: ""种""
中文: ""阳"" - 中文: ""阳""
中文: ""屋"" - 中文: ""","[31229, 232]",屋,"[2134, 11331, 7463, 295, 5995, 6186, 2124, 28716]",house,屋
"中文: ""平"" - 中文: ""平""
中文: ""千"" - 中文: ""千""
中文: ""法"" - 中文: ""法""
中文: ""构"" - 中文: ""构""
中文: ""阳"" - 中文: ""","[30230, 236]",阳,"[2913, 28713, 19875, 268, 519, 4376]",sun,阳
"中文: ""岩"" - 中文: ""岩""
中文: ""构"" - 中文: ""构""
中文: ""街"" - 中文: ""街""
中文: ""谷"" - 中文: ""谷""
中文: ""会"" - 中文: ""","[29179, 231]",会,"[290, 28719, 2647, 1127, 26665, 5283, 528]",meeting,会
"中文: ""雪"" - 中文: ""雪""
中文: ""平"" - 中文: ""平""
中文: ""屋"" - 中文: ""屋""
中文: ""德"" - 中文: ""德""
中文: ""史"" - 中文: ""","[30214, 232]",史,"[15205, 16355, 6575, 12014, 295, 3340, 5365, 516, 28716, 4264, 2008]",history,史
"中文: ""史"" - 中文: ""史""
中文: ""光"" - 中文: ""光""
中文: ""男"" - 中文: ""男""
中文: ""土"" - 中文: ""土""
中文: ""谷"" - 中文: ""","[30894, 235]",谷,"[28728, 3026, 4536, 363, 1414, 1052, 17682]",valley,谷
"中文: ""男"" - 中文: ""男""
中文: ""点"" - 中文: ""点""
中文: ""地"" - 中文: ""地""
中文: ""夏"" - 中文: ""夏""
中文: ""方"" - 中文: ""","[29082, 233]",方,"[18328, 7930, 21627, 4524, 28713, 4791, 268]",square,方
"中文: ""项"" - 中文: ""项""
中文: ""春"" - 中文: ""春""
中文: ""试"" - 中文: ""试""
中文: ""座"" - 中文: ""座""
中文: ""代"" - 中文: ""","[29314, 231]",代,"[1350, 28721, 2970, 2652, 17198, 2383, 4506, 319, 490, 8342]",generation,代
"中文: ""金"" - 中文: ""金""
中文: ""海"" - 中文: ""海""
中文: ""母"" - 中文: ""母""
中文: ""平"" - 中文: ""平""
中文: ""南"" - 中文: ""","[29680, 232]",南,"[17465, 579, 28713, 268, 667, 5271, 6287]",south,南
"中文: ""日"" - 中文: ""日""
中文: ""地"" - 中文: ""地""
中文: ""删"" - 中文: ""删""
中文: ""北"" - 中文: ""北""
中文: ""德"" - 中文: ""","[30371, 232]",德,"[3074, 24885, 7692, 28728, 363, 27590, 28114, 9306, 5219]",virtue,德
"中文: ""尾"" - 中文: ""尾""
中文: ""书"" - 中文: ""书""
中文: ""千"" - 中文: ""千""
中文: ""花"" - 中文: ""花""
中文: ""族"" - 中文: ""","[30006, 233]",族,"[11309, 25315, 13862, 28707, 261, 467, 434, 2629]",tribe,族
"中文: ""街"" - 中文: ""街""
中文: ""白"" - 中文: ""白""
中文: ""源"" - 中文: ""源""
中文: ""座"" - 中文: ""座""
中文: ""城"" - 中文: ""","[29727, 232]",城,"[28717, 1189, 21990, 7366, 18373, 5963, 2990, 277]",city,城
"中文: ""发"" - 中文: ""发""
中文: ""地"" - 中文: ""地""
中文: ""花"" - 中文: ""花""
中文: ""河"" - 中文: ""河""
中文: ""语"" - 中文: ""","[29892, 235]",语,"[305, 26573, 543, 11904, 4730, 28714, 9848, 3842, 2220, 7411]",language,语
"中文: ""项"" - 中文: ""项""
中文: ""子"" - 中文: ""子""
中文: ""黄"" - 中文: ""黄""
中文: ""九"" - 中文: ""九""
中文: ""速"" - 中文: ""","[30029, 236]",速,"[668, 28713, 886, 12549, 268, 1886, 14500, 4975]",speed,速
"中文: ""四"" - 中文: ""四""
中文: ""八"" - 中文: ""八""
中文: ""户"" - 中文: ""户""
中文: ""音"" - 中文: ""音""
中文: ""地"" - 中文: ""","[29146, 232]",地,"[319, 5977, 820, 847, 2812, 28721, 25344, 3414]",ground,地
"中文: ""德"" - 中文: ""德""
中文: ""地"" - 中文: ""地""
中文: ""利"" - 中文: ""利""
中文: ""画"" - 中文: ""画""
中文: ""进"" - 中文: ""","[29258, 235]",进,"[264, 616, 316, 28708, 10925, 8670, 2057]",advance,进
"中文: ""河"" - 中文: ""河""
中文: ""茶"" - 中文: ""茶""
中文: ""红"" - 中文: ""红""
中文: ""门"" - 中文: ""门""
中文: ""试"" - 中文: ""","[29592, 235]",试,"[264, 270, 28708, 438, 4236, 24054, 1061, 998]",attempt,试
"中文: ""河"" - 中文: ""河""
中文: ""花"" - 中文: ""花""
中文: ""字"" - 中文: ""字""
中文: ""回"" - 中文: ""回""
中文: ""败"" - 中文: ""","[29384, 235]",败,"[340, 281, 1270, 28715, 8464, 801, 450, 15286]",defeat,败
"中文: ""屋"" - 中文: ""屋""
中文: ""交"" - 中文: ""交""
中文: ""法"" - 中文: ""法""
中文: ""判"" - 中文: ""判""
中文: ""尾"" - 中文: ""","[30473, 232]",尾,"[14223, 28707, 11557, 261, 8675, 1100]",tail,尾
"中文: ""网"" - 中文: ""网""
中文: ""云"" - 中文: ""云""
中文: ""电"" - 中文: ""电""
中文: ""谷"" - 中文: ""谷""
中文: ""母"" - 中文: ""","[30518, 233]",母,"[290, 3057, 28719, 5326, 13710, 16322, 2808, 3418]",mother,母
"中文: ""德"" - 中文: ""德""
中文: ""例"" - 中文: ""例""
中文: ""左"" - 中文: ""左""
中文: ""桥"" - 中文: ""桥""
中文: ""东"" - 中文: ""","[29717, 231]",东,"[24294, 28706, 317, 9005, 1897, 11062]",east,东
"中文: ""五"" - 中文: ""五""
中文: ""火"" - 中文: ""火""
中文: ""败"" - 中文: ""败""
中文: ""判"" - 中文: ""判""
中文: ""回"" - 中文: ""","[29034, 232]",回,"[312, 1699, 408, 807, 604, 28712, 1441, 267]",return,回
"中文: ""土"" - 中文: ""土""
中文: ""法"" - 中文: ""法""
中文: ""男"" - 中文: ""男""
中文: ""色"" - 中文: ""色""
中文: ""话"" - 中文: ""","[29456, 235]",话,"[668, 28713, 8666, 886, 268, 1886, 14500]",speech,话
"中文: ""马"" - 中文: ""马""
中文: ""点"" - 中文: ""点""
中文: ""光"" - 中文: ""光""
中文: ""结"" - 中文: ""结""
中文: ""子"" - 中文: ""","[29169, 232]",子,"[28717, 1502, 20484, 338, 4657, 484, 277, 4416]",child,子
"中文: ""心"" - 中文: ""心""
中文: ""花"" - 中文: ""花""
中文: ""阳"" - 中文: ""阳""
中文: ""美"" - 中文: ""美""
中文: ""塔"" - 中文: ""","[31166, 232]",塔,"[532, 28707, 261, 298, 11201, 15894]",tower,塔
"中文: ""友"" - 中文: ""友""
中文: ""判"" - 中文: ""判""
中文: ""源"" - 中文: ""源""
中文: ""男"" - 中文: ""男""
中文: ""发"" - 中文: ""","[29099, 232]",发,"[3691, 295, 3631, 28716, 2799]",hair,发
"中文: ""一"" - 中文: ""一""
中文: ""白"" - 中文: ""白""
中文: ""语"" - 中文: ""语""
中文: ""德"" - 中文: ""德""
中文: ""平"" - 中文: ""","[29549, 232]",平,"[21139, 972, 28722, 7007, 1134, 285]",flat,平
"中文: ""春"" - 中文: ""春""
中文: ""画"" - 中文: ""画""
中文: ""千"" - 中文: ""千""
中文: ""金"" - 中文: ""金""
中文: ""男"" - 中文: ""","[30353, 234]",男,"[290, 7862, 6125, 4128, 28719, 705, 10009]",male,男
"中文: ""七"" - 中文: ""七""
中文: ""花"" - 中文: ""花""
中文: ""地"" - 中文: ""地""
中文: ""心"" - 中文: ""心""
中文: ""电"" - 中文: ""","[29742, 234]",电,"[7778, 639, 5939, 3206, 301, 28706, 317, 1643, 17960]",electric,电
"中文: ""星"" - 中文: ""星""
中文: ""头"" - 中文: ""头""
中文: ""沙"" - 中文: ""沙""
中文: ""十"" - 中文: ""十""
中文: ""户"" - 中文: ""","[29106, 233]",户,"[2134, 11331, 7463, 13634, 295, 5995, 6186, 2124, 28716]",household,户
"中文: ""站"" - 中文: ""站""
中文: ""平"" - 中文: ""平""
中文: ""力"" - 中文: ""力""
中文: ""版"" - 中文: ""版""
中文: ""人"" - 中文: ""","[29086, 231]",人,"[3708, 757, 284, 28720, 1338, 487, 386, 660, 4837, 9701]",person,人
"中文: ""百"" - 中文: ""百""
中文: ""败"" - 中文: ""败""
中文: ""座"" - 中文: ""座""
中文: ""一"" - 中文: ""一""
中文: ""段"" - 中文: ""","[29390, 233]",段,"[427, 331, 8261, 4211, 28713, 3249, 3007, 5267, 23863, 268]",section,段
"中文: ""果"" - 中文: ""果""
中文: ""起"" - 中文: ""起""
中文: ""线"" - 中文: ""线""
中文: ""址"" - 中文: ""址""
中文: ""官"" - 中文: ""","[30639, 232]",官,"[805, 28709, 302, 5189, 289, 2771, 1009, 1769]",official,官
"中文: ""判"" - 中文: ""判""
中文: ""东"" - 中文: ""东""
中文: ""线"" - 中文: ""线""
中文: ""十"" - 中文: ""十""
中文: ""百"" - 中文: ""","[30421, 234]",百,"[4682, 8275, 9538, 13101, 295, 28716]",hundred,百
"中文: ""目"" - 中文: ""目""
中文: ""方"" - 中文: ""方""
中文: ""洞"" - 中文: ""洞""
中文: ""友"" - 中文: ""友""
中文: ""局"" - 中文: ""","[29978, 232]",局,"[805, 28709, 302, 4007, 289, 2771, 1009, 1769]",office,局
"中文: ""夏"" - 中文: ""夏""
中文: ""月"" - 中文: ""月""
中文: ""湖"" - 中文: ""湖""
中文: ""沙"" - 中文: ""沙""
中文: ""岩"" - 中文: ""","[31581, 232]",岩,"[4463, 16013, 311, 408, 11697, 28712, 712]",rock,岩
"中文: ""线"" - 中文: ""线""
中文: ""法"" - 中文: ""法""
中文: ""删"" - 中文: ""删""
中文: ""电"" - 中文: ""电""
中文: ""起"" - 中文: ""","[29676, 235]",起,"[373, 408, 6599, 28712, 24035, 3665, 8418, 3191]",rise,起
"中文: ""方"" - 中文: ""方""
中文: ""舞"" - 中文: ""舞""
中文: ""马"" - 中文: ""马""
中文: ""黄"" - 中文: ""黄""
中文: ""左"" - 中文: ""","[29907, 232]",左,"[462, 305, 28714, 1749, 1828, 291]",left,左
"中文: ""海"" - 中文: ""海""
中文: ""线"" - 中文: ""线""
中文: ""阳"" - 中文: ""阳""
中文: ""花"" - 中文: ""花""
中文: ""音"" - 中文: ""","[29838, 236]",音,"[579, 28713, 268, 667, 2622, 5271, 13752]",sound,音
"中文: ""池"" - 中文: ""池""
中文: ""店"" - 中文: ""店""
中文: ""星"" - 中文: ""星""
中文: ""法"" - 中文: ""法""
中文: ""力"" - 中文: ""","[29588, 232]",力,"[1627, 284, 28720, 1982, 5323, 6468, 15625, 2345]",power,力
"中文: ""星"" - 中文: ""星""
中文: ""话"" - 中文: ""话""
中文: ""火"" - 中文: ""火""
中文: ""九"" - 中文: ""九""
中文: ""夏"" - 中文: ""","[30910, 232]",夏,"[1801, 2648, 2913, 28713, 268, 519, 5561]",summer,夏


==> figures/same/13b_de_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Buch"" - Deutsch: ""","[350, 5373, 10586, 29933, 3727, 22987]",Buch,"[1045, 3143, 2909, 29890, 289, 833]",book,Buch
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Anstieg"" - Deutsch: ""Anstieg""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Wolke"" - Deutsch: ""","[11902, 14962, 399, 29956]",Wolke,"[15126, 1067, 9274, 274, 23642, 9570, 29883, 695, 17184]",cloud,Wolke
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Tasche"" - Deutsch: ""","[323, 10523, 29911, 23793]",Tasche,"[19548, 2291, 9922, 29890, 289, 23156]",bag,Tasche
"Deutsch: ""Sprache"" - Deutsch: ""Sprache""
Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Mund"" - Deutsch: ""","[341, 8229, 29924, 13564]",Mund,"[13394, 2730, 4346, 29885, 29442, 21026, 286]",mouth,Mund
"Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Boden"" - Deutsch: ""","[350, 8431, 29933, 1952, 19929]",Boden,"[22473, 578, 577, 29879, 269]",soil,Boden
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Farbe"" - Deutsch: ""Farbe""
Deutsch: ""Berg"" - Deutsch: ""","[350, 9827, 3629, 1522, 29933, 17104, 2292]",Berg,"[2730, 4346, 16476, 5766, 29885, 29442, 14378, 286]",mountain,Berg
"Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Tuch"" - Deutsch: ""","[323, 12603, 29911, 23215]",Tuch,"[15126, 1067, 13950, 274, 29883, 695, 17184]",cloth,Tuch
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Herz"" - Deutsch: ""","[940, 379, 3868, 29950, 2439, 18650, 12905]",Herz,"[5192, 8293, 298, 23057, 540, 29882, 354]",heart,Herz
"Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Streifen"" - Deutsch: ""Streifen""
Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Tag"" - Deutsch: ""","[323, 10522, 10523, 8176, 29911]",Tag,"[1146, 1388, 3250, 270, 2462, 29881]",day,Tag
"Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Stern"" - Deutsch: ""","[29903, 2443, 23413, 855, 317, 624, 28588, 7789]",Stern,"[5810, 303, 5173, 9523, 8508, 380, 29879, 269]",star,Stern
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Feder"" - Deutsch: ""","[8263, 5169, 17972, 7351, 383, 29943]",Feder,"[4278, 805, 7689, 6709, 1028, 15099, 29879, 269]",spring,Feder
"Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Mond"" - Deutsch: ""","[341, 2598, 7185, 29924, 22638, 4546, 12125]",Mond,"[2730, 18786, 4346, 29885, 286]",moon,Mond
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Holz"" - Deutsch: ""","[26211, 4168, 379, 19984, 29950, 8335]",Holz,"[6115, 8879, 8112, 827, 29893, 281]",wood,Holz
"Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Dorf"" - Deutsch: ""","[9579, 29928, 1938, 360, 6132, 17207]",Dorf,"[28765, 11928, 3516, 1403, 17191, 29894, 21031, 5720, 4213, 325]",village,Dorf
"Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Wald"" - Deutsch: ""","[22552, 17721, 399, 29956, 5260]",Wald,"[26839, 1701, 363, 285, 1454, 29888, 13569, 1079, 1181]",forest,Wald
"Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Gitter"" - Deutsch: ""","[26074, 11786, 29954, 402, 28712, 4406]",Gitter,"[7720, 330, 867, 6856, 29887, 629]",grid,Gitter
"Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Lied"" - Deutsch: ""","[29382, 365, 7326, 2718, 23410, 29931]",Lied,"[1487, 1100, 4823, 578, 577, 29879, 269, 21453]",song,Lied
"Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""neun"" - Deutsch: ""neun""
Deutsch: ""Wasser"" - Deutsch: ""","[16124, 22552, 399, 12547, 29956, 29457]",Wasser,"[13405, 4094, 2766, 29893, 11324, 281, 16699]",water,Wasser
"Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Teich"" - Deutsch: ""","[323, 1920, 29911, 7141]",Teich,"[12509, 29886, 772, 282, 1129, 2818, 1112]",pond,Teich
"Deutsch: ""Stamm"" - Deutsch: ""Stamm""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""Fluss"" - Deutsch: ""","[8754, 383, 29943, 2379]",Fluss,"[8580, 4401, 374, 1150, 9050, 3511, 364, 29878, 10107]",river,Fluss
"Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Schnee"" - Deutsch: ""Schnee""
Deutsch: ""Gesetz"" - Deutsch: ""","[1879, 7999, 29954, 402, 6328]",Gesetz,"[4307, 425, 10653, 433, 29880, 301]",law,Gesetz
"Deutsch: ""Meer"" - Deutsch: ""Meer""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Beispiel"" - Deutsch: ""Beispiel""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Welle"" - Deutsch: ""","[5674, 28862, 399, 29956, 11284, 1334, 10458, 4806]",Welle,"[2766, 10742, 29893, 11324, 281, 27766]",wave,Welle
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Beispiel"" - Deutsch: ""Beispiel""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Ozean"" - Deutsch: ""","[438, 29949]",Ozean,"[29877, 542, 25802, 23474, 288, 12954]",ocean,Ozean
"Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Höhle"" - Deutsch: ""","[379, 11623, 29950]",Höhle,"[5777, 274, 29883, 1113, 18346, 24230]",cave,Höhle
"Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Linie"" - Deutsch: ""Linie""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Meer"" - Deutsch: ""","[341, 6816, 29924, 2191]",Meer,"[7205, 409, 29879, 269, 344]",sea,Meer
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""See"" - Deutsch: ""","[29903, 2823, 317, 922, 13393, 2008]",See,"[425, 433, 29880, 24591, 301, 19437, 18170]",lake,See
"Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Quelle"" - Deutsch: ""","[660, 29984, 751, 2182, 8654, 5462]",Quelle,"[4993, 578, 577, 2752, 29879, 3669, 269]",source,Quelle
"Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""Feuer"" - Deutsch: ""","[8263, 5169, 383, 29943, 29331]",Feuer,"[3974, 285, 13734, 29888, 7241, 5713, 28034, 8696]",fire,Feuer
"Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Punkt"" - Deutsch: ""","[12129, 349, 29925, 22723]",Punkt,"[29886, 772, 11899, 3149, 1298, 282, 1129]",point,Punkt
"Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Farbe"" - Deutsch: ""Farbe""
Deutsch: ""Gemälde"" - Deutsch: ""","[1879, 7999, 29954, 15170, 402]",Gemälde,"[3274, 10675, 29886, 6788, 20413, 3300, 282]",painting,Gemälde
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Bahnhof"" - Deutsch: ""","[350, 6000, 29933, 15131, 15174, 28701]",Bahnhof,"[23436, 6112, 303, 5073, 9523, 5173, 19569, 380, 29879, 269, 1002]",station,Bahnhof
"Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Reis"" - Deutsch: ""","[29934, 390, 830, 1123]",Reis,"[11674, 9597, 2200, 374, 19408, 364, 29878, 10107]",rice,Reis
"Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Linie"" - Deutsch: ""","[4342, 11667, 365, 2718, 23410, 29931]",Linie,"[1196, 492, 6276, 1915, 619, 29880, 301, 1220]",line,Linie
"Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Blume"" - Deutsch: ""","[350, 3164, 10358, 29933]",Blume,"[1731, 1652, 28149, 285, 1579, 5685, 29888, 4972]",flower,Blume
"Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Sprache"" - Deutsch: ""Sprache""
Deutsch: ""Tee"" - Deutsch: ""","[323, 1920, 29911, 7141]",Tee,"[260, 23429, 734, 371, 29873]",tea,Tee
"Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Wolke"" - Deutsch: ""Wolke""
Deutsch: ""Fuß"" - Deutsch: ""","[383, 29943, 11212, 11871]",Fuß,"[6661, 1701, 7953, 285, 29888, 3661, 5431, 1181]",foot,Fuß
"Deutsch: ""Maschine"" - Deutsch: ""Maschine""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Tür"" - Deutsch: ""","[323, 25424, 29911]",Tür,"[1867, 437, 270, 17433, 3050, 29881]",door,Tür
"Deutsch: ""Wasser"" - Deutsch: ""Wasser""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Schnee"" - Deutsch: ""","[2522, 29903, 4421, 21129, 317, 1102, 4504]",Schnee,"[15007, 5807, 29879, 269, 16586]",snow,Schnee
"Deutsch: ""Feuer"" - Deutsch: ""Feuer""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Pferd"" - Deutsch: ""","[349, 29925, 10022]",Pferd,"[1251, 4029, 298, 11231, 10435, 29882, 2015, 5089]",horse,Pferd
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""eins"" - Deutsch: ""","[29872, 1011, 21084, 10096, 321]",eins,"[29877, 650, 373, 288, 697, 265]",one,eins
"Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Reis"" - Deutsch: ""Reis""
Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""zwei"" - Deutsch: ""","[503, 7659, 29920, 7325, 4753, 5263]",zwei,"[260, 1023, 29873, 10184, 3252, 7516]",two,zwei
"Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""drei"" - Deutsch: ""","[4192, 14724, 270, 9697, 7707, 29881]",drei,"[266, 1468, 260, 2211, 12455, 17536, 29873, 386]",three,drei
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""vier"" - Deutsch: ""","[7214, 8545, 3516, 1403, 6316, 25965, 29894, 325]",vier,"[1701, 285, 3023, 29888, 17823, 12584, 1181]",four,vier
"Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""acht"" - Deutsch: ""","[1274, 22019, 562, 496, 29874, 263, 5860, 3657]",acht,"[29872, 29319, 10096, 321, 15761, 9475]",eight,acht
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""zehn"" - Deutsch: ""","[503, 3777, 29920, 911]",zehn,"[260, 841, 734, 371, 29873, 3006]",ten,zehn
"Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""Kopf"" - Deutsch: ""","[8224, 29968, 27476, 476]",Kopf,"[298, 540, 2343, 29882, 354, 2813]",head,Kopf
"Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Streifen"" - Deutsch: ""","[29903, 855, 317, 5015, 624, 3767, 11738]",Streifen,"[710, 303, 17010, 10076, 17820, 380, 29879, 269, 851]",strip,Streifen
"Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Straße"" - Deutsch: ""","[29903, 22667, 7357, 855, 317, 5015, 624, 3767]",Straße,"[13045, 29352, 710, 303, 11952, 12243, 380, 29879, 269, 851]",street,Straße
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Teil"" - Deutsch: ""","[323, 1920, 7770, 29911, 7141]",Teil,"[3274, 29886, 862, 1595, 760, 3300, 282, 610]",part,Teil
"Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Auge"" - Deutsch: ""","[8407, 319, 29909, 22333]",Auge,"[29872, 1032, 321, 10977]",eye,Auge
"Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Feld"" - Deutsch: ""","[8263, 5169, 383, 21113, 29943, 11961]",Feld,"[29607, 2671, 285, 1746, 29888, 7241, 5713]",field,Feld
"Deutsch: ""Geschwindigkeit"" - Deutsch: ""Geschwindigkeit""
Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Standort"" - Deutsch: ""","[29903, 6679, 7434, 855, 317, 7813, 624, 11042]",Standort,"[7845, 3268, 1354, 1039, 29879, 269, 2746]",site,Standort
"Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Wort"" - Deutsch: ""","[19662, 14962, 399, 29956, 13824]",Wort,"[1734, 8879, 1742, 827, 29893, 13762, 6365, 281]",word,Wort
"Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Paar"" - Deutsch: ""","[2621, 349, 29925, 11868]",Paar,"[5101, 3274, 29886, 18784, 3300, 282]",pair,Paar
"Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Sitz"" - Deutsch: ""","[29903, 6101, 317, 23628, 21988, 25598]",Sitz,"[12949, 7205, 409, 29879, 269, 344]",seat,Sitz
"Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Licht"" - Deutsch: ""","[365, 2718, 23410, 10413, 29931]",Licht,"[14172, 492, 3578, 3473, 619, 29880, 301, 4366]",light,Licht
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Norden"" - Deutsch: ""","[23899, 3782, 1939, 5245, 405, 4186, 29940]",Norden,"[15459, 29876, 694, 3643, 1217, 302, 6641]",north,Norden
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Maschine"" - Deutsch: ""","[341, 29924, 21870, 3219, 8622]",Maschine,"[611, 5825, 29885, 8628, 7672, 655, 4933, 286, 23523]",machine,Maschine
"Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Zeit"" - Deutsch: ""","[796, 24625, 3091, 29999, 5347]",Zeit,"[5335, 260, 931, 2034, 9346, 2230, 29873, 19538]",time,Zeit
"Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Nutzen"" - Deutsch: ""","[12487, 405, 29940]",Nutzen,"[1785, 14169, 915, 13982, 3856, 7795, 29890, 289, 367]",benefit,Nutzen
"Deutsch: ""Schwanz"" - Deutsch: ""Schwanz""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""Provinz"" - Deutsch: ""","[11127, 9133, 23114, 1184, 349, 1588, 29925, 4040, 1019]",Provinz,"[1326, 8482, 771, 410, 544, 12291, 29886, 282, 558, 16123]",province,Provinz
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Börse"" - Deutsch: ""","[350, 29933]",Börse,"[29872, 14523, 5566, 429, 6543, 735, 321]",exchange,Börse
"Deutsch: ""Streifen"" - Deutsch: ""Streifen""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Mitte"" - Deutsch: ""","[341, 5493, 4573, 29924, 24532, 23115]",Mitte,"[2460, 7256, 6563, 7145, 29885, 17662, 286, 3737]",middle,Mitte
"Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Freund"" - Deutsch: ""","[23923, 14438, 383, 29943, 3878, 4693, 28817]",Freund,"[1341, 285, 3484, 1424, 5121, 29888, 7932, 18326]",friend,Freund
"Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""zehn"" - Deutsch: ""zehn""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Farbe"" - Deutsch: ""","[8413, 383, 14206, 29943, 7748]",Farbe,"[2780, 2927, 1111, 274, 1054, 29883, 10965, 784, 1302]",color,Farbe
"Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Versuch"" - Deutsch: ""Versuch""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Art"" - Deutsch: ""","[3012, 9986, 319, 1433, 826, 29909]",Art,"[413, 14380, 1984, 9089, 2924, 29895, 8506, 19015]",kind,Art
"Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Feuer"" - Deutsch: ""Feuer""
Deutsch: ""Richter"" - Deutsch: ""","[29934, 390, 13675, 4385, 25627, 21710]",Richter,"[6577, 4900, 16833, 432, 29926, 3623, 17675]",judge,Richter
"Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Schule"" - Deutsch: ""","[2522, 29903, 4421, 317, 1102, 4504, 12988, 27223]",Schule,"[3762, 1557, 1364, 885, 27041, 29879, 269, 816]",school,Schule
"Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Krawatte"" - Deutsch: ""","[476, 19387, 7365, 29968]",Krawatte,"[260, 2034, 29873, 22134, 19538]",tie,Krawatte
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Beispiel"" - Deutsch: ""","[350, 3629, 1522, 29933, 22621, 10632]",Beispiel,"[1342, 29872, 429, 4392, 735, 321, 4773]",example,Beispiel
"Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""zehn"" - Deutsch: ""zehn""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Gesicht"" - Deutsch: ""","[1879, 7999, 29954, 402, 6328]",Gesicht,"[2161, 3700, 4024, 285, 29888, 17470, 5444, 2258]",face,Gesicht
"Deutsch: ""Anstieg"" - Deutsch: ""Anstieg""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Brücke"" - Deutsch: ""","[350, 29933, 12432, 1771]",Brücke,"[1506, 19515, 28635, 29890, 12945, 1182, 289, 18419]",bridge,Brücke
"Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Gegenstand"" - Deutsch: ""","[1879, 19275, 402, 29954, 7999, 21163]",Gegenstand,"[667, 474, 29875, 2944, 568, 277, 372]",item,Gegenstand
"Deutsch: ""Zeit"" - Deutsch: ""Zeit""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""löschen"" - Deutsch: ""","[29880, 301, 27575]",löschen,"[8143, 311, 270, 316, 628, 5217, 7374, 6144, 29881]",delete,löschen
"Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Gruppe"" - Deutsch: ""","[21757, 3338, 1632, 29954, 402, 5430]",Gruppe,"[330, 867, 4071, 2972, 29887, 2318, 17170, 629]",group,Gruppe
"Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Schönheit"" - Deutsch: ""","[2522, 29903, 4421, 317, 1102, 28565, 4504]",Schönheit,"[15409, 6562, 915, 29890, 289, 367]",beauty,Schönheit
"Deutsch: ""Krawatte"" - Deutsch: ""Krawatte""
Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Plattform"" - Deutsch: ""","[27201, 1858, 349, 29925, 13494, 3247]",Plattform,"[12120, 2174, 13974, 572, 29886, 18870, 7481, 282, 715]",platform,Plattform
"Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Kopf"" - Deutsch: ""Kopf""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Haus"" - Deutsch: ""","[379, 5952, 10727, 29950, 24704]",Haus,"[1251, 8697, 3699, 298, 29882, 10774, 9261, 5089]",house,Haus
"Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Wald"" - Deutsch: ""Wald""
Deutsch: ""Sonne"" - Deutsch: ""","[29903, 5791, 6295, 317, 1105]",Sonne,"[2146, 480, 11445, 6575, 29879, 269]",sun,Sonne
"Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Geschichte"" - Deutsch: ""","[1879, 402, 6328, 7376, 29954, 7999, 5009]",Geschichte,"[670, 3603, 4955, 22880, 298, 16211, 18434, 2918, 7251, 29882, 9825]",history,Geschichte
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Geschwindigkeit"" - Deutsch: ""Geschwindigkeit""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Tal"" - Deutsch: ""","[323, 10523, 29911, 10288]",Tal,"[22044, 1564, 791, 19599, 28519, 659, 2947, 29894, 325]",valley,Tal
"Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Quadrat"" - Deutsch: ""","[29984, 660, 751, 2182]",Quadrat,"[3044, 26613, 18074, 6862, 17619, 10674, 29879, 269]",square,Quadrat
"Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Süden"" - Deutsch: ""","[29903, 11711, 17110, 317, 26585]",Süden,"[7062, 13267, 578, 577, 29879, 3669, 269]",south,Süden
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Tugend"" - Deutsch: ""","[323, 12603, 29911, 23215]",Tugend,"[2405, 27935, 4610, 3516, 10636, 15389, 1403, 29894, 325]",virtue,Tugend
"Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Stamm"" - Deutsch: ""","[29903, 7434, 855, 317, 624]",Stamm,"[260, 3626, 29563, 29873, 534, 509, 3367, 9434]",tribe,Stamm
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Kopf"" - Deutsch: ""Kopf""
Deutsch: ""Stadt"" - Deutsch: ""","[29903, 7434, 10347, 855, 317, 624, 5587]",Stadt,"[20752, 4272, 274, 7537, 455, 4583, 29883, 12690]",city,Stadt
"Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Sommer"" - Deutsch: ""Sommer""
Deutsch: ""Sprache"" - Deutsch: ""","[29903, 14314, 1706, 317, 5592, 29634]",Sprache,"[6468, 4086, 11675, 425, 433, 10906, 29880, 6361, 301, 3893]",language,Sprache
"Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Geschwindigkeit"" - Deutsch: ""","[1879, 402, 6328, 29954, 7999, 5009]",Geschwindigkeit,"[5965, 805, 1028, 269, 19322, 29879, 6210, 961]",speed,Geschwindigkeit
"Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""Boden"" - Deutsch: ""","[350, 8431, 29933, 1952, 19929]",Boden,"[330, 2057, 867, 4071, 29887, 5962, 17170, 629]",ground,Boden
"Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Versuch"" - Deutsch: ""","[1798, 10138, 6565, 478, 8980, 29963]",Versuch,"[21609, 1098, 29874, 4218, 472, 263, 15127, 1131, 271]",attempt,Versuch
"Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Niederlage"" - Deutsch: ""","[15981, 405, 16501, 24052, 19166, 29940]",Niederlage,"[20653, 1753, 8686, 822, 311, 270, 316, 29881]",defeat,Niederlage
"Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Maschine"" - Deutsch: ""Maschine""
Deutsch: ""Schwanz"" - Deutsch: ""","[2522, 29903, 4421, 9234, 317, 1102, 4504]",Schwanz,"[260, 941, 18237, 29873, 11062, 12464]",tail,Schwanz
"Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Mutter"" - Deutsch: ""","[341, 8229, 29924, 22411, 20749]",Mutter,"[2730, 4346, 25550, 29885, 14817, 5637, 3184, 286]",mother,Mutter
"Deutsch: ""Versuch"" - Deutsch: ""Versuch""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Osten"" - Deutsch: ""","[438, 24768, 6657, 11334, 29949, 26569]",Osten,"[29872, 11248, 2240, 23027, 9755, 321]",east,Osten
"Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Rede"" - Deutsch: ""","[29934, 390, 4367, 830, 9039, 1123]",Rede,"[5965, 805, 1028, 269, 12032, 29879, 961]",speech,Rede
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Kind"" - Deutsch: ""","[20311, 13187, 11885, 16540, 476, 29968]",Kind,"[4161, 521, 274, 29883, 2278, 5145, 305, 18558]",child,Kind
"Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Turm"" - Deutsch: ""","[323, 5383, 29911, 12603, 23215]",Turm,"[260, 29873, 19372, 304, 517]",tower,Turm
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Haar"" - Deutsch: ""","[379, 5952, 29950, 24704]",Haar,"[298, 2350, 11315, 29882, 447, 23535]",hair,Haar
"Deutsch: ""Linie"" - Deutsch: ""Linie""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Haushalt"" - Deutsch: ""","[379, 5952, 10727, 29950, 24704]",Haushalt,"[22329, 1251, 8697, 3699, 298, 29882, 10774, 9261, 5089]",household,Haushalt
"Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Abschnitt"" - Deutsch: ""","[319, 1976, 4920, 24650, 29909]",Abschnitt,"[5226, 2042, 8803, 21149, 409, 4004, 29879, 269, 344, 3471]",section,Abschnitt
"Deutsch: ""Punkt"" - Deutsch: ""Punkt""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Büro"" - Deutsch: ""","[350, 15455, 29933, 16144]",Büro,"[29877, 974, 1283, 288, 8034, 20205, 3344, 2696, 310]",office,Büro
"Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""neun"" - Deutsch: ""neun""
Deutsch: ""Anstieg"" - Deutsch: ""","[319, 530, 21877, 29909, 2744]",Anstieg,"[14451, 3780, 374, 364, 29878, 10107, 5161]",rise,Anstieg
"Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Reis"" - Deutsch: ""Reis""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Macht"" - Deutsch: ""","[341, 29924, 21870, 4326, 17197, 3219, 15735]",Macht,"[4764, 3081, 29886, 12248, 13519, 772, 282, 1129]",power,Macht
"Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Sommer"" - Deutsch: ""","[29903, 22820, 6295, 317, 6254, 1105]",Sommer,"[2083, 2533, 480, 22792, 2146, 11801, 29879, 269]",summer,Sommer


==> figures/same/13b_en_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""ten"" - English: ""ten""
English: ""tea"" - English: ""tea""
English: ""pond"" - English: ""pond""
English: ""version"" - English: ""version""
English: ""book"" - English: ""","[3143, 289, 833, 1045, 29890, 2909]",book,"[3143, 289, 833, 1045, 29890, 2909]",book,book
"English: ""hundred"" - English: ""hundred""
English: ""heart"" - English: ""heart""
English: ""house"" - English: ""house""
English: ""part"" - English: ""part""
English: ""cloud"" - English: ""","[274, 17184, 29883, 15126, 9274, 695, 23642, 9570, 1067]",cloud,"[274, 17184, 29883, 15126, 9274, 695, 23642, 9570, 1067]",cloud,cloud
"English: ""ground"" - English: ""ground""
English: ""mother"" - English: ""mother""
English: ""north"" - English: ""north""
English: ""wood"" - English: ""wood""
English: ""bag"" - English: ""","[2291, 23156, 19548, 289, 29890, 9922]",bag,"[2291, 23156, 19548, 289, 29890, 9922]",bag,bag
"English: ""point"" - English: ""point""
English: ""structure"" - English: ""structure""
English: ""position"" - English: ""position""
English: ""spring"" - English: ""spring""
English: ""mouth"" - English: ""","[13394, 286, 29885, 21026, 4346, 29442, 2730]",mouth,"[13394, 286, 29885, 21026, 4346, 29442, 2730]",mouth,mouth
"English: ""middle"" - English: ""middle""
English: ""city"" - English: ""city""
English: ""rise"" - English: ""rise""
English: ""bridge"" - English: ""bridge""
English: ""soil"" - English: ""","[578, 22473, 29879, 577, 269]",soil,"[578, 22473, 29879, 577, 269]",soil,soil
"English: ""tribe"" - English: ""tribe""
English: ""painting"" - English: ""painting""
English: ""child"" - English: ""child""
English: ""structure"" - English: ""structure""
English: ""mountain"" - English: ""","[14378, 286, 29885, 4346, 5766, 29442, 2730, 16476]",mountain,"[14378, 286, 29885, 4346, 5766, 29442, 2730, 16476]",mountain,mountain
"English: ""north"" - English: ""north""
English: ""flower"" - English: ""flower""
English: ""red"" - English: ""red""
English: ""seat"" - English: ""seat""
English: ""cloth"" - English: ""","[274, 17184, 29883, 15126, 695, 13950, 1067]",cloth,"[274, 17184, 29883, 15126, 695, 13950, 1067]",cloth,cloth
"English: ""shop"" - English: ""shop""
English: ""tail"" - English: ""tail""
English: ""dance"" - English: ""dance""
English: ""cloth"" - English: ""cloth""
English: ""heart"" - English: ""","[23057, 8293, 5192, 354, 29882, 540, 298]",heart,"[23057, 8293, 5192, 354, 29882, 540, 298]",heart,heart
"English: ""water"" - English: ""water""
English: ""bridge"" - English: ""bridge""
English: ""tea"" - English: ""tea""
English: ""four"" - English: ""four""
English: ""hand"" - English: ""","[3179, 5905, 1361, 5403, 29882, 298, 447, 2350]",hand,"[3179, 5905, 1361, 5403, 29882, 298, 447, 2350]",hand,hand
"English: ""rock"" - English: ""rock""
English: ""city"" - English: ""city""
English: ""power"" - English: ""power""
English: ""four"" - English: ""four""
English: ""day"" - English: ""","[1388, 2462, 270, 1146, 29881, 3250]",day,"[1388, 2462, 270, 1146, 29881, 3250]",day,day
"English: ""fruit"" - English: ""fruit""
English: ""beauty"" - English: ""beauty""
English: ""middle"" - English: ""middle""
English: ""forest"" - English: ""forest""
English: ""star"" - English: ""","[5173, 380, 303, 29879, 5810, 8508, 269, 9523]",star,"[5173, 380, 303, 29879, 5810, 8508, 269, 9523]",star,star
"English: ""tower"" - English: ""tower""
English: ""lake"" - English: ""lake""
English: ""return"" - English: ""return""
English: ""shop"" - English: ""shop""
English: ""spring"" - English: ""","[805, 1028, 15099, 6709, 29879, 4278, 7689, 269]",spring,"[805, 1028, 15099, 6709, 29879, 4278, 7689, 269]",spring,spring
"English: ""fire"" - English: ""fire""
English: ""square"" - English: ""square""
English: ""speech"" - English: ""speech""
English: ""cave"" - English: ""cave""
English: ""moon"" - English: ""","[18786, 286, 29885, 4346, 2730]",moon,"[18786, 286, 29885, 4346, 2730]",moon,moon
"English: ""sound"" - English: ""sound""
English: ""hundred"" - English: ""hundred""
English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""wood"" - English: ""","[8879, 29893, 8112, 827, 6115, 281]",wood,"[8879, 29893, 8112, 827, 6115, 281]",wood,wood
"English: ""tower"" - English: ""tower""
English: ""book"" - English: ""book""
English: ""head"" - English: ""head""
English: ""gold"" - English: ""gold""
English: ""village"" - English: ""","[1403, 29894, 5720, 17191, 28765, 21031, 11928, 4213, 325, 3516]",village,"[1403, 29894, 5720, 17191, 28765, 21031, 11928, 4213, 325, 3516]",village,village
"English: ""section"" - English: ""section""
English: ""field"" - English: ""field""
English: ""bag"" - English: ""bag""
English: ""mouth"" - English: ""mouth""
English: ""forest"" - English: ""","[1454, 1181, 363, 285, 26839, 29888, 13569, 1701, 1079]",forest,"[1454, 1181, 363, 285, 26839, 29888, 13569, 1701, 1079]",forest,forest
"English: ""wave"" - English: ""wave""
English: ""middle"" - English: ""middle""
English: ""tower"" - English: ""tower""
English: ""four"" - English: ""four""
English: ""fruit"" - English: ""","[15774, 285, 29888, 1424, 1341]",fruit,"[15774, 285, 29888, 1424, 1341]",fruit,fruit
"English: ""time"" - English: ""time""
English: ""city"" - English: ""city""
English: ""wood"" - English: ""wood""
English: ""middle"" - English: ""middle""
English: ""grid"" - English: ""","[29887, 867, 330, 7720, 6856, 629]",grid,"[29887, 867, 330, 7720, 6856, 629]",grid,grid
"English: ""lake"" - English: ""lake""
English: ""horse"" - English: ""horse""
English: ""school"" - English: ""school""
English: ""tea"" - English: ""tea""
English: ""song"" - English: ""","[1100, 21453, 1487, 578, 4823, 29879, 577, 269]",song,"[1100, 21453, 1487, 578, 4823, 29879, 577, 269]",song,song
"English: ""one"" - English: ""one""
English: ""head"" - English: ""head""
English: ""left"" - English: ""left""
English: ""city"" - English: ""city""
English: ""water"" - English: ""","[16699, 29893, 2766, 13405, 11324, 281, 4094]",water,"[16699, 29893, 2766, 13405, 11324, 281, 4094]",water,water
"English: ""head"" - English: ""head""
English: ""cave"" - English: ""cave""
English: ""talent"" - English: ""talent""
English: ""field"" - English: ""field""
English: ""pond"" - English: ""","[772, 12509, 282, 1129, 29886, 1112, 2818]",pond,"[772, 12509, 282, 1129, 29886, 1112, 2818]",pond,pond
"English: ""law"" - English: ""law""
English: ""tea"" - English: ""tea""
English: ""language"" - English: ""language""
English: ""exchange"" - English: ""exchange""
English: ""sand"" - English: ""","[9753, 4977, 29879, 11982, 28455, 872, 269]",sand,"[9753, 4977, 29879, 11982, 28455, 872, 269]",sand,sand
"English: ""sea"" - English: ""sea""
English: ""grid"" - English: ""grid""
English: ""return"" - English: ""return""
English: ""machine"" - English: ""machine""
English: ""river"" - English: ""","[374, 364, 29878, 8580, 4401, 3511, 10107, 9050, 1150]",river,"[374, 364, 29878, 8580, 4401, 3511, 10107, 9050, 1150]",river,river
"English: ""middle"" - English: ""middle""
English: ""sun"" - English: ""sun""
English: ""fruit"" - English: ""fruit""
English: ""strip"" - English: ""strip""
English: ""law"" - English: ""","[10653, 301, 425, 4307, 29880, 433]",law,"[10653, 301, 425, 4307, 29880, 433]",law,law
"English: ""day"" - English: ""day""
English: ""painting"" - English: ""painting""
English: ""advance"" - English: ""advance""
English: ""tie"" - English: ""tie""
English: ""wave"" - English: ""","[29893, 2766, 10742, 11324, 27766, 281]",wave,"[29893, 2766, 10742, 11324, 27766, 281]",wave,wave
"English: ""defeat"" - English: ""defeat""
English: ""law"" - English: ""law""
English: ""seat"" - English: ""seat""
English: ""hundred"" - English: ""hundred""
English: ""ocean"" - English: ""","[29877, 288, 542, 12954, 25802, 23474]",ocean,"[29877, 288, 542, 12954, 25802, 23474]",ocean,ocean
"English: ""judge"" - English: ""judge""
English: ""hair"" - English: ""hair""
English: ""middle"" - English: ""middle""
English: ""horse"" - English: ""horse""
English: ""cave"" - English: ""","[274, 1113, 24230, 5777, 29883, 18346]",cave,"[274, 1113, 24230, 5777, 29883, 18346]",cave,cave
"English: ""school"" - English: ""school""
English: ""painting"" - English: ""painting""
English: ""benefit"" - English: ""benefit""
English: ""mountain"" - English: ""mountain""
English: ""sea"" - English: ""","[344, 7205, 29879, 409, 269]",sea,"[344, 7205, 29879, 409, 269]",sea,sea
"English: ""cloth"" - English: ""cloth""
English: ""city"" - English: ""city""
English: ""advance"" - English: ""advance""
English: ""two"" - English: ""two""
English: ""lake"" - English: ""","[301, 425, 18170, 19437, 24591, 29880, 433]",lake,"[301, 425, 18170, 19437, 24591, 29880, 433]",lake,lake
"English: ""word"" - English: ""word""
English: ""language"" - English: ""language""
English: ""ocean"" - English: ""ocean""
English: ""strip"" - English: ""strip""
English: ""source"" - English: ""","[578, 29879, 2752, 577, 4993, 3669, 269]",source,"[578, 29879, 2752, 577, 4993, 3669, 269]",source,source
"English: ""song"" - English: ""song""
English: ""foot"" - English: ""foot""
English: ""person"" - English: ""person""
English: ""net"" - English: ""net""
English: ""fire"" - English: ""","[8696, 285, 3974, 29888, 5713, 7241, 28034, 13734]",fire,"[8696, 285, 3974, 29888, 5713, 7241, 28034, 13734]",fire,fire
"English: ""five"" - English: ""five""
English: ""talent"" - English: ""talent""
English: ""eye"" - English: ""eye""
English: ""one"" - English: ""one""
English: ""point"" - English: ""","[772, 282, 1129, 1298, 29886, 11899, 3149]",point,"[772, 282, 1129, 1298, 29886, 11899, 3149]",point,point
"English: ""soil"" - English: ""soil""
English: ""water"" - English: ""water""
English: ""wood"" - English: ""wood""
English: ""benefit"" - English: ""benefit""
English: ""version"" - English: ""","[29894, 2453, 1224, 874, 345, 369, 1873, 325, 3259, 1147]",version,"[29894, 2453, 1224, 874, 345, 369, 1873, 325, 3259, 1147]",version,version
"English: ""book"" - English: ""book""
English: ""eight"" - English: ""eight""
English: ""six"" - English: ""six""
English: ""tie"" - English: ""tie""
English: ""ball"" - English: ""","[2291, 5521, 289, 8287, 2135, 29890, 9922, 6411]",ball,"[2291, 5521, 289, 8287, 2135, 29890, 9922, 6411]",ball,ball
"English: ""history"" - English: ""history""
English: ""door"" - English: ""door""
English: ""house"" - English: ""house""
English: ""speed"" - English: ""speed""
English: ""painting"" - English: ""","[282, 10675, 29886, 20413, 3300, 6788, 3274]",painting,"[282, 10675, 29886, 20413, 3300, 6788, 3274]",painting,painting
"English: ""hair"" - English: ""hair""
English: ""day"" - English: ""day""
English: ""ocean"" - English: ""ocean""
English: ""seven"" - English: ""seven""
English: ""station"" - English: ""","[19569, 5073, 5173, 6112, 380, 303, 9523, 29879, 1002, 269, 23436]",station,"[19569, 5073, 5173, 6112, 380, 303, 9523, 29879, 1002, 269, 23436]",station,station
"English: ""soil"" - English: ""soil""
English: ""river"" - English: ""river""
English: ""hair"" - English: ""hair""
English: ""child"" - English: ""child""
English: ""rice"" - English: ""","[374, 364, 29878, 2200, 10107, 19408, 11674, 9597]",rice,"[374, 364, 29878, 2200, 10107, 19408, 11674, 9597]",rice,rice
"English: ""six"" - English: ""six""
English: ""square"" - English: ""square""
English: ""structure"" - English: ""structure""
English: ""painting"" - English: ""painting""
English: ""red"" - English: ""","[364, 29878, 1127, 2654, 276, 337]",red,"[364, 29878, 1127, 2654, 276, 337]",red,red
"English: ""pair"" - English: ""pair""
English: ""history"" - English: ""history""
English: ""version"" - English: ""version""
English: ""kind"" - English: ""kind""
English: ""line"" - English: ""","[301, 1915, 492, 1220, 619, 6276, 29880, 1196]",line,"[301, 1915, 492, 1220, 619, 6276, 29880, 1196]",line,line
"English: ""mountain"" - English: ""mountain""
English: ""source"" - English: ""source""
English: ""rock"" - English: ""rock""
English: ""tie"" - English: ""tie""
English: ""net"" - English: ""","[452, 29876, 1212, 484, 302, 7787]",net,"[452, 29876, 1212, 484, 302, 7787]",net,net
"English: ""ball"" - English: ""ball""
English: ""rock"" - English: ""rock""
English: ""mother"" - English: ""mother""
English: ""door"" - English: ""door""
English: ""flower"" - English: ""","[28149, 4972, 1731, 285, 29888, 1652, 5685, 1579]",flower,"[28149, 4972, 1731, 285, 29888, 1652, 5685, 1579]",flower,flower
"English: ""sun"" - English: ""sun""
English: ""kind"" - English: ""kind""
English: ""position"" - English: ""position""
English: ""seven"" - English: ""seven""
English: ""tea"" - English: ""","[734, 260, 23429, 371, 29873]",tea,"[734, 260, 23429, 371, 29873]",tea,tea
"English: ""gold"" - English: ""gold""
English: ""cloth"" - English: ""cloth""
English: ""hand"" - English: ""hand""
English: ""generation"" - English: ""generation""
English: ""foot"" - English: ""","[1181, 285, 29888, 5431, 7953, 3661, 1701, 6661]",foot,"[1181, 285, 29888, 5431, 7953, 3661, 1701, 6661]",foot,foot
"English: ""advance"" - English: ""advance""
English: ""structure"" - English: ""structure""
English: ""defeat"" - English: ""defeat""
English: ""machine"" - English: ""machine""
English: ""gold"" - English: ""","[29887, 15192, 330, 7684, 748, 1484]",gold,"[29887, 15192, 330, 7684, 748, 1484]",gold,gold
"English: ""law"" - English: ""law""
English: ""north"" - English: ""north""
English: ""item"" - English: ""item""
English: ""book"" - English: ""book""
English: ""door"" - English: ""","[437, 1867, 17433, 3050, 270, 29881]",door,"[437, 1867, 17433, 3050, 270, 29881]",door,door
"English: ""power"" - English: ""power""
English: ""bag"" - English: ""bag""
English: ""talent"" - English: ""talent""
English: ""lake"" - English: ""lake""
English: ""snow"" - English: ""","[5807, 16586, 269, 29879, 15007]",snow,"[5807, 16586, 269, 29879, 15007]",snow,snow
"English: ""structure"" - English: ""structure""
English: ""dance"" - English: ""dance""
English: ""six"" - English: ""six""
English: ""day"" - English: ""day""
English: ""horse"" - English: ""","[10435, 1251, 5089, 29882, 298, 4029, 11231, 2015]",horse,"[10435, 1251, 5089, 29882, 298, 4029, 11231, 2015]",horse,horse
"English: ""soil"" - English: ""soil""
English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""four"" - English: ""four""
English: ""one"" - English: ""","[697, 29877, 288, 650, 373, 265]",one,"[697, 29877, 288, 650, 373, 265]",one,one
"English: ""language"" - English: ""language""
English: ""household"" - English: ""household""
English: ""generation"" - English: ""generation""
English: ""part"" - English: ""part""
English: ""two"" - English: ""","[3252, 1023, 260, 7516, 10184, 29873]",two,"[3252, 1023, 260, 7516, 10184, 29873]",two,two
"English: ""time"" - English: ""time""
English: ""six"" - English: ""six""
English: ""lake"" - English: ""lake""
English: ""pond"" - English: ""pond""
English: ""three"" - English: ""","[386, 1468, 17536, 260, 266, 2211, 12455, 29873]",three,"[386, 1468, 17536, 260, 266, 2211, 12455, 29873]",three,three
"English: ""province"" - English: ""province""
English: ""tie"" - English: ""tie""
English: ""attempt"" - English: ""attempt""
English: ""spring"" - English: ""spring""
English: ""four"" - English: ""","[3023, 1181, 12584, 17823, 285, 29888, 1701]",four,"[3023, 1181, 12584, 17823, 285, 29888, 1701]",four,four
"English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""meeting"" - English: ""meeting""
English: ""gold"" - English: ""gold""
English: ""five"" - English: ""","[285, 29888, 5713, 5320, 7241, 20818]",five,"[285, 29888, 5713, 5320, 7241, 20818]",five,five
"English: ""beauty"" - English: ""beauty""
English: ""tie"" - English: ""tie""
English: ""spring"" - English: ""spring""
English: ""five"" - English: ""five""
English: ""six"" - English: ""","[28319, 29879, 1039, 4832, 1354, 269]",six,"[28319, 29879, 1039, 4832, 1354, 269]",six,six
"English: ""beauty"" - English: ""beauty""
English: ""item"" - English: ""item""
English: ""word"" - English: ""word""
English: ""defeat"" - English: ""defeat""
English: ""seven"" - English: ""","[344, 9881, 29879, 409, 269]",seven,"[344, 9881, 29879, 409, 269]",seven,seven
"English: ""time"" - English: ""time""
English: ""one"" - English: ""one""
English: ""water"" - English: ""water""
English: ""beauty"" - English: ""beauty""
English: ""eight"" - English: ""","[15761, 321, 9475, 29872, 29319, 10096]",eight,"[15761, 321, 9475, 29872, 29319, 10096]",eight,eight
"English: ""color"" - English: ""color""
English: ""office"" - English: ""office""
English: ""red"" - English: ""red""
English: ""sand"" - English: ""sand""
English: ""nine"" - English: ""","[29876, 14183, 6836, 1240, 17081, 302]",nine,"[29876, 14183, 6836, 1240, 17081, 302]",nine,nine
"English: ""wave"" - English: ""wave""
English: ""soil"" - English: ""soil""
English: ""meeting"" - English: ""meeting""
English: ""three"" - English: ""three""
English: ""ten"" - English: ""","[734, 260, 371, 29873, 841, 3006]",ten,"[734, 260, 371, 29873, 841, 3006]",ten,ten
"English: ""foot"" - English: ""foot""
English: ""one"" - English: ""one""
English: ""light"" - English: ""light""
English: ""left"" - English: ""left""
English: ""head"" - English: ""","[2813, 354, 29882, 540, 298, 2343]",head,"[2813, 354, 29882, 540, 298, 2343]",head,head
"English: ""south"" - English: ""south""
English: ""mountain"" - English: ""mountain""
English: ""gold"" - English: ""gold""
English: ""wood"" - English: ""wood""
English: ""shop"" - English: ""","[17394, 845, 18296, 528, 29879, 19032, 269]",shop,"[17394, 845, 18296, 528, 29879, 19032, 269]",shop,shop
"English: ""hundred"" - English: ""hundred""
English: ""line"" - English: ""line""
English: ""mother"" - English: ""mother""
English: ""forest"" - English: ""forest""
English: ""strip"" - English: ""","[851, 710, 380, 303, 29879, 17820, 10076, 17010, 269]",strip,"[851, 710, 380, 303, 29879, 17820, 10076, 17010, 269]",strip,strip
"English: ""version"" - English: ""version""
English: ""benefit"" - English: ""benefit""
English: ""three"" - English: ""three""
English: ""speed"" - English: ""speed""
English: ""street"" - English: ""","[851, 710, 29352, 380, 303, 29879, 13045, 12243, 11952, 269]",street,"[851, 710, 29352, 380, 303, 29879, 13045, 12243, 11952, 269]",street,street
"English: ""defeat"" - English: ""defeat""
English: ""friend"" - English: ""friend""
English: ""east"" - English: ""east""
English: ""return"" - English: ""return""
English: ""part"" - English: ""","[1595, 610, 282, 29886, 862, 3300, 3274, 760]",part,"[1595, 610, 282, 29886, 862, 3300, 3274, 760]",part,part
"English: ""strip"" - English: ""strip""
English: ""school"" - English: ""school""
English: ""city"" - English: ""city""
English: ""mother"" - English: ""mother""
English: ""eye"" - English: ""","[321, 29872, 10977, 1032]",eye,"[321, 29872, 10977, 1032]",eye,eye
"English: ""point"" - English: ""point""
English: ""seat"" - English: ""seat""
English: ""eye"" - English: ""eye""
English: ""section"" - English: ""section""
English: ""field"" - English: ""","[29607, 2671, 285, 29888, 5713, 1746, 7241]",field,"[29607, 2671, 285, 29888, 5713, 1746, 7241]",field,field
"English: ""structure"" - English: ""structure""
English: ""heart"" - English: ""heart""
English: ""field"" - English: ""field""
English: ""machine"" - English: ""machine""
English: ""site"" - English: ""","[1354, 2746, 7845, 29879, 1039, 3268, 269]",site,"[1354, 2746, 7845, 29879, 1039, 3268, 269]",site,site
"English: ""mouth"" - English: ""mouth""
English: ""wood"" - English: ""wood""
English: ""square"" - English: ""square""
English: ""eye"" - English: ""eye""
English: ""dance"" - English: ""","[18386, 1388, 17948, 270, 1146, 29881, 6025]",dance,"[18386, 1388, 17948, 270, 1146, 29881, 6025]",dance,dance
"English: ""generation"" - English: ""generation""
English: ""six"" - English: ""six""
English: ""hair"" - English: ""hair""
English: ""nine"" - English: ""nine""
English: ""word"" - English: ""","[1734, 8879, 6365, 29893, 827, 1742, 13762, 281]",word,"[1734, 8879, 6365, 29893, 827, 1742, 13762, 281]",word,word
"English: ""speech"" - English: ""speech""
English: ""field"" - English: ""field""
English: ""mountain"" - English: ""mountain""
English: ""nine"" - English: ""nine""
English: ""pair"" - English: ""","[282, 18784, 29886, 3300, 3274, 5101]",pair,"[282, 18784, 29886, 3300, 3274, 5101]",pair,pair
"English: ""day"" - English: ""day""
English: ""virtue"" - English: ""virtue""
English: ""judge"" - English: ""judge""
English: ""example"" - English: ""example""
English: ""seat"" - English: ""","[344, 12949, 7205, 29879, 409, 269]",seat,"[344, 12949, 7205, 29879, 409, 269]",seat,seat
"English: ""forest"" - English: ""forest""
English: ""book"" - English: ""book""
English: ""attempt"" - English: ""attempt""
English: ""left"" - English: ""left""
English: ""light"" - English: ""","[301, 492, 3473, 3578, 619, 14172, 29880, 4366]",light,"[301, 492, 3473, 3578, 619, 14172, 29880, 4366]",light,light
"English: ""field"" - English: ""field""
English: ""kind"" - English: ""kind""
English: ""mouth"" - English: ""mouth""
English: ""structure"" - English: ""structure""
English: ""thousand"" - English: ""","[386, 7693, 260, 266, 10405, 12595, 29873]",thousand,"[386, 7693, 260, 266, 10405, 12595, 29873]",thousand,thousand
"English: ""virtue"" - English: ""virtue""
English: ""mother"" - English: ""mother""
English: ""net"" - English: ""net""
English: ""province"" - English: ""province""
English: ""north"" - English: ""","[15459, 29876, 1217, 6641, 694, 3643, 302]",north,"[15459, 29876, 1217, 6641, 694, 3643, 302]",north,north
"English: ""history"" - English: ""history""
English: ""village"" - English: ""village""
English: ""language"" - English: ""language""
English: ""north"" - English: ""north""
English: ""machine"" - English: ""","[5825, 611, 286, 7672, 29885, 23523, 4933, 8628, 655]",machine,"[5825, 611, 286, 7672, 29885, 23523, 4933, 8628, 655]",machine,machine
"English: ""three"" - English: ""three""
English: ""eye"" - English: ""eye""
English: ""friend"" - English: ""friend""
English: ""history"" - English: ""history""
English: ""time"" - English: ""","[931, 9346, 5335, 260, 2230, 19538, 29873, 2034]",time,"[931, 9346, 5335, 260, 2230, 19538, 29873, 2034]",time,time
"English: ""lake"" - English: ""lake""
English: ""attempt"" - English: ""attempt""
English: ""fruit"" - English: ""fruit""
English: ""painting"" - English: ""painting""
English: ""benefit"" - English: ""","[3856, 915, 14169, 289, 13982, 367, 7795, 29890, 1785]",benefit,"[3856, 915, 14169, 289, 13982, 367, 7795, 29890, 1785]",benefit,benefit
"English: ""square"" - English: ""square""
English: ""head"" - English: ""head""
English: ""sun"" - English: ""sun""
English: ""middle"" - English: ""middle""
English: ""position"" - English: ""","[926, 772, 13686, 282, 2602, 1129, 1066, 29886, 3283]",position,"[926, 772, 13686, 282, 2602, 1129, 1066, 29886, 3283]",position,position
"English: ""north"" - English: ""north""
English: ""cave"" - English: ""cave""
English: ""platform"" - English: ""platform""
English: ""group"" - English: ""group""
English: ""province"" - English: ""","[544, 282, 1326, 558, 29886, 8482, 771, 410, 12291, 16123]",province,"[544, 282, 1326, 558, 29886, 8482, 771, 410, 12291, 16123]",province,province
"English: ""delete"" - English: ""delete""
English: ""hair"" - English: ""hair""
English: ""summer"" - English: ""summer""
English: ""foot"" - English: ""foot""
English: ""exchange"" - English: ""","[321, 29872, 735, 429, 14523, 5566, 6543]",exchange,"[321, 29872, 735, 429, 14523, 5566, 6543]",exchange,exchange
"English: ""city"" - English: ""city""
English: ""point"" - English: ""point""
English: ""square"" - English: ""square""
English: ""official"" - English: ""official""
English: ""middle"" - English: ""","[7145, 17662, 286, 29885, 2460, 7256, 6563, 3737]",middle,"[7145, 17662, 286, 29885, 2460, 7256, 6563, 3737]",middle,middle
"English: ""exchange"" - English: ""exchange""
English: ""source"" - English: ""source""
English: ""example"" - English: ""example""
English: ""person"" - English: ""person""
English: ""friend"" - English: ""","[7932, 285, 29888, 18326, 3484, 5121, 1424, 1341]",friend,"[7932, 285, 29888, 18326, 3484, 5121, 1424, 1341]",friend,friend
"English: ""tail"" - English: ""tail""
English: ""star"" - English: ""star""
English: ""forest"" - English: ""forest""
English: ""summer"" - English: ""summer""
English: ""color"" - English: ""","[2780, 10965, 274, 1111, 784, 29883, 1302, 1054, 2927]",color,"[2780, 10965, 274, 1111, 784, 29883, 1302, 1054, 2927]",color,color
"English: ""door"" - English: ""door""
English: ""four"" - English: ""four""
English: ""flower"" - English: ""flower""
English: ""section"" - English: ""section""
English: ""kind"" - English: ""","[19015, 8506, 413, 9089, 14380, 29895, 2924, 1984]",kind,"[19015, 8506, 413, 9089, 14380, 29895, 2924, 1984]",kind,kind
"English: ""day"" - English: ""day""
English: ""mountain"" - English: ""mountain""
English: ""east"" - English: ""east""
English: ""section"" - English: ""section""
English: ""judge"" - English: ""","[29926, 432, 17675, 16833, 4900, 3623, 6577]",judge,"[29926, 432, 17675, 16833, 4900, 3623, 6577]",judge,judge
"English: ""cave"" - English: ""cave""
English: ""heart"" - English: ""heart""
English: ""item"" - English: ""item""
English: ""net"" - English: ""net""
English: ""school"" - English: ""","[1364, 27041, 3762, 29879, 885, 1557, 269, 816]",school,"[1364, 27041, 3762, 29879, 885, 1557, 269, 816]",school,school
"English: ""one"" - English: ""one""
English: ""tower"" - English: ""tower""
English: ""snow"" - English: ""snow""
English: ""power"" - English: ""power""
English: ""structure"" - English: ""","[851, 710, 10582, 380, 303, 3829, 29879, 23905, 4984, 2281, 6220, 269]",structure,"[851, 710, 10582, 380, 303, 3829, 29879, 23905, 4984, 2281, 6220, 269]",structure,structure
"English: ""fire"" - English: ""fire""
English: ""sun"" - English: ""sun""
English: ""dance"" - English: ""dance""
English: ""village"" - English: ""village""
English: ""tie"" - English: ""","[22134, 260, 19538, 29873, 2034]",tie,"[22134, 260, 19538, 29873, 2034]",tie,tie
"English: ""speech"" - English: ""speech""
English: ""cloth"" - English: ""cloth""
English: ""rise"" - English: ""rise""
English: ""moon"" - English: ""moon""
English: ""example"" - English: ""","[4392, 321, 29872, 735, 429, 1342, 4773]",example,"[4392, 321, 29872, 735, 429, 1342, 4773]",example,example
"English: ""advance"" - English: ""advance""
English: ""official"" - English: ""official""
English: ""red"" - English: ""red""
English: ""tie"" - English: ""tie""
English: ""face"" - English: ""","[4024, 3700, 285, 29888, 17470, 2258, 5444, 2161]",face,"[4024, 3700, 285, 29888, 17470, 2258, 5444, 2161]",face,face
"English: ""site"" - English: ""site""
English: ""eye"" - English: ""eye""
English: ""hair"" - English: ""hair""
English: ""tea"" - English: ""tea""
English: ""bridge"" - English: ""","[28635, 1506, 289, 1182, 12945, 29890, 19515, 18419]",bridge,"[28635, 1506, 289, 1182, 12945, 29890, 19515, 18419]",bridge,bridge
"English: ""meeting"" - English: ""meeting""
English: ""village"" - English: ""village""
English: ""five"" - English: ""five""
English: ""office"" - English: ""office""
English: ""item"" - English: ""","[2944, 474, 277, 372, 29875, 568, 667]",item,"[2944, 474, 277, 372, 29875, 568, 667]",item,item
"English: ""gold"" - English: ""gold""
English: ""history"" - English: ""history""
English: ""water"" - English: ""water""
English: ""power"" - English: ""power""
English: ""delete"" - English: ""","[311, 6144, 316, 8143, 5217, 7374, 628, 270, 29881]",delete,"[311, 6144, 316, 8143, 5217, 7374, 628, 270, 29881]",delete,delete
"English: ""rice"" - English: ""rice""
English: ""gold"" - English: ""gold""
English: ""tea"" - English: ""tea""
English: ""return"" - English: ""return""
English: ""group"" - English: ""","[867, 29887, 17170, 330, 4071, 2318, 629, 2972]",group,"[867, 29887, 17170, 330, 4071, 2318, 629, 2972]",group,group
"English: ""friend"" - English: ""friend""
English: ""exchange"" - English: ""exchange""
English: ""three"" - English: ""three""
English: ""sand"" - English: ""sand""
English: ""talent"" - English: ""","[20411, 17694, 260, 941, 5969, 11062, 24242, 29873]",talent,"[20411, 17694, 260, 941, 5969, 11062, 24242, 29873]",talent,talent
"English: ""rock"" - English: ""rock""
English: ""speech"" - English: ""speech""
English: ""power"" - English: ""power""
English: ""person"" - English: ""person""
English: ""beauty"" - English: ""","[915, 289, 367, 29890, 15409, 6562]",beauty,"[915, 289, 367, 29890, 15409, 6562]",beauty,beauty
"English: ""dance"" - English: ""dance""
English: ""group"" - English: ""group""
English: ""school"" - English: ""school""
English: ""hair"" - English: ""hair""
English: ""platform"" - English: ""","[18870, 7481, 13974, 282, 2174, 572, 29886, 715, 12120]",platform,"[18870, 7481, 13974, 282, 2174, 572, 29886, 715, 12120]",platform,platform
"English: ""song"" - English: ""song""
English: ""cloud"" - English: ""cloud""
English: ""attempt"" - English: ""attempt""
English: ""grid"" - English: ""grid""
English: ""house"" - English: ""","[8697, 10774, 3699, 1251, 5089, 9261, 29882, 298]",house,"[8697, 10774, 3699, 1251, 5089, 9261, 29882, 298]",house,house
"English: ""official"" - English: ""official""
English: ""net"" - English: ""net""
English: ""mother"" - English: ""mother""
English: ""mountain"" - English: ""mountain""
English: ""sun"" - English: ""","[480, 29879, 6575, 2146, 11445, 269]",sun,"[480, 29879, 6575, 2146, 11445, 269]",sun,sun
"English: ""language"" - English: ""language""
English: ""four"" - English: ""four""
English: ""five"" - English: ""five""
English: ""strip"" - English: ""strip""
English: ""meeting"" - English: ""","[5870, 286, 29885, 1004, 11781, 592, 17897]",meeting,"[5870, 286, 29885, 1004, 11781, 592, 17897]",meeting,meeting
"English: ""pair"" - English: ""pair""
English: ""square"" - English: ""square""
English: ""attempt"" - English: ""attempt""
English: ""part"" - English: ""part""
English: ""history"" - English: ""","[2918, 4955, 22880, 29882, 298, 9825, 7251, 670, 18434, 16211, 3603]",history,"[2918, 4955, 22880, 29882, 298, 9825, 7251, 670, 18434, 16211, 3603]",history,history
"English: ""station"" - English: ""station""
English: ""delete"" - English: ""delete""
English: ""example"" - English: ""example""
English: ""cloth"" - English: ""cloth""
English: ""valley"" - English: ""","[29894, 659, 19599, 791, 1564, 325, 2947, 28519, 22044]",valley,"[29894, 659, 19599, 791, 1564, 325, 2947, 28519, 22044]",valley,valley
"English: ""item"" - English: ""item""
English: ""city"" - English: ""city""
English: ""structure"" - English: ""structure""
English: ""bag"" - English: ""bag""
English: ""square"" - English: ""","[18074, 17619, 29879, 6862, 3044, 26613, 269, 10674]",square,"[18074, 17619, 29879, 6862, 3044, 26613, 269, 10674]",square,square
"English: ""face"" - English: ""face""
English: ""structure"" - English: ""structure""
English: ""shop"" - English: ""shop""
English: ""item"" - English: ""item""
English: ""generation"" - English: ""","[1176, 29887, 2531, 18530, 1737, 12623, 4738, 479, 330, 1885]",generation,"[1176, 29887, 2531, 18530, 1737, 12623, 4738, 479, 330, 1885]",generation,generation
"English: ""dance"" - English: ""dance""
English: ""speech"" - English: ""speech""
English: ""forest"" - English: ""forest""
English: ""time"" - English: ""time""
English: ""south"" - English: ""","[13267, 578, 29879, 577, 7062, 3669, 269]",south,"[13267, 578, 29879, 577, 7062, 3669, 269]",south,south
"English: ""line"" - English: ""line""
English: ""forest"" - English: ""forest""
English: ""fruit"" - English: ""fruit""
English: ""official"" - English: ""official""
English: ""virtue"" - English: ""","[1403, 29894, 15389, 4610, 27935, 325, 3516, 2405, 10636]",virtue,"[1403, 29894, 15389, 4610, 27935, 325, 3516, 2405, 10636]",virtue,virtue
"English: ""water"" - English: ""water""
English: ""painting"" - English: ""painting""
English: ""head"" - English: ""head""
English: ""two"" - English: ""two""
English: ""tribe"" - English: ""","[3367, 260, 534, 29563, 3626, 509, 9434, 29873]",tribe,"[3367, 260, 534, 29563, 3626, 509, 9434, 29873]",tribe,tribe
"English: ""rice"" - English: ""rice""
English: ""painting"" - English: ""painting""
English: ""book"" - English: ""book""
English: ""speed"" - English: ""speed""
English: ""city"" - English: ""","[12690, 4272, 274, 455, 29883, 7537, 4583, 20752]",city,"[12690, 4272, 274, 455, 29883, 7537, 4583, 20752]",city,city
"English: ""beauty"" - English: ""beauty""
English: ""dance"" - English: ""dance""
English: ""judge"" - English: ""judge""
English: ""face"" - English: ""face""
English: ""language"" - English: ""","[4086, 301, 425, 11675, 6361, 6468, 3893, 29880, 10906, 433]",language,"[4086, 301, 425, 11675, 6361, 6468, 3893, 29880, 10906, 433]",language,language
"English: ""east"" - English: ""east""
English: ""friend"" - English: ""friend""
English: ""water"" - English: ""water""
English: ""six"" - English: ""six""
English: ""speed"" - English: ""","[805, 1028, 6210, 19322, 29879, 961, 269, 5965]",speed,"[805, 1028, 6210, 19322, 29879, 961, 269, 5965]",speed,speed
"English: ""snow"" - English: ""snow""
English: ""tail"" - English: ""tail""
English: ""flower"" - English: ""flower""
English: ""sea"" - English: ""sea""
English: ""ground"" - English: ""","[867, 29887, 17170, 330, 2057, 4071, 629, 5962]",ground,"[867, 29887, 17170, 330, 2057, 4071, 629, 5962]",ground,ground
"English: ""snow"" - English: ""snow""
English: ""version"" - English: ""version""
English: ""three"" - English: ""three""
English: ""ocean"" - English: ""ocean""
English: ""advance"" - English: ""","[594, 17263, 3061, 328, 263, 29874, 6564]",advance,"[594, 17263, 3061, 328, 263, 29874, 6564]",advance,advance
"English: ""summer"" - English: ""summer""
English: ""station"" - English: ""station""
English: ""painting"" - English: ""painting""
English: ""rock"" - English: ""rock""
English: ""attempt"" - English: ""","[15127, 1098, 271, 21609, 263, 1131, 29874, 472, 4218]",attempt,"[15127, 1098, 271, 21609, 263, 1131, 29874, 472, 4218]",attempt,attempt
"English: ""heart"" - English: ""heart""
English: ""tower"" - English: ""tower""
English: ""foot"" - English: ""foot""
English: ""lake"" - English: ""lake""
English: ""defeat"" - English: ""","[20653, 311, 316, 8686, 822, 1753, 270, 29881]",defeat,"[20653, 311, 316, 8686, 822, 1753, 270, 29881]",defeat,defeat
"English: ""lake"" - English: ""lake""
English: ""five"" - English: ""five""
English: ""head"" - English: ""head""
English: ""horse"" - English: ""horse""
English: ""tail"" - English: ""","[18237, 12464, 260, 11062, 29873, 941]",tail,"[18237, 12464, 260, 11062, 29873, 941]",tail,tail
"English: ""four"" - English: ""four""
English: ""horse"" - English: ""horse""
English: ""ground"" - English: ""ground""
English: ""star"" - English: ""star""
English: ""mother"" - English: ""","[5637, 25550, 286, 29885, 3184, 4346, 2730, 14817]",mother,"[5637, 25550, 286, 29885, 3184, 4346, 2730, 14817]",mother,mother
"English: ""sound"" - English: ""sound""
English: ""ocean"" - English: ""ocean""
English: ""rock"" - English: ""rock""
English: ""child"" - English: ""child""
English: ""east"" - English: ""","[11248, 9755, 321, 29872, 23027, 2240]",east,"[11248, 9755, 321, 29872, 23027, 2240]",east,east
"English: ""pair"" - English: ""pair""
English: ""door"" - English: ""door""
English: ""day"" - English: ""day""
English: ""hundred"" - English: ""hundred""
English: ""return"" - English: ""","[3240, 736, 364, 29878, 2267, 276, 2457, 337]",return,"[3240, 736, 364, 29878, 2267, 276, 2457, 337]",return,return
"English: ""office"" - English: ""office""
English: ""platform"" - English: ""platform""
English: ""rock"" - English: ""rock""
English: ""talent"" - English: ""talent""
English: ""speech"" - English: ""","[805, 1028, 29879, 12032, 961, 269, 5965]",speech,"[805, 1028, 29879, 12032, 961, 269, 5965]",speech,speech
"English: ""attempt"" - English: ""attempt""
English: ""painting"" - English: ""painting""
English: ""face"" - English: ""face""
English: ""fruit"" - English: ""fruit""
English: ""child"" - English: ""","[18558, 305, 4161, 274, 5145, 29883, 2278, 521]",child,"[18558, 305, 4161, 274, 5145, 29883, 2278, 521]",child,child
"English: ""street"" - English: ""street""
English: ""law"" - English: ""law""
English: ""thousand"" - English: ""thousand""
English: ""face"" - English: ""face""
English: ""tower"" - English: ""","[260, 19372, 517, 304, 29873]",tower,"[260, 19372, 517, 304, 29873]",tower,tower
"English: ""rock"" - English: ""rock""
English: ""star"" - English: ""star""
English: ""lake"" - English: ""lake""
English: ""official"" - English: ""official""
English: ""hair"" - English: ""","[11315, 29882, 298, 23535, 447, 2350]",hair,"[11315, 29882, 298, 23535, 447, 2350]",hair,hair
"English: ""tower"" - English: ""tower""
English: ""tail"" - English: ""tail""
English: ""word"" - English: ""word""
English: ""machine"" - English: ""machine""
English: ""household"" - English: ""","[8697, 10774, 3699, 1251, 5089, 22329, 9261, 29882, 298]",household,"[8697, 10774, 3699, 1251, 5089, 22329, 9261, 29882, 298]",household,household
"English: ""strip"" - English: ""strip""
English: ""province"" - English: ""province""
English: ""example"" - English: ""example""
English: ""version"" - English: ""version""
English: ""person"" - English: ""","[6774, 3736, 412, 282, 639, 2022, 29886, 546, 1236, 10532]",person,"[6774, 3736, 412, 282, 639, 2022, 29886, 546, 1236, 10532]",person,person
"English: ""ocean"" - English: ""ocean""
English: ""seat"" - English: ""seat""
English: ""history"" - English: ""history""
English: ""law"" - English: ""law""
English: ""section"" - English: ""","[344, 21149, 4004, 3471, 29879, 409, 2042, 8803, 269, 5226]",section,"[344, 21149, 4004, 3471, 29879, 409, 2042, 8803, 269, 5226]",section,section
"English: ""school"" - English: ""school""
English: ""painting"" - English: ""painting""
English: ""law"" - English: ""law""
English: ""tie"" - English: ""tie""
English: ""official"" - English: ""","[29877, 3344, 288, 310, 6221, 2696, 1283, 29158, 974]",official,"[29877, 3344, 288, 310, 6221, 2696, 1283, 29158, 974]",official,official
"English: ""red"" - English: ""red""
English: ""time"" - English: ""time""
English: ""flower"" - English: ""flower""
English: ""platform"" - English: ""platform""
English: ""hundred"" - English: ""","[6905, 9074, 298, 29882, 22888, 6893]",hundred,"[6905, 9074, 298, 29882, 22888, 6893]",hundred,hundred
"English: ""cloud"" - English: ""cloud""
English: ""child"" - English: ""child""
English: ""kind"" - English: ""kind""
English: ""line"" - English: ""line""
English: ""office"" - English: ""","[29877, 3344, 288, 310, 2696, 1283, 20205, 8034, 974]",office,"[29877, 3344, 288, 310, 2696, 1283, 20205, 8034, 974]",office,office
"English: ""valley"" - English: ""valley""
English: ""day"" - English: ""day""
English: ""spring"" - English: ""spring""
English: ""horse"" - English: ""horse""
English: ""rock"" - English: ""","[364, 29878, 696, 20821, 10198, 307, 7679]",rock,"[364, 29878, 696, 20821, 10198, 307, 7679]",rock,rock
"English: ""structure"" - English: ""structure""
English: ""pond"" - English: ""pond""
English: ""item"" - English: ""item""
English: ""office"" - English: ""office""
English: ""rise"" - English: ""","[374, 364, 29878, 14451, 10107, 5161, 3780]",rise,"[374, 364, 29878, 14451, 10107, 5161, 3780]",rise,rise
"English: ""structure"" - English: ""structure""
English: ""child"" - English: ""child""
English: ""foot"" - English: ""foot""
English: ""four"" - English: ""four""
English: ""left"" - English: ""","[301, 1563, 280, 25874, 29880, 2175, 454]",left,"[301, 1563, 280, 25874, 29880, 2175, 454]",left,left
"English: ""rock"" - English: ""rock""
English: ""generation"" - English: ""generation""
English: ""speed"" - English: ""speed""
English: ""north"" - English: ""north""
English: ""sound"" - English: ""","[6047, 578, 29879, 29802, 577, 3669, 269]",sound,"[6047, 578, 29879, 29802, 577, 3669, 269]",sound,sound
"English: ""two"" - English: ""two""
English: ""tail"" - English: ""tail""
English: ""water"" - English: ""water""
English: ""judge"" - English: ""judge""
English: ""power"" - English: ""","[3081, 772, 12248, 282, 1129, 4764, 29886, 13519]",power,"[3081, 772, 12248, 282, 1129, 4764, 29886, 13519]",power,power
"English: ""day"" - English: ""day""
English: ""speed"" - English: ""speed""
English: ""source"" - English: ""source""
English: ""school"" - English: ""school""
English: ""summer"" - English: ""","[2533, 480, 11801, 2083, 29879, 2146, 269, 22792]",summer,"[2533, 480, 11801, 2083, 29879, 2146, 269, 22792]",summer,summer


==> figures/same/13b_fr_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""exemple"" - Français: ""exemple""
Français: ""huit"" - Français: ""huit""
Français: ""gauche"" - Français: ""gauche""
Français: ""océan"" - Français: ""océan""
Français: ""nuage"" - Français: ""","[3433, 302, 29876, 4948]",nuage,"[695, 15126, 9274, 274, 9570, 29883, 1067, 17184, 23642]",cloud,nuage
"Français: ""ville"" - Français: ""ville""
Français: ""quatre"" - Français: ""quatre""
Français: ""supprimer"" - Français: ""supprimer""
Français: ""temps"" - Français: ""temps""
Français: ""sac"" - Français: ""","[4977, 269, 29879, 872, 7067]",sac,"[289, 29890, 23156, 9922, 19548, 2291]",bag,sac
"Français: ""danse"" - Français: ""danse""
Français: ""thé"" - Français: ""thé""
Français: ""queue"" - Français: ""queue""
Français: ""tentative"" - Français: ""tentative""
Français: ""bouche"" - Français: ""","[289, 29890, 16380, 833, 1045]",bouche,"[13394, 29442, 29885, 286, 4346, 2730, 21026]",mouth,bouche
"Français: ""lumière"" - Français: ""lumière""
Français: ""tête"" - Français: ""tête""
Français: ""nuage"" - Français: ""nuage""
Français: ""sol"" - Français: ""sol""
Français: ""cœur"" - Français: ""","[274, 29883]",cœur,"[540, 354, 298, 8293, 5192, 23057, 29882]",heart,cœur
"Français: ""son"" - Français: ""son""
Français: ""milieu"" - Français: ""milieu""
Français: ""siège"" - Français: ""siège""
Français: ""pied"" - Français: ""pied""
Français: ""main"" - Français: ""","[29885, 1667, 655, 286, 24402, 611, 3396, 5530]",main,"[1361, 29882, 5905, 2350, 298, 5403, 447, 3179]",hand,main
"Français: ""sol"" - Français: ""sol""
Français: ""juge"" - Français: ""juge""
Français: ""main"" - Français: ""main""
Français: ""grille"" - Français: ""grille""
Français: ""jour"" - Français: ""","[29926, 20551, 8121, 432, 8694, 2958, 2212]",jour,"[1388, 2462, 1146, 29881, 3250, 270]",day,jour
"Français: ""bureau"" - Français: ""bureau""
Français: ""pont"" - Français: ""pont""
Français: ""mère"" - Français: ""mère""
Français: ""trois"" - Français: ""trois""
Français: ""étoile"" - Français: ""","[1893, 29948, 2852, 904]",étoile,"[380, 5810, 5173, 303, 269, 8508, 29879, 9523]",star,étoile
"Français: ""porte"" - Français: ""porte""
Français: ""cheval"" - Français: ""cheval""
Français: ""main"" - Français: ""main""
Français: ""discours"" - Français: ""discours""
Français: ""ressort"" - Français: ""","[276, 337, 29878, 1253, 620, 18475, 364, 690]",ressort,"[6709, 805, 4278, 7689, 1028, 269, 29879, 15099]",spring,ressort
"Français: ""vertu"" - Français: ""vertu""
Français: ""champ"" - Français: ""champ""
Français: ""mer"" - Français: ""mer""
Français: ""bouche"" - Français: ""bouche""
Français: ""lune"" - Français: ""","[8092, 25081, 301, 6092, 29880]",lune,"[29885, 286, 18786, 4346, 2730]",moon,lune
"Français: ""ressort"" - Français: ""ressort""
Français: ""génération"" - Français: ""génération""
Français: ""pouvoir"" - Français: ""pouvoir""
Français: ""maison"" - Français: ""maison""
Français: ""bois"" - Français: ""","[23734, 29890, 289, 833, 1045]",bois,"[8879, 827, 281, 29893, 8112, 6115]",wood,bois
"Français: ""lune"" - Français: ""lune""
Français: ""cravate"" - Français: ""cravate""
Français: ""cœur"" - Français: ""cœur""
Français: ""pont"" - Français: ""pont""
Français: ""chanson"" - Français: ""","[521, 10329, 274, 5815, 305, 29883, 5083, 25875]",chanson,"[21453, 1100, 1487, 4823, 577, 578, 269, 29879]",song,chanson
"Français: ""ligne"" - Français: ""ligne""
Français: ""bande"" - Français: ""bande""
Français: ""main"" - Français: ""main""
Français: ""avancer"" - Français: ""avancer""
Français: ""étang"" - Français: ""","[1893, 29948, 2852, 904, 28899]",étang,"[772, 12509, 1112, 2818, 282, 29886, 1129]",pond,étang
"Français: ""ménage"" - Français: ""ménage""
Français: ""bande"" - Français: ""bande""
Français: ""queue"" - Français: ""queue""
Français: ""milieu"" - Français: ""milieu""
Français: ""onde"" - Français: ""","[29877, 373, 13469, 16504, 265, 898, 288]",onde,"[281, 11324, 29893, 27766, 10742, 2766]",wave,onde
"Français: ""gauche"" - Français: ""gauche""
Français: ""carré"" - Français: ""carré""
Français: ""un"" - Français: ""un""
Français: ""couleur"" - Français: ""couleur""
Français: ""grotte"" - Français: ""","[330, 17170, 629, 29887, 4071, 867]",grotte,"[24230, 274, 1113, 5777, 29883, 18346]",cave,grotte
"Français: ""porte"" - Français: ""porte""
Français: ""grille"" - Français: ""grille""
Français: ""est"" - Français: ""est""
Français: ""hausse"" - Français: ""hausse""
Français: ""mer"" - Français: ""","[29885, 592, 286, 2778, 1050, 1004]",mer,"[409, 269, 29879, 344, 7205]",sea,mer
"Français: ""école"" - Français: ""école""
Français: ""siège"" - Français: ""siège""
Français: ""vallée"" - Français: ""vallée""
Français: ""ville"" - Français: ""ville""
Français: ""gare"" - Français: ""","[10364, 7171, 3249, 330, 24816, 5397, 29887]",gare,"[6112, 380, 19569, 1002, 5173, 303, 269, 23436, 29879, 9523, 5073]",station,gare
"Français: ""son"" - Français: ""son""
Français: ""porte"" - Français: ""porte""
Français: ""riz"" - Français: ""riz""
Français: ""œil"" - Français: ""œil""
Français: ""filet"" - Français: ""","[977, 7241, 934, 29888, 1777, 285, 1445, 5713]",filet,"[1212, 302, 452, 29876, 484, 7787]",net,filet
"Français: ""ressort"" - Français: ""ressort""
Français: ""grille"" - Français: ""grille""
Français: ""huit"" - Français: ""huit""
Français: ""lumière"" - Français: ""lumière""
Français: ""pied"" - Français: ""","[2930, 5036, 282, 29886, 1631, 15957, 12343]",pied,"[29888, 1701, 1181, 7953, 6661, 3661, 285, 5431]",foot,pied
"Français: ""ressort"" - Français: ""ressort""
Français: ""main"" - Français: ""main""
Français: ""discours"" - Français: ""discours""
Français: ""trois"" - Français: ""trois""
Français: ""or"" - Français: ""","[272, 29877, 470, 288]",or,"[1484, 330, 15192, 748, 29887, 7684]",gold,or
"Français: ""sac"" - Français: ""sac""
Français: ""défaite"" - Français: ""défaite""
Français: ""tentative"" - Français: ""tentative""
Français: ""ville"" - Français: ""ville""
Français: ""porte"" - Français: ""","[1277, 13732, 772, 14931, 282, 29886, 637, 2011, 1129, 1971]",porte,"[3050, 437, 1867, 29881, 270, 17433]",door,porte
"Français: ""vallée"" - Français: ""vallée""
Français: ""forêt"" - Français: ""forêt""
Français: ""été"" - Français: ""été""
Français: ""vitesse"" - Français: ""vitesse""
Français: ""neige"" - Français: ""","[302, 12106, 29876, 484, 452]",neige,"[269, 16586, 5807, 29879, 15007]",snow,neige
"Français: ""étang"" - Français: ""étang""
Français: ""grille"" - Français: ""grille""
Français: ""porte"" - Français: ""porte""
Français: ""tête"" - Français: ""tête""
Français: ""cheval"" - Français: ""","[923, 521, 25042, 274, 305, 29883, 1173, 29823]",cheval,"[11231, 2015, 298, 10435, 1251, 4029, 29882, 5089]",horse,cheval
"Français: ""milieu"" - Français: ""milieu""
Français: ""queue"" - Français: ""queue""
Français: ""beauté"" - Français: ""beauté""
Français: ""danse"" - Français: ""danse""
Français: ""un"" - Français: ""","[348, 318, 443, 29884]",un,"[29877, 373, 697, 650, 265, 288]",one,un
"Français: ""huit"" - Français: ""huit""
Français: ""discours"" - Français: ""discours""
Français: ""mère"" - Français: ""mère""
Français: ""fleur"" - Français: ""fleur""
Français: ""deux"" - Français: ""","[316, 4239, 29881, 311, 270]",deux,"[260, 10184, 29873, 7516, 3252, 1023]",two,deux
"Français: ""sac"" - Français: ""sac""
Français: ""vallée"" - Français: ""vallée""
Français: ""nuage"" - Français: ""nuage""
Français: ""supprimer"" - Français: ""supprimer""
Français: ""quatre"" - Français: ""","[439, 12134, 339, 29939, 3855, 21408]",quatre,"[12584, 3023, 29888, 1701, 1181, 285, 17823]",four,quatre
"Français: ""tribu"" - Français: ""tribu""
Français: ""mer"" - Français: ""mer""
Français: ""thé"" - Français: ""thé""
Français: ""queue"" - Français: ""queue""
Français: ""cinq"" - Français: ""","[4583, 29883, 455, 16381, 4670, 274, 17256]",cinq,"[20818, 7241, 29888, 285, 5713, 5320]",five,cinq
"Français: ""jour"" - Français: ""jour""
Français: ""montagne"" - Français: ""montagne""
Français: ""carré"" - Français: ""carré""
Français: ""main"" - Français: ""main""
Français: ""huit"" - Français: ""","[298, 15669, 27052, 22888, 6905, 29882]",huit,"[10096, 9475, 29872, 321, 29319, 15761]",eight,huit
"Français: ""grille"" - Français: ""grille""
Français: ""visage"" - Français: ""visage""
Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""étang"" - Français: ""étang""
Français: ""dix"" - Français: ""","[652, 29881, 23386, 270, 6051]",dix,"[734, 260, 841, 29873, 3006, 371]",ten,dix
"Français: ""réunion"" - Français: ""réunion""
Français: ""ligne"" - Français: ""ligne""
Français: ""lac"" - Français: ""lac""
Français: ""mille"" - Français: ""mille""
Français: ""tête"" - Français: ""","[260, 29873, 17949]",tête,"[2813, 540, 354, 298, 29882, 2343]",head,tête
"Français: ""pont"" - Français: ""pont""
Français: ""sol"" - Français: ""sol""
Français: ""gauche"" - Français: ""gauche""
Français: ""bureau"" - Français: ""bureau""
Français: ""bande"" - Français: ""","[27628, 2571, 4980, 3719, 289, 29890, 9922, 2291, 9892]",bande,"[17010, 380, 710, 851, 17820, 269, 303, 29879, 10076]",strip,bande
"Français: ""est"" - Français: ""est""
Français: ""queue"" - Français: ""queue""
Français: ""temps"" - Français: ""temps""
Français: ""sol"" - Français: ""sol""
Français: ""rue"" - Français: ""","[16014, 29878, 582, 5796, 364]",rue,"[380, 11952, 710, 851, 303, 269, 29352, 29879, 13045, 12243]",street,rue
"Français: ""mille"" - Français: ""mille""
Français: ""deux"" - Français: ""deux""
Français: ""neige"" - Français: ""neige""
Français: ""juge"" - Français: ""juge""
Français: ""œil"" - Français: """,[30106],œil,"[10977, 29872, 321, 1032]",eye,œil
"Français: ""rouge"" - Français: ""rouge""
Français: ""retour"" - Français: ""retour""
Français: ""cinq"" - Français: ""cinq""
Français: ""queue"" - Français: ""queue""
Français: ""champ"" - Français: ""","[521, 10329, 274, 5815, 305, 18480, 29883, 11179]",champ,"[7241, 29888, 1746, 29607, 285, 2671, 5713]",field,champ
"Français: ""nuage"" - Français: ""nuage""
Français: ""champ"" - Français: ""champ""
Français: ""genre"" - Français: ""genre""
Français: ""lac"" - Français: ""lac""
Français: ""mot"" - Français: ""","[29885, 3184, 14817, 286, 4346, 2730]",mot,"[13762, 8879, 6365, 827, 281, 1742, 1734, 29893]",word,mot
"Français: ""main"" - Français: ""main""
Français: ""sol"" - Français: ""sol""
Français: ""étang"" - Français: ""étang""
Français: ""danse"" - Français: ""danse""
Français: ""mille"" - Français: ""","[29885, 19958, 2460, 286, 23853, 2316, 3737, 3533]",mille,"[10405, 260, 7693, 12595, 266, 29873, 386]",thousand,mille
"Français: ""pied"" - Français: ""pied""
Français: ""cheval"" - Français: ""cheval""
Français: ""tentative"" - Français: ""tentative""
Français: ""nuage"" - Français: ""nuage""
Français: ""bourse"" - Français: ""","[289, 16380, 29890, 833, 6526, 1045]",bourse,"[5566, 429, 6543, 29872, 735, 321, 14523]",exchange,bourse
"Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""cinq"" - Français: ""cinq""
Français: ""bande"" - Français: ""bande""
Français: ""enfant"" - Français: ""enfant""
Français: ""genre"" - Français: ""","[2531, 479, 330, 1885, 1737, 16151, 29887]",genre,"[1984, 29895, 2924, 413, 14380, 8506, 19015, 9089]",kind,genre
"Français: ""gauche"" - Français: ""gauche""
Français: ""exemple"" - Français: ""exemple""
Français: ""hausse"" - Français: ""hausse""
Français: ""nuage"" - Français: ""nuage""
Français: ""école"" - Français: ""","[24618, 4582, 29948, 904]",école,"[1364, 885, 816, 27041, 1557, 3762, 269, 29879]",school,école
"Français: ""lumière"" - Français: ""lumière""
Français: ""tentative"" - Français: ""tentative""
Français: ""deux"" - Français: ""deux""
Français: ""trois"" - Français: ""trois""
Français: ""cravate"" - Français: ""","[29883, 26844, 7283, 274, 12220, 2181]",cravate,"[260, 2034, 29873, 19538, 22134]",tie,cravate
"Français: ""sud"" - Français: ""sud""
Français: ""nuage"" - Français: ""nuage""
Français: ""or"" - Français: ""or""
Français: ""milieu"" - Français: ""milieu""
Français: ""visage"" - Français: ""","[1403, 1998, 29894, 325, 1730, 3516]",visage,"[4024, 29888, 2161, 3700, 2258, 285, 5444, 17470]",face,visage
"Français: ""sac"" - Français: ""sac""
Français: ""danse"" - Français: ""danse""
Français: ""réunion"" - Français: ""réunion""
Français: ""deux"" - Français: ""deux""
Français: ""pont"" - Français: ""","[29649, 772, 12509, 1112, 282, 29886, 13185, 1129]",pont,"[1506, 289, 29890, 18419, 1182, 28635, 12945, 19515]",bridge,pont
"Français: ""tête"" - Français: ""tête""
Français: ""queue"" - Français: ""queue""
Français: ""enfant"" - Français: ""enfant""
Français: ""mère"" - Français: ""mère""
Français: ""supprimer"" - Français: ""","[12587, 19303, 269, 29879, 480, 2146, 1462, 13159]",supprimer,"[6144, 8143, 316, 7374, 5217, 29881, 628, 311, 270]",delete,supprimer
"Français: ""ressort"" - Français: ""ressort""
Français: ""roche"" - Français: ""roche""
Français: ""retour"" - Français: ""retour""
Français: ""gauche"" - Français: ""gauche""
Français: ""maison"" - Français: ""","[29885, 18234, 655, 3503, 286, 24402, 611, 5530]",maison,"[3699, 10774, 298, 1251, 8697, 29882, 9261, 5089]",house,maison
"Français: ""été"" - Français: ""été""
Français: ""bouche"" - Français: ""bouche""
Français: ""exemple"" - Français: ""exemple""
Français: ""cinq"" - Français: ""cinq""
Français: ""réunion"" - Français: ""","[1841, 29878, 5606, 364]",réunion,"[29885, 592, 5870, 286, 17897, 11781, 1004]",meeting,réunion
"Français: ""fleur"" - Français: ""fleur""
Français: ""été"" - Français: ""été""
Français: ""bouche"" - Français: ""bouche""
Français: ""mer"" - Français: ""mer""
Français: ""carré"" - Français: ""","[1559, 274, 1113, 5777, 29883, 4287]",carré,"[18074, 10674, 3044, 6862, 269, 29879, 17619, 26613]",square,carré
"Français: ""tentative"" - Français: ""tentative""
Français: ""lumière"" - Français: ""lumière""
Français: ""cœur"" - Français: ""cœur""
Français: ""son"" - Français: ""son""
Français: ""ville"" - Français: ""","[1403, 4213, 17191, 29894, 11928, 325, 4909, 8441, 3516]",ville,"[4583, 20752, 455, 274, 4272, 12690, 29883, 7537]",city,ville
"Français: ""vertu"" - Français: ""vertu""
Français: ""sud"" - Français: ""sud""
Français: ""ligne"" - Français: ""ligne""
Français: ""or"" - Français: ""or""
Français: ""vitesse"" - Français: ""","[1403, 29894, 325, 13901, 3516]",vitesse,"[805, 961, 1028, 6210, 269, 19322, 29879, 5965]",speed,vitesse
"Français: ""thé"" - Français: ""thé""
Français: ""retour"" - Français: ""retour""
Français: ""ménage"" - Français: ""ménage""
Français: ""bourse"" - Français: ""bourse""
Français: ""sol"" - Français: ""","[2929, 577, 578, 269, 29879, 899]",sol,"[2057, 330, 5962, 17170, 629, 29887, 4071, 867]",ground,sol
"Français: ""tour"" - Français: ""tour""
Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""siège"" - Français: ""siège""
Français: ""océan"" - Français: ""océan""
Français: ""tentative"" - Français: ""","[734, 260, 841, 29873, 3006, 371, 12033]",tentative,"[21609, 263, 1131, 271, 29874, 472, 4218, 1098, 15127]",attempt,tentative
"Français: ""supprimer"" - Français: ""supprimer""
Français: ""mille"" - Français: ""mille""
Français: ""mère"" - Français: ""mère""
Français: ""juge"" - Français: ""juge""
Français: ""queue"" - Français: ""","[439, 339, 29939, 9990, 802, 9521, 712, 3855]",queue,"[18237, 260, 29873, 11062, 12464, 941]",tail,queue
"Français: ""cravate"" - Français: ""cravate""
Français: ""onde"" - Français: ""onde""
Français: ""avancer"" - Français: ""avancer""
Français: ""bouche"" - Français: ""bouche""
Français: ""discours"" - Français: ""","[652, 17021, 2218, 2313, 29881, 270, 766, 6051]",discours,"[805, 12032, 961, 1028, 269, 29879, 5965]",speech,discours
"Français: ""gare"" - Français: ""gare""
Français: ""sol"" - Français: ""sol""
Français: ""bouche"" - Français: ""bouche""
Français: ""tête"" - Français: ""tête""
Français: ""enfant"" - Français: ""","[12377, 264, 427, 23578, 29872, 321]",enfant,"[521, 18558, 274, 5145, 305, 4161, 29883, 2278]",child,enfant
"Français: ""bois"" - Français: ""bois""
Français: ""tête"" - Français: ""tête""
Français: ""neuf"" - Français: ""neuf""
Français: ""dix"" - Français: ""dix""
Français: ""ménage"" - Français: ""","[29885, 8774, 286, 12031]",ménage,"[3699, 22329, 10774, 298, 1251, 8697, 29882, 9261, 5089]",household,ménage
"Français: ""grotte"" - Français: ""grotte""
Français: ""onde"" - Français: ""onde""
Français: ""avancer"" - Français: ""avancer""
Français: ""étang"" - Français: ""étang""
Français: ""bureau"" - Français: ""","[8399, 2423, 289, 29890, 6866, 1321]",bureau,"[29877, 8034, 3344, 974, 20205, 288, 310, 2696, 1283]",office,bureau
"Français: ""tête"" - Français: ""tête""
Français: ""quatre"" - Français: ""quatre""
Français: ""lune"" - Français: ""lune""
Français: ""bouche"" - Français: ""bouche""
Français: ""hausse"" - Français: ""","[29882, 2350, 298, 6208, 447]",hausse,"[5161, 374, 29878, 10107, 14451, 364, 3780]",rise,hausse
"Français: ""supprimer"" - Français: ""supprimer""
Français: ""carré"" - Français: ""carré""
Français: ""bourse"" - Français: ""bourse""
Français: ""trois"" - Français: ""trois""
Français: ""gauche"" - Français: ""","[10364, 26003, 3249, 330, 29887, 13395]",gauche,"[280, 25874, 301, 454, 1563, 29880, 2175]",left,gauche
"Français: ""juge"" - Français: ""juge""
Français: ""couleur"" - Français: ""couleur""
Français: ""onde"" - Français: ""onde""
Français: ""ville"" - Français: ""ville""
Français: ""été"" - Français: ""","[4370, 1893, 29948, 7342, 2852, 904]",été,"[11801, 2533, 2083, 2146, 269, 29879, 480, 22792]",summer,été


==> figures/same/13b_ru_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - Русский: ""группа""
Русский: ""гора"" - Русский: ""гора""
Русский: ""снег"" - Русский: ""снег""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""книга"" - Русский: ""","[1186, 29951, 13024, 211]",книга,"[29890, 289, 2909, 3143, 1045, 833]",book,книга
"Русский: ""луна"" - Русский: ""луна""
Русский: ""возврат"" - Русский: ""возврат""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""юг"" - Русский: ""юг""
Русский: ""облако"" - Русский: ""","[29904, 4389, 1604, 5055, 614, 211]",облако,"[15126, 29883, 9274, 1067, 17184, 695, 274, 23642, 9570]",cloud,облако
"Русский: ""песня"" - Русский: ""песня""
Русский: ""луна"" - Русский: ""луна""
Русский: ""океан"" - Русский: ""океан""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""сумка"" - Русский: ""","[3404, 29935, 531, 2937, 212]",сумка,"[29890, 19548, 23156, 289, 2291, 9922]",bag,сумка
"Русский: ""позиция"" - Русский: ""позиция""
Русский: ""вид"" - Русский: ""вид""
Русский: ""слово"" - Русский: ""слово""
Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""рот"" - Русский: ""","[1561, 29927, 8201, 576, 212]",рот,"[286, 29885, 13394, 2730, 4346, 21026, 29442]",mouth,рот
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""вид"" - Русский: ""вид""
Русский: ""скорость"" - Русский: ""скорость""
Русский: ""власть"" - Русский: ""власть""
Русский: ""почва"" - Русский: ""","[733, 18752, 1268, 469, 29964, 211]",почва,"[269, 578, 577, 29879, 22473]",soil,почва
"Русский: ""собрание"" - Русский: ""собрание""
Русский: ""середина"" - Русский: ""середина""
Русский: ""три"" - Русский: ""три""
Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""гора"" - Русский: ""","[1084, 1214, 588, 29969, 17310, 24856, 211]",гора,"[286, 14378, 29885, 16476, 2730, 4346, 5766, 29442]",mountain,гора
"Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""звук"" - Русский: ""звук""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""мост"" - Русский: ""мост""
Русский: ""сердце"" - Русский: ""","[10182, 29935, 531, 1502, 14315, 1586, 212]",сердце,"[5192, 8293, 354, 298, 23057, 29882, 540]",heart,сердце
"Русский: ""юг"" - Русский: ""юг""
Русский: ""чай"" - Русский: ""чай""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""картина"" - Русский: ""картина""
Русский: ""рука"" - Русский: ""","[29927, 8201, 5368, 1086, 11218, 212]",рука,"[3179, 5905, 447, 2350, 1361, 298, 5403, 29882]",hand,рука
"Русский: ""танец"" - Русский: ""танец""
Русский: ""школа"" - Русский: ""школа""
Русский: ""костер"" - Русский: ""костер""
Русский: ""группа"" - Русский: ""группа""
Русский: ""звезда"" - Русский: ""","[27643, 29972, 754, 211]",звезда,"[269, 5173, 303, 8508, 380, 5810, 9523, 29879]",star,звезда
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""семь"" - Русский: ""семь""
Русский: ""волна"" - Русский: ""волна""
Русский: ""сумка"" - Русский: ""сумка""
Русский: ""пружина"" - Русский: ""","[21550, 469, 29964, 12781, 211]",пружина,"[269, 4278, 7689, 1028, 15099, 6709, 29879, 805]",spring,пружина
"Русский: ""лицо"" - Русский: ""лицо""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""луна"" - Русский: ""","[16050, 1844, 29944, 211]",луна,"[286, 29885, 2730, 4346, 18786]",moon,луна
"Русский: ""школа"" - Русский: ""школа""
Русский: ""ребенок"" - Русский: ""ребенок""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""песня"" - Русский: ""песня""
Русский: ""деревня"" - Русский: ""","[29957, 10247, 19792, 1216, 2263, 662, 20229, 6620, 211]",деревня,"[4213, 29894, 28765, 5720, 21031, 1403, 17191, 3516, 325, 11928]",village,деревня
"Русский: ""середина"" - Русский: ""середина""
Русский: ""талант"" - Русский: ""талант""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""рис"" - Русский: ""рис""
Русский: ""лес"" - Русский: ""","[4674, 29944, 753, 211]",лес,"[29888, 1079, 285, 26839, 13569, 1454, 1701, 363, 1181]",forest,лес
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""точка"" - Русский: ""точка""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""офис"" - Русский: ""офис""
Русский: ""фрукт"" - Русский: ""","[23692, 1606, 30011, 212]",фрукт,"[29888, 1341, 285, 1424, 15774]",fruit,фрукт
"Русский: ""книга"" - Русский: ""книга""
Русский: ""поле"" - Русский: ""поле""
Русский: ""магазин"" - Русский: ""магазин""
Русский: ""закон"" - Русский: ""закон""
Русский: ""сетка"" - Русский: ""","[29935, 531, 1502, 1586, 212]",сетка,"[7720, 6856, 29887, 867, 629, 330]",grid,сетка
"Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""пещера"" - Русский: ""пещера""
Русский: ""мужчина"" - Русский: ""мужчина""
Русский: ""вид"" - Русский: ""вид""
Русский: ""песня"" - Русский: ""","[6414, 15536, 469, 29964, 2100, 211]",песня,"[269, 1100, 21453, 578, 577, 29879, 1487, 4823]",song,песня
"Русский: ""середина"" - Русский: ""середина""
Русский: ""золото"" - Русский: ""золото""
Русский: ""язык"" - Русский: ""язык""
Русский: ""песня"" - Русский: ""песня""
Русский: ""вода"" - Русский: ""","[29942, 8160, 490, 984, 1786, 211]",вода,"[16699, 4094, 13405, 281, 11324, 2766, 29893]",water,вода
"Русский: ""судья"" - Русский: ""судья""
Русский: ""предмет"" - Русский: ""предмет""
Русский: ""песня"" - Русский: ""песня""
Русский: ""власть"" - Русский: ""власть""
Русский: ""пруд"" - Русский: ""","[21550, 469, 29964, 12781, 211]",пруд,"[1129, 12509, 772, 2818, 29886, 282, 1112]",pond,пруд
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""вид"" - Русский: ""вид""
Русский: ""пара"" - Русский: ""пара""
Русский: ""человек"" - Русский: ""человек""
Русский: ""песок"" - Русский: ""","[6414, 15536, 469, 29964, 2100, 211]",песок,"[9753, 269, 11982, 28455, 4977, 872, 29879]",sand,песок
"Русский: ""улица"" - Русский: ""улица""
Русский: ""власть"" - Русский: ""власть""
Русский: ""закон"" - Русский: ""закон""
Русский: ""рис"" - Русский: ""рис""
Русский: ""река"" - Русский: ""","[29927, 8201, 587, 1909, 212]",река,"[364, 10107, 374, 1150, 29878, 3511, 8580, 4401, 9050]",river,река
"Русский: ""море"" - Русский: ""море""
Русский: ""слово"" - Русский: ""слово""
Русский: ""пример"" - Русский: ""пример""
Русский: ""платформа"" - Русский: ""платформа""
Русский: ""закон"" - Русский: ""","[1077, 1902, 29972, 754, 211]",закон,"[433, 301, 29880, 10653, 425, 4307]",law,закон
"Русский: ""океан"" - Русский: ""океан""
Русский: ""костер"" - Русский: ""костер""
Русский: ""вода"" - Русский: ""вода""
Русский: ""семь"" - Русский: ""семь""
Русский: ""волна"" - Русский: ""","[29942, 490, 984, 1786, 211]",волна,"[27766, 10742, 281, 11324, 2766, 29893]",wave,волна
"Русский: ""картина"" - Русский: ""картина""
Русский: ""поле"" - Русский: ""поле""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""океан"" - Русский: ""","[6752, 29904, 26242, 614, 211]",океан,"[288, 542, 23474, 29877, 12954, 25802]",ocean,океан
"Русский: ""река"" - Русский: ""река""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""гора"" - Русский: ""гора""
Русский: ""линия"" - Русский: ""линия""
Русский: ""пещера"" - Русский: ""","[6414, 469, 29964, 2100, 211]",пещера,"[29883, 1113, 24230, 5777, 18346, 274]",cave,пещера
"Русский: ""скорость"" - Русский: ""скорость""
Русский: ""рис"" - Русский: ""рис""
Русский: ""озеро"" - Русский: ""озеро""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""море"" - Русский: ""","[12434, 1630, 15256, 757, 2569, 29959, 211]",море,"[344, 269, 7205, 409, 29879]",sea,море
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""два"" - Русский: ""два""
Русский: ""линия"" - Русский: ""линия""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""озеро"" - Русский: ""","[29904, 29495, 614, 211]",озеро,"[18170, 19437, 433, 24591, 301, 29880, 425]",lake,озеро
"Русский: ""часть"" - Русский: ""часть""
Русский: ""долина"" - Русский: ""долина""
Русский: ""восток"" - Русский: ""восток""
Русский: ""вид"" - Русский: ""вид""
Русский: ""источник"" - Русский: ""","[9971, 11452, 29917, 7874, 606, 211]",источник,"[269, 578, 577, 2752, 3669, 4993, 29879]",source,источник
"Русский: ""четыре"" - Русский: ""четыре""
Русский: ""полоса"" - Русский: ""полоса""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""офис"" - Русский: ""офис""
Русский: ""костер"" - Русский: ""","[1186, 29951, 1046, 551, 211]",костер,"[29888, 285, 7241, 13734, 5713, 8696, 3974, 28034]",fire,костер
"Русский: ""картина"" - Русский: ""картина""
Русский: ""юг"" - Русский: ""юг""
Русский: ""судья"" - Русский: ""судья""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""точка"" - Русский: ""","[702, 2721, 1937, 29932, 212]",точка,"[1129, 3149, 772, 11899, 1298, 29886, 282]",point,точка
"Русский: ""солнце"" - Русский: ""солнце""
Русский: ""звук"" - Русский: ""звук""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""песня"" - Русский: ""песня""
Русский: ""версия"" - Русский: ""","[1521, 29942, 8060, 490, 3340, 3531, 211]",версия,"[345, 369, 874, 1224, 1147, 3259, 2453, 325, 1873, 29894]",version,версия
"Русский: ""платформа"" - Русский: ""платформа""
Русский: ""песня"" - Русский: ""песня""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""пять"" - Русский: ""пять""
Русский: ""мяч"" - Русский: ""","[5010, 27693, 757, 29959, 211]",мяч,"[29890, 289, 2135, 8287, 2291, 9922, 6411, 5521]",ball,мяч
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""девять"" - Русский: ""девять""
Русский: ""красота"" - Русский: ""красота""
Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""картина"" - Русский: ""","[1186, 29951, 1787, 10766, 15266, 642, 211]",картина,"[3300, 6788, 20413, 10675, 29886, 282, 3274]",painting,картина
"Русский: ""танец"" - Русский: ""танец""
Русский: ""луна"" - Русский: ""луна""
Русский: ""земля"" - Русский: ""земля""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""рис"" - Русский: ""","[29927, 8201, 641, 12591, 19625, 212]",рис,"[364, 10107, 374, 29878, 11674, 19408, 2200, 9597]",rice,рис
"Русский: ""долина"" - Русский: ""долина""
Русский: ""голова"" - Русский: ""голова""
Русский: ""юг"" - Русский: ""юг""
Русский: ""школа"" - Русский: ""школа""
Русский: ""красный"" - Русский: ""","[1186, 29951, 3360, 6697, 211]",красный,"[276, 364, 337, 29878, 1127, 2654]",red,красный
"Русский: ""мужчина"" - Русский: ""мужчина""
Русский: ""мост"" - Русский: ""мост""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""вид"" - Русский: ""вид""
Русский: ""линия"" - Русский: ""","[3550, 29944, 8279, 644, 211]",линия,"[1196, 6276, 619, 301, 492, 1915, 29880, 1220]",line,линия
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""квадрат"" - Русский: ""квадрат""
Русский: ""два"" - Русский: ""два""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""сетка"" - Русский: ""","[29935, 531, 1502, 1586, 212]",сетка,"[1212, 29876, 7787, 452, 302, 484]",net,сетка
"Русский: ""семь"" - Русский: ""семь""
Русский: ""три"" - Русский: ""три""
Русский: ""судья"" - Русский: ""судья""
Русский: ""речь"" - Русский: ""речь""
Русский: ""цветок"" - Русский: ""","[29996, 3716, 212]",цветок,"[29888, 5685, 1579, 1731, 4972, 285, 28149, 1652]",flower,цветок
"Русский: ""школа"" - Русский: ""школа""
Русский: ""пара"" - Русский: ""пара""
Русский: ""история"" - Русский: ""история""
Русский: ""костер"" - Русский: ""костер""
Русский: ""чай"" - Русский: ""","[3655, 2493, 1282, 29981, 19424, 212]",чай,"[371, 29873, 734, 260, 23429]",tea,чай
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""рот"" - Русский: ""рот""
Русский: ""север"" - Русский: ""север""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""нога"" - Русский: ""","[6968, 29921, 18211, 4228, 570, 211]",нога,"[29888, 5431, 7953, 285, 3661, 6661, 1701, 1181]",foot,нога
"Русский: ""пара"" - Русский: ""пара""
Русский: ""машина"" - Русский: ""машина""
Русский: ""офис"" - Русский: ""офис""
Русский: ""попытка"" - Русский: ""попытка""
Русский: ""золото"" - Русский: ""","[4734, 29972, 25687, 754, 26467, 211]",золото,"[29887, 330, 7684, 1484, 15192, 748]",gold,золото
"Русский: ""красный"" - Русский: ""красный""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""дверь"" - Русский: ""","[29957, 20880, 662, 211]",дверь,"[1867, 270, 3050, 29881, 17433, 437]",door,дверь
"Русский: ""источник"" - Русский: ""источник""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""чай"" - Русский: ""чай""
Русский: ""звук"" - Русский: ""звук""
Русский: ""снег"" - Русский: ""","[29935, 531, 212]",снег,"[269, 15007, 5807, 16586, 29879]",snow,снег
"Русский: ""дверь"" - Русский: ""дверь""
Русский: ""красный"" - Русский: ""красный""
Русский: ""пещера"" - Русский: ""пещера""
Русский: ""восток"" - Русский: ""восток""
Русский: ""лошадь"" - Русский: ""","[29944, 13860, 843, 211]",лошадь,"[10435, 2015, 11231, 4029, 298, 29882, 5089, 1251]",horse,лошадь
"Русский: ""поле"" - Русский: ""поле""
Русский: ""пример"" - Русский: ""пример""
Русский: ""история"" - Русский: ""история""
Русский: ""книга"" - Русский: ""книга""
Русский: ""два"" - Русский: ""","[11883, 29957, 662, 211]",два,"[10184, 1023, 3252, 29873, 260, 7516]",two,два
"Русский: ""лето"" - Русский: ""лето""
Русский: ""талант"" - Русский: ""талант""
Русский: ""облако"" - Русский: ""облако""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""три"" - Русский: ""","[10357, 7678, 1937, 29932, 212]",три,"[1468, 29873, 12455, 386, 260, 266, 2211, 17536]",three,три
"Русский: ""танец"" - Русский: ""танец""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""слово"" - Русский: ""слово""
Русский: ""источник"" - Русский: ""источник""
Русский: ""четыре"" - Русский: ""","[2950, 2493, 1093, 24998, 29981, 212]",четыре,"[29888, 285, 17823, 3023, 12584, 1701, 1181]",four,четыре
"Русский: ""озеро"" - Русский: ""озеро""
Русский: ""девять"" - Русский: ""девять""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""дом"" - Русский: ""дом""
Русский: ""пять"" - Русский: ""","[469, 24200, 29964, 211]",пять,"[29888, 285, 7241, 5320, 5713, 20818]",five,пять
"Русский: ""юг"" - Русский: ""юг""
Русский: ""пруд"" - Русский: ""пруд""
Русский: ""десять"" - Русский: ""десять""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""шесть"" - Русский: ""","[3354, 30002, 20116, 2237, 212]",шесть,"[1039, 269, 1354, 28319, 29879, 4832]",six,шесть
"Русский: ""красота"" - Русский: ""красота""
Русский: ""середина"" - Русский: ""середина""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""песок"" - Русский: ""песок""
Русский: ""семь"" - Русский: ""","[29935, 531, 1502, 18534, 1586, 212]",семь,"[344, 269, 9881, 409, 29879]",seven,семь
"Русский: ""источник"" - Русский: ""источник""
Русский: ""земля"" - Русский: ""земля""
Русский: ""облако"" - Русский: ""облако""
Русский: ""семь"" - Русский: ""семь""
Русский: ""восемь"" - Русский: ""","[29942, 490, 984, 1786, 16335, 211]",восемь,"[321, 10096, 29319, 9475, 15761, 29872]",eight,восемь
"Русский: ""человек"" - Русский: ""человек""
Русский: ""красный"" - Русский: ""красный""
Русский: ""звезда"" - Русский: ""звезда""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""девять"" - Русский: ""","[29957, 1216, 2263, 662, 211]",девять,"[29876, 14183, 17081, 302, 1240, 6836]",nine,девять
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""пруд"" - Русский: ""пруд""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""скорость"" - Русский: ""скорость""
Русский: ""десять"" - Русский: ""","[29957, 1216, 2263, 662, 26661, 211]",десять,"[371, 841, 29873, 734, 260, 3006]",ten,десять
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""племя"" - Русский: ""племя""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""версия"" - Русский: ""версия""
Русский: ""голова"" - Русский: ""","[1084, 1214, 27187, 29969, 588, 19311, 211]",голова,"[2343, 354, 298, 2813, 29882, 540]",head,голова
"Русский: ""почва"" - Русский: ""почва""
Русский: ""облако"" - Русский: ""облако""
Русский: ""цветок"" - Русский: ""цветок""
Русский: ""закон"" - Русский: ""закон""
Русский: ""магазин"" - Русский: ""","[2394, 757, 1155, 29959, 211]",магазин,"[269, 19032, 845, 17394, 18296, 528, 29879]",shop,магазин
"Русский: ""слово"" - Русский: ""слово""
Русский: ""золото"" - Русский: ""золото""
Русский: ""сумка"" - Русский: ""сумка""
Русский: ""танец"" - Русский: ""танец""
Русский: ""полоса"" - Русский: ""","[733, 24141, 9518, 1268, 7372, 469, 29964, 15960, 211]",полоса,"[269, 10076, 851, 17010, 710, 380, 303, 17820, 29879]",strip,полоса
"Русский: ""мост"" - Русский: ""мост""
Русский: ""красный"" - Русский: ""красный""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""версия"" - Русский: ""версия""
Русский: ""улица"" - Русский: ""","[16756, 29960, 863, 212]",улица,"[269, 29352, 851, 11952, 710, 13045, 303, 380, 29879, 12243]",street,улица
"Русский: ""снег"" - Русский: ""снег""
Русский: ""рот"" - Русский: ""рот""
Русский: ""вода"" - Русский: ""вода""
Русский: ""поражение"" - Русский: ""поражение""
Русский: ""часть"" - Русский: ""","[19829, 17265, 3655, 2493, 12978, 15267, 1282, 29981, 212]",часть,"[3300, 862, 610, 760, 29886, 1595, 282, 3274]",part,часть
"Русский: ""лето"" - Русский: ""лето""
Русский: ""луна"" - Русский: ""луна""
Русский: ""волна"" - Русский: ""волна""
Русский: ""язык"" - Русский: ""язык""
Русский: ""поле"" - Русский: ""","[733, 9518, 1268, 7372, 469, 29964, 29235, 211]",поле,"[29888, 2671, 285, 7241, 5713, 1746, 29607]",field,поле
"Русский: ""картина"" - Русский: ""картина""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""два"" - Русский: ""два""
Русский: ""танец"" - Русский: ""","[7951, 20395, 676, 1937, 29932, 1710, 212]",танец,"[1146, 6025, 18386, 270, 29881, 17948, 1388]",dance,танец
"Русский: ""машина"" - Русский: ""машина""
Русский: ""власть"" - Русский: ""власть""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""судья"" - Русский: ""судья""
Русский: ""слово"" - Русский: ""","[15391, 29935, 531, 26443, 19945, 212]",слово,"[1742, 827, 1734, 281, 8879, 6365, 13762, 29893]",word,слово
"Русский: ""структура"" - Русский: ""структура""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""пара"" - Русский: ""","[1843, 19714, 20691, 469, 7596, 29964, 4554, 11396, 211]",пара,"[5101, 3300, 18784, 29886, 282, 3274]",pair,пара
"Русский: ""пример"" - Русский: ""пример""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""платформа"" - Русский: ""платформа""
Русский: ""костер"" - Русский: ""костер""
Русский: ""сиденье"" - Русский: ""","[3485, 29935, 531, 1325, 212]",сиденье,"[344, 12949, 269, 7205, 409, 29879]",seat,сиденье
"Русский: ""биржа"" - Русский: ""биржа""
Русский: ""школа"" - Русский: ""школа""
Русский: ""нога"" - Русский: ""нога""
Русский: ""юг"" - Русский: ""юг""
Русский: ""тысяча"" - Русский: ""","[19506, 3327, 1937, 29932, 212]",тысяча,"[12595, 10405, 29873, 386, 260, 7693, 266]",thousand,тысяча
"Русский: ""юг"" - Русский: ""юг""
Русский: ""вид"" - Русский: ""вид""
Русский: ""племя"" - Русский: ""племя""
Русский: ""человек"" - Русский: ""человек""
Русский: ""север"" - Русский: ""","[23967, 29935, 531, 1502, 1586, 212]",север,"[694, 15459, 29876, 1217, 3643, 302, 6641]",north,север
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""север"" - Русский: ""север""
Русский: ""цветок"" - Русский: ""цветок""
Русский: ""племя"" - Русский: ""племя""
Русский: ""машина"" - Русский: ""","[2394, 757, 1155, 29959, 211]",машина,"[5825, 286, 4933, 29885, 23523, 611, 655, 7672, 8628]",machine,машина
"Русский: ""четыре"" - Русский: ""четыре""
Русский: ""речь"" - Русский: ""речь""
Русский: ""вид"" - Русский: ""вид""
Русский: ""друг"" - Русский: ""друг""
Русский: ""позиция"" - Русский: ""","[733, 1268, 469, 15884, 21527, 29964, 211]",позиция,"[1129, 772, 2602, 3283, 29886, 1066, 282, 13686, 926]",position,позиция
"Русский: ""речь"" - Русский: ""речь""
Русский: ""гора"" - Русский: ""гора""
Русский: ""рис"" - Русский: ""рис""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""провинция"" - Русский: ""","[21550, 5945, 469, 1471, 10613, 29964, 12781, 211]",провинция,"[544, 16123, 771, 8482, 558, 29886, 282, 1326, 410, 12291]",province,провинция
"Русский: ""город"" - Русский: ""город""
Русский: ""три"" - Русский: ""три""
Русский: ""вид"" - Русский: ""вид""
Русский: ""пять"" - Русский: ""пять""
Русский: ""биржа"" - Русский: ""","[2384, 5660, 836, 29975, 211]",биржа,"[321, 6543, 429, 29872, 5566, 735, 14523]",exchange,биржа
"Русский: ""сумка"" - Русский: ""сумка""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""звук"" - Русский: ""звук""
Русский: ""середина"" - Русский: ""","[17560, 10182, 29935, 531, 1502, 14315, 1586, 212]",середина,"[7145, 286, 29885, 3737, 2460, 17662, 7256, 6563]",middle,середина
"Русский: ""скорость"" - Русский: ""скорость""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""часть"" - Русский: ""часть""
Русский: ""голова"" - Русский: ""голова""
Русский: ""друг"" - Русский: ""","[29957, 9433, 662, 4849, 211]",друг,"[29888, 1341, 285, 5121, 3484, 7932, 1424, 18326]",friend,друг
"Русский: ""юг"" - Русский: ""юг""
Русский: ""рука"" - Русский: ""рука""
Русский: ""красота"" - Русский: ""красота""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""цвет"" - Русский: ""","[29996, 3716, 212]",цвет,"[2927, 29883, 2780, 1111, 784, 1302, 274, 10965, 1054]",color,цвет
"Русский: ""восток"" - Русский: ""восток""
Русский: ""линия"" - Русский: ""линия""
Русский: ""море"" - Русский: ""море""
Русский: ""снег"" - Русский: ""снег""
Русский: ""вид"" - Русский: ""","[20874, 29942, 1221, 490, 2196, 21491, 211]",вид,"[9089, 2924, 14380, 413, 19015, 29895, 8506, 1984]",kind,вид
"Русский: ""золото"" - Русский: ""золото""
Русский: ""вода"" - Русский: ""вода""
Русский: ""рука"" - Русский: ""рука""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""судья"" - Русский: ""","[3404, 29935, 531, 2937, 212]",судья,"[16833, 3623, 17675, 29926, 432, 4900, 6577]",judge,судья
"Русский: ""солнце"" - Русский: ""солнце""
Русский: ""источник"" - Русский: ""источник""
Русский: ""луна"" - Русский: ""луна""
Русский: ""юг"" - Русский: ""юг""
Русский: ""школа"" - Русский: ""","[28567, 3354, 30002, 28231, 12351, 212]",школа,"[3762, 269, 816, 27041, 885, 1557, 1364, 29879]",school,школа
"Русский: ""школа"" - Русский: ""школа""
Русский: ""рот"" - Русский: ""рот""
Русский: ""середина"" - Русский: ""середина""
Русский: ""власть"" - Русский: ""власть""
Русский: ""структура"" - Русский: ""","[22675, 29935, 464, 531, 20361, 25819, 2091, 18212, 212]",структура,"[3829, 269, 2281, 851, 4984, 10582, 710, 6220, 23905, 380, 303, 29879]",structure,структура
"Русский: ""рот"" - Русский: ""рот""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""версия"" - Русский: ""версия""
Русский: ""песня"" - Русский: ""песня""
Русский: ""галстук"" - Русский: ""","[1214, 1779, 29969, 8203, 211]",галстук,"[19538, 22134, 29873, 260, 2034]",tie,галстук
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""версия"" - Русский: ""версия""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""речь"" - Русский: ""речь""
Русский: ""пример"" - Русский: ""","[21550, 1695, 469, 25390, 29964, 12781, 7104, 211]",пример,"[321, 4773, 4392, 429, 29872, 1342, 735]",example,пример
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""красный"" - Русский: ""красный""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""мать"" - Русский: ""мать""
Русский: ""лицо"" - Русский: ""","[3550, 29944, 644, 211]",лицо,"[4024, 29888, 5444, 285, 2161, 3700, 17470, 2258]",face,лицо
"Русский: ""рис"" - Русский: ""рис""
Русский: ""пара"" - Русский: ""пара""
Русский: ""часть"" - Русский: ""часть""
Русский: ""долина"" - Русский: ""долина""
Русский: ""мост"" - Русский: ""","[1630, 757, 2569, 29959, 211]",мост,"[29890, 19515, 289, 1182, 18419, 12945, 1506, 28635]",bridge,мост
"Русский: ""деревня"" - Русский: ""деревня""
Русский: ""девять"" - Русский: ""девять""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""чай"" - Русский: ""чай""
Русский: ""предмет"" - Русский: ""","[21550, 4570, 469, 5784, 29964, 2102, 12781, 211]",предмет,"[474, 568, 277, 29875, 372, 2944, 667]",item,предмет
"Русский: ""долина"" - Русский: ""долина""
Русский: ""песок"" - Русский: ""песок""
Русский: ""вид"" - Русский: ""вид""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""удалить"" - Русский: ""","[19871, 29960, 863, 212]",удалить,"[311, 5217, 7374, 270, 316, 29881, 6144, 8143, 628]",delete,удалить
"Русский: ""провинция"" - Русский: ""провинция""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""пара"" - Русский: ""пара""
Русский: ""пять"" - Русский: ""пять""
Русский: ""группа"" - Русский: ""","[1214, 29969, 6148, 10841, 211]",группа,"[867, 29887, 2318, 629, 330, 4071, 17170, 2972]",group,группа
"Русский: ""лицо"" - Русский: ""лицо""
Русский: ""машина"" - Русский: ""машина""
Русский: ""источник"" - Русский: ""источник""
Русский: ""золото"" - Русский: ""золото""
Русский: ""талант"" - Русский: ""","[9829, 1937, 676, 29932, 1710, 212]",талант,"[17694, 5969, 20411, 29873, 941, 24242, 260, 11062]",talent,талант
"Русский: ""судья"" - Русский: ""судья""
Русский: ""пять"" - Русский: ""пять""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""солнце"" - Русский: ""солнце""
Русский: ""красота"" - Русский: ""","[1186, 29951, 3360, 6697, 211]",красота,"[915, 29890, 289, 367, 15409, 6562]",beauty,красота
"Русский: ""возврат"" - Русский: ""возврат""
Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""море"" - Русский: ""море""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""платформа"" - Русский: ""","[8433, 469, 29964, 18478, 211]",платформа,"[572, 13974, 12120, 18870, 715, 2174, 29886, 7481, 282]",platform,платформа
"Русский: ""хвост"" - Русский: ""хвост""
Русский: ""танец"" - Русский: ""танец""
Русский: ""пять"" - Русский: ""пять""
Русский: ""язык"" - Русский: ""язык""
Русский: ""дом"" - Русский: ""","[29957, 1802, 662, 8418, 1447, 211]",дом,"[10774, 9261, 8697, 298, 29882, 3699, 5089, 1251]",house,дом
"Русский: ""источник"" - Русский: ""источник""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""поле"" - Русский: ""поле""
Русский: ""рис"" - Русский: ""рис""
Русский: ""солнце"" - Русский: ""","[1778, 29935, 531, 2223, 212]",солнце,"[269, 11445, 2146, 6575, 480, 29879]",sun,солнце
"Русский: ""картина"" - Русский: ""картина""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""нога"" - Русский: ""нога""
Русский: ""гора"" - Русский: ""гора""
Русский: ""собрание"" - Русский: ""","[21291, 17393, 1778, 29935, 531, 2223, 212]",собрание,"[1004, 286, 29885, 17897, 5870, 11781, 592]",meeting,собрание
"Русский: ""голова"" - Русский: ""голова""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""солнце"" - Русский: ""солнце""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""история"" - Русский: ""","[9971, 15855, 11452, 29917, 7874, 606, 211]",история,"[22880, 2918, 16211, 18434, 3603, 7251, 4955, 298, 9825, 29882, 670]",history,история
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""девять"" - Русский: ""девять""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""долина"" - Русский: ""","[29957, 15906, 1802, 662, 1447, 11213, 211]",долина,"[2947, 29894, 28519, 22044, 1564, 791, 325, 19599, 659]",valley,долина
"Русский: ""восемь"" - Русский: ""восемь""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""луна"" - Русский: ""луна""
Русский: ""почва"" - Русский: ""почва""
Русский: ""квадрат"" - Русский: ""","[1186, 29951, 11691, 211]",квадрат,"[18074, 269, 10674, 17619, 6862, 26613, 3044, 29879]",square,квадрат
"Русский: ""пара"" - Русский: ""пара""
Русский: ""север"" - Русский: ""север""
Русский: ""два"" - Русский: ""два""
Русский: ""деревня"" - Русский: ""деревня""
Русский: ""поколение"" - Русский: ""","[733, 1268, 469, 29964, 211]",поколение,"[479, 18530, 4738, 12623, 1176, 29887, 1885, 330, 2531, 1737]",generation,поколение
"Русский: ""поле"" - Русский: ""поле""
Русский: ""рука"" - Русский: ""рука""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""океан"" - Русский: ""океан""
Русский: ""юг"" - Русский: ""","[8053, 30005, 212]",юг,"[269, 13267, 578, 577, 7062, 3669, 29879]",south,юг
"Русский: ""картина"" - Русский: ""картина""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""племя"" - Русский: ""племя""
Русский: ""голова"" - Русский: ""голова""
Русский: ""добродетель"" - Русский: ""","[29957, 1802, 662, 1447, 211]",добродетель,"[10636, 27935, 4610, 1403, 2405, 3516, 325, 29894, 15389]",virtue,добродетель
"Русский: ""лето"" - Русский: ""лето""
Русский: ""структура"" - Русский: ""структура""
Русский: ""судья"" - Русский: ""судья""
Русский: ""река"" - Русский: ""река""
Русский: ""племя"" - Русский: ""","[469, 29964, 211]",племя,"[534, 509, 3367, 29873, 260, 29563, 9434, 3626]",tribe,племя
"Русский: ""хвост"" - Русский: ""хвост""
Русский: ""часть"" - Русский: ""часть""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""город"" - Русский: ""","[9546, 1084, 1214, 588, 29969, 19051, 17310, 12816, 24856, 211]",город,"[29883, 455, 4583, 12690, 7537, 4272, 274, 20752]",city,город
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""пример"" - Русский: ""пример""
Русский: ""песок"" - Русский: ""песок""
Русский: ""человек"" - Русский: ""человек""
Русский: ""язык"" - Русский: ""","[27763, 2282, 29970, 14264, 212]",язык,"[11675, 6468, 433, 10906, 301, 6361, 29880, 3893, 425, 4086]",language,язык
"Русский: ""друг"" - Русский: ""друг""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""улица"" - Русский: ""улица""
Русский: ""семь"" - Русский: ""семь""
Русский: ""скорость"" - Русский: ""","[1130, 29935, 18924, 531, 6231, 212]",скорость,"[961, 269, 5965, 19322, 805, 1028, 29879, 6210]",speed,скорость
"Русский: ""цветок"" - Русский: ""цветок""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""нога"" - Русский: ""нога""
Русский: ""версия"" - Русский: ""версия""
Русский: ""земля"" - Русский: ""","[4791, 29972, 24263, 12639, 754, 20117, 211]",земля,"[2057, 867, 29887, 629, 330, 4071, 17170, 5962]",ground,земля
"Русский: ""восемь"" - Русский: ""восемь""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""мост"" - Русский: ""мост""
Русский: ""деревня"" - Русский: ""деревня""
Русский: ""попытка"" - Русский: ""","[733, 1268, 469, 29964, 211]",попытка,"[21609, 1131, 472, 1098, 271, 263, 15127, 4218, 29874]",attempt,попытка
"Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""волна"" - Русский: ""волна""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""рука"" - Русский: ""рука""
Русский: ""поражение"" - Русский: ""","[733, 20263, 1268, 21463, 28227, 469, 29964, 211]",поражение,"[311, 1753, 270, 316, 29881, 822, 20653, 8686]",defeat,поражение
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""друг"" - Русский: ""друг""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""хвост"" - Русский: ""","[4354, 29988, 212]",хвост,"[29873, 941, 12464, 260, 18237, 11062]",tail,хвост
"Русский: ""точка"" - Русский: ""точка""
Русский: ""книга"" - Русский: ""книга""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""север"" - Русский: ""север""
Русский: ""мать"" - Русский: ""","[2394, 18992, 757, 1155, 12819, 29959, 211]",мать,"[286, 29885, 25550, 5637, 2730, 3184, 4346, 14817]",mother,мать
"Русский: ""звезда"" - Русский: ""звезда""
Русский: ""слово"" - Русский: ""слово""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""власть"" - Русский: ""власть""
Русский: ""восток"" - Русский: ""","[29942, 490, 25896, 984, 1786, 16335, 26170, 211]",восток,"[321, 23027, 2240, 9755, 29872, 11248]",east,восток
"Русский: ""школа"" - Русский: ""школа""
Русский: ""поле"" - Русский: ""поле""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""три"" - Русский: ""три""
Русский: ""возврат"" - Русский: ""","[29942, 490, 6849, 984, 1786, 211]",возврат,"[736, 364, 276, 337, 29878, 2457, 3240, 2267]",return,возврат
"Русский: ""мост"" - Русский: ""мост""
Русский: ""структура"" - Русский: ""структура""
Русский: ""язык"" - Русский: ""язык""
Русский: ""слово"" - Русский: ""слово""
Русский: ""речь"" - Русский: ""","[29927, 8201, 587, 1909, 212]",речь,"[961, 269, 5965, 12032, 1028, 29879, 805]",speech,речь
"Русский: ""красный"" - Русский: ""красный""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""дом"" - Русский: ""дом""
Русский: ""ребенок"" - Русский: ""","[29927, 8201, 1909, 587, 212]",ребенок,"[2278, 305, 18558, 29883, 521, 4161, 274, 5145]",child,ребенок
"Русский: ""красота"" - Русский: ""красота""
Русский: ""песок"" - Русский: ""песок""
Русский: ""машина"" - Русский: ""машина""
Русский: ""костер"" - Русский: ""костер""
Русский: ""башня"" - Русский: ""","[3102, 836, 4724, 29975, 211]",башня,"[304, 29873, 517, 260, 19372]",tower,башня
"Русский: ""золото"" - Русский: ""золото""
Русский: ""песня"" - Русский: ""песня""
Русский: ""лето"" - Русский: ""лето""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""мужчина"" - Русский: ""","[20686, 757, 29959, 1805, 4179, 211]",мужчина,"[4439, 286, 29885, 5156, 611, 655, 19202, 14263]",male,мужчина
"Русский: ""племя"" - Русский: ""племя""
Русский: ""язык"" - Русский: ""язык""
Русский: ""звезда"" - Русский: ""звезда""
Русский: ""картина"" - Русский: ""картина""
Русский: ""человек"" - Русский: ""","[2950, 9831, 2493, 1093, 19084, 14347, 29981, 212]",человек,"[1236, 3736, 639, 6774, 412, 546, 2022, 29886, 10532, 282]",person,человек
"Русский: ""город"" - Русский: ""город""
Русский: ""нога"" - Русский: ""нога""
Русский: ""рот"" - Русский: ""рот""
Русский: ""земля"" - Русский: ""земля""
Русский: ""сотня"" - Русский: ""","[1778, 29935, 531, 2223, 23966, 212]",сотня,"[22888, 9074, 6905, 6893, 298, 29882]",hundred,сотня
"Русский: ""собрание"" - Русский: ""собрание""
Русский: ""костер"" - Русский: ""костер""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""офис"" - Русский: ""","[29904, 614, 211]",офис,"[1283, 288, 310, 8034, 29877, 3344, 20205, 974, 2696]",office,офис
"Русский: ""источник"" - Русский: ""источник""
Русский: ""речь"" - Русский: ""речь""
Русский: ""красота"" - Русский: ""красота""
Русский: ""пара"" - Русский: ""пара""
Русский: ""звук"" - Русский: ""","[27643, 29972, 29351, 754, 211]",звук,"[6047, 269, 29802, 578, 577, 3669, 29879]",sound,звук
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""нога"" - Русский: ""нога""
Русский: ""власть"" - Русский: ""","[29942, 490, 8672, 211]",власть,"[1129, 772, 4764, 13519, 12248, 29886, 282, 3081]",power,власть
"Русский: ""луна"" - Русский: ""луна""
Русский: ""улица"" - Русский: ""улица""
Русский: ""власть"" - Русский: ""власть""
Русский: ""песок"" - Русский: ""песок""
Русский: ""лето"" - Русский: ""","[10975, 13174, 4674, 29944, 753, 211]",лето,"[269, 2146, 480, 2083, 29879, 22792, 11801, 2533]",summer,лето


==> figures/same/13b_zh_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""例"" - 中文: ""例""
中文: ""南"" - 中文: ""南""
中文: ""木"" - 中文: ""木""
中文: ""洞"" - 中文: ""洞""
中文: ""书"" - 中文: ""","[31900, 231]",书,"[2909, 3143, 29890, 289, 833, 1045]",book,书
"中文: ""舞"" - 中文: ""舞""
中文: ""网"" - 中文: ""网""
中文: ""友"" - 中文: ""友""
中文: ""花"" - 中文: ""花""
中文: ""云"" - 中文: ""","[31784, 231]",云,"[17184, 274, 695, 15126, 23642, 9274, 29883, 9570, 1067]",cloud,云
"中文: ""音"" - 中文: ""音""
中文: ""林"" - 中文: ""林""
中文: ""山"" - 中文: ""山""
中文: ""线"" - 中文: ""线""
中文: ""包"" - 中文: ""","[31473, 232]",包,"[2291, 29890, 23156, 19548, 289, 9922]",bag,包
"中文: ""歌"" - 中文: ""歌""
中文: ""千"" - 中文: ""千""
中文: ""金"" - 中文: ""金""
中文: ""校"" - 中文: ""校""
中文: ""口"" - 中文: ""","[30856, 232]",口,"[13394, 29442, 286, 29885, 2730, 21026, 4346]",mouth,口
"中文: ""局"" - 中文: ""局""
中文: ""七"" - 中文: ""七""
中文: ""址"" - 中文: ""址""
中文: ""方"" - 中文: ""方""
中文: ""土"" - 中文: ""","[31181, 232]",土,"[29879, 22473, 578, 269, 577]",soil,土
"中文: ""茶"" - 中文: ""茶""
中文: ""语"" - 中文: ""语""
中文: ""足"" - 中文: ""足""
中文: ""速"" - 中文: ""速""
中文: ""山"" - 中文: ""","[30329, 232]",山,"[16476, 29442, 286, 14378, 29885, 2730, 5766, 4346]",mountain,山
"中文: ""美"" - 中文: ""美""
中文: ""交"" - 中文: ""交""
中文: ""会"" - 中文: ""会""
中文: ""法"" - 中文: ""法""
中文: ""布"" - 中文: ""","[31454, 232]",布,"[17184, 274, 695, 15126, 13950, 29883, 1067]",cloth,布
"中文: ""果"" - 中文: ""果""
中文: ""阳"" - 中文: ""阳""
中文: ""九"" - 中文: ""九""
中文: ""起"" - 中文: ""起""
中文: ""心"" - 中文: ""","[30869, 232]",心,"[5192, 29882, 540, 298, 8293, 354, 23057]",heart,心
"中文: ""址"" - 中文: ""址""
中文: ""金"" - 中文: ""金""
中文: ""口"" - 中文: ""口""
中文: ""村"" - 中文: ""村""
中文: ""手"" - 中文: ""","[30880, 233]",手,"[5403, 5905, 29882, 298, 2350, 1361, 3179, 447]",hand,手
"中文: ""林"" - 中文: ""林""
中文: ""才"" - 中文: ""才""
中文: ""字"" - 中文: ""字""
中文: ""中"" - 中文: ""中""
中文: ""日"" - 中文: ""","[30325, 233]",日,"[2462, 270, 29881, 3250, 1146, 1388]",day,日
"中文: ""红"" - 中文: ""红""
中文: ""米"" - 中文: ""米""
中文: ""南"" - 中文: ""南""
中文: ""三"" - 中文: ""三""
中文: ""星"" - 中文: ""","[30900, 233]",星,"[5810, 29879, 8508, 269, 380, 5173, 9523, 303]",star,星
"中文: ""沙"" - 中文: ""沙""
中文: ""布"" - 中文: ""布""
中文: ""二"" - 中文: ""二""
中文: ""址"" - 中文: ""址""
中文: ""春"" - 中文: ""","[31031, 233]",春,"[29879, 4278, 269, 7689, 805, 6709, 15099, 1028]",spring,春
"中文: ""心"" - 中文: ""心""
中文: ""发"" - 中文: ""发""
中文: ""种"" - 中文: ""种""
中文: ""歌"" - 中文: ""歌""
中文: ""月"" - 中文: ""","[30534, 233]",月,"[18786, 286, 29885, 2730, 4346]",moon,月
"中文: ""友"" - 中文: ""友""
中文: ""书"" - 中文: ""书""
中文: ""段"" - 中文: ""段""
中文: ""岩"" - 中文: ""岩""
中文: ""木"" - 中文: ""","[30710, 233]",木,"[29893, 827, 8112, 8879, 281, 6115]",wood,木
"中文: ""败"" - 中文: ""败""
中文: ""址"" - 中文: ""址""
中文: ""布"" - 中文: ""布""
中文: ""水"" - 中文: ""水""
中文: ""村"" - 中文: ""","[30402, 233]",村,"[28765, 5720, 325, 11928, 21031, 3516, 17191, 29894, 1403, 4213]",village,村
"中文: ""尾"" - 中文: ""尾""
中文: ""汉"" - 中文: ""汉""
中文: ""茶"" - 中文: ""茶""
中文: ""交"" - 中文: ""交""
中文: ""林"" - 中文: ""","[30853, 233]",林,"[363, 1079, 1181, 285, 13569, 1454, 29888, 26839, 1701]",forest,林
"中文: ""九"" - 中文: ""九""
中文: ""才"" - 中文: ""才""
中文: ""百"" - 中文: ""百""
中文: ""户"" - 中文: ""户""
中文: ""果"" - 中文: ""","[30801, 233]",果,"[1424, 15774, 285, 29888, 1341]",fruit,果
"中文: ""二"" - 中文: ""二""
中文: ""例"" - 中文: ""例""
中文: ""双"" - 中文: ""双""
中文: ""花"" - 中文: ""花""
中文: ""格"" - 中文: ""","[31168, 233]",格,"[867, 629, 6856, 330, 29887, 7720]",grid,格
"中文: ""五"" - 中文: ""五""
中文: ""山"" - 中文: ""山""
中文: ""场"" - 中文: ""场""
中文: ""构"" - 中文: ""构""
中文: ""歌"" - 中文: ""","[31173, 233]",歌,"[29879, 4823, 578, 269, 1100, 1487, 21453, 577]",song,歌
"中文: ""球"" - 中文: ""球""
中文: ""五"" - 中文: ""五""
中文: ""米"" - 中文: ""米""
中文: ""八"" - 中文: ""八""
中文: ""水"" - 中文: ""","[30716, 233]",水,"[11324, 29893, 16699, 4094, 2766, 281, 13405]",water,水
"中文: ""局"" - 中文: ""局""
中文: ""心"" - 中文: ""心""
中文: ""网"" - 中文: ""网""
中文: ""户"" - 中文: ""户""
中文: ""汉"" - 中文: ""","[31593, 233]",汉,"[5952, 379, 7169, 24704, 29950]",Han,汉
"中文: ""二"" - 中文: ""二""
中文: ""三"" - 中文: ""三""
中文: ""星"" - 中文: ""星""
中文: ""址"" - 中文: ""址""
中文: ""池"" - 中文: ""","[31853, 233]",池,"[29886, 1112, 772, 12509, 1129, 2818, 282]",pond,池
"中文: ""米"" - 中文: ""米""
中文: ""站"" - 中文: ""站""
中文: ""母"" - 中文: ""母""
中文: ""局"" - 中文: ""局""
中文: ""沙"" - 中文: ""","[31476, 233]",沙,"[29879, 28455, 9753, 269, 4977, 11982, 872]",sand,沙
"中文: ""美"" - 中文: ""美""
中文: ""址"" - 中文: ""址""
中文: ""地"" - 中文: ""地""
中文: ""局"" - 中文: ""局""
中文: ""河"" - 中文: ""","[30828, 233]",河,"[4401, 9050, 3511, 1150, 364, 374, 10107, 29878, 8580]",river,河
"中文: ""八"" - 中文: ""八""
中文: ""洋"" - 中文: ""洋""
中文: ""台"" - 中文: ""台""
中文: ""河"" - 中文: ""河""
中文: ""法"" - 中文: ""","[30545, 233]",法,"[301, 10653, 433, 425, 29880, 4307]",law,法
"中文: ""段"" - 中文: ""段""
中文: ""判"" - 中文: ""判""
中文: ""网"" - 中文: ""网""
中文: ""日"" - 中文: ""日""
中文: ""波"" - 中文: ""","[31529, 233]",波,"[11324, 29893, 27766, 2766, 10742, 281]",wave,波
"中文: ""目"" - 中文: ""目""
中文: ""格"" - 中文: ""格""
中文: ""屋"" - 中文: ""屋""
中文: ""试"" - 中文: ""试""
中文: ""洋"" - 中文: ""","[31534, 233]",洋,"[542, 12954, 25802, 288, 29877, 23474]",ocean,洋
"中文: ""结"" - 中文: ""结""
中文: ""网"" - 中文: ""网""
中文: ""删"" - 中文: ""删""
中文: ""林"" - 中文: ""林""
中文: ""洞"" - 中文: ""","[31886, 233]",洞,"[1113, 274, 29883, 24230, 18346, 5777]",cave,洞
"中文: ""七"" - 中文: ""七""
中文: ""北"" - 中文: ""北""
中文: ""删"" - 中文: ""删""
中文: ""意"" - 中文: ""意""
中文: ""海"" - 中文: ""","[30581, 233]",海,"[29879, 269, 7205, 409, 344]",sea,海
"中文: ""门"" - 中文: ""门""
中文: ""例"" - 中文: ""例""
中文: ""户"" - 中文: ""户""
中文: ""光"" - 中文: ""光""
中文: ""湖"" - 中文: ""","[31496, 233]",湖,"[24591, 301, 433, 18170, 425, 29880, 19437]",lake,湖
"中文: ""回"" - 中文: ""回""
中文: ""部"" - 中文: ""部""
中文: ""黄"" - 中文: ""黄""
中文: ""海"" - 中文: ""海""
中文: ""源"" - 中文: ""","[31193, 233]",源,"[29879, 2752, 4993, 578, 3669, 269, 577]",source,源
"中文: ""场"" - 中文: ""场""
中文: ""五"" - 中文: ""五""
中文: ""种"" - 中文: ""种""
中文: ""汉"" - 中文: ""汉""
中文: ""火"" - 中文: ""","[31313, 234]",火,"[5713, 13734, 3974, 285, 8696, 7241, 29888, 28034]",fire,火
"中文: ""南"" - 中文: ""南""
中文: ""男"" - 中文: ""男""
中文: ""七"" - 中文: ""七""
中文: ""时"" - 中文: ""时""
中文: ""点"" - 中文: ""","[30940, 234]",点,"[29886, 282, 772, 1298, 1129, 3149, 11899]",point,点
"中文: ""校"" - 中文: ""校""
中文: ""黄"" - 中文: ""黄""
中文: ""方"" - 中文: ""方""
中文: ""地"" - 中文: ""地""
中文: ""版"" - 中文: ""","[30845, 234]",版,"[1873, 3259, 2453, 1147, 325, 369, 874, 1224, 29894, 345]",version,版
"中文: ""群"" - 中文: ""群""
中文: ""岩"" - 中文: ""岩""
中文: ""米"" - 中文: ""米""
中文: ""进"" - 中文: ""进""
中文: ""球"" - 中文: ""","[31539, 234]",球,"[8287, 2291, 5521, 2135, 29890, 6411, 289, 9922]",ball,球
"中文: ""湖"" - 中文: ""湖""
中文: ""段"" - 中文: ""段""
中文: ""岩"" - 中文: ""岩""
中文: ""座"" - 中文: ""座""
中文: ""画"" - 中文: ""","[31046, 234]",画,"[20413, 29886, 10675, 3300, 3274, 6788, 282]",painting,画
"中文: ""山"" - 中文: ""山""
中文: ""南"" - 中文: ""南""
中文: ""平"" - 中文: ""平""
中文: ""时"" - 中文: ""时""
中文: ""站"" - 中文: ""","[31433, 234]",站,"[29879, 5073, 269, 380, 23436, 9523, 5173, 19569, 303, 1002, 6112]",station,站
"中文: ""门"" - 中文: ""门""
中文: ""母"" - 中文: ""母""
中文: ""桥"" - 中文: ""桥""
中文: ""足"" - 中文: ""足""
中文: ""米"" - 中文: ""","[31902, 234]",米,"[364, 374, 9597, 10107, 29878, 11674, 2200, 19408]",rice,米
"中文: ""桥"" - 中文: ""桥""
中文: ""回"" - 中文: ""回""
中文: ""米"" - 中文: ""米""
中文: ""头"" - 中文: ""头""
中文: ""红"" - 中文: ""","[31869, 234]",红,"[337, 364, 1127, 276, 29878, 2654]",red,红
"中文: ""例"" - 中文: ""例""
中文: ""布"" - 中文: ""布""
中文: ""画"" - 中文: ""画""
中文: ""点"" - 中文: ""点""
中文: ""线"" - 中文: ""","[31532, 234]",线,"[619, 301, 6276, 1915, 1220, 29880, 492, 1196]",line,线
"中文: ""中"" - 中文: ""中""
中文: ""八"" - 中文: ""八""
中文: ""机"" - 中文: ""机""
中文: ""省"" - 中文: ""省""
中文: ""网"" - 中文: ""","[31222, 234]",网,"[484, 452, 302, 1212, 29876, 7787]",net,网
"中文: ""德"" - 中文: ""德""
中文: ""版"" - 中文: ""版""
中文: ""手"" - 中文: ""手""
中文: ""源"" - 中文: ""源""
中文: ""花"" - 中文: ""","[30830, 235]",花,"[4972, 1731, 1652, 285, 28149, 29888, 5685, 1579]",flower,花
"中文: ""桥"" - 中文: ""桥""
中文: ""格"" - 中文: ""格""
中文: ""回"" - 中文: ""回""
中文: ""村"" - 中文: ""村""
中文: ""茶"" - 中文: ""","[31954, 235]",茶,"[260, 371, 29873, 23429, 734]",tea,茶
"中文: ""七"" - 中文: ""七""
中文: ""时"" - 中文: ""时""
中文: ""南"" - 中文: ""南""
中文: ""湖"" - 中文: ""湖""
中文: ""足"" - 中文: ""","[31722, 235]",足,"[1181, 6661, 285, 29888, 1701, 7953, 3661, 5431]",foot,足
"中文: ""包"" - 中文: ""包""
中文: ""百"" - 中文: ""百""
中文: ""色"" - 中文: ""色""
中文: ""十"" - 中文: ""十""
中文: ""金"" - 中文: ""","[30659, 236]",金,"[1484, 330, 29887, 15192, 7684, 748]",gold,金
"中文: ""地"" - 中文: ""地""
中文: ""电"" - 中文: ""电""
中文: ""判"" - 中文: ""判""
中文: ""位"" - 中文: ""位""
中文: ""门"" - 中文: ""","[31649, 236]",门,"[1867, 3050, 270, 437, 29881, 17433]",door,门
"中文: ""口"" - 中文: ""口""
中文: ""日"" - 中文: ""日""
中文: ""春"" - 中文: ""春""
中文: ""书"" - 中文: ""书""
中文: ""雪"" - 中文: ""","[31731, 236]",雪,"[29879, 15007, 269, 5807, 16586]",snow,雪
"中文: ""点"" - 中文: ""点""
中文: ""部"" - 中文: ""部""
中文: ""米"" - 中文: ""米""
中文: ""子"" - 中文: ""子""
中文: ""马"" - 中文: ""","[31530, 236]",马,"[11231, 29882, 2015, 10435, 298, 1251, 5089, 4029]",horse,马
"中文: ""平"" - 中文: ""平""
中文: ""人"" - 中文: ""人""
中文: ""色"" - 中文: ""色""
中文: ""歌"" - 中文: ""歌""
中文: ""黄"" - 中文: ""","[31491, 236]",黄,"[29891, 29136, 8007, 4099, 343, 13328]",yellow,黄
"中文: ""族"" - 中文: ""族""
中文: ""马"" - 中文: ""马""
中文: ""才"" - 中文: ""才""
中文: ""门"" - 中文: ""门""
中文: ""白"" - 中文: ""","[30868, 234]",白,"[29893, 10921, 377, 4796, 1332, 281]",white,白
"中文: ""河"" - 中文: ""河""
中文: ""发"" - 中文: ""发""
中文: ""马"" - 中文: ""马""
中文: ""水"" - 中文: ""水""
中文: ""一"" - 中文: ""","[30287, 231]",一,"[373, 650, 29877, 288, 697, 265]",one,一
"中文: ""土"" - 中文: ""土""
中文: ""池"" - 中文: ""池""
中文: ""字"" - 中文: ""字""
中文: ""速"" - 中文: ""速""
中文: ""二"" - 中文: ""","[30685, 231]",二,"[3252, 260, 7516, 10184, 29873, 1023]",two,二
"中文: ""金"" - 中文: ""金""
中文: ""土"" - 中文: ""土""
中文: ""才"" - 中文: ""才""
中文: ""黄"" - 中文: ""黄""
中文: ""三"" - 中文: ""","[30457, 231]",三,"[260, 2211, 386, 29873, 266, 17536, 12455, 1468]",three,三
"中文: ""话"" - 中文: ""话""
中文: ""六"" - 中文: ""六""
中文: ""面"" - 中文: ""面""
中文: ""水"" - 中文: ""水""
中文: ""四"" - 中文: ""","[30928, 232]",四,"[1181, 3023, 285, 12584, 29888, 1701, 17823]",four,四
"中文: ""心"" - 中文: ""心""
中文: ""桥"" - 中文: ""桥""
中文: ""头"" - 中文: ""头""
中文: ""色"" - 中文: ""色""
中文: ""五"" - 中文: ""","[30904, 231]",五,"[20818, 5713, 285, 7241, 29888, 5320]",five,五
"中文: ""部"" - 中文: ""部""
中文: ""版"" - 中文: ""版""
中文: ""波"" - 中文: ""波""
中文: ""速"" - 中文: ""速""
中文: ""六"" - 中文: ""","[31304, 232]",六,"[29879, 28319, 4832, 269, 1354, 1039]",six,六
"中文: ""点"" - 中文: ""点""
中文: ""败"" - 中文: ""败""
中文: ""址"" - 中文: ""址""
中文: ""种"" - 中文: ""种""
中文: ""七"" - 中文: ""","[31425, 231]",七,"[29879, 269, 9881, 409, 344]",seven,七
"中文: ""项"" - 中文: ""项""
中文: ""会"" - 中文: ""会""
中文: ""方"" - 中文: ""方""
中文: ""木"" - 中文: ""木""
中文: ""八"" - 中文: ""","[31044, 232]",八,"[9475, 29872, 29319, 321, 10096, 15761]",eight,八
"中文: ""局"" - 中文: ""局""
中文: ""果"" - 中文: ""果""
中文: ""目"" - 中文: ""目""
中文: ""回"" - 中文: ""回""
中文: ""九"" - 中文: ""","[31321, 231]",九,"[17081, 6836, 14183, 1240, 302, 29876]",nine,九
"中文: ""版"" - 中文: ""版""
中文: ""山"" - 中文: ""山""
中文: ""岩"" - 中文: ""岩""
中文: ""心"" - 中文: ""心""
中文: ""十"" - 中文: ""","[30802, 232]",十,"[260, 371, 841, 29873, 734, 3006]",ten,十
"中文: ""千"" - 中文: ""千""
中文: ""百"" - 中文: ""百""
中文: ""书"" - 中文: ""书""
中文: ""沙"" - 中文: ""沙""
中文: ""头"" - 中文: ""","[31584, 232]",头,"[2813, 29882, 540, 298, 354, 2343]",head,头
"中文: ""汉"" - 中文: ""汉""
中文: ""项"" - 中文: ""项""
中文: ""三"" - 中文: ""三""
中文: ""画"" - 中文: ""画""
中文: ""店"" - 中文: ""","[31758, 232]",店,"[29879, 17394, 269, 19032, 528, 18296, 845]",shop,店
"中文: ""电"" - 中文: ""电""
中文: ""木"" - 中文: ""木""
中文: ""花"" - 中文: ""花""
中文: ""男"" - 中文: ""男""
中文: ""条"" - 中文: ""","[31217, 233]",条,"[29879, 17010, 851, 269, 380, 10076, 17820, 303, 710]",strip,条
"中文: ""局"" - 中文: ""局""
中文: ""人"" - 中文: ""人""
中文: ""速"" - 中文: ""速""
中文: ""阳"" - 中文: ""阳""
中文: ""街"" - 中文: ""","[30813, 235]",街,"[29879, 12243, 851, 269, 380, 29352, 13045, 11952, 303, 710]",street,街
"中文: ""户"" - 中文: ""户""
中文: ""黄"" - 中文: ""黄""
中文: ""三"" - 中文: ""三""
中文: ""双"" - 中文: ""双""
中文: ""部"" - 中文: ""","[30636, 236]",部,"[29886, 1595, 3300, 610, 760, 3274, 862, 282]",part,部
"中文: ""八"" - 中文: ""八""
中文: ""沙"" - 中文: ""沙""
中文: ""美"" - 中文: ""美""
中文: ""格"" - 中文: ""格""
中文: ""目"" - 中文: ""","[30895, 234]",目,"[29872, 10977, 321, 1032]",eye,目
"中文: ""条"" - 中文: ""条""
中文: ""版"" - 中文: ""版""
中文: ""汉"" - 中文: ""汉""
中文: ""岩"" - 中文: ""岩""
中文: ""场"" - 中文: ""","[31632, 232]",场,"[29607, 1746, 5713, 2671, 285, 7241, 29888]",field,场
"中文: ""网"" - 中文: ""网""
中文: ""左"" - 中文: ""左""
中文: ""舞"" - 中文: ""舞""
中文: ""种"" - 中文: ""种""
中文: ""址"" - 中文: ""","[31702, 232]",址,"[29879, 2746, 3268, 269, 1354, 1039, 7845]",site,址
"中文: ""史"" - 中文: ""史""
中文: ""布"" - 中文: ""布""
中文: ""北"" - 中文: ""北""
中文: ""屋"" - 中文: ""屋""
中文: ""意"" - 中文: ""","[31474, 233]",意,"[6593, 12676, 286, 2099, 29885, 1004, 592]",meaning,意
"中文: ""局"" - 中文: ""局""
中文: ""败"" - 中文: ""败""
中文: ""沙"" - 中文: ""沙""
中文: ""方"" - 中文: ""方""
中文: ""舞"" - 中文: ""","[31939, 235]",舞,"[18386, 270, 6025, 29881, 1146, 17948, 1388]",dance,舞
"中文: ""五"" - 中文: ""五""
中文: ""春"" - 中文: ""春""
中文: ""才"" - 中文: ""才""
中文: ""速"" - 中文: ""速""
中文: ""字"" - 中文: ""","[30578, 232]",字,"[1734, 13762, 29893, 827, 8879, 6365, 1742, 281]",word,字
"中文: ""河"" - 中文: ""河""
中文: ""洋"" - 中文: ""洋""
中文: ""方"" - 中文: ""方""
中文: ""海"" - 中文: ""海""
中文: ""双"" - 中文: ""","[31960, 232]",双,"[5101, 29886, 3300, 3274, 18784, 282]",pair,双
"中文: ""话"" - 中文: ""话""
中文: ""火"" - 中文: ""火""
中文: ""校"" - 中文: ""校""
中文: ""网"" - 中文: ""网""
中文: ""座"" - 中文: ""","[31780, 232]",座,"[29879, 269, 7205, 12949, 409, 344]",seat,座
"中文: ""池"" - 中文: ""池""
中文: ""场"" - 中文: ""场""
中文: ""音"" - 中文: ""音""
中文: ""平"" - 中文: ""平""
中文: ""光"" - 中文: ""","[30867, 232]",光,"[14172, 619, 301, 3578, 4366, 29880, 3473, 492]",light,光
"中文: ""土"" - 中文: ""土""
中文: ""发"" - 中文: ""发""
中文: ""法"" - 中文: ""法""
中文: ""门"" - 中文: ""门""
中文: ""千"" - 中文: ""","[31159, 232]",千,"[260, 386, 29873, 266, 7693, 12595, 10405]",thousand,千
"中文: ""速"" - 中文: ""速""
中文: ""塔"" - 中文: ""塔""
中文: ""左"" - 中文: ""左""
中文: ""德"" - 中文: ""德""
中文: ""北"" - 中文: ""","[30662, 232]",北,"[694, 1217, 6641, 15459, 3643, 302, 29876]",north,北
"中文: ""方"" - 中文: ""方""
中文: ""木"" - 中文: ""木""
中文: ""洞"" - 中文: ""洞""
中文: ""进"" - 中文: ""进""
中文: ""机"" - 中文: ""","[31429, 233]",机,"[4933, 23523, 286, 611, 29885, 7672, 5825, 8628, 655]",machine,机
"中文: ""官"" - 中文: ""官""
中文: ""千"" - 中文: ""千""
中文: ""心"" - 中文: ""心""
中文: ""土"" - 中文: ""土""
中文: ""时"" - 中文: ""","[30594, 233]",时,"[19538, 260, 2034, 9346, 29873, 931, 5335, 2230]",time,时
"中文: ""败"" - 中文: ""败""
中文: ""夏"" - 中文: ""夏""
中文: ""村"" - 中文: ""村""
中文: ""百"" - 中文: ""百""
中文: ""利"" - 中文: ""","[31107, 232]",利,"[13982, 7795, 915, 29890, 14169, 367, 3856, 289, 1785]",benefit,利
"中文: ""村"" - 中文: ""村""
中文: ""机"" - 中文: ""机""
中文: ""平"" - 中文: ""平""
中文: ""城"" - 中文: ""城""
中文: ""位"" - 中文: ""","[30956, 231]",位,"[1066, 29886, 2602, 926, 772, 3283, 13686, 1129, 282]",position,位
"中文: ""金"" - 中文: ""金""
中文: ""删"" - 中文: ""删""
中文: ""布"" - 中文: ""布""
中文: ""街"" - 中文: ""街""
中文: ""省"" - 中文: ""","[31600, 234]",省,"[544, 410, 771, 29886, 8482, 12291, 16123, 558, 1326, 282]",province,省
"中文: ""街"" - 中文: ""街""
中文: ""种"" - 中文: ""种""
中文: ""电"" - 中文: ""电""
中文: ""子"" - 中文: ""子""
中文: ""交"" - 中文: ""","[31398, 231]",交,"[5566, 29872, 429, 321, 6543, 14523, 735]",exchange,交
"中文: ""色"" - 中文: ""色""
中文: ""户"" - 中文: ""户""
中文: ""站"" - 中文: ""站""
中文: ""判"" - 中文: ""判""
中文: ""中"" - 中文: ""","[30275, 231]",中,"[2460, 7256, 7145, 286, 3737, 29885, 17662, 6563]",middle,中
"中文: ""手"" - 中文: ""手""
中文: ""九"" - 中文: ""九""
中文: ""米"" - 中文: ""米""
中文: ""夏"" - 中文: ""夏""
中文: ""友"" - 中文: ""","[31373, 232]",友,"[1341, 3484, 1424, 18326, 285, 29888, 5121, 7932]",friend,友
"中文: ""左"" - 中文: ""左""
中文: ""段"" - 中文: ""段""
中文: ""进"" - 中文: ""进""
中文: ""子"" - 中文: ""子""
中文: ""色"" - 中文: ""","[31085, 235]",色,"[1054, 274, 1111, 2780, 784, 29883, 1302, 2927, 10965]",color,色
"中文: ""金"" - 中文: ""金""
中文: ""线"" - 中文: ""线""
中文: ""木"" - 中文: ""木""
中文: ""色"" - 中文: ""色""
中文: ""种"" - 中文: ""","[31893, 234]",种,"[19015, 9089, 29895, 1984, 2924, 14380, 413, 8506]",kind,种
"中文: ""洋"" - 中文: ""洋""
中文: ""位"" - 中文: ""位""
中文: ""足"" - 中文: ""足""
中文: ""美"" - 中文: ""美""
中文: ""判"" - 中文: ""","[31791, 232]",判,"[6577, 29926, 4900, 16833, 432, 3623, 17675]",judge,判
"中文: ""址"" - 中文: ""址""
中文: ""云"" - 中文: ""云""
中文: ""友"" - 中文: ""友""
中文: ""汉"" - 中文: ""汉""
中文: ""校"" - 中文: ""","[31071, 233]",校,"[29879, 885, 1364, 269, 816, 27041, 3762, 1557]",school,校
"中文: ""云"" - 中文: ""云""
中文: ""沙"" - 中文: ""沙""
中文: ""力"" - 中文: ""力""
中文: ""站"" - 中文: ""站""
中文: ""构"" - 中文: ""","[31901, 233]",构,"[29879, 851, 269, 380, 6220, 3829, 4984, 23905, 303, 710, 2281, 10582]",structure,构
"中文: ""省"" - 中文: ""省""
中文: ""色"" - 中文: ""色""
中文: ""月"" - 中文: ""月""
中文: ""种"" - 中文: ""种""
中文: ""结"" - 中文: ""","[31320, 234]",结,"[19538, 260, 2034, 29873, 22134]",tie,结
"中文: ""电"" - 中文: ""电""
中文: ""地"" - 中文: ""地""
中文: ""洋"" - 中文: ""洋""
中文: ""屋"" - 中文: ""屋""
中文: ""例"" - 中文: ""","[31507, 231]",例,"[29872, 4392, 429, 321, 4773, 1342, 735]",example,例
"中文: ""谷"" - 中文: ""谷""
中文: ""包"" - 中文: ""包""
中文: ""群"" - 中文: ""群""
中文: ""八"" - 中文: ""八""
中文: ""面"" - 中文: ""","[30806, 236]",面,"[4024, 3700, 5444, 2258, 17470, 2161, 285, 29888]",face,面
"中文: ""族"" - 中文: ""族""
中文: ""群"" - 中文: ""群""
中文: ""东"" - 中文: ""东""
中文: ""七"" - 中文: ""七""
中文: ""桥"" - 中文: ""","[31749, 233]",桥,"[19515, 1506, 289, 18419, 1182, 29890, 28635, 12945]",bridge,桥
"中文: ""部"" - 中文: ""部""
中文: ""四"" - 中文: ""四""
中文: ""屋"" - 中文: ""屋""
中文: ""色"" - 中文: ""色""
中文: ""项"" - 中文: ""","[31888, 236]",项,"[2944, 568, 372, 277, 667, 474, 29875]",item,项
"中文: ""岩"" - 中文: ""岩""
中文: ""十"" - 中文: ""十""
中文: ""点"" - 中文: ""点""
中文: ""法"" - 中文: ""法""
中文: ""删"" - 中文: ""","[31916, 232]",删,"[5217, 270, 7374, 8143, 29881, 316, 311, 6144, 628]",delete,删
"中文: ""三"" - 中文: ""三""
中文: ""村"" - 中文: ""村""
中文: ""画"" - 中文: ""画""
中文: ""字"" - 中文: ""字""
中文: ""群"" - 中文: ""","[31829, 234]",群,"[867, 2318, 4071, 629, 330, 29887, 2972, 17170]",group,群
"中文: ""金"" - 中文: ""金""
中文: ""红"" - 中文: ""红""
中文: ""人"" - 中文: ""人""
中文: ""男"" - 中文: ""男""
中文: ""才"" - 中文: ""","[31979, 233]",才,"[260, 17694, 24242, 29873, 941, 11062, 5969, 20411]",talent,才
"中文: ""败"" - 中文: ""败""
中文: ""千"" - 中文: ""千""
中文: ""湖"" - 中文: ""湖""
中文: ""头"" - 中文: ""头""
中文: ""美"" - 中文: ""","[30630, 234]",美,"[915, 29890, 367, 6562, 289, 15409]",beauty,美
"中文: ""白"" - 中文: ""白""
中文: ""岩"" - 中文: ""岩""
中文: ""座"" - 中文: ""座""
中文: ""人"" - 中文: ""人""
中文: ""台"" - 中文: ""","[31037, 232]",台,"[2174, 29886, 12120, 715, 13974, 7481, 572, 18870, 282]",platform,台
"中文: ""果"" - 中文: ""果""
中文: ""目"" - 中文: ""目""
中文: ""种"" - 中文: ""种""
中文: ""阳"" - 中文: ""阳""
中文: ""屋"" - 中文: ""","[31654, 232]",屋,"[29882, 298, 3699, 9261, 5089, 1251, 8697, 10774]",house,屋
"中文: ""平"" - 中文: ""平""
中文: ""千"" - 中文: ""千""
中文: ""法"" - 中文: ""法""
中文: ""构"" - 中文: ""构""
中文: ""阳"" - 中文: ""","[31430, 236]",阳,"[29879, 269, 6575, 11445, 480, 2146]",sun,阳
"中文: ""岩"" - 中文: ""岩""
中文: ""构"" - 中文: ""构""
中文: ""街"" - 中文: ""街""
中文: ""谷"" - 中文: ""谷""
中文: ""会"" - 中文: ""","[30437, 231]",会,"[286, 29885, 17897, 1004, 11781, 592, 5870]",meeting,会
"中文: ""雪"" - 中文: ""雪""
中文: ""平"" - 中文: ""平""
中文: ""屋"" - 中文: ""屋""
中文: ""德"" - 中文: ""德""
中文: ""史"" - 中文: ""","[30911, 232]",史,"[670, 3603, 4955, 22880, 29882, 7251, 16211, 298, 9825, 18434, 2918]",history,史
"中文: ""史"" - 中文: ""史""
中文: ""光"" - 中文: ""光""
中文: ""男"" - 中文: ""男""
中文: ""土"" - 中文: ""土""
中文: ""谷"" - 中文: ""","[31112, 235]",谷,"[29894, 22044, 325, 659, 1564, 791, 19599, 2947, 28519]",valley,谷
"中文: ""男"" - 中文: ""男""
中文: ""点"" - 中文: ""点""
中文: ""地"" - 中文: ""地""
中文: ""夏"" - 中文: ""夏""
中文: ""方"" - 中文: ""","[30525, 233]",方,"[29879, 10674, 269, 17619, 3044, 18074, 6862, 26613]",square,方
"中文: ""项"" - 中文: ""项""
中文: ""春"" - 中文: ""春""
中文: ""试"" - 中文: ""试""
中文: ""座"" - 中文: ""座""
中文: ""代"" - 中文: ""","[30690, 231]",代,"[4738, 29887, 1885, 479, 12623, 1176, 330, 2531, 1737, 18530]",generation,代
"中文: ""金"" - 中文: ""金""
中文: ""海"" - 中文: ""海""
中文: ""母"" - 中文: ""母""
中文: ""平"" - 中文: ""平""
中文: ""南"" - 中文: ""","[30601, 232]",南,"[29879, 578, 3669, 269, 7062, 577, 13267]",south,南
"中文: ""日"" - 中文: ""日""
中文: ""地"" - 中文: ""地""
中文: ""删"" - 中文: ""删""
中文: ""北"" - 中文: ""北""
中文: ""德"" - 中文: ""","[31169, 232]",德,"[2405, 15389, 325, 10636, 3516, 29894, 1403, 4610, 27935]",virtue,德
"中文: ""尾"" - 中文: ""尾""
中文: ""书"" - 中文: ""书""
中文: ""千"" - 中文: ""千""
中文: ""花"" - 中文: ""花""
中文: ""族"" - 中文: ""","[30999, 233]",族,"[534, 260, 9434, 3626, 29563, 3367, 29873, 509]",tribe,族
"中文: ""街"" - 中文: ""街""
中文: ""白"" - 中文: ""白""
中文: ""源"" - 中文: ""源""
中文: ""座"" - 中文: ""座""
中文: ""城"" - 中文: ""","[30626, 232]",城,"[20752, 274, 4272, 12690, 29883, 7537, 4583, 455]",city,城
"中文: ""发"" - 中文: ""发""
中文: ""地"" - 中文: ""地""
中文: ""花"" - 中文: ""花""
中文: ""河"" - 中文: ""河""
中文: ""语"" - 中文: ""","[31505, 235]",语,"[10906, 301, 433, 4086, 425, 29880, 6361, 11675, 3893, 6468]",language,语
"中文: ""项"" - 中文: ""项""
中文: ""子"" - 中文: ""子""
中文: ""黄"" - 中文: ""黄""
中文: ""九"" - 中文: ""九""
中文: ""速"" - 中文: ""","[31859, 236]",速,"[29879, 5965, 19322, 269, 961, 6210, 805, 1028]",speed,速
"中文: ""四"" - 中文: ""四""
中文: ""八"" - 中文: ""八""
中文: ""户"" - 中文: ""户""
中文: ""音"" - 中文: ""音""
中文: ""地"" - 中文: ""","[30533, 232]",地,"[867, 5962, 4071, 629, 330, 29887, 2057, 17170]",ground,地
"中文: ""德"" - 中文: ""德""
中文: ""地"" - 中文: ""地""
中文: ""利"" - 中文: ""利""
中文: ""画"" - 中文: ""画""
中文: ""进"" - 中文: ""","[31174, 235]",进,"[328, 594, 3061, 17263, 263, 6564, 29874]",advance,进
"中文: ""河"" - 中文: ""河""
中文: ""茶"" - 中文: ""茶""
中文: ""红"" - 中文: ""红""
中文: ""门"" - 中文: ""门""
中文: ""试"" - 中文: ""","[31787, 235]",试,"[472, 4218, 1098, 15127, 1131, 263, 271, 21609, 29874]",attempt,试
"中文: ""河"" - 中文: ""河""
中文: ""花"" - 中文: ""花""
中文: ""字"" - 中文: ""字""
中文: ""回"" - 中文: ""回""
中文: ""败"" - 中文: ""","[31955, 235]",败,"[270, 8686, 822, 29881, 316, 311, 1753, 20653]",defeat,败
"中文: ""屋"" - 中文: ""屋""
中文: ""交"" - 中文: ""交""
中文: ""法"" - 中文: ""法""
中文: ""判"" - 中文: ""判""
中文: ""尾"" - 中文: ""","[31631, 232]",尾,"[260, 12464, 29873, 941, 11062, 18237]",tail,尾
"中文: ""网"" - 中文: ""网""
中文: ""云"" - 中文: ""云""
中文: ""电"" - 中文: ""电""
中文: ""谷"" - 中文: ""谷""
中文: ""母"" - 中文: ""","[31763, 233]",母,"[286, 29885, 14817, 3184, 2730, 5637, 25550, 4346]",mother,母
"中文: ""德"" - 中文: ""德""
中文: ""例"" - 中文: ""例""
中文: ""左"" - 中文: ""左""
中文: ""桥"" - 中文: ""桥""
中文: ""东"" - 中文: ""","[30979, 231]",东,"[2240, 9755, 23027, 29872, 321, 11248]",east,东
"中文: ""五"" - 中文: ""五""
中文: ""火"" - 中文: ""火""
中文: ""败"" - 中文: ""败""
中文: ""判"" - 中文: ""判""
中文: ""回"" - 中文: ""","[30742, 232]",回,"[3240, 337, 364, 736, 276, 29878, 2457, 2267]",return,回
"中文: ""土"" - 中文: ""土""
中文: ""法"" - 中文: ""法""
中文: ""男"" - 中文: ""男""
中文: ""色"" - 中文: ""色""
中文: ""话"" - 中文: ""","[31852, 235]",话,"[29879, 5965, 269, 961, 805, 12032, 1028]",speech,话
"中文: ""马"" - 中文: ""马""
中文: ""点"" - 中文: ""点""
中文: ""光"" - 中文: ""光""
中文: ""结"" - 中文: ""结""
中文: ""子"" - 中文: ""","[30319, 232]",子,"[5145, 274, 4161, 2278, 521, 18558, 29883, 305]",child,子
"中文: ""心"" - 中文: ""心""
中文: ""花"" - 中文: ""花""
中文: ""阳"" - 中文: ""阳""
中文: ""美"" - 中文: ""美""
中文: ""塔"" - 中文: ""","[31831, 232]",塔,"[260, 304, 29873, 517, 19372]",tower,塔
"中文: ""友"" - 中文: ""友""
中文: ""判"" - 中文: ""判""
中文: ""源"" - 中文: ""源""
中文: ""男"" - 中文: ""男""
中文: ""发"" - 中文: ""","[30910, 232]",发,"[29882, 23535, 298, 2350, 11315, 447]",hair,发
"中文: ""一"" - 中文: ""一""
中文: ""白"" - 中文: ""白""
中文: ""语"" - 中文: ""语""
中文: ""德"" - 中文: ""德""
中文: ""平"" - 中文: ""","[30606, 232]",平,"[20620, 12151, 1652, 285, 29888, 17422, 1579]",flat,平
"中文: ""春"" - 中文: ""春""
中文: ""画"" - 中文: ""画""
中文: ""千"" - 中文: ""千""
中文: ""金"" - 中文: ""金""
中文: ""男"" - 中文: ""","[31203, 234]",男,"[286, 611, 5156, 29885, 14263, 19202, 4439, 655]",male,男
"中文: ""七"" - 中文: ""七""
中文: ""花"" - 中文: ""花""
中文: ""地"" - 中文: ""地""
中文: ""心"" - 中文: ""心""
中文: ""电"" - 中文: ""","[31679, 234]",电,"[4552, 295, 15436, 29872, 12646, 3546, 560, 6146, 321]",electric,电
"中文: ""星"" - 中文: ""星""
中文: ""头"" - 中文: ""头""
中文: ""沙"" - 中文: ""沙""
中文: ""十"" - 中文: ""十""
中文: ""户"" - 中文: ""","[31229, 233]",户,"[22329, 29882, 298, 3699, 9261, 5089, 1251, 8697, 10774]",household,户
"中文: ""站"" - 中文: ""站""
中文: ""平"" - 中文: ""平""
中文: ""力"" - 中文: ""力""
中文: ""版"" - 中文: ""版""
中文: ""人"" - 中文: ""","[30313, 231]",人,"[29886, 2022, 639, 6774, 412, 1236, 10532, 546, 3736, 282]",person,人
"中文: ""百"" - 中文: ""百""
中文: ""败"" - 中文: ""败""
中文: ""座"" - 中文: ""座""
中文: ""一"" - 中文: ""一""
中文: ""段"" - 中文: ""","[31559, 233]",段,"[29879, 8803, 269, 344, 2042, 409, 21149, 3471, 5226, 4004]",section,段
"中文: ""果"" - 中文: ""果""
中文: ""起"" - 中文: ""起""
中文: ""线"" - 中文: ""线""
中文: ""址"" - 中文: ""址""
中文: ""官"" - 中文: ""","[31694, 232]",官,"[3344, 310, 2696, 29158, 6221, 29877, 288, 974, 1283]",official,官
"中文: ""判"" - 中文: ""判""
中文: ""东"" - 中文: ""东""
中文: ""线"" - 中文: ""线""
中文: ""十"" - 中文: ""十""
中文: ""百"" - 中文: ""","[31047, 234]",百,"[9074, 29882, 298, 22888, 6893, 6905]",hundred,百
"中文: ""目"" - 中文: ""目""
中文: ""方"" - 中文: ""方""
中文: ""洞"" - 中文: ""洞""
中文: ""友"" - 中文: ""友""
中文: ""局"" - 中文: ""","[31655, 232]",局,"[3344, 20205, 310, 2696, 8034, 29877, 288, 974, 1283]",office,局
"中文: ""夏"" - 中文: ""夏""
中文: ""月"" - 中文: ""月""
中文: ""湖"" - 中文: ""湖""
中文: ""沙"" - 中文: ""沙""
中文: ""岩"" - 中文: ""","[31753, 232]",岩,"[696, 7679, 10198, 307, 364, 20821, 29878]",rock,岩
"中文: ""线"" - 中文: ""线""
中文: ""法"" - 中文: ""法""
中文: ""删"" - 中文: ""删""
中文: ""电"" - 中文: ""电""
中文: ""起"" - 中文: ""","[31558, 235]",起,"[14451, 364, 374, 10107, 29878, 3780, 5161]",rise,起
"中文: ""方"" - 中文: ""方""
中文: ""舞"" - 中文: ""舞""
中文: ""马"" - 中文: ""马""
中文: ""黄"" - 中文: ""黄""
中文: ""左"" - 中文: ""","[31651, 232]",左,"[301, 2175, 25874, 29880, 1563, 454, 280]",left,左
"中文: ""海"" - 中文: ""海""
中文: ""线"" - 中文: ""线""
中文: ""阳"" - 中文: ""阳""
中文: ""花"" - 中文: ""花""
中文: ""音"" - 中文: ""","[30941, 236]",音,"[29879, 29802, 3669, 578, 269, 577, 6047]",sound,音
"中文: ""池"" - 中文: ""池""
中文: ""店"" - 中文: ""店""
中文: ""星"" - 中文: ""星""
中文: ""法"" - 中文: ""法""
中文: ""力"" - 中文: ""","[31074, 232]",力,"[29886, 4764, 12248, 13519, 772, 1129, 3081, 282]",power,力
"中文: ""星"" - 中文: ""星""
中文: ""话"" - 中文: ""话""
中文: ""火"" - 中文: ""火""
中文: ""九"" - 中文: ""九""
中文: ""夏"" - 中文: ""","[31241, 232]",夏,"[29879, 2083, 269, 480, 11801, 2146, 2533, 22792]",summer,夏


==> figures/same/70b_de_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Buch"" - Deutsch: ""","[10586, 350, 29933, 3727, 22987, 5373]",Buch,"[289, 1045, 2909, 3143, 833, 29890]",book,Buch
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Anstieg"" - Deutsch: ""Anstieg""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Wolke"" - Deutsch: ""","[399, 29956, 14962, 11902]",Wolke,"[15126, 695, 274, 17184, 9274, 29883, 23642, 9570, 1067]",cloud,Wolke
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Tasche"" - Deutsch: ""","[10523, 29911, 23793, 323]",Tasche,"[289, 2291, 9922, 23156, 19548, 29890]",bag,Tasche
"Deutsch: ""Sprache"" - Deutsch: ""Sprache""
Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Mund"" - Deutsch: ""","[341, 13564, 29924, 8229]",Mund,"[21026, 286, 29885, 2730, 29442, 4346, 13394]",mouth,Mund
"Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Boden"" - Deutsch: ""","[8431, 19929, 350, 29933, 1952]",Boden,"[22473, 269, 29879, 578, 577]",soil,Boden
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Farbe"" - Deutsch: ""Farbe""
Deutsch: ""Berg"" - Deutsch: ""","[29933, 350, 3629, 17104, 1522, 9827, 2292]",Berg,"[16476, 286, 14378, 29885, 5766, 29442, 2730, 4346]",mountain,Berg
"Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Tuch"" - Deutsch: ""","[23215, 29911, 12603, 323]",Tuch,"[15126, 695, 274, 17184, 13950, 29883, 1067]",cloth,Tuch
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Herz"" - Deutsch: ""","[18650, 12905, 2439, 940, 3868, 29950, 379]",Herz,"[298, 23057, 8293, 540, 29882, 354, 5192]",heart,Herz
"Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Streifen"" - Deutsch: ""Streifen""
Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Tag"" - Deutsch: ""","[10523, 29911, 10522, 8176, 323]",Tag,"[2462, 3250, 1388, 1146, 270, 29881]",day,Tag
"Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Stern"" - Deutsch: ""","[23413, 855, 624, 7789, 317, 2443, 28588, 29903]",Stern,"[9523, 269, 5810, 303, 29879, 380, 8508, 5173]",star,Stern
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Feder"" - Deutsch: ""","[8263, 383, 29943, 7351, 5169, 17972]",Feder,"[6709, 15099, 269, 805, 29879, 4278, 1028, 7689]",spring,Feder
"Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Mond"" - Deutsch: ""","[341, 12125, 2598, 4546, 22638, 7185, 29924]",Mond,"[18786, 286, 29885, 2730, 4346]",moon,Mond
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Holz"" - Deutsch: ""","[19984, 4168, 26211, 8335, 29950, 379]",Holz,"[8879, 827, 29893, 8112, 6115, 281]",wood,Holz
"Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Dorf"" - Deutsch: ""","[29928, 360, 9579, 17207, 6132, 1938]",Dorf,"[21031, 5720, 29894, 3516, 11928, 325, 17191, 28765, 4213, 1403]",village,Dorf
"Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Wald"" - Deutsch: ""","[17721, 399, 29956, 22552, 5260]",Wald,"[1181, 13569, 1454, 26839, 29888, 285, 1079, 363, 1701]",forest,Wald
"Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Gitter"" - Deutsch: ""","[402, 26074, 28712, 11786, 4406, 29954]",Gitter,"[867, 6856, 29887, 7720, 629, 330]",grid,Gitter
"Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Lied"" - Deutsch: ""","[29931, 7326, 365, 23410, 29382, 2718]",Lied,"[4823, 269, 1100, 1487, 21453, 29879, 578, 577]",song,Lied
"Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""neun"" - Deutsch: ""neun""
Deutsch: ""Wasser"" - Deutsch: ""","[16124, 399, 29956, 22552, 29457, 12547]",Wasser,"[4094, 281, 13405, 29893, 11324, 16699, 2766]",water,Wasser
"Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Teich"" - Deutsch: ""","[29911, 7141, 323, 1920]",Teich,"[282, 12509, 29886, 1112, 772, 1129, 2818]",pond,Teich
"Deutsch: ""Stamm"" - Deutsch: ""Stamm""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""Fluss"" - Deutsch: ""","[383, 29943, 8754, 2379]",Fluss,"[10107, 364, 4401, 374, 29878, 8580, 3511, 1150, 9050]",river,Fluss
"Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Schnee"" - Deutsch: ""Schnee""
Deutsch: ""Gesetz"" - Deutsch: ""","[402, 1879, 6328, 29954, 7999]",Gesetz,"[4307, 301, 10653, 425, 29880, 433]",law,Gesetz
"Deutsch: ""Meer"" - Deutsch: ""Meer""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Beispiel"" - Deutsch: ""Beispiel""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Welle"" - Deutsch: ""","[1334, 4806, 399, 28862, 29956, 5674, 10458, 11284]",Welle,"[10742, 27766, 29893, 11324, 281, 2766]",wave,Welle
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Beispiel"" - Deutsch: ""Beispiel""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Ozean"" - Deutsch: ""","[29949, 438]",Ozean,"[12954, 29877, 542, 23474, 25802, 288]",ocean,Ozean
"Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Höhle"" - Deutsch: ""","[11623, 379, 29950]",Höhle,"[5777, 274, 18346, 24230, 29883, 1113]",cave,Höhle
"Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Linie"" - Deutsch: ""Linie""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Meer"" - Deutsch: ""","[341, 2191, 6816, 29924]",Meer,"[269, 344, 409, 29879, 7205]",sea,Meer
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""See"" - Deutsch: ""","[2823, 317, 922, 2008, 13393, 29903]",See,"[19437, 24591, 301, 18170, 425, 29880, 433]",lake,See
"Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Quelle"" - Deutsch: ""","[5462, 660, 29984, 8654, 2182, 751]",Quelle,"[269, 2752, 29879, 578, 4993, 577, 3669]",source,Quelle
"Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""Feuer"" - Deutsch: ""","[8263, 383, 29943, 29331, 5169]",Feuer,"[8696, 13734, 29888, 7241, 285, 3974, 5713, 28034]",fire,Feuer
"Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Punkt"" - Deutsch: ""","[22723, 349, 12129, 29925]",Punkt,"[3149, 282, 29886, 772, 1129, 1298, 11899]",point,Punkt
"Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Farbe"" - Deutsch: ""Farbe""
Deutsch: ""Gemälde"" - Deutsch: ""","[402, 1879, 29954, 7999, 15170]",Gemälde,"[3274, 10675, 3300, 6788, 282, 29886, 20413]",painting,Gemälde
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Bahnhof"" - Deutsch: ""","[15131, 28701, 350, 6000, 29933, 15174]",Bahnhof,"[1002, 9523, 5073, 269, 303, 19569, 23436, 29879, 380, 6112, 5173]",station,Bahnhof
"Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Reis"" - Deutsch: ""","[29934, 830, 1123, 390]",Reis,"[10107, 364, 11674, 374, 29878, 2200, 19408, 9597]",rice,Reis
"Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Linie"" - Deutsch: ""","[29931, 365, 23410, 11667, 4342, 2718]",Linie,"[619, 1220, 301, 492, 1915, 29880, 6276, 1196]",line,Linie
"Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Blume"" - Deutsch: ""","[10358, 3164, 350, 29933]",Blume,"[1652, 4972, 5685, 29888, 285, 1731, 28149, 1579]",flower,Blume
"Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Sprache"" - Deutsch: ""Sprache""
Deutsch: ""Tee"" - Deutsch: ""","[29911, 7141, 323, 1920]",Tee,"[29873, 23429, 734, 260, 371]",tea,Tee
"Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Wolke"" - Deutsch: ""Wolke""
Deutsch: ""Fuß"" - Deutsch: ""","[11212, 383, 11871, 29943]",Fuß,"[1181, 7953, 29888, 285, 6661, 3661, 5431, 1701]",foot,Fuß
"Deutsch: ""Maschine"" - Deutsch: ""Maschine""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Tür"" - Deutsch: ""","[25424, 29911, 323]",Tür,"[17433, 437, 3050, 270, 29881, 1867]",door,Tür
"Deutsch: ""Wasser"" - Deutsch: ""Wasser""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Schnee"" - Deutsch: ""","[21129, 317, 4421, 4504, 1102, 2522, 29903]",Schnee,"[16586, 269, 29879, 5807, 15007]",snow,Schnee
"Deutsch: ""Feuer"" - Deutsch: ""Feuer""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Pferd"" - Deutsch: ""","[349, 10022, 29925]",Pferd,"[298, 10435, 2015, 4029, 5089, 1251, 11231, 29882]",horse,Pferd
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""eins"" - Deutsch: ""","[1011, 321, 21084, 29872, 10096]",eins,"[650, 29877, 373, 697, 265, 288]",one,eins
"Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Reis"" - Deutsch: ""Reis""
Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""zwei"" - Deutsch: ""","[7659, 29920, 5263, 7325, 4753, 503]",zwei,"[29873, 3252, 260, 7516, 1023, 10184]",two,zwei
"Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""drei"" - Deutsch: ""","[4192, 14724, 9697, 7707, 270, 29881]",drei,"[29873, 2211, 260, 17536, 266, 12455, 386, 1468]",three,drei
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""vier"" - Deutsch: ""","[29894, 6316, 7214, 3516, 325, 8545, 1403, 25965]",vier,"[1181, 12584, 29888, 285, 17823, 1701, 3023]",four,vier
"Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""acht"" - Deutsch: ""","[5860, 263, 29874, 562, 1274, 3657, 22019, 496]",acht,"[15761, 321, 29872, 9475, 10096, 29319]",eight,acht
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""zehn"" - Deutsch: ""","[3777, 29920, 503, 911]",zehn,"[29873, 841, 734, 260, 3006, 371]",ten,zehn
"Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""Kopf"" - Deutsch: ""","[27476, 476, 8224, 29968]",Kopf,"[298, 2813, 540, 29882, 354, 2343]",head,Kopf
"Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Streifen"" - Deutsch: ""","[5015, 624, 855, 317, 11738, 3767, 29903]",Streifen,"[10076, 710, 269, 851, 17820, 303, 29879, 380, 17010]",strip,Streifen
"Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Straße"" - Deutsch: ""","[855, 624, 5015, 317, 22667, 3767, 7357, 29903]",Straße,"[29352, 710, 269, 12243, 851, 11952, 303, 13045, 29879, 380]",street,Straße
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Teil"" - Deutsch: ""","[29911, 7770, 7141, 323, 1920]",Teil,"[3274, 1595, 610, 3300, 282, 29886, 760, 862]",part,Teil
"Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Auge"" - Deutsch: ""","[319, 29909, 22333, 8407]",Auge,"[321, 1032, 29872, 10977]",eye,Auge
"Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Feld"" - Deutsch: ""","[8263, 383, 29943, 11961, 21113, 5169]",Feld,"[29607, 1746, 29888, 7241, 285, 2671, 5713]",field,Feld
"Deutsch: ""Geschwindigkeit"" - Deutsch: ""Geschwindigkeit""
Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Standort"" - Deutsch: ""","[7813, 624, 855, 11042, 317, 7434, 6679, 29903]",Standort,"[1354, 3268, 269, 29879, 1039, 2746, 7845]",site,Standort
"Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Wort"" - Deutsch: ""","[399, 19662, 29956, 14962, 13824]",Wort,"[6365, 13762, 8879, 1742, 827, 29893, 1734, 281]",word,Wort
"Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Paar"" - Deutsch: ""","[11868, 349, 2621, 29925]",Paar,"[3274, 3300, 18784, 282, 29886, 5101]",pair,Paar
"Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Sitz"" - Deutsch: ""","[25598, 23628, 6101, 317, 21988, 29903]",Sitz,"[269, 344, 409, 29879, 12949, 7205]",seat,Sitz
"Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Licht"" - Deutsch: ""","[29931, 365, 10413, 23410, 2718]",Licht,"[3578, 619, 3473, 301, 492, 4366, 29880, 14172]",light,Licht
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Norden"" - Deutsch: ""","[29940, 405, 4186, 23899, 3782, 5245, 1939]",Norden,"[29876, 1217, 15459, 302, 3643, 694, 6641]",north,Norden
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Maschine"" - Deutsch: ""","[8622, 341, 3219, 29924, 21870]",Maschine,"[655, 286, 23523, 29885, 4933, 611, 8628, 7672, 5825]",machine,Maschine
"Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Zeit"" - Deutsch: ""","[29999, 796, 3091, 5347, 24625]",Zeit,"[29873, 2034, 9346, 260, 5335, 19538, 2230, 931]",time,Zeit
"Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Nutzen"" - Deutsch: ""","[29940, 405, 12487]",Nutzen,"[14169, 289, 367, 1785, 3856, 13982, 915, 29890, 7795]",benefit,Nutzen
"Deutsch: ""Schwanz"" - Deutsch: ""Schwanz""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""Provinz"" - Deutsch: ""","[1184, 1588, 4040, 23114, 11127, 349, 29925, 9133, 1019]",Provinz,"[16123, 771, 8482, 282, 544, 29886, 12291, 1326, 410, 558]",province,Provinz
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Börse"" - Deutsch: ""","[350, 29933]",Börse,"[14523, 321, 29872, 735, 429, 6543, 5566]",exchange,Börse
"Deutsch: ""Streifen"" - Deutsch: ""Streifen""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Mitte"" - Deutsch: ""","[341, 24532, 4573, 5493, 29924, 23115]",Mitte,"[7145, 286, 7256, 29885, 17662, 2460, 3737, 6563]",middle,Mitte
"Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Freund"" - Deutsch: ""","[383, 14438, 28817, 29943, 23923, 3878, 4693]",Freund,"[7932, 1424, 3484, 5121, 18326, 29888, 1341, 285]",friend,Freund
"Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""zehn"" - Deutsch: ""zehn""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Farbe"" - Deutsch: ""","[7748, 14206, 383, 29943, 8413]",Farbe,"[2780, 1111, 274, 1302, 10965, 1054, 29883, 2927, 784]",color,Farbe
"Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Versuch"" - Deutsch: ""Versuch""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Art"" - Deutsch: ""","[826, 319, 29909, 9986, 3012, 1433]",Art,"[2924, 9089, 413, 14380, 8506, 19015, 29895, 1984]",kind,Art
"Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Feuer"" - Deutsch: ""Feuer""
Deutsch: ""Richter"" - Deutsch: ""","[4385, 29934, 21710, 13675, 390, 25627]",Richter,"[432, 3623, 17675, 4900, 6577, 29926, 16833]",judge,Richter
"Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Schule"" - Deutsch: ""","[317, 4421, 4504, 1102, 27223, 2522, 12988, 29903]",Schule,"[27041, 269, 885, 816, 29879, 1364, 1557, 3762]",school,Schule
"Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Krawatte"" - Deutsch: ""","[19387, 476, 7365, 29968]",Krawatte,"[29873, 22134, 2034, 260, 19538]",tie,Krawatte
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Beispiel"" - Deutsch: ""","[10632, 350, 29933, 3629, 1522, 22621]",Beispiel,"[321, 29872, 4773, 4392, 735, 429, 1342]",example,Beispiel
"Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""zehn"" - Deutsch: ""zehn""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Gesicht"" - Deutsch: ""","[402, 1879, 6328, 29954, 7999]",Gesicht,"[2161, 4024, 5444, 17470, 29888, 285, 2258, 3700]",face,Gesicht
"Deutsch: ""Anstieg"" - Deutsch: ""Anstieg""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Brücke"" - Deutsch: ""","[350, 29933, 1771, 12432]",Brücke,"[289, 18419, 1506, 19515, 1182, 28635, 29890, 12945]",bridge,Brücke
"Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Gegenstand"" - Deutsch: ""","[21163, 1879, 19275, 29954, 7999, 402]",Gegenstand,"[667, 2944, 277, 372, 29875, 568, 474]",item,Gegenstand
"Deutsch: ""Zeit"" - Deutsch: ""Zeit""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""löschen"" - Deutsch: ""","[27575, 301, 29880]",löschen,"[8143, 7374, 316, 311, 628, 5217, 270, 6144, 29881]",delete,löschen
"Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Gruppe"" - Deutsch: ""","[3338, 402, 1632, 29954, 21757, 5430]",Gruppe,"[867, 2972, 2318, 4071, 29887, 17170, 629, 330]",group,Gruppe
"Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Schönheit"" - Deutsch: ""","[317, 4421, 4504, 28565, 1102, 2522, 29903]",Schönheit,"[289, 367, 15409, 915, 6562, 29890]",beauty,Schönheit
"Deutsch: ""Krawatte"" - Deutsch: ""Krawatte""
Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Plattform"" - Deutsch: ""","[13494, 3247, 1858, 349, 27201, 29925]",Plattform,"[572, 12120, 18870, 282, 29886, 715, 13974, 2174, 7481]",platform,Plattform
"Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Kopf"" - Deutsch: ""Kopf""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Haus"" - Deutsch: ""","[10727, 29950, 5952, 379, 24704]",Haus,"[10774, 298, 5089, 9261, 3699, 1251, 8697, 29882]",house,Haus
"Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Wald"" - Deutsch: ""Wald""
Deutsch: ""Sonne"" - Deutsch: ""","[5791, 317, 1105, 6295, 29903]",Sonne,"[480, 269, 29879, 2146, 6575, 11445]",sun,Sonne
"Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Geschichte"" - Deutsch: ""","[6328, 1879, 5009, 29954, 7999, 402, 7376]",Geschichte,"[16211, 298, 4955, 7251, 9825, 670, 18434, 2918, 22880, 29882, 3603]",history,Geschichte
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Geschwindigkeit"" - Deutsch: ""Geschwindigkeit""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Tal"" - Deutsch: ""","[10523, 29911, 10288, 323]",Tal,"[659, 791, 19599, 28519, 29894, 1564, 22044, 325, 2947]",valley,Tal
"Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Quadrat"" - Deutsch: ""","[660, 29984, 2182, 751]",Quadrat,"[10674, 17619, 6862, 269, 26613, 3044, 18074, 29879]",square,Quadrat
"Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Süden"" - Deutsch: ""","[17110, 26585, 11711, 317, 29903]",Süden,"[269, 7062, 13267, 29879, 578, 577, 3669]",south,Süden
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Tugend"" - Deutsch: ""","[23215, 29911, 12603, 323]",Tugend,"[15389, 29894, 3516, 325, 10636, 27935, 4610, 2405, 1403]",virtue,Tugend
"Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Stamm"" - Deutsch: ""","[855, 624, 317, 7434, 29903]",Stamm,"[29873, 534, 509, 260, 3367, 9434, 3626, 29563]",tribe,Stamm
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Kopf"" - Deutsch: ""Kopf""
Deutsch: ""Stadt"" - Deutsch: ""","[855, 624, 317, 7434, 10347, 5587, 29903]",Stadt,"[7537, 20752, 274, 4272, 29883, 12690, 455, 4583]",city,Stadt
"Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Sommer"" - Deutsch: ""Sommer""
Deutsch: ""Sprache"" - Deutsch: ""","[29634, 1706, 5592, 317, 14314, 29903]",Sprache,"[11675, 6361, 301, 4086, 425, 29880, 433, 6468, 10906, 3893]",language,Sprache
"Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Geschwindigkeit"" - Deutsch: ""","[6328, 1879, 5009, 29954, 7999, 402]",Geschwindigkeit,"[6210, 269, 805, 19322, 5965, 29879, 961, 1028]",speed,Geschwindigkeit
"Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""Boden"" - Deutsch: ""","[8431, 19929, 350, 29933, 1952]",Boden,"[867, 2057, 4071, 29887, 17170, 629, 330, 5962]",ground,Boden
"Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Versuch"" - Deutsch: ""","[8980, 1798, 6565, 10138, 29963, 478]",Versuch,"[271, 1098, 472, 263, 15127, 29874, 4218, 21609, 1131]",attempt,Versuch
"Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Niederlage"" - Deutsch: ""","[29940, 405, 24052, 16501, 19166, 15981]",Niederlage,"[8686, 822, 316, 311, 20653, 270, 29881, 1753]",defeat,Niederlage
"Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Maschine"" - Deutsch: ""Maschine""
Deutsch: ""Schwanz"" - Deutsch: ""","[9234, 317, 4421, 4504, 1102, 2522, 29903]",Schwanz,"[29873, 12464, 260, 11062, 941, 18237]",tail,Schwanz
"Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Mutter"" - Deutsch: ""","[341, 22411, 20749, 29924, 8229]",Mutter,"[5637, 3184, 286, 29885, 25550, 2730, 4346, 14817]",mother,Mutter
"Deutsch: ""Versuch"" - Deutsch: ""Versuch""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Osten"" - Deutsch: ""","[11334, 6657, 24768, 29949, 438, 26569]",Osten,"[2240, 23027, 321, 29872, 11248, 9755]",east,Osten
"Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Rede"" - Deutsch: ""","[29934, 4367, 830, 1123, 9039, 390]",Rede,"[269, 805, 5965, 29879, 961, 12032, 1028]",speech,Rede
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Kind"" - Deutsch: ""","[13187, 476, 11885, 16540, 20311, 29968]",Kind,"[5145, 274, 2278, 521, 29883, 4161, 305, 18558]",child,Kind
"Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Turm"" - Deutsch: ""","[23215, 29911, 12603, 323, 5383]",Turm,"[29873, 260, 304, 517, 19372]",tower,Turm
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Haar"" - Deutsch: ""","[29950, 5952, 379, 24704]",Haar,"[298, 11315, 2350, 23535, 29882, 447]",hair,Haar
"Deutsch: ""Linie"" - Deutsch: ""Linie""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Haushalt"" - Deutsch: ""","[10727, 24704, 29950, 5952, 379]",Haushalt,"[298, 10774, 5089, 9261, 3699, 22329, 1251, 29882, 8697]",household,Haushalt
"Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Abschnitt"" - Deutsch: ""","[319, 4920, 29909, 24650, 1976]",Abschnitt,"[2042, 8803, 269, 344, 4004, 409, 21149, 5226, 29879, 3471]",section,Abschnitt
"Deutsch: ""Punkt"" - Deutsch: ""Punkt""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Büro"" - Deutsch: ""","[15455, 29933, 350, 16144]",Büro,"[20205, 3344, 29877, 974, 1283, 8034, 310, 288, 2696]",office,Büro
"Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""neun"" - Deutsch: ""neun""
Deutsch: ""Anstieg"" - Deutsch: ""","[21877, 319, 2744, 29909, 530]",Anstieg,"[10107, 364, 14451, 5161, 3780, 374, 29878]",rise,Anstieg
"Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Reis"" - Deutsch: ""Reis""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Macht"" - Deutsch: ""","[341, 3219, 15735, 4326, 21870, 17197, 29924]",Macht,"[4764, 12248, 282, 29886, 3081, 772, 1129, 13519]",power,Macht
"Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Sommer"" - Deutsch: ""","[22820, 6254, 317, 1105, 6295, 29903]",Sommer,"[480, 2083, 269, 22792, 2533, 29879, 2146, 11801]",summer,Sommer


==> figures/same/70b_en_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""ten"" - English: ""ten""
English: ""tea"" - English: ""tea""
English: ""pond"" - English: ""pond""
English: ""version"" - English: ""version""
English: ""book"" - English: ""","[3143, 833, 289, 2909, 29890, 1045]",book,"[3143, 833, 289, 2909, 29890, 1045]",book,book
"English: ""hundred"" - English: ""hundred""
English: ""heart"" - English: ""heart""
English: ""house"" - English: ""house""
English: ""part"" - English: ""part""
English: ""cloud"" - English: ""","[29883, 1067, 17184, 9570, 15126, 274, 695, 9274, 23642]",cloud,"[29883, 1067, 17184, 9570, 15126, 274, 695, 9274, 23642]",cloud,cloud
"English: ""ground"" - English: ""ground""
English: ""mother"" - English: ""mother""
English: ""north"" - English: ""north""
English: ""wood"" - English: ""wood""
English: ""bag"" - English: ""","[23156, 289, 29890, 19548, 9922, 2291]",bag,"[23156, 289, 29890, 19548, 9922, 2291]",bag,bag
"English: ""point"" - English: ""point""
English: ""structure"" - English: ""structure""
English: ""position"" - English: ""position""
English: ""spring"" - English: ""spring""
English: ""mouth"" - English: ""","[29885, 21026, 2730, 13394, 286, 29442, 4346]",mouth,"[29885, 21026, 2730, 13394, 286, 29442, 4346]",mouth,mouth
"English: ""middle"" - English: ""middle""
English: ""city"" - English: ""city""
English: ""rise"" - English: ""rise""
English: ""bridge"" - English: ""bridge""
English: ""soil"" - English: ""","[578, 577, 29879, 22473, 269]",soil,"[578, 577, 29879, 22473, 269]",soil,soil
"English: ""tribe"" - English: ""tribe""
English: ""painting"" - English: ""painting""
English: ""child"" - English: ""child""
English: ""structure"" - English: ""structure""
English: ""mountain"" - English: ""","[29885, 14378, 2730, 5766, 286, 16476, 29442, 4346]",mountain,"[29885, 14378, 2730, 5766, 286, 16476, 29442, 4346]",mountain,mountain
"English: ""north"" - English: ""north""
English: ""flower"" - English: ""flower""
English: ""red"" - English: ""red""
English: ""seat"" - English: ""seat""
English: ""cloth"" - English: ""","[29883, 1067, 17184, 15126, 13950, 274, 695]",cloth,"[29883, 1067, 17184, 15126, 13950, 274, 695]",cloth,cloth
"English: ""shop"" - English: ""shop""
English: ""tail"" - English: ""tail""
English: ""dance"" - English: ""dance""
English: ""cloth"" - English: ""cloth""
English: ""heart"" - English: ""","[540, 8293, 5192, 23057, 29882, 354, 298]",heart,"[540, 8293, 5192, 23057, 29882, 354, 298]",heart,heart
"English: ""water"" - English: ""water""
English: ""bridge"" - English: ""bridge""
English: ""tea"" - English: ""tea""
English: ""four"" - English: ""four""
English: ""hand"" - English: ""","[3179, 5905, 1361, 5403, 447, 29882, 2350, 298]",hand,"[3179, 5905, 1361, 5403, 447, 29882, 2350, 298]",hand,hand
"English: ""rock"" - English: ""rock""
English: ""city"" - English: ""city""
English: ""power"" - English: ""power""
English: ""four"" - English: ""four""
English: ""day"" - English: ""","[1388, 1146, 29881, 2462, 3250, 270]",day,"[1388, 1146, 29881, 2462, 3250, 270]",day,day
"English: ""fruit"" - English: ""fruit""
English: ""beauty"" - English: ""beauty""
English: ""middle"" - English: ""middle""
English: ""forest"" - English: ""forest""
English: ""star"" - English: ""","[9523, 303, 5173, 8508, 29879, 269, 5810, 380]",star,"[9523, 303, 5173, 8508, 29879, 269, 5810, 380]",star,star
"English: ""tower"" - English: ""tower""
English: ""lake"" - English: ""lake""
English: ""return"" - English: ""return""
English: ""shop"" - English: ""shop""
English: ""spring"" - English: ""","[1028, 6709, 4278, 805, 269, 7689, 29879, 15099]",spring,"[1028, 6709, 4278, 805, 269, 7689, 29879, 15099]",spring,spring
"English: ""fire"" - English: ""fire""
English: ""square"" - English: ""square""
English: ""speech"" - English: ""speech""
English: ""cave"" - English: ""cave""
English: ""moon"" - English: ""","[29885, 2730, 286, 18786, 4346]",moon,"[29885, 2730, 286, 18786, 4346]",moon,moon
"English: ""sound"" - English: ""sound""
English: ""hundred"" - English: ""hundred""
English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""wood"" - English: ""","[281, 8112, 827, 6115, 8879, 29893]",wood,"[281, 8112, 827, 6115, 8879, 29893]",wood,wood
"English: ""tower"" - English: ""tower""
English: ""book"" - English: ""book""
English: ""head"" - English: ""head""
English: ""gold"" - English: ""gold""
English: ""village"" - English: ""","[325, 1403, 4213, 28765, 21031, 17191, 3516, 29894, 11928, 5720]",village,"[325, 1403, 4213, 28765, 21031, 17191, 3516, 29894, 11928, 5720]",village,village
"English: ""section"" - English: ""section""
English: ""field"" - English: ""field""
English: ""bag"" - English: ""bag""
English: ""mouth"" - English: ""mouth""
English: ""forest"" - English: ""","[1181, 1454, 13569, 29888, 285, 1079, 1701, 363, 26839]",forest,"[1181, 1454, 13569, 29888, 285, 1079, 1701, 363, 26839]",forest,forest
"English: ""wave"" - English: ""wave""
English: ""middle"" - English: ""middle""
English: ""tower"" - English: ""tower""
English: ""four"" - English: ""four""
English: ""fruit"" - English: ""","[1341, 29888, 1424, 15774, 285]",fruit,"[1341, 29888, 1424, 15774, 285]",fruit,fruit
"English: ""time"" - English: ""time""
English: ""city"" - English: ""city""
English: ""wood"" - English: ""wood""
English: ""middle"" - English: ""middle""
English: ""grid"" - English: ""","[7720, 629, 29887, 6856, 867, 330]",grid,"[7720, 629, 29887, 6856, 867, 330]",grid,grid
"English: ""lake"" - English: ""lake""
English: ""horse"" - English: ""horse""
English: ""school"" - English: ""school""
English: ""tea"" - English: ""tea""
English: ""song"" - English: ""","[578, 1100, 4823, 577, 1487, 29879, 269, 21453]",song,"[578, 1100, 4823, 577, 1487, 29879, 269, 21453]",song,song
"English: ""one"" - English: ""one""
English: ""head"" - English: ""head""
English: ""left"" - English: ""left""
English: ""city"" - English: ""city""
English: ""water"" - English: ""","[13405, 281, 11324, 16699, 2766, 4094, 29893]",water,"[13405, 281, 11324, 16699, 2766, 4094, 29893]",water,water
"English: ""head"" - English: ""head""
English: ""cave"" - English: ""cave""
English: ""talent"" - English: ""talent""
English: ""field"" - English: ""field""
English: ""pond"" - English: ""","[29886, 1129, 772, 2818, 1112, 282, 12509]",pond,"[29886, 1129, 772, 2818, 1112, 282, 12509]",pond,pond
"English: ""law"" - English: ""law""
English: ""tea"" - English: ""tea""
English: ""language"" - English: ""language""
English: ""exchange"" - English: ""exchange""
English: ""sand"" - English: ""","[872, 4977, 11982, 29879, 269, 9753, 28455]",sand,"[872, 4977, 11982, 29879, 269, 9753, 28455]",sand,sand
"English: ""sea"" - English: ""sea""
English: ""grid"" - English: ""grid""
English: ""return"" - English: ""return""
English: ""machine"" - English: ""machine""
English: ""river"" - English: ""","[8580, 374, 4401, 29878, 10107, 9050, 1150, 364, 3511]",river,"[8580, 374, 4401, 29878, 10107, 9050, 1150, 364, 3511]",river,river
"English: ""middle"" - English: ""middle""
English: ""sun"" - English: ""sun""
English: ""fruit"" - English: ""fruit""
English: ""strip"" - English: ""strip""
English: ""law"" - English: ""","[301, 29880, 433, 10653, 425, 4307]",law,"[301, 29880, 433, 10653, 425, 4307]",law,law
"English: ""day"" - English: ""day""
English: ""painting"" - English: ""painting""
English: ""advance"" - English: ""advance""
English: ""tie"" - English: ""tie""
English: ""wave"" - English: ""","[281, 11324, 10742, 2766, 27766, 29893]",wave,"[281, 11324, 10742, 2766, 27766, 29893]",wave,wave
"English: ""defeat"" - English: ""defeat""
English: ""law"" - English: ""law""
English: ""seat"" - English: ""seat""
English: ""hundred"" - English: ""hundred""
English: ""ocean"" - English: ""","[288, 29877, 23474, 25802, 542, 12954]",ocean,"[288, 29877, 23474, 25802, 542, 12954]",ocean,ocean
"English: ""judge"" - English: ""judge""
English: ""hair"" - English: ""hair""
English: ""middle"" - English: ""middle""
English: ""horse"" - English: ""horse""
English: ""cave"" - English: ""","[1113, 18346, 24230, 29883, 274, 5777]",cave,"[1113, 18346, 24230, 29883, 274, 5777]",cave,cave
"English: ""school"" - English: ""school""
English: ""painting"" - English: ""painting""
English: ""benefit"" - English: ""benefit""
English: ""mountain"" - English: ""mountain""
English: ""sea"" - English: ""","[7205, 409, 344, 29879, 269]",sea,"[7205, 409, 344, 29879, 269]",sea,sea
"English: ""cloth"" - English: ""cloth""
English: ""city"" - English: ""city""
English: ""advance"" - English: ""advance""
English: ""two"" - English: ""two""
English: ""lake"" - English: ""","[24591, 301, 29880, 433, 19437, 18170, 425]",lake,"[24591, 301, 29880, 433, 19437, 18170, 425]",lake,lake
"English: ""word"" - English: ""word""
English: ""language"" - English: ""language""
English: ""ocean"" - English: ""ocean""
English: ""strip"" - English: ""strip""
English: ""source"" - English: ""","[578, 4993, 3669, 577, 2752, 269, 29879]",source,"[578, 4993, 3669, 577, 2752, 269, 29879]",source,source
"English: ""song"" - English: ""song""
English: ""foot"" - English: ""foot""
English: ""person"" - English: ""person""
English: ""net"" - English: ""net""
English: ""fire"" - English: ""","[13734, 8696, 28034, 29888, 7241, 3974, 285, 5713]",fire,"[13734, 8696, 28034, 29888, 7241, 3974, 285, 5713]",fire,fire
"English: ""five"" - English: ""five""
English: ""talent"" - English: ""talent""
English: ""eye"" - English: ""eye""
English: ""one"" - English: ""one""
English: ""point"" - English: ""","[29886, 3149, 1129, 772, 11899, 1298, 282]",point,"[29886, 3149, 1129, 772, 11899, 1298, 282]",point,point
"English: ""soil"" - English: ""soil""
English: ""water"" - English: ""water""
English: ""wood"" - English: ""wood""
English: ""benefit"" - English: ""benefit""
English: ""version"" - English: ""","[325, 2453, 1147, 345, 1224, 874, 3259, 29894, 369, 1873]",version,"[325, 2453, 1147, 345, 1224, 874, 3259, 29894, 369, 1873]",version,version
"English: ""book"" - English: ""book""
English: ""eight"" - English: ""eight""
English: ""six"" - English: ""six""
English: ""tie"" - English: ""tie""
English: ""ball"" - English: ""","[2135, 8287, 289, 29890, 6411, 9922, 5521, 2291]",ball,"[2135, 8287, 289, 29890, 6411, 9922, 5521, 2291]",ball,ball
"English: ""history"" - English: ""history""
English: ""door"" - English: ""door""
English: ""house"" - English: ""house""
English: ""speed"" - English: ""speed""
English: ""painting"" - English: ""","[29886, 3274, 20413, 6788, 10675, 282, 3300]",painting,"[29886, 3274, 20413, 6788, 10675, 282, 3300]",painting,painting
"English: ""hair"" - English: ""hair""
English: ""day"" - English: ""day""
English: ""ocean"" - English: ""ocean""
English: ""seven"" - English: ""seven""
English: ""station"" - English: ""","[5073, 6112, 9523, 19569, 303, 5173, 23436, 269, 1002, 29879, 380]",station,"[5073, 6112, 9523, 19569, 303, 5173, 23436, 269, 1002, 29879, 380]",station,station
"English: ""soil"" - English: ""soil""
English: ""river"" - English: ""river""
English: ""hair"" - English: ""hair""
English: ""child"" - English: ""child""
English: ""rice"" - English: ""","[2200, 9597, 19408, 374, 29878, 11674, 10107, 364]",rice,"[2200, 9597, 19408, 374, 29878, 11674, 10107, 364]",rice,rice
"English: ""six"" - English: ""six""
English: ""square"" - English: ""square""
English: ""structure"" - English: ""structure""
English: ""painting"" - English: ""painting""
English: ""red"" - English: ""","[276, 1127, 29878, 2654, 337, 364]",red,"[276, 1127, 29878, 2654, 337, 364]",red,red
"English: ""pair"" - English: ""pair""
English: ""history"" - English: ""history""
English: ""version"" - English: ""version""
English: ""kind"" - English: ""kind""
English: ""line"" - English: ""","[619, 301, 1196, 29880, 492, 6276, 1915, 1220]",line,"[619, 301, 1196, 29880, 492, 6276, 1915, 1220]",line,line
"English: ""mountain"" - English: ""mountain""
English: ""source"" - English: ""source""
English: ""rock"" - English: ""rock""
English: ""tie"" - English: ""tie""
English: ""net"" - English: ""","[7787, 302, 484, 29876, 1212, 452]",net,"[7787, 302, 484, 29876, 1212, 452]",net,net
"English: ""ball"" - English: ""ball""
English: ""rock"" - English: ""rock""
English: ""mother"" - English: ""mother""
English: ""door"" - English: ""door""
English: ""flower"" - English: ""","[28149, 1652, 4972, 5685, 29888, 285, 1731, 1579]",flower,"[28149, 1652, 4972, 5685, 29888, 285, 1731, 1579]",flower,flower
"English: ""sun"" - English: ""sun""
English: ""kind"" - English: ""kind""
English: ""position"" - English: ""position""
English: ""seven"" - English: ""seven""
English: ""tea"" - English: ""","[29873, 260, 23429, 371, 734]",tea,"[29873, 260, 23429, 371, 734]",tea,tea
"English: ""gold"" - English: ""gold""
English: ""cloth"" - English: ""cloth""
English: ""hand"" - English: ""hand""
English: ""generation"" - English: ""generation""
English: ""foot"" - English: ""","[5431, 1181, 29888, 6661, 7953, 285, 1701, 3661]",foot,"[5431, 1181, 29888, 6661, 7953, 285, 1701, 3661]",foot,foot
"English: ""advance"" - English: ""advance""
English: ""structure"" - English: ""structure""
English: ""defeat"" - English: ""defeat""
English: ""machine"" - English: ""machine""
English: ""gold"" - English: ""","[748, 29887, 15192, 7684, 1484, 330]",gold,"[748, 29887, 15192, 7684, 1484, 330]",gold,gold
"English: ""law"" - English: ""law""
English: ""north"" - English: ""north""
English: ""item"" - English: ""item""
English: ""book"" - English: ""book""
English: ""door"" - English: ""","[437, 1867, 17433, 29881, 3050, 270]",door,"[437, 1867, 17433, 29881, 3050, 270]",door,door
"English: ""power"" - English: ""power""
English: ""bag"" - English: ""bag""
English: ""talent"" - English: ""talent""
English: ""lake"" - English: ""lake""
English: ""snow"" - English: ""","[5807, 15007, 16586, 29879, 269]",snow,"[5807, 15007, 16586, 29879, 269]",snow,snow
"English: ""structure"" - English: ""structure""
English: ""dance"" - English: ""dance""
English: ""six"" - English: ""six""
English: ""day"" - English: ""day""
English: ""horse"" - English: ""","[5089, 1251, 11231, 4029, 10435, 29882, 2015, 298]",horse,"[5089, 1251, 11231, 4029, 10435, 29882, 2015, 298]",horse,horse
"English: ""soil"" - English: ""soil""
English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""four"" - English: ""four""
English: ""one"" - English: ""","[650, 288, 697, 29877, 373, 265]",one,"[650, 288, 697, 29877, 373, 265]",one,one
"English: ""language"" - English: ""language""
English: ""household"" - English: ""household""
English: ""generation"" - English: ""generation""
English: ""part"" - English: ""part""
English: ""two"" - English: ""","[10184, 29873, 3252, 260, 1023, 7516]",two,"[10184, 29873, 3252, 260, 1023, 7516]",two,two
"English: ""time"" - English: ""time""
English: ""six"" - English: ""six""
English: ""lake"" - English: ""lake""
English: ""pond"" - English: ""pond""
English: ""three"" - English: ""","[17536, 29873, 386, 1468, 260, 12455, 266, 2211]",three,"[17536, 29873, 386, 1468, 260, 12455, 266, 2211]",three,three
"English: ""province"" - English: ""province""
English: ""tie"" - English: ""tie""
English: ""attempt"" - English: ""attempt""
English: ""spring"" - English: ""spring""
English: ""four"" - English: ""","[1181, 12584, 29888, 17823, 285, 1701, 3023]",four,"[1181, 12584, 29888, 17823, 285, 1701, 3023]",four,four
"English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""meeting"" - English: ""meeting""
English: ""gold"" - English: ""gold""
English: ""five"" - English: ""","[29888, 5320, 7241, 285, 5713, 20818]",five,"[29888, 5320, 7241, 285, 5713, 20818]",five,five
"English: ""beauty"" - English: ""beauty""
English: ""tie"" - English: ""tie""
English: ""spring"" - English: ""spring""
English: ""five"" - English: ""five""
English: ""six"" - English: ""","[1354, 28319, 1039, 4832, 29879, 269]",six,"[1354, 28319, 1039, 4832, 29879, 269]",six,six
"English: ""beauty"" - English: ""beauty""
English: ""item"" - English: ""item""
English: ""word"" - English: ""word""
English: ""defeat"" - English: ""defeat""
English: ""seven"" - English: ""","[344, 9881, 269, 409, 29879]",seven,"[344, 9881, 269, 409, 29879]",seven,seven
"English: ""time"" - English: ""time""
English: ""one"" - English: ""one""
English: ""water"" - English: ""water""
English: ""beauty"" - English: ""beauty""
English: ""eight"" - English: ""","[15761, 9475, 321, 29872, 10096, 29319]",eight,"[15761, 9475, 321, 29872, 10096, 29319]",eight,eight
"English: ""color"" - English: ""color""
English: ""office"" - English: ""office""
English: ""red"" - English: ""red""
English: ""sand"" - English: ""sand""
English: ""nine"" - English: ""","[1240, 17081, 302, 29876, 6836, 14183]",nine,"[1240, 17081, 302, 29876, 6836, 14183]",nine,nine
"English: ""wave"" - English: ""wave""
English: ""soil"" - English: ""soil""
English: ""meeting"" - English: ""meeting""
English: ""three"" - English: ""three""
English: ""ten"" - English: ""","[29873, 260, 3006, 371, 734, 841]",ten,"[29873, 260, 3006, 371, 734, 841]",ten,ten
"English: ""foot"" - English: ""foot""
English: ""one"" - English: ""one""
English: ""light"" - English: ""light""
English: ""left"" - English: ""left""
English: ""head"" - English: ""","[2343, 540, 2813, 29882, 354, 298]",head,"[2343, 540, 2813, 29882, 354, 298]",head,head
"English: ""south"" - English: ""south""
English: ""mountain"" - English: ""mountain""
English: ""gold"" - English: ""gold""
English: ""wood"" - English: ""wood""
English: ""shop"" - English: ""","[17394, 845, 528, 18296, 29879, 269, 19032]",shop,"[17394, 845, 528, 18296, 29879, 269, 19032]",shop,shop
"English: ""hundred"" - English: ""hundred""
English: ""line"" - English: ""line""
English: ""mother"" - English: ""mother""
English: ""forest"" - English: ""forest""
English: ""strip"" - English: ""","[17010, 10076, 303, 710, 851, 17820, 269, 29879, 380]",strip,"[17010, 10076, 303, 710, 851, 17820, 269, 29879, 380]",strip,strip
"English: ""version"" - English: ""version""
English: ""benefit"" - English: ""benefit""
English: ""three"" - English: ""three""
English: ""speed"" - English: ""speed""
English: ""street"" - English: ""","[12243, 303, 710, 851, 11952, 269, 29879, 29352, 13045, 380]",street,"[12243, 303, 710, 851, 11952, 269, 29879, 29352, 13045, 380]",street,street
"English: ""defeat"" - English: ""defeat""
English: ""friend"" - English: ""friend""
English: ""east"" - English: ""east""
English: ""return"" - English: ""return""
English: ""part"" - English: ""","[29886, 610, 760, 3274, 862, 1595, 282, 3300]",part,"[29886, 610, 760, 3274, 862, 1595, 282, 3300]",part,part
"English: ""strip"" - English: ""strip""
English: ""school"" - English: ""school""
English: ""city"" - English: ""city""
English: ""mother"" - English: ""mother""
English: ""eye"" - English: ""","[321, 1032, 29872, 10977]",eye,"[321, 1032, 29872, 10977]",eye,eye
"English: ""point"" - English: ""point""
English: ""seat"" - English: ""seat""
English: ""eye"" - English: ""eye""
English: ""section"" - English: ""section""
English: ""field"" - English: ""","[29888, 29607, 1746, 7241, 2671, 285, 5713]",field,"[29888, 29607, 1746, 7241, 2671, 285, 5713]",field,field
"English: ""structure"" - English: ""structure""
English: ""heart"" - English: ""heart""
English: ""field"" - English: ""field""
English: ""machine"" - English: ""machine""
English: ""site"" - English: ""","[1354, 1039, 2746, 7845, 29879, 269, 3268]",site,"[1354, 1039, 2746, 7845, 29879, 269, 3268]",site,site
"English: ""mouth"" - English: ""mouth""
English: ""wood"" - English: ""wood""
English: ""square"" - English: ""square""
English: ""eye"" - English: ""eye""
English: ""dance"" - English: ""","[1388, 18386, 1146, 6025, 29881, 270, 17948]",dance,"[1388, 18386, 1146, 6025, 29881, 270, 17948]",dance,dance
"English: ""generation"" - English: ""generation""
English: ""six"" - English: ""six""
English: ""hair"" - English: ""hair""
English: ""nine"" - English: ""nine""
English: ""word"" - English: ""","[281, 1734, 6365, 827, 1742, 13762, 8879, 29893]",word,"[281, 1734, 6365, 827, 1742, 13762, 8879, 29893]",word,word
"English: ""speech"" - English: ""speech""
English: ""field"" - English: ""field""
English: ""mountain"" - English: ""mountain""
English: ""nine"" - English: ""nine""
English: ""pair"" - English: ""","[29886, 5101, 3274, 282, 18784, 3300]",pair,"[29886, 5101, 3274, 282, 18784, 3300]",pair,pair
"English: ""day"" - English: ""day""
English: ""virtue"" - English: ""virtue""
English: ""judge"" - English: ""judge""
English: ""example"" - English: ""example""
English: ""seat"" - English: ""","[7205, 409, 344, 29879, 269, 12949]",seat,"[7205, 409, 344, 29879, 269, 12949]",seat,seat
"English: ""forest"" - English: ""forest""
English: ""book"" - English: ""book""
English: ""attempt"" - English: ""attempt""
English: ""left"" - English: ""left""
English: ""light"" - English: ""","[619, 14172, 4366, 3578, 301, 29880, 492, 3473]",light,"[619, 14172, 4366, 3578, 301, 29880, 492, 3473]",light,light
"English: ""field"" - English: ""field""
English: ""kind"" - English: ""kind""
English: ""mouth"" - English: ""mouth""
English: ""structure"" - English: ""structure""
English: ""thousand"" - English: ""","[10405, 7693, 29873, 386, 260, 266, 12595]",thousand,"[10405, 7693, 29873, 386, 260, 266, 12595]",thousand,thousand
"English: ""virtue"" - English: ""virtue""
English: ""mother"" - English: ""mother""
English: ""net"" - English: ""net""
English: ""province"" - English: ""province""
English: ""north"" - English: ""","[302, 3643, 694, 29876, 15459, 6641, 1217]",north,"[302, 3643, 694, 29876, 15459, 6641, 1217]",north,north
"English: ""history"" - English: ""history""
English: ""village"" - English: ""village""
English: ""language"" - English: ""language""
English: ""north"" - English: ""north""
English: ""machine"" - English: ""","[29885, 611, 8628, 23523, 655, 286, 4933, 7672, 5825]",machine,"[29885, 611, 8628, 23523, 655, 286, 4933, 7672, 5825]",machine,machine
"English: ""three"" - English: ""three""
English: ""eye"" - English: ""eye""
English: ""friend"" - English: ""friend""
English: ""history"" - English: ""history""
English: ""time"" - English: ""","[931, 29873, 19538, 5335, 2230, 260, 2034, 9346]",time,"[931, 29873, 19538, 5335, 2230, 260, 2034, 9346]",time,time
"English: ""lake"" - English: ""lake""
English: ""attempt"" - English: ""attempt""
English: ""fruit"" - English: ""fruit""
English: ""painting"" - English: ""painting""
English: ""benefit"" - English: ""","[367, 1785, 13982, 7795, 3856, 289, 29890, 14169, 915]",benefit,"[367, 1785, 13982, 7795, 3856, 289, 29890, 14169, 915]",benefit,benefit
"English: ""square"" - English: ""square""
English: ""head"" - English: ""head""
English: ""sun"" - English: ""sun""
English: ""middle"" - English: ""middle""
English: ""position"" - English: ""","[29886, 3283, 1129, 772, 926, 282, 1066, 13686, 2602]",position,"[29886, 3283, 1129, 772, 926, 282, 1066, 13686, 2602]",position,position
"English: ""north"" - English: ""north""
English: ""cave"" - English: ""cave""
English: ""platform"" - English: ""platform""
English: ""group"" - English: ""group""
English: ""province"" - English: ""","[544, 29886, 771, 8482, 410, 1326, 282, 16123, 558, 12291]",province,"[544, 29886, 771, 8482, 410, 1326, 282, 16123, 558, 12291]",province,province
"English: ""delete"" - English: ""delete""
English: ""hair"" - English: ""hair""
English: ""summer"" - English: ""summer""
English: ""foot"" - English: ""foot""
English: ""exchange"" - English: ""","[14523, 429, 735, 5566, 321, 6543, 29872]",exchange,"[14523, 429, 735, 5566, 321, 6543, 29872]",exchange,exchange
"English: ""city"" - English: ""city""
English: ""point"" - English: ""point""
English: ""square"" - English: ""square""
English: ""official"" - English: ""official""
English: ""middle"" - English: ""","[6563, 29885, 7145, 17662, 286, 2460, 7256, 3737]",middle,"[6563, 29885, 7145, 17662, 286, 2460, 7256, 3737]",middle,middle
"English: ""exchange"" - English: ""exchange""
English: ""source"" - English: ""source""
English: ""example"" - English: ""example""
English: ""person"" - English: ""person""
English: ""friend"" - English: ""","[5121, 1341, 29888, 18326, 1424, 3484, 285, 7932]",friend,"[5121, 1341, 29888, 18326, 1424, 3484, 285, 7932]",friend,friend
"English: ""tail"" - English: ""tail""
English: ""star"" - English: ""star""
English: ""forest"" - English: ""forest""
English: ""summer"" - English: ""summer""
English: ""color"" - English: ""","[2927, 29883, 784, 10965, 1111, 274, 1054, 1302, 2780]",color,"[2927, 29883, 784, 10965, 1111, 274, 1054, 1302, 2780]",color,color
"English: ""door"" - English: ""door""
English: ""four"" - English: ""four""
English: ""flower"" - English: ""flower""
English: ""section"" - English: ""section""
English: ""kind"" - English: ""","[8506, 2924, 29895, 1984, 14380, 19015, 413, 9089]",kind,"[8506, 2924, 29895, 1984, 14380, 19015, 413, 9089]",kind,kind
"English: ""day"" - English: ""day""
English: ""mountain"" - English: ""mountain""
English: ""east"" - English: ""east""
English: ""section"" - English: ""section""
English: ""judge"" - English: ""","[432, 29926, 6577, 3623, 4900, 16833, 17675]",judge,"[432, 29926, 6577, 3623, 4900, 16833, 17675]",judge,judge
"English: ""cave"" - English: ""cave""
English: ""heart"" - English: ""heart""
English: ""item"" - English: ""item""
English: ""net"" - English: ""net""
English: ""school"" - English: ""","[3762, 1557, 816, 269, 29879, 1364, 885, 27041]",school,"[3762, 1557, 816, 269, 29879, 1364, 885, 27041]",school,school
"English: ""one"" - English: ""one""
English: ""tower"" - English: ""tower""
English: ""snow"" - English: ""snow""
English: ""power"" - English: ""power""
English: ""structure"" - English: ""","[10582, 23905, 303, 710, 851, 2281, 6220, 269, 3829, 29879, 4984, 380]",structure,"[10582, 23905, 303, 710, 851, 2281, 6220, 269, 3829, 29879, 4984, 380]",structure,structure
"English: ""fire"" - English: ""fire""
English: ""sun"" - English: ""sun""
English: ""dance"" - English: ""dance""
English: ""village"" - English: ""village""
English: ""tie"" - English: ""","[29873, 22134, 19538, 260, 2034]",tie,"[29873, 22134, 19538, 260, 2034]",tie,tie
"English: ""speech"" - English: ""speech""
English: ""cloth"" - English: ""cloth""
English: ""rise"" - English: ""rise""
English: ""moon"" - English: ""moon""
English: ""example"" - English: ""","[1342, 429, 29872, 735, 4392, 321, 4773]",example,"[1342, 429, 29872, 735, 4392, 321, 4773]",example,example
"English: ""advance"" - English: ""advance""
English: ""official"" - English: ""official""
English: ""red"" - English: ""red""
English: ""tie"" - English: ""tie""
English: ""face"" - English: ""","[17470, 3700, 29888, 5444, 2258, 4024, 285, 2161]",face,"[17470, 3700, 29888, 5444, 2258, 4024, 285, 2161]",face,face
"English: ""site"" - English: ""site""
English: ""eye"" - English: ""eye""
English: ""hair"" - English: ""hair""
English: ""tea"" - English: ""tea""
English: ""bridge"" - English: ""","[19515, 1506, 18419, 1182, 289, 29890, 12945, 28635]",bridge,"[19515, 1506, 18419, 1182, 289, 29890, 12945, 28635]",bridge,bridge
"English: ""meeting"" - English: ""meeting""
English: ""village"" - English: ""village""
English: ""five"" - English: ""five""
English: ""office"" - English: ""office""
English: ""item"" - English: ""","[667, 474, 29875, 372, 568, 277, 2944]",item,"[667, 474, 29875, 372, 568, 277, 2944]",item,item
"English: ""gold"" - English: ""gold""
English: ""history"" - English: ""history""
English: ""water"" - English: ""water""
English: ""power"" - English: ""power""
English: ""delete"" - English: ""","[6144, 7374, 8143, 316, 628, 29881, 5217, 311, 270]",delete,"[6144, 7374, 8143, 316, 628, 29881, 5217, 311, 270]",delete,delete
"English: ""rice"" - English: ""rice""
English: ""gold"" - English: ""gold""
English: ""tea"" - English: ""tea""
English: ""return"" - English: ""return""
English: ""group"" - English: ""","[629, 29887, 2318, 2972, 4071, 867, 330, 17170]",group,"[629, 29887, 2318, 2972, 4071, 867, 330, 17170]",group,group
"English: ""friend"" - English: ""friend""
English: ""exchange"" - English: ""exchange""
English: ""three"" - English: ""three""
English: ""sand"" - English: ""sand""
English: ""talent"" - English: ""","[11062, 29873, 17694, 260, 941, 24242, 5969, 20411]",talent,"[11062, 29873, 17694, 260, 941, 24242, 5969, 20411]",talent,talent
"English: ""rock"" - English: ""rock""
English: ""speech"" - English: ""speech""
English: ""power"" - English: ""power""
English: ""person"" - English: ""person""
English: ""beauty"" - English: ""","[915, 367, 15409, 289, 29890, 6562]",beauty,"[915, 367, 15409, 289, 29890, 6562]",beauty,beauty
"English: ""dance"" - English: ""dance""
English: ""group"" - English: ""group""
English: ""school"" - English: ""school""
English: ""hair"" - English: ""hair""
English: ""platform"" - English: ""","[7481, 18870, 29886, 715, 13974, 12120, 572, 282, 2174]",platform,"[7481, 18870, 29886, 715, 13974, 12120, 572, 282, 2174]",platform,platform
"English: ""song"" - English: ""song""
English: ""cloud"" - English: ""cloud""
English: ""attempt"" - English: ""attempt""
English: ""grid"" - English: ""grid""
English: ""house"" - English: ""","[5089, 1251, 9261, 29882, 8697, 10774, 3699, 298]",house,"[5089, 1251, 9261, 29882, 8697, 10774, 3699, 298]",house,house
"English: ""official"" - English: ""official""
English: ""net"" - English: ""net""
English: ""mother"" - English: ""mother""
English: ""mountain"" - English: ""mountain""
English: ""sun"" - English: ""","[6575, 480, 11445, 2146, 29879, 269]",sun,"[6575, 480, 11445, 2146, 29879, 269]",sun,sun
"English: ""language"" - English: ""language""
English: ""four"" - English: ""four""
English: ""five"" - English: ""five""
English: ""strip"" - English: ""strip""
English: ""meeting"" - English: ""","[592, 29885, 11781, 286, 1004, 17897, 5870]",meeting,"[592, 29885, 11781, 286, 1004, 17897, 5870]",meeting,meeting
"English: ""pair"" - English: ""pair""
English: ""square"" - English: ""square""
English: ""attempt"" - English: ""attempt""
English: ""part"" - English: ""part""
English: ""history"" - English: ""","[4955, 3603, 2918, 22880, 298, 16211, 18434, 29882, 7251, 9825, 670]",history,"[4955, 3603, 2918, 22880, 298, 16211, 18434, 29882, 7251, 9825, 670]",history,history
"English: ""station"" - English: ""station""
English: ""delete"" - English: ""delete""
English: ""example"" - English: ""example""
English: ""cloth"" - English: ""cloth""
English: ""valley"" - English: ""","[325, 22044, 29894, 1564, 19599, 791, 659, 2947, 28519]",valley,"[325, 22044, 29894, 1564, 19599, 791, 659, 2947, 28519]",valley,valley
"English: ""item"" - English: ""item""
English: ""city"" - English: ""city""
English: ""structure"" - English: ""structure""
English: ""bag"" - English: ""bag""
English: ""square"" - English: ""","[3044, 17619, 10674, 6862, 26613, 269, 18074, 29879]",square,"[3044, 17619, 10674, 6862, 26613, 269, 18074, 29879]",square,square
"English: ""face"" - English: ""face""
English: ""structure"" - English: ""structure""
English: ""shop"" - English: ""shop""
English: ""item"" - English: ""item""
English: ""generation"" - English: ""","[12623, 1885, 479, 4738, 18530, 29887, 2531, 1737, 1176, 330]",generation,"[12623, 1885, 479, 4738, 18530, 29887, 2531, 1737, 1176, 330]",generation,generation
"English: ""dance"" - English: ""dance""
English: ""speech"" - English: ""speech""
English: ""forest"" - English: ""forest""
English: ""time"" - English: ""time""
English: ""south"" - English: ""","[13267, 578, 3669, 577, 7062, 269, 29879]",south,"[13267, 578, 3669, 577, 7062, 269, 29879]",south,south
"English: ""line"" - English: ""line""
English: ""forest"" - English: ""forest""
English: ""fruit"" - English: ""fruit""
English: ""official"" - English: ""official""
English: ""virtue"" - English: ""","[325, 1403, 27935, 15389, 10636, 3516, 29894, 4610, 2405]",virtue,"[325, 1403, 27935, 15389, 10636, 3516, 29894, 4610, 2405]",virtue,virtue
"English: ""water"" - English: ""water""
English: ""painting"" - English: ""painting""
English: ""head"" - English: ""head""
English: ""two"" - English: ""two""
English: ""tribe"" - English: ""","[29873, 29563, 260, 3626, 534, 3367, 509, 9434]",tribe,"[29873, 29563, 260, 3626, 534, 3367, 509, 9434]",tribe,tribe
"English: ""rice"" - English: ""rice""
English: ""painting"" - English: ""painting""
English: ""book"" - English: ""book""
English: ""speed"" - English: ""speed""
English: ""city"" - English: ""","[29883, 7537, 20752, 455, 274, 4272, 4583, 12690]",city,"[29883, 7537, 20752, 455, 274, 4272, 4583, 12690]",city,city
"English: ""beauty"" - English: ""beauty""
English: ""dance"" - English: ""dance""
English: ""judge"" - English: ""judge""
English: ""face"" - English: ""face""
English: ""language"" - English: ""","[10906, 301, 29880, 6468, 433, 3893, 11675, 6361, 4086, 425]",language,"[10906, 301, 29880, 6468, 433, 3893, 11675, 6361, 4086, 425]",language,language
"English: ""east"" - English: ""east""
English: ""friend"" - English: ""friend""
English: ""water"" - English: ""water""
English: ""six"" - English: ""six""
English: ""speed"" - English: ""","[5965, 961, 1028, 805, 19322, 269, 29879, 6210]",speed,"[5965, 961, 1028, 805, 19322, 269, 29879, 6210]",speed,speed
"English: ""snow"" - English: ""snow""
English: ""tail"" - English: ""tail""
English: ""flower"" - English: ""flower""
English: ""sea"" - English: ""sea""
English: ""ground"" - English: ""","[2057, 629, 29887, 5962, 4071, 867, 330, 17170]",ground,"[2057, 629, 29887, 5962, 4071, 867, 330, 17170]",ground,ground
"English: ""snow"" - English: ""snow""
English: ""version"" - English: ""version""
English: ""three"" - English: ""three""
English: ""ocean"" - English: ""ocean""
English: ""advance"" - English: ""","[29874, 17263, 594, 328, 3061, 6564, 263]",advance,"[29874, 17263, 594, 328, 3061, 6564, 263]",advance,advance
"English: ""summer"" - English: ""summer""
English: ""station"" - English: ""station""
English: ""painting"" - English: ""painting""
English: ""rock"" - English: ""rock""
English: ""attempt"" - English: ""","[4218, 1131, 29874, 1098, 15127, 271, 21609, 472, 263]",attempt,"[4218, 1131, 29874, 1098, 15127, 271, 21609, 472, 263]",attempt,attempt
"English: ""heart"" - English: ""heart""
English: ""tower"" - English: ""tower""
English: ""foot"" - English: ""foot""
English: ""lake"" - English: ""lake""
English: ""defeat"" - English: ""","[822, 316, 8686, 1753, 29881, 311, 270, 20653]",defeat,"[822, 316, 8686, 1753, 29881, 311, 270, 20653]",defeat,defeat
"English: ""lake"" - English: ""lake""
English: ""five"" - English: ""five""
English: ""head"" - English: ""head""
English: ""horse"" - English: ""horse""
English: ""tail"" - English: ""","[18237, 11062, 29873, 260, 941, 12464]",tail,"[18237, 11062, 29873, 260, 941, 12464]",tail,tail
"English: ""four"" - English: ""four""
English: ""horse"" - English: ""horse""
English: ""ground"" - English: ""ground""
English: ""star"" - English: ""star""
English: ""mother"" - English: ""","[29885, 2730, 25550, 5637, 286, 14817, 3184, 4346]",mother,"[29885, 2730, 25550, 5637, 286, 14817, 3184, 4346]",mother,mother
"English: ""sound"" - English: ""sound""
English: ""ocean"" - English: ""ocean""
English: ""rock"" - English: ""rock""
English: ""child"" - English: ""child""
English: ""east"" - English: ""","[9755, 11248, 2240, 321, 23027, 29872]",east,"[9755, 11248, 2240, 321, 23027, 29872]",east,east
"English: ""pair"" - English: ""pair""
English: ""door"" - English: ""door""
English: ""day"" - English: ""day""
English: ""hundred"" - English: ""hundred""
English: ""return"" - English: ""","[276, 736, 29878, 2457, 2267, 337, 364, 3240]",return,"[276, 736, 29878, 2457, 2267, 337, 364, 3240]",return,return
"English: ""office"" - English: ""office""
English: ""platform"" - English: ""platform""
English: ""rock"" - English: ""rock""
English: ""talent"" - English: ""talent""
English: ""speech"" - English: ""","[12032, 5965, 961, 1028, 805, 269, 29879]",speech,"[12032, 5965, 961, 1028, 805, 269, 29879]",speech,speech
"English: ""attempt"" - English: ""attempt""
English: ""painting"" - English: ""painting""
English: ""face"" - English: ""face""
English: ""fruit"" - English: ""fruit""
English: ""child"" - English: ""","[18558, 29883, 305, 5145, 274, 2278, 4161, 521]",child,"[18558, 29883, 305, 5145, 274, 2278, 4161, 521]",child,child
"English: ""street"" - English: ""street""
English: ""law"" - English: ""law""
English: ""thousand"" - English: ""thousand""
English: ""face"" - English: ""face""
English: ""tower"" - English: ""","[304, 29873, 260, 517, 19372]",tower,"[304, 29873, 260, 517, 19372]",tower,tower
"English: ""rock"" - English: ""rock""
English: ""star"" - English: ""star""
English: ""lake"" - English: ""lake""
English: ""official"" - English: ""official""
English: ""hair"" - English: ""","[11315, 447, 29882, 2350, 23535, 298]",hair,"[11315, 447, 29882, 2350, 23535, 298]",hair,hair
"English: ""tower"" - English: ""tower""
English: ""tail"" - English: ""tail""
English: ""word"" - English: ""word""
English: ""machine"" - English: ""machine""
English: ""household"" - English: ""","[22329, 5089, 1251, 9261, 29882, 8697, 10774, 3699, 298]",household,"[22329, 5089, 1251, 9261, 29882, 8697, 10774, 3699, 298]",household,household
"English: ""strip"" - English: ""strip""
English: ""province"" - English: ""province""
English: ""example"" - English: ""example""
English: ""version"" - English: ""version""
English: ""person"" - English: ""","[639, 546, 29886, 412, 282, 1236, 3736, 10532, 2022, 6774]",person,"[639, 546, 29886, 412, 282, 1236, 3736, 10532, 2022, 6774]",person,person
"English: ""ocean"" - English: ""ocean""
English: ""seat"" - English: ""seat""
English: ""history"" - English: ""history""
English: ""law"" - English: ""law""
English: ""section"" - English: ""","[5226, 409, 2042, 3471, 344, 4004, 21149, 269, 29879, 8803]",section,"[5226, 409, 2042, 3471, 344, 4004, 21149, 269, 29879, 8803]",section,section
"English: ""school"" - English: ""school""
English: ""painting"" - English: ""painting""
English: ""law"" - English: ""law""
English: ""tie"" - English: ""tie""
English: ""official"" - English: ""","[2696, 3344, 288, 310, 1283, 29877, 6221, 29158, 974]",official,"[2696, 3344, 288, 310, 1283, 29877, 6221, 29158, 974]",official,official
"English: ""red"" - English: ""red""
English: ""time"" - English: ""time""
English: ""flower"" - English: ""flower""
English: ""platform"" - English: ""platform""
English: ""hundred"" - English: ""","[6893, 22888, 29882, 6905, 9074, 298]",hundred,"[6893, 22888, 29882, 6905, 9074, 298]",hundred,hundred
"English: ""cloud"" - English: ""cloud""
English: ""child"" - English: ""child""
English: ""kind"" - English: ""kind""
English: ""line"" - English: ""line""
English: ""office"" - English: ""","[2696, 3344, 288, 310, 1283, 8034, 29877, 20205, 974]",office,"[2696, 3344, 288, 310, 1283, 8034, 29877, 20205, 974]",office,office
"English: ""valley"" - English: ""valley""
English: ""day"" - English: ""day""
English: ""spring"" - English: ""spring""
English: ""horse"" - English: ""horse""
English: ""rock"" - English: ""","[10198, 696, 307, 29878, 7679, 20821, 364]",rock,"[10198, 696, 307, 29878, 7679, 20821, 364]",rock,rock
"English: ""structure"" - English: ""structure""
English: ""pond"" - English: ""pond""
English: ""item"" - English: ""item""
English: ""office"" - English: ""office""
English: ""rise"" - English: ""","[374, 29878, 5161, 10107, 3780, 14451, 364]",rise,"[374, 29878, 5161, 10107, 3780, 14451, 364]",rise,rise
"English: ""structure"" - English: ""structure""
English: ""child"" - English: ""child""
English: ""foot"" - English: ""foot""
English: ""four"" - English: ""four""
English: ""left"" - English: ""","[454, 301, 29880, 25874, 2175, 280, 1563]",left,"[454, 301, 29880, 25874, 2175, 280, 1563]",left,left
"English: ""rock"" - English: ""rock""
English: ""generation"" - English: ""generation""
English: ""speed"" - English: ""speed""
English: ""north"" - English: ""north""
English: ""sound"" - English: ""","[578, 3669, 577, 6047, 29802, 269, 29879]",sound,"[578, 3669, 577, 6047, 29802, 269, 29879]",sound,sound
"English: ""two"" - English: ""two""
English: ""tail"" - English: ""tail""
English: ""water"" - English: ""water""
English: ""judge"" - English: ""judge""
English: ""power"" - English: ""","[4764, 29886, 1129, 12248, 772, 13519, 282, 3081]",power,"[4764, 29886, 1129, 12248, 772, 13519, 282, 3081]",power,power
"English: ""day"" - English: ""day""
English: ""speed"" - English: ""speed""
English: ""source"" - English: ""source""
English: ""school"" - English: ""school""
English: ""summer"" - English: ""","[2083, 480, 269, 11801, 29879, 2146, 22792, 2533]",summer,"[2083, 480, 269, 11801, 29879, 2146, 22792, 2533]",summer,summer


==> figures/same/70b_fr_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""exemple"" - Français: ""exemple""
Français: ""huit"" - Français: ""huit""
Français: ""gauche"" - Français: ""gauche""
Français: ""océan"" - Français: ""océan""
Français: ""nuage"" - Français: ""","[302, 29876, 4948, 3433]",nuage,"[1067, 695, 274, 17184, 15126, 23642, 9570, 9274, 29883]",cloud,nuage
"Français: ""ville"" - Français: ""ville""
Français: ""quatre"" - Français: ""quatre""
Français: ""supprimer"" - Français: ""supprimer""
Français: ""temps"" - Français: ""temps""
Français: ""sac"" - Français: ""","[7067, 269, 872, 4977, 29879]",sac,"[2291, 29890, 289, 23156, 9922, 19548]",bag,sac
"Français: ""danse"" - Français: ""danse""
Français: ""thé"" - Français: ""thé""
Français: ""queue"" - Français: ""queue""
Français: ""tentative"" - Français: ""tentative""
Français: ""bouche"" - Français: ""","[833, 1045, 29890, 289, 16380]",bouche,"[29442, 286, 13394, 2730, 21026, 29885, 4346]",mouth,bouche
"Français: ""lumière"" - Français: ""lumière""
Français: ""tête"" - Français: ""tête""
Français: ""nuage"" - Français: ""nuage""
Français: ""sol"" - Français: ""sol""
Français: ""cœur"" - Français: ""","[274, 29883]",cœur,"[540, 354, 8293, 23057, 29882, 5192, 298]",heart,cœur
"Français: ""son"" - Français: ""son""
Français: ""milieu"" - Français: ""milieu""
Français: ""siège"" - Français: ""siège""
Français: ""pied"" - Français: ""pied""
Français: ""main"" - Français: ""","[3396, 24402, 1667, 286, 5530, 655, 29885, 611]",main,"[3179, 2350, 5905, 5403, 29882, 1361, 447, 298]",hand,main
"Français: ""sol"" - Français: ""sol""
Français: ""juge"" - Français: ""juge""
Français: ""main"" - Français: ""main""
Français: ""grille"" - Français: ""grille""
Français: ""jour"" - Français: ""","[8121, 2958, 2212, 8694, 432, 20551, 29926]",jour,"[29881, 1146, 1388, 3250, 2462, 270]",day,jour
"Français: ""bureau"" - Français: ""bureau""
Français: ""pont"" - Français: ""pont""
Français: ""mère"" - Français: ""mère""
Français: ""trois"" - Français: ""trois""
Français: ""étoile"" - Français: ""","[29948, 904, 2852, 1893]",étoile,"[269, 8508, 5810, 380, 9523, 5173, 29879, 303]",star,étoile
"Français: ""porte"" - Français: ""porte""
Français: ""cheval"" - Français: ""cheval""
Français: ""main"" - Français: ""main""
Français: ""discours"" - Français: ""discours""
Français: ""ressort"" - Français: ""","[1253, 690, 29878, 18475, 337, 276, 620, 364]",ressort,"[269, 4278, 6709, 15099, 7689, 1028, 29879, 805]",spring,ressort
"Français: ""vertu"" - Français: ""vertu""
Français: ""champ"" - Français: ""champ""
Français: ""mer"" - Français: ""mer""
Français: ""bouche"" - Français: ""bouche""
Français: ""lune"" - Français: ""","[25081, 6092, 301, 8092, 29880]",lune,"[286, 18786, 2730, 29885, 4346]",moon,lune
"Français: ""ressort"" - Français: ""ressort""
Français: ""génération"" - Français: ""génération""
Français: ""pouvoir"" - Français: ""pouvoir""
Français: ""maison"" - Français: ""maison""
Français: ""bois"" - Français: ""","[833, 23734, 29890, 1045, 289]",bois,"[29893, 281, 8112, 827, 6115, 8879]",wood,bois
"Français: ""lune"" - Français: ""lune""
Français: ""cravate"" - Français: ""cravate""
Français: ""cœur"" - Français: ""cœur""
Français: ""pont"" - Français: ""pont""
Français: ""chanson"" - Français: ""","[10329, 274, 5815, 5083, 521, 305, 25875, 29883]",chanson,"[1487, 269, 578, 21453, 577, 4823, 29879, 1100]",song,chanson
"Français: ""ligne"" - Français: ""ligne""
Français: ""bande"" - Français: ""bande""
Français: ""main"" - Français: ""main""
Français: ""avancer"" - Français: ""avancer""
Français: ""étang"" - Français: ""","[29948, 904, 2852, 1893, 28899]",étang,"[2818, 1112, 282, 12509, 772, 1129, 29886]",pond,étang
"Français: ""ménage"" - Français: ""ménage""
Français: ""bande"" - Français: ""bande""
Français: ""queue"" - Français: ""queue""
Français: ""milieu"" - Français: ""milieu""
Français: ""onde"" - Français: ""","[373, 13469, 29877, 16504, 265, 288, 898]",onde,"[10742, 29893, 2766, 11324, 281, 27766]",wave,onde
"Français: ""gauche"" - Français: ""gauche""
Français: ""carré"" - Français: ""carré""
Français: ""un"" - Français: ""un""
Français: ""couleur"" - Français: ""couleur""
Français: ""grotte"" - Français: ""","[629, 4071, 867, 29887, 17170, 330]",grotte,"[24230, 274, 18346, 29883, 5777, 1113]",cave,grotte
"Français: ""porte"" - Français: ""porte""
Français: ""grille"" - Français: ""grille""
Français: ""est"" - Français: ""est""
Français: ""hausse"" - Français: ""hausse""
Français: ""mer"" - Français: ""","[1004, 286, 2778, 592, 29885, 1050]",mer,"[269, 409, 7205, 344, 29879]",sea,mer
"Français: ""école"" - Français: ""école""
Français: ""siège"" - Français: ""siège""
Français: ""vallée"" - Français: ""vallée""
Français: ""ville"" - Français: ""ville""
Français: ""gare"" - Français: ""","[29887, 10364, 3249, 7171, 330, 5397, 24816]",gare,"[19569, 269, 1002, 380, 23436, 9523, 5073, 5173, 6112, 29879, 303]",station,gare
"Français: ""son"" - Français: ""son""
Français: ""porte"" - Français: ""porte""
Français: ""riz"" - Français: ""riz""
Français: ""œil"" - Français: ""œil""
Français: ""filet"" - Français: ""","[29888, 1777, 934, 5713, 7241, 285, 977, 1445]",filet,"[302, 1212, 484, 7787, 452, 29876]",net,filet
"Français: ""ressort"" - Français: ""ressort""
Français: ""grille"" - Français: ""grille""
Français: ""huit"" - Français: ""huit""
Français: ""lumière"" - Français: ""lumière""
Français: ""pied"" - Français: ""","[1631, 12343, 282, 15957, 2930, 29886, 5036]",pied,"[29888, 1701, 3661, 6661, 1181, 285, 5431, 7953]",foot,pied
"Français: ""ressort"" - Français: ""ressort""
Français: ""main"" - Français: ""main""
Français: ""discours"" - Français: ""discours""
Français: ""trois"" - Français: ""trois""
Français: ""or"" - Français: ""","[29877, 470, 288, 272]",or,"[7684, 748, 29887, 1484, 330, 15192]",gold,or
"Français: ""sac"" - Français: ""sac""
Français: ""défaite"" - Français: ""défaite""
Français: ""tentative"" - Français: ""tentative""
Français: ""ville"" - Français: ""ville""
Français: ""porte"" - Français: ""","[1277, 13732, 282, 772, 1971, 14931, 637, 1129, 29886, 2011]",porte,"[29881, 1867, 3050, 17433, 437, 270]",door,porte
"Français: ""vallée"" - Français: ""vallée""
Français: ""forêt"" - Français: ""forêt""
Français: ""été"" - Français: ""été""
Français: ""vitesse"" - Français: ""vitesse""
Français: ""neige"" - Français: ""","[302, 484, 12106, 452, 29876]",neige,"[269, 16586, 15007, 29879, 5807]",snow,neige
"Français: ""étang"" - Français: ""étang""
Français: ""grille"" - Français: ""grille""
Français: ""porte"" - Français: ""porte""
Français: ""tête"" - Français: ""tête""
Français: ""cheval"" - Français: ""","[274, 25042, 29823, 521, 305, 1173, 29883, 923]",cheval,"[11231, 2015, 1251, 4029, 10435, 5089, 29882, 298]",horse,cheval
"Français: ""milieu"" - Français: ""milieu""
Français: ""queue"" - Français: ""queue""
Français: ""beauté"" - Français: ""beauté""
Français: ""danse"" - Français: ""danse""
Français: ""un"" - Français: ""","[348, 443, 318, 29884]",un,"[373, 650, 29877, 697, 265, 288]",one,un
"Français: ""huit"" - Français: ""huit""
Français: ""discours"" - Français: ""discours""
Français: ""mère"" - Français: ""mère""
Français: ""fleur"" - Français: ""fleur""
Français: ""deux"" - Français: ""","[29881, 311, 4239, 316, 270]",deux,"[3252, 7516, 10184, 1023, 29873, 260]",two,deux
"Français: ""sac"" - Français: ""sac""
Français: ""vallée"" - Français: ""vallée""
Français: ""nuage"" - Français: ""nuage""
Français: ""supprimer"" - Français: ""supprimer""
Français: ""quatre"" - Français: ""","[3855, 339, 29939, 12134, 21408, 439]",quatre,"[29888, 1701, 12584, 1181, 285, 17823, 3023]",four,quatre
"Français: ""tribu"" - Français: ""tribu""
Français: ""mer"" - Français: ""mer""
Français: ""thé"" - Français: ""thé""
Français: ""queue"" - Français: ""queue""
Français: ""cinq"" - Français: ""","[274, 17256, 455, 16381, 4670, 4583, 29883]",cinq,"[29888, 5713, 7241, 20818, 285, 5320]",five,cinq
"Français: ""jour"" - Français: ""jour""
Français: ""montagne"" - Français: ""montagne""
Français: ""carré"" - Français: ""carré""
Français: ""main"" - Français: ""main""
Français: ""huit"" - Français: ""","[27052, 15669, 22888, 6905, 29882, 298]",huit,"[321, 10096, 29872, 29319, 15761, 9475]",eight,huit
"Français: ""grille"" - Français: ""grille""
Français: ""visage"" - Français: ""visage""
Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""étang"" - Français: ""étang""
Français: ""dix"" - Français: ""","[29881, 6051, 23386, 270, 652]",dix,"[841, 734, 371, 29873, 3006, 260]",ten,dix
"Français: ""réunion"" - Français: ""réunion""
Français: ""ligne"" - Français: ""ligne""
Français: ""lac"" - Français: ""lac""
Français: ""mille"" - Français: ""mille""
Français: ""tête"" - Français: ""","[17949, 29873, 260]",tête,"[540, 354, 2813, 2343, 29882, 298]",head,tête
"Français: ""pont"" - Français: ""pont""
Français: ""sol"" - Français: ""sol""
Français: ""gauche"" - Français: ""gauche""
Français: ""bureau"" - Français: ""bureau""
Français: ""bande"" - Français: ""","[2291, 29890, 3719, 2571, 9892, 289, 4980, 9922, 27628]",bande,"[269, 17820, 851, 380, 17010, 29879, 10076, 303, 710]",strip,bande
"Français: ""est"" - Français: ""est""
Français: ""queue"" - Français: ""queue""
Français: ""temps"" - Français: ""temps""
Français: ""sol"" - Français: ""sol""
Français: ""rue"" - Français: ""","[582, 29878, 5796, 364, 16014]",rue,"[269, 851, 380, 303, 13045, 29352, 12243, 29879, 11952, 710]",street,rue
"Français: ""mille"" - Français: ""mille""
Français: ""deux"" - Français: ""deux""
Français: ""neige"" - Français: ""neige""
Français: ""juge"" - Français: ""juge""
Français: ""œil"" - Français: """,[30106],œil,"[321, 29872, 10977, 1032]",eye,œil
"Français: ""rouge"" - Français: ""rouge""
Français: ""retour"" - Français: ""retour""
Français: ""cinq"" - Français: ""cinq""
Français: ""queue"" - Français: ""queue""
Français: ""champ"" - Français: ""","[10329, 274, 5815, 11179, 521, 305, 29883, 18480]",champ,"[29888, 1746, 2671, 29607, 5713, 7241, 285]",field,champ
"Français: ""nuage"" - Français: ""nuage""
Français: ""champ"" - Français: ""champ""
Français: ""genre"" - Français: ""genre""
Français: ""lac"" - Français: ""lac""
Français: ""mot"" - Français: ""","[286, 14817, 3184, 2730, 29885, 4346]",mot,"[29893, 1742, 13762, 281, 827, 1734, 6365, 8879]",word,mot
"Français: ""main"" - Français: ""main""
Français: ""sol"" - Français: ""sol""
Français: ""étang"" - Français: ""étang""
Français: ""danse"" - Français: ""danse""
Français: ""mille"" - Français: ""","[19958, 286, 23853, 2460, 3533, 2316, 29885, 3737]",mille,"[386, 266, 10405, 29873, 12595, 7693, 260]",thousand,mille
"Français: ""pied"" - Français: ""pied""
Français: ""cheval"" - Français: ""cheval""
Français: ""tentative"" - Français: ""tentative""
Français: ""nuage"" - Français: ""nuage""
Français: ""bourse"" - Français: ""","[833, 1045, 29890, 289, 6526, 16380]",bourse,"[321, 29872, 14523, 5566, 429, 735, 6543]",exchange,bourse
"Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""cinq"" - Français: ""cinq""
Français: ""bande"" - Français: ""bande""
Français: ""enfant"" - Français: ""enfant""
Français: ""genre"" - Français: ""","[2531, 29887, 1885, 16151, 1737, 330, 479]",genre,"[8506, 2924, 413, 9089, 1984, 14380, 19015, 29895]",kind,genre
"Français: ""gauche"" - Français: ""gauche""
Français: ""exemple"" - Français: ""exemple""
Français: ""hausse"" - Français: ""hausse""
Français: ""nuage"" - Français: ""nuage""
Français: ""école"" - Français: ""","[29948, 904, 24618, 4582]",école,"[269, 1557, 27041, 885, 1364, 816, 29879, 3762]",school,école
"Français: ""lumière"" - Français: ""lumière""
Français: ""tentative"" - Français: ""tentative""
Français: ""deux"" - Français: ""deux""
Français: ""trois"" - Français: ""trois""
Français: ""cravate"" - Français: ""","[12220, 274, 7283, 26844, 29883, 2181]",cravate,"[19538, 22134, 2034, 29873, 260]",tie,cravate
"Français: ""sud"" - Français: ""sud""
Français: ""nuage"" - Français: ""nuage""
Français: ""or"" - Français: ""or""
Français: ""milieu"" - Français: ""milieu""
Français: ""visage"" - Français: ""","[1403, 325, 3516, 1730, 1998, 29894]",visage,"[29888, 5444, 3700, 17470, 2161, 2258, 4024, 285]",face,visage
"Français: ""sac"" - Français: ""sac""
Français: ""danse"" - Français: ""danse""
Français: ""réunion"" - Français: ""réunion""
Français: ""deux"" - Français: ""deux""
Français: ""pont"" - Français: ""","[1112, 282, 29649, 13185, 12509, 772, 1129, 29886]",pont,"[29890, 1182, 19515, 1506, 289, 12945, 28635, 18419]",bridge,pont
"Français: ""tête"" - Français: ""tête""
Français: ""queue"" - Français: ""queue""
Français: ""enfant"" - Français: ""enfant""
Français: ""mère"" - Français: ""mère""
Français: ""supprimer"" - Français: ""","[269, 2146, 12587, 480, 19303, 1462, 13159, 29879]",supprimer,"[29881, 311, 270, 8143, 6144, 5217, 316, 7374, 628]",delete,supprimer
"Français: ""ressort"" - Français: ""ressort""
Français: ""roche"" - Français: ""roche""
Français: ""retour"" - Français: ""retour""
Français: ""gauche"" - Français: ""gauche""
Français: ""maison"" - Français: ""","[24402, 286, 29885, 3503, 18234, 655, 5530, 611]",maison,"[8697, 10774, 1251, 5089, 29882, 9261, 3699, 298]",house,maison
"Français: ""été"" - Français: ""été""
Français: ""bouche"" - Français: ""bouche""
Français: ""exemple"" - Français: ""exemple""
Français: ""cinq"" - Français: ""cinq""
Français: ""réunion"" - Français: ""","[1841, 29878, 5606, 364]",réunion,"[5870, 11781, 286, 1004, 592, 29885, 17897]",meeting,réunion
"Français: ""fleur"" - Français: ""fleur""
Français: ""été"" - Français: ""été""
Français: ""bouche"" - Français: ""bouche""
Français: ""mer"" - Français: ""mer""
Français: ""carré"" - Français: ""","[274, 1559, 4287, 29883, 5777, 1113]",carré,"[269, 26613, 17619, 18074, 6862, 3044, 29879, 10674]",square,carré
"Français: ""tentative"" - Français: ""tentative""
Français: ""lumière"" - Français: ""lumière""
Français: ""cœur"" - Français: ""cœur""
Français: ""son"" - Français: ""son""
Français: ""ville"" - Français: ""","[4213, 325, 1403, 3516, 11928, 4909, 29894, 8441, 17191]",ville,"[7537, 4272, 274, 20752, 455, 4583, 12690, 29883]",city,ville
"Français: ""vertu"" - Français: ""vertu""
Français: ""sud"" - Français: ""sud""
Français: ""ligne"" - Français: ""ligne""
Français: ""or"" - Français: ""or""
Français: ""vitesse"" - Français: ""","[1403, 325, 3516, 13901, 29894]",vitesse,"[269, 961, 6210, 5965, 1028, 29879, 19322, 805]",speed,vitesse
"Français: ""thé"" - Français: ""thé""
Français: ""retour"" - Français: ""retour""
Français: ""ménage"" - Français: ""ménage""
Français: ""bourse"" - Français: ""bourse""
Français: ""sol"" - Français: ""","[269, 899, 2929, 577, 578, 29879]",sol,"[629, 4071, 2057, 867, 29887, 17170, 5962, 330]",ground,sol
"Français: ""tour"" - Français: ""tour""
Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""siège"" - Français: ""siège""
Français: ""océan"" - Français: ""océan""
Français: ""tentative"" - Français: ""","[841, 12033, 734, 371, 29873, 3006, 260]",tentative,"[1098, 271, 472, 1131, 29874, 15127, 263, 4218, 21609]",attempt,tentative
"Français: ""supprimer"" - Français: ""supprimer""
Français: ""mille"" - Français: ""mille""
Français: ""mère"" - Français: ""mère""
Français: ""juge"" - Français: ""juge""
Français: ""queue"" - Français: ""","[712, 802, 9990, 3855, 9521, 339, 439, 29939]",queue,"[18237, 11062, 941, 12464, 29873, 260]",tail,queue
"Français: ""cravate"" - Français: ""cravate""
Français: ""onde"" - Français: ""onde""
Français: ""avancer"" - Français: ""avancer""
Français: ""bouche"" - Français: ""bouche""
Français: ""discours"" - Français: ""","[29881, 17021, 2218, 6051, 2313, 766, 270, 652]",discours,"[269, 961, 5965, 12032, 1028, 29879, 805]",speech,discours
"Français: ""gare"" - Français: ""gare""
Français: ""sol"" - Français: ""sol""
Français: ""bouche"" - Français: ""bouche""
Français: ""tête"" - Français: ""tête""
Français: ""enfant"" - Français: ""","[321, 12377, 29872, 264, 23578, 427]",enfant,"[274, 4161, 2278, 18558, 521, 305, 29883, 5145]",child,enfant
"Français: ""bois"" - Français: ""bois""
Français: ""tête"" - Français: ""tête""
Français: ""neuf"" - Français: ""neuf""
Français: ""dix"" - Français: ""dix""
Français: ""ménage"" - Français: ""","[12031, 286, 8774, 29885]",ménage,"[8697, 10774, 1251, 22329, 5089, 29882, 9261, 3699, 298]",household,ménage
"Français: ""grotte"" - Français: ""grotte""
Français: ""onde"" - Français: ""onde""
Français: ""avancer"" - Français: ""avancer""
Français: ""étang"" - Français: ""étang""
Français: ""bureau"" - Français: ""","[29890, 8399, 289, 6866, 2423, 1321]",bureau,"[8034, 2696, 974, 29877, 310, 20205, 288, 1283, 3344]",office,bureau
"Français: ""tête"" - Français: ""tête""
Français: ""quatre"" - Français: ""quatre""
Français: ""lune"" - Français: ""lune""
Français: ""bouche"" - Français: ""bouche""
Français: ""hausse"" - Français: ""","[2350, 6208, 29882, 447, 298]",hausse,"[374, 29878, 5161, 14451, 364, 10107, 3780]",rise,hausse
"Français: ""supprimer"" - Français: ""supprimer""
Français: ""carré"" - Français: ""carré""
Français: ""bourse"" - Français: ""bourse""
Français: ""trois"" - Français: ""trois""
Français: ""gauche"" - Français: ""","[13395, 26003, 29887, 10364, 3249, 330]",gauche,"[454, 301, 1563, 280, 25874, 2175, 29880]",left,gauche
"Français: ""juge"" - Français: ""juge""
Français: ""couleur"" - Français: ""couleur""
Français: ""onde"" - Français: ""onde""
Français: ""ville"" - Français: ""ville""
Français: ""été"" - Français: ""","[29948, 904, 2852, 1893, 4370, 7342]",été,"[269, 2146, 480, 2083, 2533, 22792, 29879, 11801]",summer,été


==> figures/same/70b_ru_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - Русский: ""группа""
Русский: ""гора"" - Русский: ""гора""
Русский: ""снег"" - Русский: ""снег""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""книга"" - Русский: ""","[29951, 13024, 1186, 211]",книга,"[833, 2909, 3143, 289, 1045, 29890]",book,книга
"Русский: ""луна"" - Русский: ""луна""
Русский: ""возврат"" - Русский: ""возврат""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""юг"" - Русский: ""юг""
Русский: ""облако"" - Русский: ""","[614, 1604, 29904, 5055, 4389, 211]",облако,"[9570, 29883, 1067, 695, 23642, 15126, 9274, 274, 17184]",cloud,облако
"Русский: ""песня"" - Русский: ""песня""
Русский: ""луна"" - Русский: ""луна""
Русский: ""океан"" - Русский: ""океан""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""сумка"" - Русский: ""","[3404, 2937, 531, 29935, 212]",сумка,"[2291, 9922, 19548, 289, 23156, 29890]",bag,сумка
"Русский: ""позиция"" - Русский: ""позиция""
Русский: ""вид"" - Русский: ""вид""
Русский: ""слово"" - Русский: ""слово""
Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""рот"" - Русский: ""","[8201, 576, 1561, 29927, 212]",рот,"[286, 4346, 21026, 29885, 13394, 29442, 2730]",mouth,рот
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""вид"" - Русский: ""вид""
Русский: ""скорость"" - Русский: ""скорость""
Русский: ""власть"" - Русский: ""власть""
Русский: ""почва"" - Русский: ""","[1268, 18752, 29964, 733, 469, 211]",почва,"[269, 578, 29879, 577, 22473]",soil,почва
"Русский: ""собрание"" - Русский: ""собрание""
Русский: ""середина"" - Русский: ""середина""
Русский: ""три"" - Русский: ""три""
Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""гора"" - Русский: ""","[29969, 1084, 1214, 24856, 588, 17310, 211]",гора,"[14378, 286, 4346, 16476, 29885, 29442, 5766, 2730]",mountain,гора
"Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""звук"" - Русский: ""звук""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""мост"" - Русский: ""мост""
Русский: ""сердце"" - Русский: ""","[1586, 531, 14315, 1502, 29935, 10182, 212]",сердце,"[540, 8293, 29882, 23057, 354, 298, 5192]",heart,сердце
"Русский: ""юг"" - Русский: ""юг""
Русский: ""чай"" - Русский: ""чай""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""картина"" - Русский: ""картина""
Русский: ""рука"" - Русский: ""","[8201, 1086, 11218, 5368, 29927, 212]",рука,"[447, 29882, 3179, 5905, 2350, 5403, 1361, 298]",hand,рука
"Русский: ""танец"" - Русский: ""танец""
Русский: ""школа"" - Русский: ""школа""
Русский: ""костер"" - Русский: ""костер""
Русский: ""группа"" - Русский: ""группа""
Русский: ""звезда"" - Русский: ""","[754, 27643, 29972, 211]",звезда,"[5810, 269, 380, 9523, 8508, 303, 29879, 5173]",star,звезда
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""семь"" - Русский: ""семь""
Русский: ""волна"" - Русский: ""волна""
Русский: ""сумка"" - Русский: ""сумка""
Русский: ""пружина"" - Русский: ""","[29964, 469, 21550, 12781, 211]",пружина,"[1028, 805, 269, 15099, 4278, 6709, 29879, 7689]",spring,пружина
"Русский: ""лицо"" - Русский: ""лицо""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""луна"" - Русский: ""","[29944, 1844, 16050, 211]",луна,"[286, 4346, 18786, 29885, 2730]",moon,луна
"Русский: ""школа"" - Русский: ""школа""
Русский: ""ребенок"" - Русский: ""ребенок""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""песня"" - Русский: ""песня""
Русский: ""деревня"" - Русский: ""","[2263, 20229, 10247, 662, 19792, 6620, 1216, 29957, 211]",деревня,"[21031, 325, 11928, 5720, 1403, 28765, 29894, 17191, 4213, 3516]",village,деревня
"Русский: ""середина"" - Русский: ""середина""
Русский: ""талант"" - Русский: ""талант""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""рис"" - Русский: ""рис""
Русский: ""лес"" - Русский: ""","[29944, 753, 4674, 211]",лес,"[29888, 13569, 1079, 363, 1454, 1181, 1701, 285, 26839]",forest,лес
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""точка"" - Русский: ""точка""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""офис"" - Русский: ""офис""
Русский: ""фрукт"" - Русский: ""","[30011, 23692, 1606, 212]",фрукт,"[29888, 1424, 15774, 1341, 285]",fruit,фрукт
"Русский: ""книга"" - Русский: ""книга""
Русский: ""поле"" - Русский: ""поле""
Русский: ""магазин"" - Русский: ""магазин""
Русский: ""закон"" - Русский: ""закон""
Русский: ""сетка"" - Русский: ""","[1586, 531, 1502, 29935, 212]",сетка,"[867, 629, 6856, 330, 29887, 7720]",grid,сетка
"Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""пещера"" - Русский: ""пещера""
Русский: ""мужчина"" - Русский: ""мужчина""
Русский: ""вид"" - Русский: ""вид""
Русский: ""песня"" - Русский: ""","[15536, 29964, 6414, 2100, 469, 211]",песня,"[269, 4823, 21453, 578, 29879, 1487, 1100, 577]",song,песня
"Русский: ""середина"" - Русский: ""середина""
Русский: ""золото"" - Русский: ""золото""
Русский: ""язык"" - Русский: ""язык""
Русский: ""песня"" - Русский: ""песня""
Русский: ""вода"" - Русский: ""","[490, 1786, 8160, 29942, 984, 211]",вода,"[11324, 4094, 16699, 2766, 281, 29893, 13405]",water,вода
"Русский: ""судья"" - Русский: ""судья""
Русский: ""предмет"" - Русский: ""предмет""
Русский: ""песня"" - Русский: ""песня""
Русский: ""власть"" - Русский: ""власть""
Русский: ""пруд"" - Русский: ""","[29964, 469, 21550, 12781, 211]",пруд,"[282, 1112, 772, 1129, 12509, 29886, 2818]",pond,пруд
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""вид"" - Русский: ""вид""
Русский: ""пара"" - Русский: ""пара""
Русский: ""человек"" - Русский: ""человек""
Русский: ""песок"" - Русский: ""","[15536, 29964, 6414, 2100, 469, 211]",песок,"[269, 28455, 4977, 872, 29879, 9753, 11982]",sand,песок
"Русский: ""улица"" - Русский: ""улица""
Русский: ""власть"" - Русский: ""власть""
Русский: ""закон"" - Русский: ""закон""
Русский: ""рис"" - Русский: ""рис""
Русский: ""река"" - Русский: ""","[1909, 8201, 587, 29927, 212]",река,"[29878, 364, 4401, 8580, 374, 9050, 1150, 3511, 10107]",river,река
"Русский: ""море"" - Русский: ""море""
Русский: ""слово"" - Русский: ""слово""
Русский: ""пример"" - Русский: ""пример""
Русский: ""платформа"" - Русский: ""платформа""
Русский: ""закон"" - Русский: ""","[1902, 754, 1077, 29972, 211]",закон,"[433, 29880, 4307, 301, 425, 10653]",law,закон
"Русский: ""океан"" - Русский: ""океан""
Русский: ""костер"" - Русский: ""костер""
Русский: ""вода"" - Русский: ""вода""
Русский: ""семь"" - Русский: ""семь""
Русский: ""волна"" - Русский: ""","[490, 1786, 29942, 984, 211]",волна,"[10742, 27766, 11324, 2766, 281, 29893]",wave,волна
"Русский: ""картина"" - Русский: ""картина""
Русский: ""поле"" - Русский: ""поле""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""океан"" - Русский: ""","[26242, 614, 6752, 29904, 211]",океан,"[12954, 288, 542, 29877, 23474, 25802]",ocean,океан
"Русский: ""река"" - Русский: ""река""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""гора"" - Русский: ""гора""
Русский: ""линия"" - Русский: ""линия""
Русский: ""пещера"" - Русский: ""","[29964, 6414, 2100, 469, 211]",пещера,"[29883, 5777, 1113, 274, 18346, 24230]",cave,пещера
"Русский: ""скорость"" - Русский: ""скорость""
Русский: ""рис"" - Русский: ""рис""
Русский: ""озеро"" - Русский: ""озеро""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""море"" - Русский: ""","[757, 12434, 15256, 2569, 29959, 1630, 211]",море,"[7205, 269, 409, 29879, 344]",sea,море
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""два"" - Русский: ""два""
Русский: ""линия"" - Русский: ""линия""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""озеро"" - Русский: ""","[614, 29495, 29904, 211]",озеро,"[433, 29880, 19437, 18170, 301, 425, 24591]",lake,озеро
"Русский: ""часть"" - Русский: ""часть""
Русский: ""долина"" - Русский: ""долина""
Русский: ""восток"" - Русский: ""восток""
Русский: ""вид"" - Русский: ""вид""
Русский: ""источник"" - Русский: ""","[9971, 11452, 29917, 606, 7874, 211]",источник,"[4993, 269, 578, 29879, 2752, 3669, 577]",source,источник
"Русский: ""четыре"" - Русский: ""четыре""
Русский: ""полоса"" - Русский: ""полоса""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""офис"" - Русский: ""офис""
Русский: ""костер"" - Русский: ""","[29951, 551, 1046, 1186, 211]",костер,"[8696, 5713, 29888, 28034, 285, 3974, 7241, 13734]",fire,костер
"Русский: ""картина"" - Русский: ""картина""
Русский: ""юг"" - Русский: ""юг""
Русский: ""судья"" - Русский: ""судья""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""точка"" - Русский: ""","[1937, 29932, 702, 2721, 212]",точка,"[282, 11899, 1298, 772, 1129, 3149, 29886]",point,точка
"Русский: ""солнце"" - Русский: ""солнце""
Русский: ""звук"" - Русский: ""звук""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""песня"" - Русский: ""песня""
Русский: ""версия"" - Русский: ""","[3531, 490, 1521, 8060, 29942, 3340, 211]",версия,"[2453, 874, 1224, 1147, 1873, 325, 345, 369, 3259, 29894]",version,версия
"Русский: ""платформа"" - Русский: ""платформа""
Русский: ""песня"" - Русский: ""песня""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""пять"" - Русский: ""пять""
Русский: ""мяч"" - Русский: ""","[757, 5010, 29959, 27693, 211]",мяч,"[2135, 6411, 8287, 2291, 9922, 5521, 289, 29890]",ball,мяч
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""девять"" - Русский: ""девять""
Русский: ""красота"" - Русский: ""красота""
Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""картина"" - Русский: ""","[29951, 642, 15266, 1186, 10766, 1787, 211]",картина,"[282, 3274, 6788, 10675, 20413, 3300, 29886]",painting,картина
"Русский: ""танец"" - Русский: ""танец""
Русский: ""луна"" - Русский: ""луна""
Русский: ""земля"" - Русский: ""земля""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""рис"" - Русский: ""","[8201, 641, 19625, 12591, 29927, 212]",рис,"[11674, 29878, 364, 374, 9597, 2200, 10107, 19408]",rice,рис
"Русский: ""долина"" - Русский: ""долина""
Русский: ""голова"" - Русский: ""голова""
Русский: ""юг"" - Русский: ""юг""
Русский: ""школа"" - Русский: ""школа""
Русский: ""красный"" - Русский: ""","[29951, 3360, 1186, 6697, 211]",красный,"[29878, 364, 1127, 2654, 276, 337]",red,красный
"Русский: ""мужчина"" - Русский: ""мужчина""
Русский: ""мост"" - Русский: ""мост""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""вид"" - Русский: ""вид""
Русский: ""линия"" - Русский: ""","[29944, 644, 3550, 8279, 211]",линия,"[492, 29880, 6276, 1220, 619, 301, 1196, 1915]",line,линия
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""квадрат"" - Русский: ""квадрат""
Русский: ""два"" - Русский: ""два""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""сетка"" - Русский: ""","[1586, 531, 1502, 29935, 212]",сетка,"[452, 484, 1212, 302, 29876, 7787]",net,сетка
"Русский: ""семь"" - Русский: ""семь""
Русский: ""три"" - Русский: ""три""
Русский: ""судья"" - Русский: ""судья""
Русский: ""речь"" - Русский: ""речь""
Русский: ""цветок"" - Русский: ""","[3716, 29996, 212]",цветок,"[4972, 29888, 5685, 28149, 1731, 1652, 285, 1579]",flower,цветок
"Русский: ""школа"" - Русский: ""школа""
Русский: ""пара"" - Русский: ""пара""
Русский: ""история"" - Русский: ""история""
Русский: ""костер"" - Русский: ""костер""
Русский: ""чай"" - Русский: ""","[1282, 29981, 3655, 19424, 2493, 212]",чай,"[260, 23429, 371, 29873, 734]",tea,чай
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""рот"" - Русский: ""рот""
Русский: ""север"" - Русский: ""север""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""нога"" - Русский: ""","[29921, 4228, 18211, 570, 6968, 211]",нога,"[29888, 3661, 7953, 1181, 1701, 285, 6661, 5431]",foot,нога
"Русский: ""пара"" - Русский: ""пара""
Русский: ""машина"" - Русский: ""машина""
Русский: ""офис"" - Русский: ""офис""
Русский: ""попытка"" - Русский: ""попытка""
Русский: ""золото"" - Русский: ""","[754, 4734, 29972, 26467, 25687, 211]",золото,"[15192, 748, 1484, 330, 7684, 29887]",gold,золото
"Русский: ""красный"" - Русский: ""красный""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""дверь"" - Русский: ""","[662, 20880, 29957, 211]",дверь,"[3050, 437, 17433, 29881, 1867, 270]",door,дверь
"Русский: ""источник"" - Русский: ""источник""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""чай"" - Русский: ""чай""
Русский: ""звук"" - Русский: ""звук""
Русский: ""снег"" - Русский: ""","[531, 29935, 212]",снег,"[5807, 269, 16586, 29879, 15007]",snow,снег
"Русский: ""дверь"" - Русский: ""дверь""
Русский: ""красный"" - Русский: ""красный""
Русский: ""пещера"" - Русский: ""пещера""
Русский: ""восток"" - Русский: ""восток""
Русский: ""лошадь"" - Русский: ""","[29944, 13860, 843, 211]",лошадь,"[4029, 11231, 29882, 1251, 5089, 10435, 2015, 298]",horse,лошадь
"Русский: ""поле"" - Русский: ""поле""
Русский: ""пример"" - Русский: ""пример""
Русский: ""история"" - Русский: ""история""
Русский: ""книга"" - Русский: ""книга""
Русский: ""два"" - Русский: ""","[662, 11883, 29957, 211]",два,"[260, 3252, 10184, 29873, 1023, 7516]",two,два
"Русский: ""лето"" - Русский: ""лето""
Русский: ""талант"" - Русский: ""талант""
Русский: ""облако"" - Русский: ""облако""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""три"" - Русский: ""","[1937, 29932, 7678, 10357, 212]",три,"[260, 2211, 17536, 1468, 266, 12455, 29873, 386]",three,три
"Русский: ""танец"" - Русский: ""танец""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""слово"" - Русский: ""слово""
Русский: ""источник"" - Русский: ""источник""
Русский: ""четыре"" - Русский: ""","[2950, 29981, 24998, 2493, 1093, 212]",четыре,"[29888, 1181, 1701, 3023, 17823, 12584, 285]",four,четыре
"Русский: ""озеро"" - Русский: ""озеро""
Русский: ""девять"" - Русский: ""девять""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""дом"" - Русский: ""дом""
Русский: ""пять"" - Русский: ""","[24200, 29964, 469, 211]",пять,"[5713, 29888, 20818, 5320, 285, 7241]",five,пять
"Русский: ""юг"" - Русский: ""юг""
Русский: ""пруд"" - Русский: ""пруд""
Русский: ""десять"" - Русский: ""десять""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""шесть"" - Русский: ""","[3354, 30002, 2237, 20116, 212]",шесть,"[1354, 269, 1039, 4832, 28319, 29879]",six,шесть
"Русский: ""красота"" - Русский: ""красота""
Русский: ""середина"" - Русский: ""середина""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""песок"" - Русский: ""песок""
Русский: ""семь"" - Русский: ""","[1586, 531, 18534, 1502, 29935, 212]",семь,"[269, 409, 29879, 9881, 344]",seven,семь
"Русский: ""источник"" - Русский: ""источник""
Русский: ""земля"" - Русский: ""земля""
Русский: ""облако"" - Русский: ""облако""
Русский: ""семь"" - Русский: ""семь""
Русский: ""восемь"" - Русский: ""","[490, 1786, 16335, 29942, 984, 211]",восемь,"[9475, 29872, 29319, 15761, 10096, 321]",eight,восемь
"Русский: ""человек"" - Русский: ""человек""
Русский: ""красный"" - Русский: ""красный""
Русский: ""звезда"" - Русский: ""звезда""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""девять"" - Русский: ""","[2263, 662, 1216, 29957, 211]",девять,"[17081, 14183, 302, 29876, 1240, 6836]",nine,девять
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""пруд"" - Русский: ""пруд""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""скорость"" - Русский: ""скорость""
Русский: ""десять"" - Русский: ""","[2263, 662, 26661, 1216, 29957, 211]",десять,"[260, 3006, 841, 371, 29873, 734]",ten,десять
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""племя"" - Русский: ""племя""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""версия"" - Русский: ""версия""
Русский: ""голова"" - Русский: ""","[29969, 19311, 1084, 1214, 588, 27187, 211]",голова,"[540, 29882, 2813, 2343, 354, 298]",head,голова
"Русский: ""почва"" - Русский: ""почва""
Русский: ""облако"" - Русский: ""облако""
Русский: ""цветок"" - Русский: ""цветок""
Русский: ""закон"" - Русский: ""закон""
Русский: ""магазин"" - Русский: ""","[757, 2394, 29959, 1155, 211]",магазин,"[528, 269, 17394, 845, 19032, 18296, 29879]",shop,магазин
"Русский: ""слово"" - Русский: ""слово""
Русский: ""золото"" - Русский: ""золото""
Русский: ""сумка"" - Русский: ""сумка""
Русский: ""танец"" - Русский: ""танец""
Русский: ""полоса"" - Русский: ""","[1268, 29964, 7372, 15960, 733, 469, 9518, 24141, 211]",полоса,"[710, 269, 380, 10076, 851, 303, 29879, 17820, 17010]",strip,полоса
"Русский: ""мост"" - Русский: ""мост""
Русский: ""красный"" - Русский: ""красный""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""версия"" - Русский: ""версия""
Русский: ""улица"" - Русский: ""","[29960, 863, 16756, 212]",улица,"[710, 269, 13045, 380, 12243, 851, 11952, 303, 29879, 29352]",street,улица
"Русский: ""снег"" - Русский: ""снег""
Русский: ""рот"" - Русский: ""рот""
Русский: ""вода"" - Русский: ""вода""
Русский: ""поражение"" - Русский: ""поражение""
Русский: ""часть"" - Русский: ""","[17265, 1282, 29981, 19829, 3655, 12978, 2493, 15267, 212]",часть,"[282, 760, 3274, 3300, 1595, 29886, 862, 610]",part,часть
"Русский: ""лето"" - Русский: ""лето""
Русский: ""луна"" - Русский: ""луна""
Русский: ""волна"" - Русский: ""волна""
Русский: ""язык"" - Русский: ""язык""
Русский: ""поле"" - Русский: ""","[1268, 29964, 9518, 7372, 733, 29235, 469, 211]",поле,"[5713, 29888, 1746, 29607, 2671, 285, 7241]",field,поле
"Русский: ""картина"" - Русский: ""картина""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""два"" - Русский: ""два""
Русский: ""танец"" - Русский: ""","[1937, 29932, 1710, 7951, 676, 20395, 212]",танец,"[18386, 6025, 17948, 1388, 1146, 29881, 270]",dance,танец
"Русский: ""машина"" - Русский: ""машина""
Русский: ""власть"" - Русский: ""власть""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""судья"" - Русский: ""судья""
Русский: ""слово"" - Русский: ""","[531, 19945, 29935, 26443, 15391, 212]",слово,"[1734, 8879, 1742, 6365, 13762, 827, 281, 29893]",word,слово
"Русский: ""структура"" - Русский: ""структура""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""пара"" - Русский: ""","[11396, 29964, 1843, 19714, 20691, 469, 4554, 7596, 211]",пара,"[282, 3274, 3300, 18784, 29886, 5101]",pair,пара
"Русский: ""пример"" - Русский: ""пример""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""платформа"" - Русский: ""платформа""
Русский: ""костер"" - Русский: ""костер""
Русский: ""сиденье"" - Русский: ""","[531, 1325, 29935, 3485, 212]",сиденье,"[7205, 269, 12949, 409, 29879, 344]",seat,сиденье
"Русский: ""биржа"" - Русский: ""биржа""
Русский: ""школа"" - Русский: ""школа""
Русский: ""нога"" - Русский: ""нога""
Русский: ""юг"" - Русский: ""юг""
Русский: ""тысяча"" - Русский: ""","[1937, 29932, 19506, 3327, 212]",тысяча,"[7693, 260, 10405, 266, 29873, 12595, 386]",thousand,тысяча
"Русский: ""юг"" - Русский: ""юг""
Русский: ""вид"" - Русский: ""вид""
Русский: ""племя"" - Русский: ""племя""
Русский: ""человек"" - Русский: ""человек""
Русский: ""север"" - Русский: ""","[1586, 531, 1502, 23967, 29935, 212]",север,"[694, 302, 29876, 15459, 6641, 3643, 1217]",north,север
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""север"" - Русский: ""север""
Русский: ""цветок"" - Русский: ""цветок""
Русский: ""племя"" - Русский: ""племя""
Русский: ""машина"" - Русский: ""","[757, 2394, 29959, 1155, 211]",машина,"[5825, 286, 8628, 611, 23523, 29885, 4933, 7672, 655]",machine,машина
"Русский: ""четыре"" - Русский: ""четыре""
Русский: ""речь"" - Русский: ""речь""
Русский: ""вид"" - Русский: ""вид""
Русский: ""друг"" - Русский: ""друг""
Русский: ""позиция"" - Русский: ""","[1268, 29964, 15884, 21527, 733, 469, 211]",позиция,"[282, 2602, 13686, 772, 1066, 1129, 3283, 29886, 926]",position,позиция
"Русский: ""речь"" - Русский: ""речь""
Русский: ""гора"" - Русский: ""гора""
Русский: ""рис"" - Русский: ""рис""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""провинция"" - Русский: ""","[29964, 10613, 5945, 1471, 469, 21550, 12781, 211]",провинция,"[282, 16123, 12291, 558, 544, 1326, 8482, 29886, 410, 771]",province,провинция
"Русский: ""город"" - Русский: ""город""
Русский: ""три"" - Русский: ""три""
Русский: ""вид"" - Русский: ""вид""
Русский: ""пять"" - Русский: ""пять""
Русский: ""биржа"" - Русский: ""","[836, 5660, 29975, 2384, 211]",биржа,"[5566, 29872, 735, 6543, 14523, 429, 321]",exchange,биржа
"Русский: ""сумка"" - Русский: ""сумка""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""звук"" - Русский: ""звук""
Русский: ""середина"" - Русский: ""","[1586, 17560, 531, 14315, 1502, 29935, 10182, 212]",середина,"[2460, 17662, 286, 7145, 29885, 7256, 3737, 6563]",middle,середина
"Русский: ""скорость"" - Русский: ""скорость""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""часть"" - Русский: ""часть""
Русский: ""голова"" - Русский: ""голова""
Русский: ""друг"" - Русский: ""","[9433, 662, 4849, 29957, 211]",друг,"[29888, 18326, 3484, 1424, 7932, 1341, 5121, 285]",friend,друг
"Русский: ""юг"" - Русский: ""юг""
Русский: ""рука"" - Русский: ""рука""
Русский: ""красота"" - Русский: ""красота""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""цвет"" - Русский: ""","[3716, 29996, 212]",цвет,"[2927, 29883, 2780, 784, 10965, 1054, 1302, 274, 1111]",color,цвет
"Русский: ""восток"" - Русский: ""восток""
Русский: ""линия"" - Русский: ""линия""
Русский: ""море"" - Русский: ""море""
Русский: ""снег"" - Русский: ""снег""
Русский: ""вид"" - Русский: ""","[1221, 21491, 490, 20874, 29942, 2196, 211]",вид,"[19015, 9089, 14380, 1984, 8506, 413, 2924, 29895]",kind,вид
"Русский: ""золото"" - Русский: ""золото""
Русский: ""вода"" - Русский: ""вода""
Русский: ""рука"" - Русский: ""рука""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""судья"" - Русский: ""","[3404, 2937, 29935, 531, 212]",судья,"[29926, 16833, 6577, 4900, 432, 3623, 17675]",judge,судья
"Русский: ""солнце"" - Русский: ""солнце""
Русский: ""источник"" - Русский: ""источник""
Русский: ""луна"" - Русский: ""луна""
Русский: ""юг"" - Русский: ""юг""
Русский: ""школа"" - Русский: ""","[12351, 3354, 30002, 28231, 28567, 212]",школа,"[269, 885, 816, 27041, 1557, 29879, 1364, 3762]",school,школа
"Русский: ""школа"" - Русский: ""школа""
Русский: ""рот"" - Русский: ""рот""
Русский: ""середина"" - Русский: ""середина""
Русский: ""власть"" - Русский: ""власть""
Русский: ""структура"" - Русский: ""","[22675, 2091, 464, 18212, 531, 25819, 20361, 29935, 212]",структура,"[710, 269, 2281, 380, 4984, 851, 6220, 10582, 303, 29879, 23905, 3829]",structure,структура
"Русский: ""рот"" - Русский: ""рот""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""версия"" - Русский: ""версия""
Русский: ""песня"" - Русский: ""песня""
Русский: ""галстук"" - Русский: ""","[29969, 8203, 1214, 1779, 211]",галстук,"[22134, 260, 29873, 2034, 19538]",tie,галстук
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""версия"" - Русский: ""версия""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""речь"" - Русский: ""речь""
Русский: ""пример"" - Русский: ""","[29964, 25390, 1695, 7104, 469, 21550, 12781, 211]",пример,"[4392, 1342, 29872, 735, 4773, 429, 321]",example,пример
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""красный"" - Русский: ""красный""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""мать"" - Русский: ""мать""
Русский: ""лицо"" - Русский: ""","[29944, 644, 3550, 211]",лицо,"[29888, 2161, 2258, 5444, 3700, 4024, 285, 17470]",face,лицо
"Русский: ""рис"" - Русский: ""рис""
Русский: ""пара"" - Русский: ""пара""
Русский: ""часть"" - Русский: ""часть""
Русский: ""долина"" - Русский: ""долина""
Русский: ""мост"" - Русский: ""","[757, 2569, 29959, 1630, 211]",мост,"[19515, 12945, 1182, 18419, 28635, 289, 1506, 29890]",bridge,мост
"Русский: ""деревня"" - Русский: ""деревня""
Русский: ""девять"" - Русский: ""девять""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""чай"" - Русский: ""чай""
Русский: ""предмет"" - Русский: ""","[29964, 4570, 2102, 469, 21550, 12781, 5784, 211]",предмет,"[2944, 667, 474, 277, 568, 29875, 372]",item,предмет
"Русский: ""долина"" - Русский: ""долина""
Русский: ""песок"" - Русский: ""песок""
Русский: ""вид"" - Русский: ""вид""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""удалить"" - Русский: ""","[29960, 863, 19871, 212]",удалить,"[8143, 5217, 7374, 6144, 628, 311, 316, 29881, 270]",delete,удалить
"Русский: ""провинция"" - Русский: ""провинция""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""пара"" - Русский: ""пара""
Русский: ""пять"" - Русский: ""пять""
Русский: ""группа"" - Русский: ""","[6148, 29969, 10841, 1214, 211]",группа,"[17170, 867, 629, 2318, 330, 4071, 29887, 2972]",group,группа
"Русский: ""лицо"" - Русский: ""лицо""
Русский: ""машина"" - Русский: ""машина""
Русский: ""источник"" - Русский: ""источник""
Русский: ""золото"" - Русский: ""золото""
Русский: ""талант"" - Русский: ""","[1937, 29932, 676, 9829, 1710, 212]",талант,"[24242, 260, 11062, 17694, 941, 5969, 29873, 20411]",talent,талант
"Русский: ""судья"" - Русский: ""судья""
Русский: ""пять"" - Русский: ""пять""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""солнце"" - Русский: ""солнце""
Русский: ""красота"" - Русский: ""","[29951, 3360, 1186, 6697, 211]",красота,"[367, 915, 6562, 289, 15409, 29890]",beauty,красота
"Русский: ""возврат"" - Русский: ""возврат""
Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""море"" - Русский: ""море""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""платформа"" - Русский: ""","[29964, 18478, 8433, 469, 211]",платформа,"[282, 2174, 18870, 572, 715, 12120, 13974, 7481, 29886]",platform,платформа
"Русский: ""хвост"" - Русский: ""хвост""
Русский: ""танец"" - Русский: ""танец""
Русский: ""пять"" - Русский: ""пять""
Русский: ""язык"" - Русский: ""язык""
Русский: ""дом"" - Русский: ""","[8418, 662, 1802, 1447, 29957, 211]",дом,"[10774, 8697, 3699, 9261, 29882, 1251, 5089, 298]",house,дом
"Русский: ""источник"" - Русский: ""источник""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""поле"" - Русский: ""поле""
Русский: ""рис"" - Русский: ""рис""
Русский: ""солнце"" - Русский: ""","[531, 2223, 1778, 29935, 212]",солнце,"[2146, 269, 6575, 480, 29879, 11445]",sun,солнце
"Русский: ""картина"" - Русский: ""картина""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""нога"" - Русский: ""нога""
Русский: ""гора"" - Русский: ""гора""
Русский: ""собрание"" - Русский: ""","[531, 17393, 21291, 2223, 1778, 29935, 212]",собрание,"[286, 17897, 29885, 5870, 1004, 592, 11781]",meeting,собрание
"Русский: ""голова"" - Русский: ""голова""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""солнце"" - Русский: ""солнце""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""история"" - Русский: ""","[9971, 15855, 11452, 29917, 606, 7874, 211]",история,"[670, 18434, 7251, 4955, 29882, 22880, 16211, 3603, 9825, 2918, 298]",history,история
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""девять"" - Русский: ""девять""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""долина"" - Русский: ""","[11213, 662, 1802, 1447, 15906, 29957, 211]",долина,"[659, 19599, 325, 2947, 1564, 29894, 22044, 791, 28519]",valley,долина
"Русский: ""восемь"" - Русский: ""восемь""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""луна"" - Русский: ""луна""
Русский: ""почва"" - Русский: ""почва""
Русский: ""квадрат"" - Русский: ""","[29951, 11691, 1186, 211]",квадрат,"[269, 17619, 26613, 6862, 29879, 10674, 18074, 3044]",square,квадрат
"Русский: ""пара"" - Русский: ""пара""
Русский: ""север"" - Русский: ""север""
Русский: ""два"" - Русский: ""два""
Русский: ""деревня"" - Русский: ""деревня""
Русский: ""поколение"" - Русский: ""","[1268, 29964, 733, 469, 211]",поколение,"[12623, 1885, 330, 29887, 1737, 18530, 2531, 479, 1176, 4738]",generation,поколение
"Русский: ""поле"" - Русский: ""поле""
Русский: ""рука"" - Русский: ""рука""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""океан"" - Русский: ""океан""
Русский: ""юг"" - Русский: ""","[8053, 30005, 212]",юг,"[13267, 269, 578, 29879, 7062, 3669, 577]",south,юг
"Русский: ""картина"" - Русский: ""картина""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""племя"" - Русский: ""племя""
Русский: ""голова"" - Русский: ""голова""
Русский: ""добродетель"" - Русский: ""","[662, 1802, 29957, 1447, 211]",добродетель,"[27935, 2405, 325, 4610, 1403, 29894, 10636, 15389, 3516]",virtue,добродетель
"Русский: ""лето"" - Русский: ""лето""
Русский: ""структура"" - Русский: ""структура""
Русский: ""судья"" - Русский: ""судья""
Русский: ""река"" - Русский: ""река""
Русский: ""племя"" - Русский: ""","[29964, 469, 211]",племя,"[260, 29563, 9434, 3626, 29873, 509, 3367, 534]",tribe,племя
"Русский: ""хвост"" - Русский: ""хвост""
Русский: ""часть"" - Русский: ""часть""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""город"" - Русский: ""","[29969, 1084, 19051, 1214, 24856, 9546, 588, 17310, 12816, 211]",город,"[455, 29883, 12690, 20752, 7537, 274, 4583, 4272]",city,город
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""пример"" - Русский: ""пример""
Русский: ""песок"" - Русский: ""песок""
Русский: ""человек"" - Русский: ""человек""
Русский: ""язык"" - Русский: ""","[27763, 29970, 2282, 14264, 212]",язык,"[433, 29880, 10906, 6361, 6468, 3893, 301, 425, 11675, 4086]",language,язык
"Русский: ""друг"" - Русский: ""друг""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""улица"" - Русский: ""улица""
Русский: ""семь"" - Русский: ""семь""
Русский: ""скорость"" - Русский: ""","[6231, 29935, 531, 18924, 1130, 212]",скорость,"[961, 5965, 805, 269, 6210, 29879, 19322, 1028]",speed,скорость
"Русский: ""цветок"" - Русский: ""цветок""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""нога"" - Русский: ""нога""
Русский: ""версия"" - Русский: ""версия""
Русский: ""земля"" - Русский: ""","[754, 29972, 4791, 12639, 24263, 20117, 211]",земля,"[2057, 17170, 867, 629, 330, 4071, 29887, 5962]",ground,земля
"Русский: ""восемь"" - Русский: ""восемь""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""мост"" - Русский: ""мост""
Русский: ""деревня"" - Русский: ""деревня""
Русский: ""попытка"" - Русский: ""","[1268, 29964, 733, 469, 211]",попытка,"[1098, 472, 21609, 263, 4218, 271, 15127, 1131, 29874]",attempt,попытка
"Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""волна"" - Русский: ""волна""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""рука"" - Русский: ""рука""
Русский: ""поражение"" - Русский: ""","[1268, 29964, 20263, 733, 469, 28227, 21463, 211]",поражение,"[29881, 311, 1753, 822, 316, 20653, 8686, 270]",defeat,поражение
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""друг"" - Русский: ""друг""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""хвост"" - Русский: ""","[29988, 4354, 212]",хвост,"[260, 11062, 941, 29873, 12464, 18237]",tail,хвост
"Русский: ""точка"" - Русский: ""точка""
Русский: ""книга"" - Русский: ""книга""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""север"" - Русский: ""север""
Русский: ""мать"" - Русский: ""","[757, 2394, 29959, 1155, 12819, 18992, 211]",мать,"[5637, 286, 4346, 25550, 3184, 14817, 29885, 2730]",mother,мать
"Русский: ""звезда"" - Русский: ""звезда""
Русский: ""слово"" - Русский: ""слово""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""власть"" - Русский: ""власть""
Русский: ""восток"" - Русский: ""","[490, 1786, 25896, 16335, 26170, 29942, 984, 211]",восток,"[23027, 9755, 11248, 29872, 2240, 321]",east,восток
"Русский: ""школа"" - Русский: ""школа""
Русский: ""поле"" - Русский: ""поле""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""три"" - Русский: ""три""
Русский: ""возврат"" - Русский: ""","[490, 1786, 6849, 29942, 984, 211]",возврат,"[2267, 29878, 364, 2457, 276, 3240, 337, 736]",return,возврат
"Русский: ""мост"" - Русский: ""мост""
Русский: ""структура"" - Русский: ""структура""
Русский: ""язык"" - Русский: ""язык""
Русский: ""слово"" - Русский: ""слово""
Русский: ""речь"" - Русский: ""","[1909, 8201, 587, 29927, 212]",речь,"[961, 5965, 805, 269, 12032, 29879, 1028]",speech,речь
"Русский: ""красный"" - Русский: ""красный""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""дом"" - Русский: ""дом""
Русский: ""ребенок"" - Русский: ""","[1909, 8201, 587, 29927, 212]",ребенок,"[29883, 4161, 5145, 305, 521, 2278, 18558, 274]",child,ребенок
"Русский: ""красота"" - Русский: ""красота""
Русский: ""песок"" - Русский: ""песок""
Русский: ""машина"" - Русский: ""машина""
Русский: ""костер"" - Русский: ""костер""
Русский: ""башня"" - Русский: ""","[836, 3102, 4724, 29975, 211]",башня,"[260, 304, 19372, 29873, 517]",tower,башня
"Русский: ""золото"" - Русский: ""золото""
Русский: ""песня"" - Русский: ""песня""
Русский: ""лето"" - Русский: ""лето""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""мужчина"" - Русский: ""","[757, 1805, 20686, 4179, 29959, 211]",мужчина,"[14263, 286, 4439, 611, 29885, 19202, 5156, 655]",male,мужчина
"Русский: ""племя"" - Русский: ""племя""
Русский: ""язык"" - Русский: ""язык""
Русский: ""звезда"" - Русский: ""звезда""
Русский: ""картина"" - Русский: ""картина""
Русский: ""человек"" - Русский: ""","[2950, 29981, 1093, 9831, 2493, 19084, 14347, 212]",человек,"[282, 546, 3736, 10532, 639, 412, 6774, 29886, 2022, 1236]",person,человек
"Русский: ""город"" - Русский: ""город""
Русский: ""нога"" - Русский: ""нога""
Русский: ""рот"" - Русский: ""рот""
Русский: ""земля"" - Русский: ""земля""
Русский: ""сотня"" - Русский: ""","[531, 23966, 2223, 1778, 29935, 212]",сотня,"[9074, 6905, 29882, 22888, 6893, 298]",hundred,сотня
"Русский: ""собрание"" - Русский: ""собрание""
Русский: ""костер"" - Русский: ""костер""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""офис"" - Русский: ""","[614, 29904, 211]",офис,"[974, 2696, 288, 310, 3344, 1283, 29877, 8034, 20205]",office,офис
"Русский: ""источник"" - Русский: ""источник""
Русский: ""речь"" - Русский: ""речь""
Русский: ""красота"" - Русский: ""красота""
Русский: ""пара"" - Русский: ""пара""
Русский: ""звук"" - Русский: ""","[29351, 754, 27643, 29972, 211]",звук,"[269, 6047, 578, 29802, 29879, 3669, 577]",sound,звук
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""нога"" - Русский: ""нога""
Русский: ""власть"" - Русский: ""","[8672, 490, 29942, 211]",власть,"[282, 4764, 772, 1129, 12248, 13519, 29886, 3081]",power,власть
"Русский: ""луна"" - Русский: ""луна""
Русский: ""улица"" - Русский: ""улица""
Русский: ""власть"" - Русский: ""власть""
Русский: ""песок"" - Русский: ""песок""
Русский: ""лето"" - Русский: ""","[13174, 29944, 10975, 753, 4674, 211]",лето,"[11801, 2146, 269, 480, 29879, 2533, 2083, 22792]",summer,лето


==> figures/same/70b_zh_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""例"" - 中文: ""例""
中文: ""南"" - 中文: ""南""
中文: ""木"" - 中文: ""木""
中文: ""洞"" - 中文: ""洞""
中文: ""书"" - 中文: ""","[31900, 231]",书,"[289, 833, 2909, 3143, 29890, 1045]",book,书
"中文: ""舞"" - 中文: ""舞""
中文: ""网"" - 中文: ""网""
中文: ""友"" - 中文: ""友""
中文: ""花"" - 中文: ""花""
中文: ""云"" - 中文: ""","[31784, 231]",云,"[9570, 9274, 274, 17184, 1067, 23642, 29883, 695, 15126]",cloud,云
"中文: ""音"" - 中文: ""音""
中文: ""林"" - 中文: ""林""
中文: ""山"" - 中文: ""山""
中文: ""线"" - 中文: ""线""
中文: ""包"" - 中文: ""","[31473, 232]",包,"[289, 9922, 23156, 19548, 2291, 29890]",bag,包
"中文: ""歌"" - 中文: ""歌""
中文: ""千"" - 中文: ""千""
中文: ""金"" - 中文: ""金""
中文: ""校"" - 中文: ""校""
中文: ""口"" - 中文: ""","[30856, 232]",口,"[286, 21026, 2730, 29885, 4346, 13394, 29442]",mouth,口
"中文: ""局"" - 中文: ""局""
中文: ""七"" - 中文: ""七""
中文: ""址"" - 中文: ""址""
中文: ""方"" - 中文: ""方""
中文: ""土"" - 中文: ""","[31181, 232]",土,"[269, 577, 578, 22473, 29879]",soil,土
"中文: ""茶"" - 中文: ""茶""
中文: ""语"" - 中文: ""语""
中文: ""足"" - 中文: ""足""
中文: ""速"" - 中文: ""速""
中文: ""山"" - 中文: ""","[30329, 232]",山,"[286, 14378, 16476, 2730, 29885, 4346, 5766, 29442]",mountain,山
"中文: ""美"" - 中文: ""美""
中文: ""交"" - 中文: ""交""
中文: ""会"" - 中文: ""会""
中文: ""法"" - 中文: ""法""
中文: ""布"" - 中文: ""","[31454, 232]",布,"[13950, 274, 17184, 1067, 29883, 695, 15126]",cloth,布
"中文: ""果"" - 中文: ""果""
中文: ""阳"" - 中文: ""阳""
中文: ""九"" - 中文: ""九""
中文: ""起"" - 中文: ""起""
中文: ""心"" - 中文: ""","[30869, 232]",心,"[8293, 540, 23057, 354, 29882, 5192, 298]",heart,心
"中文: ""址"" - 中文: ""址""
中文: ""金"" - 中文: ""金""
中文: ""口"" - 中文: ""口""
中文: ""村"" - 中文: ""村""
中文: ""手"" - 中文: ""","[30880, 233]",手,"[2350, 1361, 29882, 5403, 5905, 298, 447, 3179]",hand,手
"中文: ""林"" - 中文: ""林""
中文: ""才"" - 中文: ""才""
中文: ""字"" - 中文: ""字""
中文: ""中"" - 中文: ""中""
中文: ""日"" - 中文: ""","[30325, 233]",日,"[29881, 1146, 1388, 270, 2462, 3250]",day,日
"中文: ""红"" - 中文: ""红""
中文: ""米"" - 中文: ""米""
中文: ""南"" - 中文: ""南""
中文: ""三"" - 中文: ""三""
中文: ""星"" - 中文: ""","[30900, 233]",星,"[8508, 269, 380, 5810, 5173, 303, 9523, 29879]",star,星
"中文: ""沙"" - 中文: ""沙""
中文: ""布"" - 中文: ""布""
中文: ""二"" - 中文: ""二""
中文: ""址"" - 中文: ""址""
中文: ""春"" - 中文: ""","[31031, 233]",春,"[7689, 4278, 269, 1028, 15099, 805, 6709, 29879]",spring,春
"中文: ""心"" - 中文: ""心""
中文: ""发"" - 中文: ""发""
中文: ""种"" - 中文: ""种""
中文: ""歌"" - 中文: ""歌""
中文: ""月"" - 中文: ""","[30534, 233]",月,"[286, 18786, 2730, 29885, 4346]",moon,月
"中文: ""友"" - 中文: ""友""
中文: ""书"" - 中文: ""书""
中文: ""段"" - 中文: ""段""
中文: ""岩"" - 中文: ""岩""
中文: ""木"" - 中文: ""","[30710, 233]",木,"[29893, 827, 281, 6115, 8879, 8112]",wood,木
"中文: ""败"" - 中文: ""败""
中文: ""址"" - 中文: ""址""
中文: ""布"" - 中文: ""布""
中文: ""水"" - 中文: ""水""
中文: ""村"" - 中文: ""","[30402, 233]",村,"[325, 1403, 17191, 3516, 21031, 5720, 28765, 29894, 4213, 11928]",village,村
"中文: ""尾"" - 中文: ""尾""
中文: ""汉"" - 中文: ""汉""
中文: ""茶"" - 中文: ""茶""
中文: ""交"" - 中文: ""交""
中文: ""林"" - 中文: ""","[30853, 233]",林,"[1454, 13569, 26839, 1701, 285, 1181, 1079, 29888, 363]",forest,林
"中文: ""九"" - 中文: ""九""
中文: ""才"" - 中文: ""才""
中文: ""百"" - 中文: ""百""
中文: ""户"" - 中文: ""户""
中文: ""果"" - 中文: ""","[30801, 233]",果,"[1341, 285, 15774, 1424, 29888]",fruit,果
"中文: ""二"" - 中文: ""二""
中文: ""例"" - 中文: ""例""
中文: ""双"" - 中文: ""双""
中文: ""花"" - 中文: ""花""
中文: ""格"" - 中文: ""","[31168, 233]",格,"[867, 330, 629, 6856, 7720, 29887]",grid,格
"中文: ""五"" - 中文: ""五""
中文: ""山"" - 中文: ""山""
中文: ""场"" - 中文: ""场""
中文: ""构"" - 中文: ""构""
中文: ""歌"" - 中文: ""","[31173, 233]",歌,"[1100, 1487, 269, 577, 21453, 4823, 578, 29879]",song,歌
"中文: ""球"" - 中文: ""球""
中文: ""五"" - 中文: ""五""
中文: ""米"" - 中文: ""米""
中文: ""八"" - 中文: ""八""
中文: ""水"" - 中文: ""","[30716, 233]",水,"[2766, 29893, 13405, 16699, 281, 11324, 4094]",water,水
"中文: ""局"" - 中文: ""局""
中文: ""心"" - 中文: ""心""
中文: ""网"" - 中文: ""网""
中文: ""户"" - 中文: ""户""
中文: ""汉"" - 中文: ""","[31593, 233]",汉,"[379, 5952, 29950, 24704, 7169]",Han,汉
"中文: ""二"" - 中文: ""二""
中文: ""三"" - 中文: ""三""
中文: ""星"" - 中文: ""星""
中文: ""址"" - 中文: ""址""
中文: ""池"" - 中文: ""","[31853, 233]",池,"[2818, 1129, 1112, 29886, 282, 12509, 772]",pond,池
"中文: ""米"" - 中文: ""米""
中文: ""站"" - 中文: ""站""
中文: ""母"" - 中文: ""母""
中文: ""局"" - 中文: ""局""
中文: ""沙"" - 中文: ""","[31476, 233]",沙,"[4977, 11982, 872, 269, 28455, 9753, 29879]",sand,沙
"中文: ""美"" - 中文: ""美""
中文: ""址"" - 中文: ""址""
中文: ""地"" - 中文: ""地""
中文: ""局"" - 中文: ""局""
中文: ""河"" - 中文: ""","[30828, 233]",河,"[29878, 3511, 10107, 364, 1150, 374, 9050, 8580, 4401]",river,河
"中文: ""八"" - 中文: ""八""
中文: ""洋"" - 中文: ""洋""
中文: ""台"" - 中文: ""台""
中文: ""河"" - 中文: ""河""
中文: ""法"" - 中文: ""","[30545, 233]",法,"[10653, 29880, 433, 425, 4307, 301]",law,法
"中文: ""段"" - 中文: ""段""
中文: ""判"" - 中文: ""判""
中文: ""网"" - 中文: ""网""
中文: ""日"" - 中文: ""日""
中文: ""波"" - 中文: ""","[31529, 233]",波,"[10742, 2766, 29893, 281, 11324, 27766]",wave,波
"中文: ""目"" - 中文: ""目""
中文: ""格"" - 中文: ""格""
中文: ""屋"" - 中文: ""屋""
中文: ""试"" - 中文: ""试""
中文: ""洋"" - 中文: ""","[31534, 233]",洋,"[12954, 542, 288, 29877, 23474, 25802]",ocean,洋
"中文: ""结"" - 中文: ""结""
中文: ""网"" - 中文: ""网""
中文: ""删"" - 中文: ""删""
中文: ""林"" - 中文: ""林""
中文: ""洞"" - 中文: ""","[31886, 233]",洞,"[274, 1113, 5777, 24230, 18346, 29883]",cave,洞
"中文: ""七"" - 中文: ""七""
中文: ""北"" - 中文: ""北""
中文: ""删"" - 中文: ""删""
中文: ""意"" - 中文: ""意""
中文: ""海"" - 中文: ""","[30581, 233]",海,"[344, 269, 409, 7205, 29879]",sea,海
"中文: ""门"" - 中文: ""门""
中文: ""例"" - 中文: ""例""
中文: ""户"" - 中文: ""户""
中文: ""光"" - 中文: ""光""
中文: ""湖"" - 中文: ""","[31496, 233]",湖,"[19437, 29880, 433, 24591, 18170, 425, 301]",lake,湖
"中文: ""回"" - 中文: ""回""
中文: ""部"" - 中文: ""部""
中文: ""黄"" - 中文: ""黄""
中文: ""海"" - 中文: ""海""
中文: ""源"" - 中文: ""","[31193, 233]",源,"[269, 4993, 577, 2752, 3669, 578, 29879]",source,源
"中文: ""场"" - 中文: ""场""
中文: ""五"" - 中文: ""五""
中文: ""种"" - 中文: ""种""
中文: ""汉"" - 中文: ""汉""
中文: ""火"" - 中文: ""","[31313, 234]",火,"[5713, 8696, 3974, 285, 7241, 13734, 29888, 28034]",fire,火
"中文: ""南"" - 中文: ""南""
中文: ""男"" - 中文: ""男""
中文: ""七"" - 中文: ""七""
中文: ""时"" - 中文: ""时""
中文: ""点"" - 中文: ""","[30940, 234]",点,"[1129, 3149, 11899, 282, 29886, 772, 1298]",point,点
"中文: ""校"" - 中文: ""校""
中文: ""黄"" - 中文: ""黄""
中文: ""方"" - 中文: ""方""
中文: ""地"" - 中文: ""地""
中文: ""版"" - 中文: ""","[30845, 234]",版,"[1147, 1873, 2453, 325, 3259, 369, 874, 29894, 1224, 345]",version,版
"中文: ""群"" - 中文: ""群""
中文: ""岩"" - 中文: ""岩""
中文: ""米"" - 中文: ""米""
中文: ""进"" - 中文: ""进""
中文: ""球"" - 中文: ""","[31539, 234]",球,"[289, 6411, 9922, 5521, 2291, 29890, 8287, 2135]",ball,球
"中文: ""湖"" - 中文: ""湖""
中文: ""段"" - 中文: ""段""
中文: ""岩"" - 中文: ""岩""
中文: ""座"" - 中文: ""座""
中文: ""画"" - 中文: ""","[31046, 234]",画,"[10675, 3300, 282, 20413, 29886, 3274, 6788]",painting,画
"中文: ""山"" - 中文: ""山""
中文: ""南"" - 中文: ""南""
中文: ""平"" - 中文: ""平""
中文: ""时"" - 中文: ""时""
中文: ""站"" - 中文: ""","[31433, 234]",站,"[19569, 269, 5073, 380, 1002, 6112, 29879, 5173, 303, 9523, 23436]",station,站
"中文: ""门"" - 中文: ""门""
中文: ""母"" - 中文: ""母""
中文: ""桥"" - 中文: ""桥""
中文: ""足"" - 中文: ""足""
中文: ""米"" - 中文: ""","[31902, 234]",米,"[29878, 10107, 364, 374, 9597, 11674, 2200, 19408]",rice,米
"中文: ""桥"" - 中文: ""桥""
中文: ""回"" - 中文: ""回""
中文: ""米"" - 中文: ""米""
中文: ""头"" - 中文: ""头""
中文: ""红"" - 中文: ""","[31869, 234]",红,"[1127, 29878, 364, 337, 2654, 276]",red,红
"中文: ""例"" - 中文: ""例""
中文: ""布"" - 中文: ""布""
中文: ""画"" - 中文: ""画""
中文: ""点"" - 中文: ""点""
中文: ""线"" - 中文: ""","[31532, 234]",线,"[1220, 29880, 1196, 619, 6276, 301, 1915, 492]",line,线
"中文: ""中"" - 中文: ""中""
中文: ""八"" - 中文: ""八""
中文: ""机"" - 中文: ""机""
中文: ""省"" - 中文: ""省""
中文: ""网"" - 中文: ""","[31222, 234]",网,"[1212, 29876, 484, 302, 452, 7787]",net,网
"中文: ""德"" - 中文: ""德""
中文: ""版"" - 中文: ""版""
中文: ""手"" - 中文: ""手""
中文: ""源"" - 中文: ""源""
中文: ""花"" - 中文: ""","[30830, 235]",花,"[4972, 1731, 285, 1579, 29888, 1652, 5685, 28149]",flower,花
"中文: ""桥"" - 中文: ""桥""
中文: ""格"" - 中文: ""格""
中文: ""回"" - 中文: ""回""
中文: ""村"" - 中文: ""村""
中文: ""茶"" - 中文: ""","[31954, 235]",茶,"[260, 29873, 734, 371, 23429]",tea,茶
"中文: ""七"" - 中文: ""七""
中文: ""时"" - 中文: ""时""
中文: ""南"" - 中文: ""南""
中文: ""湖"" - 中文: ""湖""
中文: ""足"" - 中文: ""","[31722, 235]",足,"[5431, 3661, 1701, 285, 7953, 1181, 6661, 29888]",foot,足
"中文: ""包"" - 中文: ""包""
中文: ""百"" - 中文: ""百""
中文: ""色"" - 中文: ""色""
中文: ""十"" - 中文: ""十""
中文: ""金"" - 中文: ""","[30659, 236]",金,"[15192, 748, 330, 1484, 29887, 7684]",gold,金
"中文: ""地"" - 中文: ""地""
中文: ""电"" - 中文: ""电""
中文: ""判"" - 中文: ""判""
中文: ""位"" - 中文: ""位""
中文: ""门"" - 中文: ""","[31649, 236]",门,"[29881, 17433, 437, 270, 1867, 3050]",door,门
"中文: ""口"" - 中文: ""口""
中文: ""日"" - 中文: ""日""
中文: ""春"" - 中文: ""春""
中文: ""书"" - 中文: ""书""
中文: ""雪"" - 中文: ""","[31731, 236]",雪,"[5807, 15007, 269, 16586, 29879]",snow,雪
"中文: ""点"" - 中文: ""点""
中文: ""部"" - 中文: ""部""
中文: ""米"" - 中文: ""米""
中文: ""子"" - 中文: ""子""
中文: ""马"" - 中文: ""","[31530, 236]",马,"[5089, 1251, 29882, 11231, 10435, 2015, 298, 4029]",horse,马
"中文: ""平"" - 中文: ""平""
中文: ""人"" - 中文: ""人""
中文: ""色"" - 中文: ""色""
中文: ""歌"" - 中文: ""歌""
中文: ""黄"" - 中文: ""","[31491, 236]",黄,"[29136, 343, 29891, 8007, 13328, 4099]",yellow,黄
"中文: ""族"" - 中文: ""族""
中文: ""马"" - 中文: ""马""
中文: ""才"" - 中文: ""才""
中文: ""门"" - 中文: ""门""
中文: ""白"" - 中文: ""","[30868, 234]",白,"[377, 1332, 10921, 29893, 4796, 281]",white,白
"中文: ""河"" - 中文: ""河""
中文: ""发"" - 中文: ""发""
中文: ""马"" - 中文: ""马""
中文: ""水"" - 中文: ""水""
中文: ""一"" - 中文: ""","[30287, 231]",一,"[288, 650, 29877, 265, 697, 373]",one,一
"中文: ""土"" - 中文: ""土""
中文: ""池"" - 中文: ""池""
中文: ""字"" - 中文: ""字""
中文: ""速"" - 中文: ""速""
中文: ""二"" - 中文: ""","[30685, 231]",二,"[7516, 1023, 3252, 260, 29873, 10184]",two,二
"中文: ""金"" - 中文: ""金""
中文: ""土"" - 中文: ""土""
中文: ""才"" - 中文: ""才""
中文: ""黄"" - 中文: ""黄""
中文: ""三"" - 中文: ""","[30457, 231]",三,"[2211, 386, 260, 29873, 266, 12455, 17536, 1468]",three,三
"中文: ""话"" - 中文: ""话""
中文: ""六"" - 中文: ""六""
中文: ""面"" - 中文: ""面""
中文: ""水"" - 中文: ""水""
中文: ""四"" - 中文: ""","[30928, 232]",四,"[17823, 12584, 1701, 285, 1181, 29888, 3023]",four,四
"中文: ""心"" - 中文: ""心""
中文: ""桥"" - 中文: ""桥""
中文: ""头"" - 中文: ""头""
中文: ""色"" - 中文: ""色""
中文: ""五"" - 中文: ""","[30904, 231]",五,"[5713, 5320, 285, 7241, 29888, 20818]",five,五
"中文: ""部"" - 中文: ""部""
中文: ""版"" - 中文: ""版""
中文: ""波"" - 中文: ""波""
中文: ""速"" - 中文: ""速""
中文: ""六"" - 中文: ""","[31304, 232]",六,"[269, 1039, 1354, 4832, 28319, 29879]",six,六
"中文: ""点"" - 中文: ""点""
中文: ""败"" - 中文: ""败""
中文: ""址"" - 中文: ""址""
中文: ""种"" - 中文: ""种""
中文: ""七"" - 中文: ""","[31425, 231]",七,"[344, 269, 409, 9881, 29879]",seven,七
"中文: ""项"" - 中文: ""项""
中文: ""会"" - 中文: ""会""
中文: ""方"" - 中文: ""方""
中文: ""木"" - 中文: ""木""
中文: ""八"" - 中文: ""","[31044, 232]",八,"[15761, 29319, 321, 29872, 9475, 10096]",eight,八
"中文: ""局"" - 中文: ""局""
中文: ""果"" - 中文: ""果""
中文: ""目"" - 中文: ""目""
中文: ""回"" - 中文: ""回""
中文: ""九"" - 中文: ""","[31321, 231]",九,"[14183, 29876, 302, 1240, 17081, 6836]",nine,九
"中文: ""版"" - 中文: ""版""
中文: ""山"" - 中文: ""山""
中文: ""岩"" - 中文: ""岩""
中文: ""心"" - 中文: ""心""
中文: ""十"" - 中文: ""","[30802, 232]",十,"[260, 29873, 734, 841, 371, 3006]",ten,十
"中文: ""千"" - 中文: ""千""
中文: ""百"" - 中文: ""百""
中文: ""书"" - 中文: ""书""
中文: ""沙"" - 中文: ""沙""
中文: ""头"" - 中文: ""","[31584, 232]",头,"[2343, 2813, 540, 354, 29882, 298]",head,头
"中文: ""汉"" - 中文: ""汉""
中文: ""项"" - 中文: ""项""
中文: ""三"" - 中文: ""三""
中文: ""画"" - 中文: ""画""
中文: ""店"" - 中文: ""","[31758, 232]",店,"[18296, 269, 17394, 19032, 528, 845, 29879]",shop,店
"中文: ""电"" - 中文: ""电""
中文: ""木"" - 中文: ""木""
中文: ""花"" - 中文: ""花""
中文: ""男"" - 中文: ""男""
中文: ""条"" - 中文: ""","[31217, 233]",条,"[710, 17820, 269, 10076, 380, 851, 17010, 303, 29879]",strip,条
"中文: ""局"" - 中文: ""局""
中文: ""人"" - 中文: ""人""
中文: ""速"" - 中文: ""速""
中文: ""阳"" - 中文: ""阳""
中文: ""街"" - 中文: ""","[30813, 235]",街,"[710, 269, 13045, 12243, 11952, 380, 29352, 851, 303, 29879]",street,街
"中文: ""户"" - 中文: ""户""
中文: ""黄"" - 中文: ""黄""
中文: ""三"" - 中文: ""三""
中文: ""双"" - 中文: ""双""
中文: ""部"" - 中文: ""","[30636, 236]",部,"[862, 1595, 3300, 282, 29886, 610, 760, 3274]",part,部
"中文: ""八"" - 中文: ""八""
中文: ""沙"" - 中文: ""沙""
中文: ""美"" - 中文: ""美""
中文: ""格"" - 中文: ""格""
中文: ""目"" - 中文: ""","[30895, 234]",目,"[321, 29872, 10977, 1032]",eye,目
"中文: ""条"" - 中文: ""条""
中文: ""版"" - 中文: ""版""
中文: ""汉"" - 中文: ""汉""
中文: ""岩"" - 中文: ""岩""
中文: ""场"" - 中文: ""","[31632, 232]",场,"[5713, 285, 7241, 29888, 2671, 29607, 1746]",field,场
"中文: ""网"" - 中文: ""网""
中文: ""左"" - 中文: ""左""
中文: ""舞"" - 中文: ""舞""
中文: ""种"" - 中文: ""种""
中文: ""址"" - 中文: ""","[31702, 232]",址,"[3268, 269, 1039, 7845, 1354, 2746, 29879]",site,址
"中文: ""史"" - 中文: ""史""
中文: ""布"" - 中文: ""布""
中文: ""北"" - 中文: ""北""
中文: ""屋"" - 中文: ""屋""
中文: ""意"" - 中文: ""","[31474, 233]",意,"[286, 2099, 1004, 592, 29885, 6593, 12676]",meaning,意
"中文: ""局"" - 中文: ""局""
中文: ""败"" - 中文: ""败""
中文: ""沙"" - 中文: ""沙""
中文: ""方"" - 中文: ""方""
中文: ""舞"" - 中文: ""","[31939, 235]",舞,"[29881, 1146, 1388, 6025, 18386, 270, 17948]",dance,舞
"中文: ""五"" - 中文: ""五""
中文: ""春"" - 中文: ""春""
中文: ""才"" - 中文: ""才""
中文: ""速"" - 中文: ""速""
中文: ""字"" - 中文: ""","[30578, 232]",字,"[1742, 8879, 29893, 1734, 827, 281, 13762, 6365]",word,字
"中文: ""河"" - 中文: ""河""
中文: ""洋"" - 中文: ""洋""
中文: ""方"" - 中文: ""方""
中文: ""海"" - 中文: ""海""
中文: ""双"" - 中文: ""","[31960, 232]",双,"[5101, 18784, 3300, 282, 29886, 3274]",pair,双
"中文: ""话"" - 中文: ""话""
中文: ""火"" - 中文: ""火""
中文: ""校"" - 中文: ""校""
中文: ""网"" - 中文: ""网""
中文: ""座"" - 中文: ""","[31780, 232]",座,"[344, 269, 409, 7205, 12949, 29879]",seat,座
"中文: ""池"" - 中文: ""池""
中文: ""场"" - 中文: ""场""
中文: ""音"" - 中文: ""音""
中文: ""平"" - 中文: ""平""
中文: ""光"" - 中文: ""","[30867, 232]",光,"[14172, 29880, 4366, 619, 3473, 301, 492, 3578]",light,光
"中文: ""土"" - 中文: ""土""
中文: ""发"" - 中文: ""发""
中文: ""法"" - 中文: ""法""
中文: ""门"" - 中文: ""门""
中文: ""千"" - 中文: ""","[31159, 232]",千,"[386, 260, 29873, 266, 12595, 10405, 7693]",thousand,千
"中文: ""速"" - 中文: ""速""
中文: ""塔"" - 中文: ""塔""
中文: ""左"" - 中文: ""左""
中文: ""德"" - 中文: ""德""
中文: ""北"" - 中文: ""","[30662, 232]",北,"[1217, 29876, 15459, 302, 6641, 694, 3643]",north,北
"中文: ""方"" - 中文: ""方""
中文: ""木"" - 中文: ""木""
中文: ""洞"" - 中文: ""洞""
中文: ""进"" - 中文: ""进""
中文: ""机"" - 中文: ""","[31429, 233]",机,"[286, 7672, 8628, 611, 5825, 23523, 4933, 29885, 655]",machine,机
"中文: ""官"" - 中文: ""官""
中文: ""千"" - 中文: ""千""
中文: ""心"" - 中文: ""心""
中文: ""土"" - 中文: ""土""
中文: ""时"" - 中文: ""","[30594, 233]",时,"[5335, 260, 931, 29873, 19538, 2034, 2230, 9346]",time,时
"中文: ""败"" - 中文: ""败""
中文: ""夏"" - 中文: ""夏""
中文: ""村"" - 中文: ""村""
中文: ""百"" - 中文: ""百""
中文: ""利"" - 中文: ""","[31107, 232]",利,"[289, 1785, 915, 7795, 29890, 367, 3856, 13982, 14169]",benefit,利
"中文: ""村"" - 中文: ""村""
中文: ""机"" - 中文: ""机""
中文: ""平"" - 中文: ""平""
中文: ""城"" - 中文: ""城""
中文: ""位"" - 中文: ""","[30956, 231]",位,"[1066, 13686, 1129, 3283, 926, 2602, 282, 29886, 772]",position,位
"中文: ""金"" - 中文: ""金""
中文: ""删"" - 中文: ""删""
中文: ""布"" - 中文: ""布""
中文: ""街"" - 中文: ""街""
中文: ""省"" - 中文: ""","[31600, 234]",省,"[410, 1326, 558, 8482, 12291, 771, 16123, 282, 544, 29886]",province,省
"中文: ""街"" - 中文: ""街""
中文: ""种"" - 中文: ""种""
中文: ""电"" - 中文: ""电""
中文: ""子"" - 中文: ""子""
中文: ""交"" - 中文: ""","[31398, 231]",交,"[5566, 429, 321, 29872, 14523, 735, 6543]",exchange,交
"中文: ""色"" - 中文: ""色""
中文: ""户"" - 中文: ""户""
中文: ""站"" - 中文: ""站""
中文: ""判"" - 中文: ""判""
中文: ""中"" - 中文: ""","[30275, 231]",中,"[286, 3737, 6563, 7145, 7256, 29885, 2460, 17662]",middle,中
"中文: ""手"" - 中文: ""手""
中文: ""九"" - 中文: ""九""
中文: ""米"" - 中文: ""米""
中文: ""夏"" - 中文: ""夏""
中文: ""友"" - 中文: ""","[31373, 232]",友,"[5121, 1341, 18326, 285, 3484, 1424, 29888, 7932]",friend,友
"中文: ""左"" - 中文: ""左""
中文: ""段"" - 中文: ""段""
中文: ""进"" - 中文: ""进""
中文: ""子"" - 中文: ""子""
中文: ""色"" - 中文: ""","[31085, 235]",色,"[274, 2927, 1302, 2780, 1111, 1054, 29883, 10965, 784]",color,色
"中文: ""金"" - 中文: ""金""
中文: ""线"" - 中文: ""线""
中文: ""木"" - 中文: ""木""
中文: ""色"" - 中文: ""色""
中文: ""种"" - 中文: ""","[31893, 234]",种,"[1984, 19015, 413, 8506, 9089, 2924, 29895, 14380]",kind,种
"中文: ""洋"" - 中文: ""洋""
中文: ""位"" - 中文: ""位""
中文: ""足"" - 中文: ""足""
中文: ""美"" - 中文: ""美""
中文: ""判"" - 中文: ""","[31791, 232]",判,"[29926, 4900, 16833, 6577, 3623, 432, 17675]",judge,判
"中文: ""址"" - 中文: ""址""
中文: ""云"" - 中文: ""云""
中文: ""友"" - 中文: ""友""
中文: ""汉"" - 中文: ""汉""
中文: ""校"" - 中文: ""","[31071, 233]",校,"[27041, 269, 1557, 816, 1364, 3762, 29879, 885]",school,校
"中文: ""云"" - 中文: ""云""
中文: ""沙"" - 中文: ""沙""
中文: ""力"" - 中文: ""力""
中文: ""站"" - 中文: ""站""
中文: ""构"" - 中文: ""","[31901, 233]",构,"[710, 269, 3829, 380, 6220, 10582, 851, 2281, 4984, 23905, 303, 29879]",structure,构
"中文: ""省"" - 中文: ""省""
中文: ""色"" - 中文: ""色""
中文: ""月"" - 中文: ""月""
中文: ""种"" - 中文: ""种""
中文: ""结"" - 中文: ""","[31320, 234]",结,"[22134, 260, 29873, 19538, 2034]",tie,结
"中文: ""电"" - 中文: ""电""
中文: ""地"" - 中文: ""地""
中文: ""洋"" - 中文: ""洋""
中文: ""屋"" - 中文: ""屋""
中文: ""例"" - 中文: ""","[31507, 231]",例,"[735, 429, 4773, 1342, 321, 29872, 4392]",example,例
"中文: ""谷"" - 中文: ""谷""
中文: ""包"" - 中文: ""包""
中文: ""群"" - 中文: ""群""
中文: ""八"" - 中文: ""八""
中文: ""面"" - 中文: ""","[30806, 236]",面,"[3700, 5444, 17470, 2258, 4024, 285, 29888, 2161]",face,面
"中文: ""族"" - 中文: ""族""
中文: ""群"" - 中文: ""群""
中文: ""东"" - 中文: ""东""
中文: ""七"" - 中文: ""七""
中文: ""桥"" - 中文: ""","[31749, 233]",桥,"[289, 1182, 19515, 1506, 29890, 28635, 12945, 18419]",bridge,桥
"中文: ""部"" - 中文: ""部""
中文: ""四"" - 中文: ""四""
中文: ""屋"" - 中文: ""屋""
中文: ""色"" - 中文: ""色""
中文: ""项"" - 中文: ""","[31888, 236]",项,"[277, 667, 29875, 372, 2944, 568, 474]",item,项
"中文: ""岩"" - 中文: ""岩""
中文: ""十"" - 中文: ""十""
中文: ""点"" - 中文: ""点""
中文: ""法"" - 中文: ""法""
中文: ""删"" - 中文: ""","[31916, 232]",删,"[29881, 311, 6144, 8143, 628, 316, 270, 7374, 5217]",delete,删
"中文: ""三"" - 中文: ""三""
中文: ""村"" - 中文: ""村""
中文: ""画"" - 中文: ""画""
中文: ""字"" - 中文: ""字""
中文: ""群"" - 中文: ""","[31829, 234]",群,"[2972, 867, 330, 629, 17170, 4071, 29887, 2318]",group,群
"中文: ""金"" - 中文: ""金""
中文: ""红"" - 中文: ""红""
中文: ""人"" - 中文: ""人""
中文: ""男"" - 中文: ""男""
中文: ""才"" - 中文: ""","[31979, 233]",才,"[941, 11062, 17694, 260, 29873, 24242, 20411, 5969]",talent,才
"中文: ""败"" - 中文: ""败""
中文: ""千"" - 中文: ""千""
中文: ""湖"" - 中文: ""湖""
中文: ""头"" - 中文: ""头""
中文: ""美"" - 中文: ""","[30630, 234]",美,"[15409, 289, 6562, 915, 367, 29890]",beauty,美
"中文: ""白"" - 中文: ""白""
中文: ""岩"" - 中文: ""岩""
中文: ""座"" - 中文: ""座""
中文: ""人"" - 中文: ""人""
中文: ""台"" - 中文: ""","[31037, 232]",台,"[7481, 13974, 572, 12120, 715, 282, 29886, 2174, 18870]",platform,台
"中文: ""果"" - 中文: ""果""
中文: ""目"" - 中文: ""目""
中文: ""种"" - 中文: ""种""
中文: ""阳"" - 中文: ""阳""
中文: ""屋"" - 中文: ""","[31654, 232]",屋,"[3699, 5089, 10774, 9261, 1251, 29882, 8697, 298]",house,屋
"中文: ""平"" - 中文: ""平""
中文: ""千"" - 中文: ""千""
中文: ""法"" - 中文: ""法""
中文: ""构"" - 中文: ""构""
中文: ""阳"" - 中文: ""","[31430, 236]",阳,"[269, 11445, 2146, 480, 6575, 29879]",sun,阳
"中文: ""岩"" - 中文: ""岩""
中文: ""构"" - 中文: ""构""
中文: ""街"" - 中文: ""街""
中文: ""谷"" - 中文: ""谷""
中文: ""会"" - 中文: ""","[30437, 231]",会,"[286, 1004, 17897, 592, 11781, 29885, 5870]",meeting,会
"中文: ""雪"" - 中文: ""雪""
中文: ""平"" - 中文: ""平""
中文: ""屋"" - 中文: ""屋""
中文: ""德"" - 中文: ""德""
中文: ""史"" - 中文: ""","[30911, 232]",史,"[16211, 9825, 2918, 18434, 670, 29882, 22880, 3603, 4955, 298, 7251]",history,史
"中文: ""史"" - 中文: ""史""
中文: ""光"" - 中文: ""光""
中文: ""男"" - 中文: ""男""
中文: ""土"" - 中文: ""土""
中文: ""谷"" - 中文: ""","[31112, 235]",谷,"[791, 325, 19599, 28519, 1564, 22044, 659, 29894, 2947]",valley,谷
"中文: ""男"" - 中文: ""男""
中文: ""点"" - 中文: ""点""
中文: ""地"" - 中文: ""地""
中文: ""夏"" - 中文: ""夏""
中文: ""方"" - 中文: ""","[30525, 233]",方,"[17619, 3044, 269, 10674, 26613, 18074, 6862, 29879]",square,方
"中文: ""项"" - 中文: ""项""
中文: ""春"" - 中文: ""春""
中文: ""试"" - 中文: ""试""
中文: ""座"" - 中文: ""座""
中文: ""代"" - 中文: ""","[30690, 231]",代,"[2531, 18530, 330, 479, 12623, 4738, 1176, 1737, 1885, 29887]",generation,代
"中文: ""金"" - 中文: ""金""
中文: ""海"" - 中文: ""海""
中文: ""母"" - 中文: ""母""
中文: ""平"" - 中文: ""平""
中文: ""南"" - 中文: ""","[30601, 232]",南,"[269, 577, 13267, 3669, 578, 7062, 29879]",south,南
"中文: ""日"" - 中文: ""日""
中文: ""地"" - 中文: ""地""
中文: ""删"" - 中文: ""删""
中文: ""北"" - 中文: ""北""
中文: ""德"" - 中文: ""","[31169, 232]",德,"[4610, 325, 1403, 3516, 15389, 27935, 29894, 2405, 10636]",virtue,德
"中文: ""尾"" - 中文: ""尾""
中文: ""书"" - 中文: ""书""
中文: ""千"" - 中文: ""千""
中文: ""花"" - 中文: ""花""
中文: ""族"" - 中文: ""","[30999, 233]",族,"[3367, 509, 260, 29873, 29563, 3626, 534, 9434]",tribe,族
"中文: ""街"" - 中文: ""街""
中文: ""白"" - 中文: ""白""
中文: ""源"" - 中文: ""源""
中文: ""座"" - 中文: ""座""
中文: ""城"" - 中文: ""","[30626, 232]",城,"[4583, 20752, 274, 7537, 12690, 4272, 455, 29883]",city,城
"中文: ""发"" - 中文: ""发""
中文: ""地"" - 中文: ""地""
中文: ""花"" - 中文: ""花""
中文: ""河"" - 中文: ""河""
中文: ""语"" - 中文: ""","[31505, 235]",语,"[10906, 29880, 6468, 11675, 433, 425, 301, 4086, 6361, 3893]",language,语
"中文: ""项"" - 中文: ""项""
中文: ""子"" - 中文: ""子""
中文: ""黄"" - 中文: ""黄""
中文: ""九"" - 中文: ""九""
中文: ""速"" - 中文: ""","[31859, 236]",速,"[19322, 269, 1028, 805, 5965, 6210, 961, 29879]",speed,速
"中文: ""四"" - 中文: ""四""
中文: ""八"" - 中文: ""八""
中文: ""户"" - 中文: ""户""
中文: ""音"" - 中文: ""音""
中文: ""地"" - 中文: ""","[30533, 232]",地,"[867, 330, 629, 17170, 5962, 4071, 29887, 2057]",ground,地
"中文: ""德"" - 中文: ""德""
中文: ""地"" - 中文: ""地""
中文: ""利"" - 中文: ""利""
中文: ""画"" - 中文: ""画""
中文: ""进"" - 中文: ""","[31174, 235]",进,"[263, 594, 17263, 29874, 6564, 3061, 328]",advance,进
"中文: ""河"" - 中文: ""河""
中文: ""茶"" - 中文: ""茶""
中文: ""红"" - 中文: ""红""
中文: ""门"" - 中文: ""门""
中文: ""试"" - 中文: ""","[31787, 235]",试,"[1098, 263, 15127, 29874, 4218, 472, 1131, 21609, 271]",attempt,试
"中文: ""河"" - 中文: ""河""
中文: ""花"" - 中文: ""花""
中文: ""字"" - 中文: ""字""
中文: ""回"" - 中文: ""回""
中文: ""败"" - 中文: ""","[31955, 235]",败,"[29881, 311, 316, 270, 1753, 20653, 8686, 822]",defeat,败
"中文: ""屋"" - 中文: ""屋""
中文: ""交"" - 中文: ""交""
中文: ""法"" - 中文: ""法""
中文: ""判"" - 中文: ""判""
中文: ""尾"" - 中文: ""","[31631, 232]",尾,"[18237, 941, 11062, 260, 29873, 12464]",tail,尾
"中文: ""网"" - 中文: ""网""
中文: ""云"" - 中文: ""云""
中文: ""电"" - 中文: ""电""
中文: ""谷"" - 中文: ""谷""
中文: ""母"" - 中文: ""","[31763, 233]",母,"[286, 25550, 5637, 2730, 29885, 3184, 4346, 14817]",mother,母
"中文: ""德"" - 中文: ""德""
中文: ""例"" - 中文: ""例""
中文: ""左"" - 中文: ""左""
中文: ""桥"" - 中文: ""桥""
中文: ""东"" - 中文: ""","[30979, 231]",东,"[321, 29872, 11248, 2240, 23027, 9755]",east,东
"中文: ""五"" - 中文: ""五""
中文: ""火"" - 中文: ""火""
中文: ""败"" - 中文: ""败""
中文: ""判"" - 中文: ""判""
中文: ""回"" - 中文: ""","[30742, 232]",回,"[736, 29878, 364, 3240, 337, 276, 2457, 2267]",return,回
"中文: ""土"" - 中文: ""土""
中文: ""法"" - 中文: ""法""
中文: ""男"" - 中文: ""男""
中文: ""色"" - 中文: ""色""
中文: ""话"" - 中文: ""","[31852, 235]",话,"[12032, 269, 1028, 805, 5965, 961, 29879]",speech,话
"中文: ""马"" - 中文: ""马""
中文: ""点"" - 中文: ""点""
中文: ""光"" - 中文: ""光""
中文: ""结"" - 中文: ""结""
中文: ""子"" - 中文: ""","[30319, 232]",子,"[5145, 274, 4161, 2278, 521, 305, 29883, 18558]",child,子
"中文: ""心"" - 中文: ""心""
中文: ""花"" - 中文: ""花""
中文: ""阳"" - 中文: ""阳""
中文: ""美"" - 中文: ""美""
中文: ""塔"" - 中文: ""","[31831, 232]",塔,"[260, 29873, 517, 304, 19372]",tower,塔
"中文: ""友"" - 中文: ""友""
中文: ""判"" - 中文: ""判""
中文: ""源"" - 中文: ""源""
中文: ""男"" - 中文: ""男""
中文: ""发"" - 中文: ""","[30910, 232]",发,"[2350, 23535, 29882, 11315, 298, 447]",hair,发
"中文: ""一"" - 中文: ""一""
中文: ""白"" - 中文: ""白""
中文: ""语"" - 中文: ""语""
中文: ""德"" - 中文: ""德""
中文: ""平"" - 中文: ""","[30606, 232]",平,"[12151, 20620, 17422, 285, 1579, 29888, 1652]",flat,平
"中文: ""春"" - 中文: ""春""
中文: ""画"" - 中文: ""画""
中文: ""千"" - 中文: ""千""
中文: ""金"" - 中文: ""金""
中文: ""男"" - 中文: ""","[31203, 234]",男,"[286, 4439, 611, 19202, 14263, 5156, 29885, 655]",male,男
"中文: ""七"" - 中文: ""七""
中文: ""花"" - 中文: ""花""
中文: ""地"" - 中文: ""地""
中文: ""心"" - 中文: ""心""
中文: ""电"" - 中文: ""","[31679, 234]",电,"[12646, 295, 4552, 321, 29872, 6146, 15436, 3546, 560]",electric,电
"中文: ""星"" - 中文: ""星""
中文: ""头"" - 中文: ""头""
中文: ""沙"" - 中文: ""沙""
中文: ""十"" - 中文: ""十""
中文: ""户"" - 中文: ""","[31229, 233]",户,"[3699, 5089, 10774, 9261, 29882, 1251, 8697, 22329, 298]",household,户
"中文: ""站"" - 中文: ""站""
中文: ""平"" - 中文: ""平""
中文: ""力"" - 中文: ""力""
中文: ""版"" - 中文: ""版""
中文: ""人"" - 中文: ""","[30313, 231]",人,"[1236, 546, 10532, 639, 6774, 2022, 29886, 282, 3736, 412]",person,人
"中文: ""百"" - 中文: ""百""
中文: ""败"" - 中文: ""败""
中文: ""座"" - 中文: ""座""
中文: ""一"" - 中文: ""一""
中文: ""段"" - 中文: ""","[31559, 233]",段,"[344, 4004, 269, 409, 8803, 2042, 5226, 21149, 3471, 29879]",section,段
"中文: ""果"" - 中文: ""果""
中文: ""起"" - 中文: ""起""
中文: ""线"" - 中文: ""线""
中文: ""址"" - 中文: ""址""
中文: ""官"" - 中文: ""","[31694, 232]",官,"[6221, 288, 29877, 1283, 2696, 310, 974, 3344, 29158]",official,官
"中文: ""判"" - 中文: ""判""
中文: ""东"" - 中文: ""东""
中文: ""线"" - 中文: ""线""
中文: ""十"" - 中文: ""十""
中文: ""百"" - 中文: ""","[31047, 234]",百,"[9074, 29882, 6893, 6905, 298, 22888]",hundred,百
"中文: ""目"" - 中文: ""目""
中文: ""方"" - 中文: ""方""
中文: ""洞"" - 中文: ""洞""
中文: ""友"" - 中文: ""友""
中文: ""局"" - 中文: ""","[31655, 232]",局,"[288, 29877, 20205, 1283, 8034, 2696, 310, 974, 3344]",office,局
"中文: ""夏"" - 中文: ""夏""
中文: ""月"" - 中文: ""月""
中文: ""湖"" - 中文: ""湖""
中文: ""沙"" - 中文: ""沙""
中文: ""岩"" - 中文: ""","[31753, 232]",岩,"[29878, 10198, 696, 364, 20821, 307, 7679]",rock,岩
"中文: ""线"" - 中文: ""线""
中文: ""法"" - 中文: ""法""
中文: ""删"" - 中文: ""删""
中文: ""电"" - 中文: ""电""
中文: ""起"" - 中文: ""","[31558, 235]",起,"[3780, 29878, 10107, 364, 5161, 374, 14451]",rise,起
"中文: ""方"" - 中文: ""方""
中文: ""舞"" - 中文: ""舞""
中文: ""马"" - 中文: ""马""
中文: ""黄"" - 中文: ""黄""
中文: ""左"" - 中文: ""","[31651, 232]",左,"[29880, 1563, 280, 301, 25874, 454, 2175]",left,左
"中文: ""海"" - 中文: ""海""
中文: ""线"" - 中文: ""线""
中文: ""阳"" - 中文: ""阳""
中文: ""花"" - 中文: ""花""
中文: ""音"" - 中文: ""","[30941, 236]",音,"[29802, 269, 577, 3669, 578, 6047, 29879]",sound,音
"中文: ""池"" - 中文: ""池""
中文: ""店"" - 中文: ""店""
中文: ""星"" - 中文: ""星""
中文: ""法"" - 中文: ""法""
中文: ""力"" - 中文: ""","[31074, 232]",力,"[4764, 3081, 772, 1129, 13519, 12248, 282, 29886]",power,力
"中文: ""星"" - 中文: ""星""
中文: ""话"" - 中文: ""话""
中文: ""火"" - 中文: ""火""
中文: ""九"" - 中文: ""九""
中文: ""夏"" - 中文: ""","[31241, 232]",夏,"[2533, 22792, 269, 2146, 2083, 11801, 480, 29879]",summer,夏


==> figures/same/7b_de_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Buch"" - Deutsch: ""","[5373, 10586, 29933, 350, 3727, 22987]",Buch,"[289, 833, 1045, 2909, 29890, 3143]",book,Buch
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Anstieg"" - Deutsch: ""Anstieg""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Wolke"" - Deutsch: ""","[14962, 399, 29956, 11902]",Wolke,"[17184, 23642, 274, 1067, 15126, 29883, 695, 9570, 9274]",cloud,Wolke
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Tasche"" - Deutsch: ""","[23793, 29911, 323, 10523]",Tasche,"[289, 2291, 19548, 29890, 23156, 9922]",bag,Tasche
"Deutsch: ""Sprache"" - Deutsch: ""Sprache""
Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Mund"" - Deutsch: ""","[8229, 341, 29924, 13564]",Mund,"[29442, 2730, 21026, 286, 13394, 29885, 4346]",mouth,Mund
"Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Boden"" - Deutsch: ""","[8431, 29933, 350, 1952, 19929]",Boden,"[22473, 578, 577, 269, 29879]",soil,Boden
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Farbe"" - Deutsch: ""Farbe""
Deutsch: ""Berg"" - Deutsch: ""","[9827, 17104, 29933, 350, 2292, 3629, 1522]",Berg,"[29442, 2730, 286, 5766, 14378, 29885, 4346, 16476]",mountain,Berg
"Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Tuch"" - Deutsch: ""","[23215, 12603, 29911, 323]",Tuch,"[17184, 13950, 274, 1067, 15126, 695, 29883]",cloth,Tuch
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Herz"" - Deutsch: ""","[3868, 29950, 2439, 12905, 379, 18650, 940]",Herz,"[354, 29882, 540, 23057, 8293, 5192, 298]",heart,Herz
"Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Streifen"" - Deutsch: ""Streifen""
Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Tag"" - Deutsch: ""","[10522, 29911, 323, 8176, 10523]",Tag,"[1146, 3250, 29881, 270, 2462, 1388]",day,Tag
"Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Stern"" - Deutsch: ""","[2443, 29903, 7789, 624, 28588, 317, 855, 23413]",Stern,"[303, 9523, 5810, 380, 8508, 5173, 269, 29879]",star,Stern
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Feder"" - Deutsch: ""","[17972, 5169, 8263, 29943, 383, 7351]",Feder,"[6709, 4278, 805, 15099, 1028, 7689, 269, 29879]",spring,Feder
"Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Mond"" - Deutsch: ""","[7185, 2598, 341, 22638, 29924, 12125, 4546]",Mond,"[2730, 286, 29885, 4346, 18786]",moon,Mond
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Holz"" - Deutsch: ""","[8335, 29950, 4168, 26211, 379, 19984]",Holz,"[8879, 29893, 8112, 6115, 827, 281]",wood,Holz
"Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Dorf"" - Deutsch: ""","[360, 17207, 1938, 29928, 6132, 9579]",Dorf,"[11928, 3516, 17191, 5720, 21031, 1403, 325, 28765, 29894, 4213]",village,Dorf
"Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Wald"" - Deutsch: ""","[399, 5260, 29956, 22552, 17721]",Wald,"[363, 1079, 285, 26839, 29888, 1181, 1454, 13569, 1701]",forest,Wald
"Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Gitter"" - Deutsch: ""","[11786, 28712, 26074, 4406, 402, 29954]",Gitter,"[330, 629, 7720, 867, 6856, 29887]",grid,Gitter
"Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Lied"" - Deutsch: ""","[365, 29931, 2718, 23410, 7326, 29382]",Lied,"[4823, 578, 1100, 577, 1487, 21453, 269, 29879]",song,Lied
"Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""neun"" - Deutsch: ""neun""
Deutsch: ""Wasser"" - Deutsch: ""","[399, 29457, 12547, 29956, 22552, 16124]",Wasser,"[2766, 11324, 29893, 16699, 281, 13405, 4094]",water,Wasser
"Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Teich"" - Deutsch: ""","[7141, 29911, 323, 1920]",Teich,"[12509, 29886, 1129, 282, 2818, 772, 1112]",pond,Teich
"Deutsch: ""Stamm"" - Deutsch: ""Stamm""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""Fluss"" - Deutsch: ""","[8754, 2379, 29943, 383]",Fluss,"[8580, 364, 9050, 10107, 4401, 29878, 1150, 3511, 374]",river,Fluss
"Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Schnee"" - Deutsch: ""Schnee""
Deutsch: ""Gesetz"" - Deutsch: ""","[6328, 1879, 7999, 402, 29954]",Gesetz,"[29880, 433, 4307, 301, 425, 10653]",law,Gesetz
"Deutsch: ""Meer"" - Deutsch: ""Meer""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Beispiel"" - Deutsch: ""Beispiel""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Welle"" - Deutsch: ""","[1334, 28862, 399, 11284, 4806, 29956, 5674, 10458]",Welle,"[2766, 11324, 29893, 281, 10742, 27766]",wave,Welle
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Beispiel"" - Deutsch: ""Beispiel""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Ozean"" - Deutsch: ""","[438, 29949]",Ozean,"[12954, 25802, 288, 542, 23474, 29877]",ocean,Ozean
"Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Höhle"" - Deutsch: ""","[29950, 379, 11623]",Höhle,"[1113, 274, 29883, 5777, 24230, 18346]",cave,Höhle
"Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Linie"" - Deutsch: ""Linie""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Meer"" - Deutsch: ""","[6816, 2191, 341, 29924]",Meer,"[344, 7205, 409, 269, 29879]",sea,Meer
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""See"" - Deutsch: ""","[29903, 13393, 2008, 317, 2823, 922]",See,"[19437, 29880, 433, 24591, 18170, 301, 425]",lake,See
"Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Quelle"" - Deutsch: ""","[2182, 5462, 660, 29984, 751, 8654]",Quelle,"[2752, 3669, 4993, 578, 577, 269, 29879]",source,Quelle
"Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""Feuer"" - Deutsch: ""","[5169, 8263, 29943, 383, 29331]",Feuer,"[7241, 8696, 285, 13734, 29888, 28034, 3974, 5713]",fire,Feuer
"Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Punkt"" - Deutsch: ""","[349, 22723, 12129, 29925]",Punkt,"[11899, 1129, 29886, 3149, 282, 772, 1298]",point,Punkt
"Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Farbe"" - Deutsch: ""Farbe""
Deutsch: ""Gemälde"" - Deutsch: ""","[15170, 7999, 1879, 402, 29954]",Gemälde,"[10675, 20413, 3274, 29886, 282, 3300, 6788]",painting,Gemälde
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Bahnhof"" - Deutsch: ""","[15174, 28701, 29933, 350, 15131, 6000]",Bahnhof,"[303, 6112, 9523, 5073, 19569, 380, 29879, 5173, 23436, 1002, 269]",station,Bahnhof
"Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Reis"" - Deutsch: ""","[1123, 29934, 830, 390]",Reis,"[364, 10107, 11674, 29878, 374, 2200, 19408, 9597]",rice,Reis
"Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Linie"" - Deutsch: ""","[365, 29931, 2718, 23410, 11667, 4342]",Linie,"[29880, 1196, 1915, 1220, 6276, 301, 492, 619]",line,Linie
"Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Blume"" - Deutsch: ""","[3164, 10358, 29933, 350]",Blume,"[5685, 1652, 285, 29888, 28149, 1579, 1731, 4972]",flower,Blume
"Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Sprache"" - Deutsch: ""Sprache""
Deutsch: ""Tee"" - Deutsch: ""","[7141, 29911, 323, 1920]",Tee,"[371, 23429, 29873, 734, 260]",tea,Tee
"Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Wolke"" - Deutsch: ""Wolke""
Deutsch: ""Fuß"" - Deutsch: ""","[11871, 29943, 383, 11212]",Fuß,"[3661, 6661, 285, 29888, 1181, 5431, 7953, 1701]",foot,Fuß
"Deutsch: ""Maschine"" - Deutsch: ""Maschine""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Tür"" - Deutsch: ""","[29911, 323, 25424]",Tür,"[29881, 1867, 17433, 437, 270, 3050]",door,Tür
"Deutsch: ""Wasser"" - Deutsch: ""Wasser""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Schnee"" - Deutsch: ""","[29903, 1102, 317, 4504, 4421, 21129, 2522]",Schnee,"[16586, 5807, 15007, 269, 29879]",snow,Schnee
"Deutsch: ""Feuer"" - Deutsch: ""Feuer""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Pferd"" - Deutsch: ""","[10022, 349, 29925]",Pferd,"[4029, 29882, 2015, 5089, 11231, 1251, 298, 10435]",horse,Pferd
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""eins"" - Deutsch: ""","[10096, 1011, 29872, 21084, 321]",eins,"[697, 288, 650, 29877, 265, 373]",one,eins
"Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Reis"" - Deutsch: ""Reis""
Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""zwei"" - Deutsch: ""","[503, 29920, 5263, 7325, 4753, 7659]",zwei,"[29873, 1023, 10184, 260, 7516, 3252]",two,zwei
"Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""drei"" - Deutsch: ""","[7707, 14724, 29881, 4192, 270, 9697]",drei,"[12455, 266, 29873, 17536, 2211, 386, 260, 1468]",three,drei
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""vier"" - Deutsch: ""","[8545, 25965, 3516, 1403, 6316, 325, 7214, 29894]",vier,"[12584, 285, 29888, 3023, 1181, 17823, 1701]",four,vier
"Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""acht"" - Deutsch: ""","[1274, 263, 22019, 496, 562, 5860, 29874, 3657]",acht,"[10096, 9475, 29872, 29319, 15761, 321]",eight,acht
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""zehn"" - Deutsch: ""","[503, 29920, 911, 3777]",zehn,"[371, 3006, 29873, 734, 260, 841]",ten,zehn
"Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""Kopf"" - Deutsch: ""","[29968, 8224, 27476, 476]",Kopf,"[354, 2813, 29882, 540, 2343, 298]",head,Kopf
"Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Streifen"" - Deutsch: ""","[29903, 11738, 624, 317, 3767, 5015, 855]",Streifen,"[303, 17820, 10076, 710, 380, 17010, 851, 269, 29879]",strip,Streifen
"Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Straße"" - Deutsch: ""","[29903, 624, 317, 22667, 3767, 5015, 855, 7357]",Straße,"[11952, 303, 29352, 380, 710, 12243, 13045, 851, 269, 29879]",street,Straße
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Teil"" - Deutsch: ""","[7141, 29911, 7770, 323, 1920]",Teil,"[1595, 3274, 29886, 610, 282, 3300, 862, 760]",part,Teil
"Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Auge"" - Deutsch: ""","[22333, 8407, 319, 29909]",Auge,"[10977, 1032, 29872, 321]",eye,Auge
"Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Feld"" - Deutsch: ""","[5169, 21113, 8263, 29943, 383, 11961]",Feld,"[7241, 285, 1746, 29888, 5713, 2671, 29607]",field,Feld
"Deutsch: ""Geschwindigkeit"" - Deutsch: ""Geschwindigkeit""
Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Standort"" - Deutsch: ""","[29903, 7813, 624, 11042, 317, 6679, 7434, 855]",Standort,"[1039, 3268, 2746, 1354, 7845, 269, 29879]",site,Standort
"Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Wort"" - Deutsch: ""","[14962, 399, 19662, 13824, 29956]",Wort,"[8879, 29893, 1742, 827, 6365, 281, 1734, 13762]",word,Wort
"Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Paar"" - Deutsch: ""","[11868, 349, 2621, 29925]",Paar,"[3274, 18784, 29886, 282, 5101, 3300]",pair,Paar
"Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Sitz"" - Deutsch: ""","[29903, 23628, 21988, 25598, 317, 6101]",Sitz,"[12949, 344, 7205, 409, 269, 29879]",seat,Sitz
"Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Licht"" - Deutsch: ""","[10413, 365, 29931, 2718, 23410]",Licht,"[14172, 29880, 4366, 3473, 301, 3578, 492, 619]",light,Licht
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Norden"" - Deutsch: ""","[29940, 5245, 4186, 23899, 1939, 405, 3782]",Norden,"[3643, 1217, 6641, 694, 29876, 15459, 302]",north,Norden
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Maschine"" - Deutsch: ""","[8622, 3219, 21870, 341, 29924]",Maschine,"[7672, 4933, 5825, 286, 8628, 23523, 611, 655, 29885]",machine,Maschine
"Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Zeit"" - Deutsch: ""","[796, 24625, 29999, 5347, 3091]",Zeit,"[5335, 29873, 2034, 9346, 931, 2230, 260, 19538]",time,Zeit
"Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Nutzen"" - Deutsch: ""","[29940, 12487, 405]",Nutzen,"[289, 7795, 915, 1785, 367, 3856, 29890, 13982, 14169]",benefit,Nutzen
"Deutsch: ""Schwanz"" - Deutsch: ""Schwanz""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""Provinz"" - Deutsch: ""","[23114, 1588, 349, 11127, 9133, 1184, 4040, 1019, 29925]",Provinz,"[558, 16123, 8482, 410, 29886, 282, 1326, 12291, 771, 544]",province,Provinz
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Börse"" - Deutsch: ""","[29933, 350]",Börse,"[6543, 14523, 735, 29872, 5566, 429, 321]",exchange,Börse
"Deutsch: ""Streifen"" - Deutsch: ""Streifen""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Mitte"" - Deutsch: ""","[5493, 4573, 341, 29924, 23115, 24532]",Mitte,"[7256, 3737, 286, 6563, 17662, 7145, 2460, 29885]",middle,Mitte
"Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Freund"" - Deutsch: ""","[23923, 3878, 14438, 4693, 29943, 383, 28817]",Freund,"[7932, 18326, 1424, 285, 5121, 29888, 3484, 1341]",friend,Freund
"Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""zehn"" - Deutsch: ""zehn""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Farbe"" - Deutsch: ""","[7748, 8413, 29943, 14206, 383]",Farbe,"[1111, 274, 2927, 784, 2780, 29883, 1302, 1054, 10965]",color,Farbe
"Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Versuch"" - Deutsch: ""Versuch""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Art"" - Deutsch: ""","[826, 1433, 3012, 319, 29909, 9986]",Art,"[29895, 413, 8506, 1984, 19015, 14380, 9089, 2924]",kind,Art
"Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Feuer"" - Deutsch: ""Feuer""
Deutsch: ""Richter"" - Deutsch: ""","[29934, 21710, 13675, 25627, 4385, 390]",Richter,"[6577, 3623, 4900, 16833, 432, 29926, 17675]",judge,Richter
"Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Schule"" - Deutsch: ""","[29903, 1102, 27223, 317, 12988, 4421, 4504, 2522]",Schule,"[27041, 3762, 816, 1557, 1364, 269, 29879, 885]",school,Schule
"Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Krawatte"" - Deutsch: ""","[29968, 7365, 476, 19387]",Krawatte,"[29873, 2034, 260, 22134, 19538]",tie,Krawatte
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Beispiel"" - Deutsch: ""","[3629, 22621, 29933, 350, 10632, 1522]",Beispiel,"[4392, 735, 29872, 429, 4773, 1342, 321]",example,Beispiel
"Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""zehn"" - Deutsch: ""zehn""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Gesicht"" - Deutsch: ""","[6328, 7999, 1879, 402, 29954]",Gesicht,"[5444, 4024, 285, 2258, 3700, 29888, 17470, 2161]",face,Gesicht
"Deutsch: ""Anstieg"" - Deutsch: ""Anstieg""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Brücke"" - Deutsch: ""","[1771, 29933, 350, 12432]",Brücke,"[289, 19515, 28635, 1182, 1506, 29890, 18419, 12945]",bridge,Brücke
"Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Gegenstand"" - Deutsch: ""","[1879, 21163, 7999, 402, 19275, 29954]",Gegenstand,"[474, 2944, 29875, 568, 277, 372, 667]",item,Gegenstand
"Deutsch: ""Zeit"" - Deutsch: ""Zeit""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""löschen"" - Deutsch: ""","[29880, 27575, 301]",löschen,"[5217, 6144, 29881, 8143, 7374, 316, 311, 270, 628]",delete,löschen
"Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Gruppe"" - Deutsch: ""","[29954, 402, 21757, 3338, 5430, 1632]",Gruppe,"[330, 629, 2318, 2972, 867, 4071, 17170, 29887]",group,Gruppe
"Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Schönheit"" - Deutsch: ""","[28565, 1102, 29903, 317, 4504, 4421, 2522]",Schönheit,"[289, 6562, 915, 367, 29890, 15409]",beauty,Schönheit
"Deutsch: ""Krawatte"" - Deutsch: ""Krawatte""
Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Plattform"" - Deutsch: ""","[27201, 3247, 349, 13494, 1858, 29925]",Plattform,"[2174, 29886, 572, 715, 282, 7481, 13974, 12120, 18870]",platform,Plattform
"Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Kopf"" - Deutsch: ""Kopf""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Haus"" - Deutsch: ""","[29950, 10727, 5952, 379, 24704]",Haus,"[8697, 29882, 10774, 9261, 5089, 3699, 1251, 298]",house,Haus
"Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Wald"" - Deutsch: ""Wald""
Deutsch: ""Sonne"" - Deutsch: ""","[1105, 29903, 317, 5791, 6295]",Sonne,"[2146, 11445, 6575, 480, 269, 29879]",sun,Sonne
"Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Geschichte"" - Deutsch: ""","[7376, 1879, 5009, 7999, 402, 6328, 29954]",Geschichte,"[7251, 18434, 670, 2918, 29882, 4955, 16211, 9825, 22880, 3603, 298]",history,Geschichte
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Geschwindigkeit"" - Deutsch: ""Geschwindigkeit""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Tal"" - Deutsch: ""","[29911, 10288, 323, 10523]",Tal,"[659, 19599, 325, 1564, 28519, 791, 29894, 22044, 2947]",valley,Tal
"Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Quadrat"" - Deutsch: ""","[2182, 29984, 660, 751]",Quadrat,"[6862, 17619, 3044, 29879, 26613, 269, 10674, 18074]",square,Quadrat
"Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Süden"" - Deutsch: ""","[29903, 26585, 317, 17110, 11711]",Süden,"[3669, 13267, 578, 7062, 577, 269, 29879]",south,Süden
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Tugend"" - Deutsch: ""","[23215, 12603, 29911, 323]",Tugend,"[3516, 10636, 27935, 1403, 325, 4610, 15389, 29894, 2405]",virtue,Tugend
"Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Stamm"" - Deutsch: ""","[29903, 624, 317, 7434, 855]",Stamm,"[9434, 29873, 534, 29563, 260, 3367, 509, 3626]",tribe,Stamm
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Kopf"" - Deutsch: ""Kopf""
Deutsch: ""Stadt"" - Deutsch: ""","[10347, 29903, 624, 317, 5587, 7434, 855]",Stadt,"[455, 274, 4272, 12690, 20752, 4583, 29883, 7537]",city,Stadt
"Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Sommer"" - Deutsch: ""Sommer""
Deutsch: ""Sprache"" - Deutsch: ""","[29903, 14314, 317, 1706, 5592, 29634]",Sprache,"[301, 3893, 6361, 4086, 29880, 433, 11675, 10906, 6468, 425]",language,Sprache
"Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Geschwindigkeit"" - Deutsch: ""","[1879, 5009, 7999, 402, 6328, 29954]",Geschwindigkeit,"[6210, 19322, 805, 1028, 5965, 269, 29879, 961]",speed,Geschwindigkeit
"Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""Boden"" - Deutsch: ""","[8431, 29933, 350, 1952, 19929]",Boden,"[330, 2057, 629, 867, 4071, 5962, 17170, 29887]",ground,Boden
"Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Versuch"" - Deutsch: ""","[29963, 10138, 1798, 478, 6565, 8980]",Versuch,"[271, 263, 1131, 1098, 472, 4218, 15127, 29874, 21609]",attempt,Versuch
"Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Niederlage"" - Deutsch: ""","[16501, 29940, 24052, 19166, 15981, 405]",Niederlage,"[822, 8686, 29881, 316, 311, 20653, 270, 1753]",defeat,Niederlage
"Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Maschine"" - Deutsch: ""Maschine""
Deutsch: ""Schwanz"" - Deutsch: ""","[29903, 1102, 317, 9234, 4421, 4504, 2522]",Schwanz,"[29873, 12464, 11062, 260, 18237, 941]",tail,Schwanz
"Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Mutter"" - Deutsch: ""","[20749, 8229, 341, 29924, 22411]",Mutter,"[5637, 2730, 286, 3184, 29885, 4346, 25550, 14817]",mother,Mutter
"Deutsch: ""Versuch"" - Deutsch: ""Versuch""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Osten"" - Deutsch: ""","[438, 26569, 24768, 29949, 6657, 11334]",Osten,"[23027, 2240, 29872, 11248, 9755, 321]",east,Osten
"Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Rede"" - Deutsch: ""","[1123, 29934, 4367, 9039, 830, 390]",Rede,"[12032, 805, 1028, 5965, 269, 29879, 961]",speech,Rede
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Kind"" - Deutsch: ""","[29968, 20311, 13187, 11885, 476, 16540]",Kind,"[5145, 274, 305, 2278, 521, 18558, 4161, 29883]",child,Kind
"Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Turm"" - Deutsch: ""","[23215, 12603, 29911, 323, 5383]",Turm,"[304, 29873, 260, 517, 19372]",tower,Turm
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Haar"" - Deutsch: ""","[29950, 5952, 379, 24704]",Haar,"[29882, 11315, 2350, 23535, 298, 447]",hair,Haar
"Deutsch: ""Linie"" - Deutsch: ""Linie""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Haushalt"" - Deutsch: ""","[29950, 10727, 5952, 379, 24704]",Haushalt,"[8697, 29882, 10774, 9261, 5089, 3699, 22329, 1251, 298]",household,Haushalt
"Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Abschnitt"" - Deutsch: ""","[1976, 319, 29909, 24650, 4920]",Abschnitt,"[8803, 344, 4004, 409, 3471, 5226, 2042, 269, 29879, 21149]",section,Abschnitt
"Deutsch: ""Punkt"" - Deutsch: ""Punkt""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Büro"" - Deutsch: ""","[16144, 29933, 15455, 350]",Büro,"[8034, 310, 288, 2696, 20205, 3344, 29877, 1283, 974]",office,Büro
"Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""neun"" - Deutsch: ""neun""
Deutsch: ""Anstieg"" - Deutsch: ""","[21877, 2744, 319, 29909, 530]",Anstieg,"[364, 10107, 29878, 14451, 3780, 374, 5161]",rise,Anstieg
"Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Reis"" - Deutsch: ""Reis""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Macht"" - Deutsch: ""","[3219, 21870, 341, 4326, 29924, 15735, 17197]",Macht,"[3081, 4764, 1129, 29886, 282, 772, 12248, 13519]",power,Macht
"Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Sommer"" - Deutsch: ""","[22820, 1105, 29903, 317, 6254, 6295]",Sommer,"[2533, 2146, 2083, 22792, 480, 269, 29879, 11801]",summer,Sommer


==> figures/same/7b_en_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""ten"" - English: ""ten""
English: ""tea"" - English: ""tea""
English: ""pond"" - English: ""pond""
English: ""version"" - English: ""version""
English: ""book"" - English: ""","[29890, 1045, 3143, 833, 289, 2909]",book,"[29890, 1045, 3143, 833, 289, 2909]",book,book
"English: ""hundred"" - English: ""hundred""
English: ""heart"" - English: ""heart""
English: ""house"" - English: ""house""
English: ""part"" - English: ""part""
English: ""cloud"" - English: ""","[695, 274, 1067, 15126, 23642, 9274, 17184, 9570, 29883]",cloud,"[695, 274, 1067, 15126, 23642, 9274, 17184, 9570, 29883]",cloud,cloud
"English: ""ground"" - English: ""ground""
English: ""mother"" - English: ""mother""
English: ""north"" - English: ""north""
English: ""wood"" - English: ""wood""
English: ""bag"" - English: ""","[29890, 23156, 9922, 289, 2291, 19548]",bag,"[29890, 23156, 9922, 289, 2291, 19548]",bag,bag
"English: ""point"" - English: ""point""
English: ""structure"" - English: ""structure""
English: ""position"" - English: ""position""
English: ""spring"" - English: ""spring""
English: ""mouth"" - English: ""","[2730, 29442, 13394, 29885, 21026, 4346, 286]",mouth,"[2730, 29442, 13394, 29885, 21026, 4346, 286]",mouth,mouth
"English: ""middle"" - English: ""middle""
English: ""city"" - English: ""city""
English: ""rise"" - English: ""rise""
English: ""bridge"" - English: ""bridge""
English: ""soil"" - English: ""","[578, 577, 29879, 22473, 269]",soil,"[578, 577, 29879, 22473, 269]",soil,soil
"English: ""tribe"" - English: ""tribe""
English: ""painting"" - English: ""painting""
English: ""child"" - English: ""child""
English: ""structure"" - English: ""structure""
English: ""mountain"" - English: ""","[2730, 29442, 29885, 14378, 5766, 16476, 4346, 286]",mountain,"[2730, 29442, 29885, 14378, 5766, 16476, 4346, 286]",mountain,mountain
"English: ""north"" - English: ""north""
English: ""flower"" - English: ""flower""
English: ""red"" - English: ""red""
English: ""seat"" - English: ""seat""
English: ""cloth"" - English: ""","[695, 274, 1067, 15126, 17184, 13950, 29883]",cloth,"[695, 274, 1067, 15126, 17184, 13950, 29883]",cloth,cloth
"English: ""shop"" - English: ""shop""
English: ""tail"" - English: ""tail""
English: ""dance"" - English: ""dance""
English: ""cloth"" - English: ""cloth""
English: ""heart"" - English: ""","[29882, 8293, 298, 354, 5192, 23057, 540]",heart,"[29882, 8293, 298, 354, 5192, 23057, 540]",heart,heart
"English: ""water"" - English: ""water""
English: ""bridge"" - English: ""bridge""
English: ""tea"" - English: ""tea""
English: ""four"" - English: ""four""
English: ""hand"" - English: ""","[5905, 29882, 5403, 447, 298, 3179, 1361, 2350]",hand,"[5905, 29882, 5403, 447, 298, 3179, 1361, 2350]",hand,hand
"English: ""rock"" - English: ""rock""
English: ""city"" - English: ""city""
English: ""power"" - English: ""power""
English: ""four"" - English: ""four""
English: ""day"" - English: ""","[270, 1388, 29881, 1146, 3250, 2462]",day,"[270, 1388, 29881, 1146, 3250, 2462]",day,day
"English: ""fruit"" - English: ""fruit""
English: ""beauty"" - English: ""beauty""
English: ""middle"" - English: ""middle""
English: ""forest"" - English: ""forest""
English: ""star"" - English: ""","[8508, 303, 380, 29879, 5173, 9523, 5810, 269]",star,"[8508, 303, 380, 29879, 5173, 9523, 5810, 269]",star,star
"English: ""tower"" - English: ""tower""
English: ""lake"" - English: ""lake""
English: ""return"" - English: ""return""
English: ""shop"" - English: ""shop""
English: ""spring"" - English: ""","[4278, 1028, 15099, 7689, 29879, 805, 6709, 269]",spring,"[4278, 1028, 15099, 7689, 29879, 805, 6709, 269]",spring,spring
"English: ""fire"" - English: ""fire""
English: ""square"" - English: ""square""
English: ""speech"" - English: ""speech""
English: ""cave"" - English: ""cave""
English: ""moon"" - English: ""","[2730, 29885, 18786, 4346, 286]",moon,"[2730, 29885, 18786, 4346, 286]",moon,moon
"English: ""sound"" - English: ""sound""
English: ""hundred"" - English: ""hundred""
English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""wood"" - English: ""","[6115, 281, 8879, 827, 8112, 29893]",wood,"[6115, 281, 8879, 827, 8112, 29893]",wood,wood
"English: ""tower"" - English: ""tower""
English: ""book"" - English: ""book""
English: ""head"" - English: ""head""
English: ""gold"" - English: ""gold""
English: ""village"" - English: ""","[11928, 325, 29894, 4213, 1403, 17191, 28765, 3516, 21031, 5720]",village,"[11928, 325, 29894, 4213, 1403, 17191, 28765, 3516, 21031, 5720]",village,village
"English: ""section"" - English: ""section""
English: ""field"" - English: ""field""
English: ""bag"" - English: ""bag""
English: ""mouth"" - English: ""mouth""
English: ""forest"" - English: ""","[13569, 285, 363, 1181, 29888, 1701, 1454, 1079, 26839]",forest,"[13569, 285, 363, 1181, 29888, 1701, 1454, 1079, 26839]",forest,forest
"English: ""wave"" - English: ""wave""
English: ""middle"" - English: ""middle""
English: ""tower"" - English: ""tower""
English: ""four"" - English: ""four""
English: ""fruit"" - English: ""","[285, 15774, 1341, 1424, 29888]",fruit,"[285, 15774, 1341, 1424, 29888]",fruit,fruit
"English: ""time"" - English: ""time""
English: ""city"" - English: ""city""
English: ""wood"" - English: ""wood""
English: ""middle"" - English: ""middle""
English: ""grid"" - English: ""","[330, 6856, 629, 867, 29887, 7720]",grid,"[330, 6856, 629, 867, 29887, 7720]",grid,grid
"English: ""lake"" - English: ""lake""
English: ""horse"" - English: ""horse""
English: ""school"" - English: ""school""
English: ""tea"" - English: ""tea""
English: ""song"" - English: ""","[578, 21453, 577, 29879, 1100, 4823, 269, 1487]",song,"[578, 21453, 577, 29879, 1100, 4823, 269, 1487]",song,song
"English: ""one"" - English: ""one""
English: ""head"" - English: ""head""
English: ""left"" - English: ""left""
English: ""city"" - English: ""city""
English: ""water"" - English: ""","[13405, 281, 2766, 4094, 11324, 16699, 29893]",water,"[13405, 281, 2766, 4094, 11324, 16699, 29893]",water,water
"English: ""head"" - English: ""head""
English: ""cave"" - English: ""cave""
English: ""talent"" - English: ""talent""
English: ""field"" - English: ""field""
English: ""pond"" - English: ""","[2818, 772, 12509, 29886, 1112, 282, 1129]",pond,"[2818, 772, 12509, 29886, 1112, 282, 1129]",pond,pond
"English: ""law"" - English: ""law""
English: ""tea"" - English: ""tea""
English: ""language"" - English: ""language""
English: ""exchange"" - English: ""exchange""
English: ""sand"" - English: ""","[11982, 9753, 4977, 29879, 872, 28455, 269]",sand,"[11982, 9753, 4977, 29879, 872, 28455, 269]",sand,sand
"English: ""sea"" - English: ""sea""
English: ""grid"" - English: ""grid""
English: ""return"" - English: ""return""
English: ""machine"" - English: ""machine""
English: ""river"" - English: ""","[1150, 29878, 10107, 3511, 374, 364, 8580, 4401, 9050]",river,"[1150, 29878, 10107, 3511, 374, 364, 8580, 4401, 9050]",river,river
"English: ""middle"" - English: ""middle""
English: ""sun"" - English: ""sun""
English: ""fruit"" - English: ""fruit""
English: ""strip"" - English: ""strip""
English: ""law"" - English: ""","[301, 10653, 29880, 4307, 433, 425]",law,"[301, 10653, 29880, 4307, 433, 425]",law,law
"English: ""day"" - English: ""day""
English: ""painting"" - English: ""painting""
English: ""advance"" - English: ""advance""
English: ""tie"" - English: ""tie""
English: ""wave"" - English: ""","[281, 27766, 2766, 11324, 10742, 29893]",wave,"[281, 27766, 2766, 11324, 10742, 29893]",wave,wave
"English: ""defeat"" - English: ""defeat""
English: ""law"" - English: ""law""
English: ""seat"" - English: ""seat""
English: ""hundred"" - English: ""hundred""
English: ""ocean"" - English: ""","[288, 12954, 25802, 542, 23474, 29877]",ocean,"[288, 12954, 25802, 542, 23474, 29877]",ocean,ocean
"English: ""judge"" - English: ""judge""
English: ""hair"" - English: ""hair""
English: ""middle"" - English: ""middle""
English: ""horse"" - English: ""horse""
English: ""cave"" - English: ""","[5777, 274, 18346, 1113, 24230, 29883]",cave,"[5777, 274, 18346, 1113, 24230, 29883]",cave,cave
"English: ""school"" - English: ""school""
English: ""painting"" - English: ""painting""
English: ""benefit"" - English: ""benefit""
English: ""mountain"" - English: ""mountain""
English: ""sea"" - English: ""","[344, 409, 7205, 29879, 269]",sea,"[344, 409, 7205, 29879, 269]",sea,sea
"English: ""cloth"" - English: ""cloth""
English: ""city"" - English: ""city""
English: ""advance"" - English: ""advance""
English: ""two"" - English: ""two""
English: ""lake"" - English: ""","[301, 18170, 24591, 29880, 19437, 433, 425]",lake,"[301, 18170, 24591, 29880, 19437, 433, 425]",lake,lake
"English: ""word"" - English: ""word""
English: ""language"" - English: ""language""
English: ""ocean"" - English: ""ocean""
English: ""strip"" - English: ""strip""
English: ""source"" - English: ""","[578, 4993, 577, 29879, 3669, 2752, 269]",source,"[578, 4993, 577, 29879, 3669, 2752, 269]",source,source
"English: ""song"" - English: ""song""
English: ""foot"" - English: ""foot""
English: ""person"" - English: ""person""
English: ""net"" - English: ""net""
English: ""fire"" - English: ""","[285, 7241, 28034, 29888, 13734, 3974, 5713, 8696]",fire,"[285, 7241, 28034, 29888, 13734, 3974, 5713, 8696]",fire,fire
"English: ""five"" - English: ""five""
English: ""talent"" - English: ""talent""
English: ""eye"" - English: ""eye""
English: ""one"" - English: ""one""
English: ""point"" - English: ""","[1298, 3149, 772, 11899, 29886, 282, 1129]",point,"[1298, 3149, 772, 11899, 29886, 282, 1129]",point,point
"English: ""soil"" - English: ""soil""
English: ""water"" - English: ""water""
English: ""wood"" - English: ""wood""
English: ""benefit"" - English: ""benefit""
English: ""version"" - English: ""","[1873, 325, 29894, 345, 369, 2453, 3259, 1147, 1224, 874]",version,"[1873, 325, 29894, 345, 369, 2453, 3259, 1147, 1224, 874]",version,version
"English: ""book"" - English: ""book""
English: ""eight"" - English: ""eight""
English: ""six"" - English: ""six""
English: ""tie"" - English: ""tie""
English: ""ball"" - English: ""","[29890, 8287, 6411, 2135, 9922, 289, 2291, 5521]",ball,"[29890, 8287, 6411, 2135, 9922, 289, 2291, 5521]",ball,ball
"English: ""history"" - English: ""history""
English: ""door"" - English: ""door""
English: ""house"" - English: ""house""
English: ""speed"" - English: ""speed""
English: ""painting"" - English: ""","[3300, 3274, 6788, 29886, 10675, 282, 20413]",painting,"[3300, 3274, 6788, 29886, 10675, 282, 20413]",painting,painting
"English: ""hair"" - English: ""hair""
English: ""day"" - English: ""day""
English: ""ocean"" - English: ""ocean""
English: ""seven"" - English: ""seven""
English: ""station"" - English: ""","[19569, 303, 23436, 6112, 380, 1002, 29879, 9523, 5173, 269, 5073]",station,"[19569, 303, 23436, 6112, 380, 1002, 29879, 9523, 5173, 269, 5073]",station,station
"English: ""soil"" - English: ""soil""
English: ""river"" - English: ""river""
English: ""hair"" - English: ""hair""
English: ""child"" - English: ""child""
English: ""rice"" - English: ""","[29878, 10107, 374, 364, 9597, 19408, 2200, 11674]",rice,"[29878, 10107, 374, 364, 9597, 19408, 2200, 11674]",rice,rice
"English: ""six"" - English: ""six""
English: ""square"" - English: ""square""
English: ""structure"" - English: ""structure""
English: ""painting"" - English: ""painting""
English: ""red"" - English: ""","[276, 2654, 29878, 364, 337, 1127]",red,"[276, 2654, 29878, 364, 337, 1127]",red,red
"English: ""pair"" - English: ""pair""
English: ""history"" - English: ""history""
English: ""version"" - English: ""version""
English: ""kind"" - English: ""kind""
English: ""line"" - English: ""","[1220, 301, 6276, 619, 29880, 492, 1196, 1915]",line,"[1220, 301, 6276, 619, 29880, 492, 1196, 1915]",line,line
"English: ""mountain"" - English: ""mountain""
English: ""source"" - English: ""source""
English: ""rock"" - English: ""rock""
English: ""tie"" - English: ""tie""
English: ""net"" - English: ""","[302, 1212, 7787, 484, 29876, 452]",net,"[302, 1212, 7787, 484, 29876, 452]",net,net
"English: ""ball"" - English: ""ball""
English: ""rock"" - English: ""rock""
English: ""mother"" - English: ""mother""
English: ""door"" - English: ""door""
English: ""flower"" - English: ""","[285, 1652, 1731, 4972, 5685, 1579, 29888, 28149]",flower,"[285, 1652, 1731, 4972, 5685, 1579, 29888, 28149]",flower,flower
"English: ""sun"" - English: ""sun""
English: ""kind"" - English: ""kind""
English: ""position"" - English: ""position""
English: ""seven"" - English: ""seven""
English: ""tea"" - English: ""","[23429, 371, 734, 29873, 260]",tea,"[23429, 371, 734, 29873, 260]",tea,tea
"English: ""gold"" - English: ""gold""
English: ""cloth"" - English: ""cloth""
English: ""hand"" - English: ""hand""
English: ""generation"" - English: ""generation""
English: ""foot"" - English: ""","[285, 7953, 1181, 3661, 29888, 1701, 6661, 5431]",foot,"[285, 7953, 1181, 3661, 29888, 1701, 6661, 5431]",foot,foot
"English: ""advance"" - English: ""advance""
English: ""structure"" - English: ""structure""
English: ""defeat"" - English: ""defeat""
English: ""machine"" - English: ""machine""
English: ""gold"" - English: ""","[330, 1484, 15192, 7684, 748, 29887]",gold,"[330, 1484, 15192, 7684, 748, 29887]",gold,gold
"English: ""law"" - English: ""law""
English: ""north"" - English: ""north""
English: ""item"" - English: ""item""
English: ""book"" - English: ""book""
English: ""door"" - English: ""","[17433, 437, 3050, 270, 29881, 1867]",door,"[17433, 437, 3050, 270, 29881, 1867]",door,door
"English: ""power"" - English: ""power""
English: ""bag"" - English: ""bag""
English: ""talent"" - English: ""talent""
English: ""lake"" - English: ""lake""
English: ""snow"" - English: ""","[15007, 29879, 16586, 5807, 269]",snow,"[15007, 29879, 16586, 5807, 269]",snow,snow
"English: ""structure"" - English: ""structure""
English: ""dance"" - English: ""dance""
English: ""six"" - English: ""six""
English: ""day"" - English: ""day""
English: ""horse"" - English: ""","[29882, 2015, 1251, 11231, 298, 4029, 5089, 10435]",horse,"[29882, 2015, 1251, 11231, 298, 4029, 5089, 10435]",horse,horse
"English: ""soil"" - English: ""soil""
English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""four"" - English: ""four""
English: ""one"" - English: ""","[288, 697, 650, 373, 265, 29877]",one,"[288, 697, 650, 373, 265, 29877]",one,one
"English: ""language"" - English: ""language""
English: ""household"" - English: ""household""
English: ""generation"" - English: ""generation""
English: ""part"" - English: ""part""
English: ""two"" - English: ""","[1023, 3252, 10184, 29873, 260, 7516]",two,"[1023, 3252, 10184, 29873, 260, 7516]",two,two
"English: ""time"" - English: ""time""
English: ""six"" - English: ""six""
English: ""lake"" - English: ""lake""
English: ""pond"" - English: ""pond""
English: ""three"" - English: ""","[17536, 386, 266, 12455, 2211, 29873, 260, 1468]",three,"[17536, 386, 266, 12455, 2211, 29873, 260, 1468]",three,three
"English: ""province"" - English: ""province""
English: ""tie"" - English: ""tie""
English: ""attempt"" - English: ""attempt""
English: ""spring"" - English: ""spring""
English: ""four"" - English: ""","[285, 1181, 3023, 29888, 17823, 1701, 12584]",four,"[285, 1181, 3023, 29888, 17823, 1701, 12584]",four,four
"English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""meeting"" - English: ""meeting""
English: ""gold"" - English: ""gold""
English: ""five"" - English: ""","[285, 7241, 20818, 29888, 5713, 5320]",five,"[285, 7241, 20818, 29888, 5713, 5320]",five,five
"English: ""beauty"" - English: ""beauty""
English: ""tie"" - English: ""tie""
English: ""spring"" - English: ""spring""
English: ""five"" - English: ""five""
English: ""six"" - English: ""","[1354, 28319, 1039, 29879, 4832, 269]",six,"[1354, 28319, 1039, 29879, 4832, 269]",six,six
"English: ""beauty"" - English: ""beauty""
English: ""item"" - English: ""item""
English: ""word"" - English: ""word""
English: ""defeat"" - English: ""defeat""
English: ""seven"" - English: ""","[344, 409, 29879, 9881, 269]",seven,"[344, 409, 29879, 9881, 269]",seven,seven
"English: ""time"" - English: ""time""
English: ""one"" - English: ""one""
English: ""water"" - English: ""water""
English: ""beauty"" - English: ""beauty""
English: ""eight"" - English: ""","[10096, 321, 9475, 29872, 29319, 15761]",eight,"[10096, 321, 9475, 29872, 29319, 15761]",eight,eight
"English: ""color"" - English: ""color""
English: ""office"" - English: ""office""
English: ""red"" - English: ""red""
English: ""sand"" - English: ""sand""
English: ""nine"" - English: ""","[17081, 302, 1240, 6836, 29876, 14183]",nine,"[17081, 302, 1240, 6836, 29876, 14183]",nine,nine
"English: ""wave"" - English: ""wave""
English: ""soil"" - English: ""soil""
English: ""meeting"" - English: ""meeting""
English: ""three"" - English: ""three""
English: ""ten"" - English: ""","[841, 3006, 371, 734, 29873, 260]",ten,"[841, 3006, 371, 734, 29873, 260]",ten,ten
"English: ""foot"" - English: ""foot""
English: ""one"" - English: ""one""
English: ""light"" - English: ""light""
English: ""left"" - English: ""left""
English: ""head"" - English: ""","[29882, 298, 354, 2813, 540, 2343]",head,"[29882, 298, 354, 2813, 540, 2343]",head,head
"English: ""south"" - English: ""south""
English: ""mountain"" - English: ""mountain""
English: ""gold"" - English: ""gold""
English: ""wood"" - English: ""wood""
English: ""shop"" - English: ""","[19032, 845, 18296, 528, 29879, 17394, 269]",shop,"[19032, 845, 18296, 528, 29879, 17394, 269]",shop,shop
"English: ""hundred"" - English: ""hundred""
English: ""line"" - English: ""line""
English: ""mother"" - English: ""mother""
English: ""forest"" - English: ""forest""
English: ""strip"" - English: ""","[303, 10076, 380, 29879, 17820, 710, 17010, 851, 269]",strip,"[303, 10076, 380, 29879, 17820, 710, 17010, 851, 269]",strip,strip
"English: ""version"" - English: ""version""
English: ""benefit"" - English: ""benefit""
English: ""three"" - English: ""three""
English: ""speed"" - English: ""speed""
English: ""street"" - English: ""","[13045, 12243, 303, 11952, 380, 29879, 710, 29352, 851, 269]",street,"[13045, 12243, 303, 11952, 380, 29879, 710, 29352, 851, 269]",street,street
"English: ""defeat"" - English: ""defeat""
English: ""friend"" - English: ""friend""
English: ""east"" - English: ""east""
English: ""return"" - English: ""return""
English: ""part"" - English: ""","[1595, 3300, 3274, 862, 29886, 610, 282, 760]",part,"[1595, 3300, 3274, 862, 29886, 610, 282, 760]",part,part
"English: ""strip"" - English: ""strip""
English: ""school"" - English: ""school""
English: ""city"" - English: ""city""
English: ""mother"" - English: ""mother""
English: ""eye"" - English: ""","[321, 29872, 1032, 10977]",eye,"[321, 29872, 1032, 10977]",eye,eye
"English: ""point"" - English: ""point""
English: ""seat"" - English: ""seat""
English: ""eye"" - English: ""eye""
English: ""section"" - English: ""section""
English: ""field"" - English: ""","[2671, 285, 7241, 29888, 1746, 5713, 29607]",field,"[2671, 285, 7241, 29888, 1746, 5713, 29607]",field,field
"English: ""structure"" - English: ""structure""
English: ""heart"" - English: ""heart""
English: ""field"" - English: ""field""
English: ""machine"" - English: ""machine""
English: ""site"" - English: ""","[1354, 2746, 1039, 29879, 3268, 7845, 269]",site,"[1354, 2746, 1039, 29879, 3268, 7845, 269]",site,site
"English: ""mouth"" - English: ""mouth""
English: ""wood"" - English: ""wood""
English: ""square"" - English: ""square""
English: ""eye"" - English: ""eye""
English: ""dance"" - English: ""","[6025, 17948, 18386, 270, 29881, 1388, 1146]",dance,"[6025, 17948, 18386, 270, 29881, 1388, 1146]",dance,dance
"English: ""generation"" - English: ""generation""
English: ""six"" - English: ""six""
English: ""hair"" - English: ""hair""
English: ""nine"" - English: ""nine""
English: ""word"" - English: ""","[281, 8879, 827, 1742, 6365, 13762, 1734, 29893]",word,"[281, 8879, 827, 1742, 6365, 13762, 1734, 29893]",word,word
"English: ""speech"" - English: ""speech""
English: ""field"" - English: ""field""
English: ""mountain"" - English: ""mountain""
English: ""nine"" - English: ""nine""
English: ""pair"" - English: ""","[5101, 3300, 3274, 29886, 18784, 282]",pair,"[5101, 3300, 3274, 29886, 18784, 282]",pair,pair
"English: ""day"" - English: ""day""
English: ""virtue"" - English: ""virtue""
English: ""judge"" - English: ""judge""
English: ""example"" - English: ""example""
English: ""seat"" - English: ""","[344, 409, 7205, 29879, 12949, 269]",seat,"[344, 409, 7205, 29879, 12949, 269]",seat,seat
"English: ""forest"" - English: ""forest""
English: ""book"" - English: ""book""
English: ""attempt"" - English: ""attempt""
English: ""left"" - English: ""left""
English: ""light"" - English: ""","[301, 14172, 619, 492, 29880, 4366, 3578, 3473]",light,"[301, 14172, 619, 492, 29880, 4366, 3578, 3473]",light,light
"English: ""field"" - English: ""field""
English: ""kind"" - English: ""kind""
English: ""mouth"" - English: ""mouth""
English: ""structure"" - English: ""structure""
English: ""thousand"" - English: ""","[12595, 386, 266, 10405, 7693, 29873, 260]",thousand,"[12595, 386, 266, 10405, 7693, 29873, 260]",thousand,thousand
"English: ""virtue"" - English: ""virtue""
English: ""mother"" - English: ""mother""
English: ""net"" - English: ""net""
English: ""province"" - English: ""province""
English: ""north"" - English: ""","[302, 3643, 694, 1217, 6641, 29876, 15459]",north,"[302, 3643, 694, 1217, 6641, 29876, 15459]",north,north
"English: ""history"" - English: ""history""
English: ""village"" - English: ""village""
English: ""language"" - English: ""language""
English: ""north"" - English: ""north""
English: ""machine"" - English: ""","[29885, 23523, 655, 7672, 5825, 611, 4933, 8628, 286]",machine,"[29885, 23523, 655, 7672, 5825, 611, 4933, 8628, 286]",machine,machine
"English: ""three"" - English: ""three""
English: ""eye"" - English: ""eye""
English: ""friend"" - English: ""friend""
English: ""history"" - English: ""history""
English: ""time"" - English: ""","[9346, 19538, 931, 2034, 2230, 29873, 260, 5335]",time,"[9346, 19538, 931, 2034, 2230, 29873, 260, 5335]",time,time
"English: ""lake"" - English: ""lake""
English: ""attempt"" - English: ""attempt""
English: ""fruit"" - English: ""fruit""
English: ""painting"" - English: ""painting""
English: ""benefit"" - English: ""","[29890, 7795, 14169, 1785, 289, 13982, 3856, 367, 915]",benefit,"[29890, 7795, 14169, 1785, 289, 13982, 3856, 367, 915]",benefit,benefit
"English: ""square"" - English: ""square""
English: ""head"" - English: ""head""
English: ""sun"" - English: ""sun""
English: ""middle"" - English: ""middle""
English: ""position"" - English: ""","[3283, 926, 772, 1066, 29886, 282, 2602, 13686, 1129]",position,"[3283, 926, 772, 1066, 29886, 282, 2602, 13686, 1129]",position,position
"English: ""north"" - English: ""north""
English: ""cave"" - English: ""cave""
English: ""platform"" - English: ""platform""
English: ""group"" - English: ""group""
English: ""province"" - English: ""","[8482, 16123, 771, 12291, 29886, 558, 1326, 282, 410, 544]",province,"[8482, 16123, 771, 12291, 29886, 558, 1326, 282, 410, 544]",province,province
"English: ""delete"" - English: ""delete""
English: ""hair"" - English: ""hair""
English: ""summer"" - English: ""summer""
English: ""foot"" - English: ""foot""
English: ""exchange"" - English: ""","[5566, 735, 321, 6543, 29872, 429, 14523]",exchange,"[5566, 735, 321, 6543, 29872, 429, 14523]",exchange,exchange
"English: ""city"" - English: ""city""
English: ""point"" - English: ""point""
English: ""square"" - English: ""square""
English: ""official"" - English: ""official""
English: ""middle"" - English: ""","[29885, 6563, 7256, 7145, 3737, 2460, 286, 17662]",middle,"[29885, 6563, 7256, 7145, 3737, 2460, 286, 17662]",middle,middle
"English: ""exchange"" - English: ""exchange""
English: ""source"" - English: ""source""
English: ""example"" - English: ""example""
English: ""person"" - English: ""person""
English: ""friend"" - English: ""","[285, 7932, 3484, 5121, 1341, 1424, 29888, 18326]",friend,"[285, 7932, 3484, 5121, 1341, 1424, 29888, 18326]",friend,friend
"English: ""tail"" - English: ""tail""
English: ""star"" - English: ""star""
English: ""forest"" - English: ""forest""
English: ""summer"" - English: ""summer""
English: ""color"" - English: ""","[274, 784, 1302, 2780, 2927, 10965, 1054, 1111, 29883]",color,"[274, 784, 1302, 2780, 2927, 10965, 1054, 1111, 29883]",color,color
"English: ""door"" - English: ""door""
English: ""four"" - English: ""four""
English: ""flower"" - English: ""flower""
English: ""section"" - English: ""section""
English: ""kind"" - English: ""","[9089, 413, 14380, 19015, 8506, 29895, 2924, 1984]",kind,"[9089, 413, 14380, 19015, 8506, 29895, 2924, 1984]",kind,kind
"English: ""day"" - English: ""day""
English: ""mountain"" - English: ""mountain""
English: ""east"" - English: ""east""
English: ""section"" - English: ""section""
English: ""judge"" - English: ""","[3623, 4900, 17675, 29926, 432, 6577, 16833]",judge,"[3623, 4900, 17675, 29926, 432, 6577, 16833]",judge,judge
"English: ""cave"" - English: ""cave""
English: ""heart"" - English: ""heart""
English: ""item"" - English: ""item""
English: ""net"" - English: ""net""
English: ""school"" - English: ""","[1557, 27041, 1364, 816, 29879, 885, 3762, 269]",school,"[1557, 27041, 1364, 816, 29879, 885, 3762, 269]",school,school
"English: ""one"" - English: ""one""
English: ""tower"" - English: ""tower""
English: ""snow"" - English: ""snow""
English: ""power"" - English: ""power""
English: ""structure"" - English: ""","[4984, 2281, 23905, 303, 3829, 380, 29879, 6220, 710, 10582, 851, 269]",structure,"[4984, 2281, 23905, 303, 3829, 380, 29879, 6220, 710, 10582, 851, 269]",structure,structure
"English: ""fire"" - English: ""fire""
English: ""sun"" - English: ""sun""
English: ""dance"" - English: ""dance""
English: ""village"" - English: ""village""
English: ""tie"" - English: ""","[2034, 29873, 260, 22134, 19538]",tie,"[2034, 29873, 260, 22134, 19538]",tie,tie
"English: ""speech"" - English: ""speech""
English: ""cloth"" - English: ""cloth""
English: ""rise"" - English: ""rise""
English: ""moon"" - English: ""moon""
English: ""example"" - English: ""","[4392, 4773, 1342, 735, 321, 29872, 429]",example,"[4392, 4773, 1342, 735, 321, 29872, 429]",example,example
"English: ""advance"" - English: ""advance""
English: ""official"" - English: ""official""
English: ""red"" - English: ""red""
English: ""tie"" - English: ""tie""
English: ""face"" - English: ""","[285, 5444, 17470, 3700, 2258, 29888, 4024, 2161]",face,"[285, 5444, 17470, 3700, 2258, 29888, 4024, 2161]",face,face
"English: ""site"" - English: ""site""
English: ""eye"" - English: ""eye""
English: ""hair"" - English: ""hair""
English: ""tea"" - English: ""tea""
English: ""bridge"" - English: ""","[29890, 1506, 28635, 12945, 19515, 1182, 289, 18419]",bridge,"[29890, 1506, 28635, 12945, 19515, 1182, 289, 18419]",bridge,bridge
"English: ""meeting"" - English: ""meeting""
English: ""village"" - English: ""village""
English: ""five"" - English: ""five""
English: ""office"" - English: ""office""
English: ""item"" - English: ""","[474, 372, 2944, 277, 29875, 568, 667]",item,"[474, 372, 2944, 277, 29875, 568, 667]",item,item
"English: ""gold"" - English: ""gold""
English: ""history"" - English: ""history""
English: ""water"" - English: ""water""
English: ""power"" - English: ""power""
English: ""delete"" - English: ""","[628, 316, 8143, 7374, 311, 5217, 270, 6144, 29881]",delete,"[628, 316, 8143, 7374, 311, 5217, 270, 6144, 29881]",delete,delete
"English: ""rice"" - English: ""rice""
English: ""gold"" - English: ""gold""
English: ""tea"" - English: ""tea""
English: ""return"" - English: ""return""
English: ""group"" - English: ""","[330, 2318, 629, 17170, 2972, 867, 29887, 4071]",group,"[330, 2318, 629, 17170, 2972, 867, 29887, 4071]",group,group
"English: ""friend"" - English: ""friend""
English: ""exchange"" - English: ""exchange""
English: ""three"" - English: ""three""
English: ""sand"" - English: ""sand""
English: ""talent"" - English: ""","[20411, 5969, 24242, 11062, 17694, 29873, 260, 941]",talent,"[20411, 5969, 24242, 11062, 17694, 29873, 260, 941]",talent,talent
"English: ""rock"" - English: ""rock""
English: ""speech"" - English: ""speech""
English: ""power"" - English: ""power""
English: ""person"" - English: ""person""
English: ""beauty"" - English: ""","[29890, 6562, 15409, 289, 367, 915]",beauty,"[29890, 6562, 15409, 289, 367, 915]",beauty,beauty
"English: ""dance"" - English: ""dance""
English: ""group"" - English: ""group""
English: ""school"" - English: ""school""
English: ""hair"" - English: ""hair""
English: ""platform"" - English: ""","[715, 2174, 18870, 7481, 12120, 572, 29886, 13974, 282]",platform,"[715, 2174, 18870, 7481, 12120, 572, 29886, 13974, 282]",platform,platform
"English: ""song"" - English: ""song""
English: ""cloud"" - English: ""cloud""
English: ""attempt"" - English: ""attempt""
English: ""grid"" - English: ""grid""
English: ""house"" - English: ""","[29882, 1251, 8697, 298, 3699, 10774, 5089, 9261]",house,"[29882, 1251, 8697, 298, 3699, 10774, 5089, 9261]",house,house
"English: ""official"" - English: ""official""
English: ""net"" - English: ""net""
English: ""mother"" - English: ""mother""
English: ""mountain"" - English: ""mountain""
English: ""sun"" - English: ""","[2146, 6575, 29879, 11445, 269, 480]",sun,"[2146, 6575, 29879, 11445, 269, 480]",sun,sun
"English: ""language"" - English: ""language""
English: ""four"" - English: ""four""
English: ""five"" - English: ""five""
English: ""strip"" - English: ""strip""
English: ""meeting"" - English: ""","[592, 29885, 5870, 1004, 17897, 11781, 286]",meeting,"[592, 29885, 5870, 1004, 17897, 11781, 286]",meeting,meeting
"English: ""pair"" - English: ""pair""
English: ""square"" - English: ""square""
English: ""attempt"" - English: ""attempt""
English: ""part"" - English: ""part""
English: ""history"" - English: ""","[670, 29882, 3603, 4955, 298, 7251, 2918, 22880, 9825, 18434, 16211]",history,"[670, 29882, 3603, 4955, 298, 7251, 2918, 22880, 9825, 18434, 16211]",history,history
"English: ""station"" - English: ""station""
English: ""delete"" - English: ""delete""
English: ""example"" - English: ""example""
English: ""cloth"" - English: ""cloth""
English: ""valley"" - English: ""","[2947, 19599, 325, 791, 22044, 29894, 659, 28519, 1564]",valley,"[2947, 19599, 325, 791, 22044, 29894, 659, 28519, 1564]",valley,valley
"English: ""item"" - English: ""item""
English: ""city"" - English: ""city""
English: ""structure"" - English: ""structure""
English: ""bag"" - English: ""bag""
English: ""square"" - English: ""","[3044, 6862, 10674, 29879, 17619, 18074, 26613, 269]",square,"[3044, 6862, 10674, 29879, 17619, 18074, 26613, 269]",square,square
"English: ""face"" - English: ""face""
English: ""structure"" - English: ""structure""
English: ""shop"" - English: ""shop""
English: ""item"" - English: ""item""
English: ""generation"" - English: ""","[18530, 2531, 1737, 479, 330, 29887, 12623, 1176, 4738, 1885]",generation,"[18530, 2531, 1737, 479, 330, 29887, 12623, 1176, 4738, 1885]",generation,generation
"English: ""dance"" - English: ""dance""
English: ""speech"" - English: ""speech""
English: ""forest"" - English: ""forest""
English: ""time"" - English: ""time""
English: ""south"" - English: ""","[578, 7062, 577, 29879, 3669, 13267, 269]",south,"[578, 7062, 577, 29879, 3669, 13267, 269]",south,south
"English: ""line"" - English: ""line""
English: ""forest"" - English: ""forest""
English: ""fruit"" - English: ""fruit""
English: ""official"" - English: ""official""
English: ""virtue"" - English: ""","[4610, 325, 15389, 29894, 2405, 1403, 27935, 10636, 3516]",virtue,"[4610, 325, 15389, 29894, 2405, 1403, 27935, 10636, 3516]",virtue,virtue
"English: ""water"" - English: ""water""
English: ""painting"" - English: ""painting""
English: ""head"" - English: ""head""
English: ""two"" - English: ""two""
English: ""tribe"" - English: ""","[3367, 534, 509, 9434, 3626, 29873, 260, 29563]",tribe,"[3367, 534, 509, 9434, 3626, 29873, 260, 29563]",tribe,tribe
"English: ""rice"" - English: ""rice""
English: ""painting"" - English: ""painting""
English: ""book"" - English: ""book""
English: ""speed"" - English: ""speed""
English: ""city"" - English: ""","[455, 274, 20752, 7537, 12690, 4583, 4272, 29883]",city,"[455, 274, 20752, 7537, 12690, 4583, 4272, 29883]",city,city
"English: ""beauty"" - English: ""beauty""
English: ""dance"" - English: ""dance""
English: ""judge"" - English: ""judge""
English: ""face"" - English: ""face""
English: ""language"" - English: ""","[6468, 301, 10906, 6361, 4086, 3893, 29880, 11675, 433, 425]",language,"[6468, 301, 10906, 6361, 4086, 3893, 29880, 11675, 433, 425]",language,language
"English: ""east"" - English: ""east""
English: ""friend"" - English: ""friend""
English: ""water"" - English: ""water""
English: ""six"" - English: ""six""
English: ""speed"" - English: ""","[1028, 6210, 29879, 805, 961, 5965, 19322, 269]",speed,"[1028, 6210, 29879, 805, 961, 5965, 19322, 269]",speed,speed
"English: ""snow"" - English: ""snow""
English: ""tail"" - English: ""tail""
English: ""flower"" - English: ""flower""
English: ""sea"" - English: ""sea""
English: ""ground"" - English: ""","[330, 629, 17170, 5962, 867, 29887, 4071, 2057]",ground,"[330, 629, 17170, 5962, 867, 29887, 4071, 2057]",ground,ground
"English: ""snow"" - English: ""snow""
English: ""version"" - English: ""version""
English: ""three"" - English: ""three""
English: ""ocean"" - English: ""ocean""
English: ""advance"" - English: ""","[594, 3061, 328, 263, 17263, 6564, 29874]",advance,"[594, 3061, 328, 263, 17263, 6564, 29874]",advance,advance
"English: ""summer"" - English: ""summer""
English: ""station"" - English: ""station""
English: ""painting"" - English: ""painting""
English: ""rock"" - English: ""rock""
English: ""attempt"" - English: ""","[21609, 1098, 271, 1131, 15127, 29874, 263, 472, 4218]",attempt,"[21609, 1098, 271, 1131, 15127, 29874, 263, 472, 4218]",attempt,attempt
"English: ""heart"" - English: ""heart""
English: ""tower"" - English: ""tower""
English: ""foot"" - English: ""foot""
English: ""lake"" - English: ""lake""
English: ""defeat"" - English: ""","[8686, 316, 311, 20653, 822, 270, 29881, 1753]",defeat,"[8686, 316, 311, 20653, 822, 270, 29881, 1753]",defeat,defeat
"English: ""lake"" - English: ""lake""
English: ""five"" - English: ""five""
English: ""head"" - English: ""head""
English: ""horse"" - English: ""horse""
English: ""tail"" - English: ""","[260, 18237, 11062, 29873, 12464, 941]",tail,"[260, 18237, 11062, 29873, 12464, 941]",tail,tail
"English: ""four"" - English: ""four""
English: ""horse"" - English: ""horse""
English: ""ground"" - English: ""ground""
English: ""star"" - English: ""star""
English: ""mother"" - English: ""","[2730, 3184, 29885, 25550, 5637, 14817, 4346, 286]",mother,"[2730, 3184, 29885, 25550, 5637, 14817, 4346, 286]",mother,mother
"English: ""sound"" - English: ""sound""
English: ""ocean"" - English: ""ocean""
English: ""rock"" - English: ""rock""
English: ""child"" - English: ""child""
English: ""east"" - English: ""","[2240, 23027, 321, 29872, 11248, 9755]",east,"[2240, 23027, 321, 29872, 11248, 9755]",east,east
"English: ""pair"" - English: ""pair""
English: ""door"" - English: ""door""
English: ""day"" - English: ""day""
English: ""hundred"" - English: ""hundred""
English: ""return"" - English: ""","[276, 2267, 29878, 364, 337, 736, 3240, 2457]",return,"[276, 2267, 29878, 364, 337, 736, 3240, 2457]",return,return
"English: ""office"" - English: ""office""
English: ""platform"" - English: ""platform""
English: ""rock"" - English: ""rock""
English: ""talent"" - English: ""talent""
English: ""speech"" - English: ""","[1028, 12032, 29879, 805, 961, 5965, 269]",speech,"[1028, 12032, 29879, 805, 961, 5965, 269]",speech,speech
"English: ""attempt"" - English: ""attempt""
English: ""painting"" - English: ""painting""
English: ""face"" - English: ""face""
English: ""fruit"" - English: ""fruit""
English: ""child"" - English: ""","[2278, 274, 305, 5145, 521, 4161, 29883, 18558]",child,"[2278, 274, 305, 5145, 521, 4161, 29883, 18558]",child,child
"English: ""street"" - English: ""street""
English: ""law"" - English: ""law""
English: ""thousand"" - English: ""thousand""
English: ""face"" - English: ""face""
English: ""tower"" - English: ""","[517, 19372, 304, 29873, 260]",tower,"[517, 19372, 304, 29873, 260]",tower,tower
"English: ""rock"" - English: ""rock""
English: ""star"" - English: ""star""
English: ""lake"" - English: ""lake""
English: ""official"" - English: ""official""
English: ""hair"" - English: ""","[29882, 447, 298, 11315, 2350, 23535]",hair,"[29882, 447, 298, 11315, 2350, 23535]",hair,hair
"English: ""tower"" - English: ""tower""
English: ""tail"" - English: ""tail""
English: ""word"" - English: ""word""
English: ""machine"" - English: ""machine""
English: ""household"" - English: ""","[29882, 1251, 22329, 8697, 298, 3699, 10774, 5089, 9261]",household,"[29882, 1251, 22329, 8697, 298, 3699, 10774, 5089, 9261]",household,household
"English: ""strip"" - English: ""strip""
English: ""province"" - English: ""province""
English: ""example"" - English: ""example""
English: ""version"" - English: ""version""
English: ""person"" - English: ""","[3736, 639, 412, 546, 6774, 29886, 282, 10532, 1236, 2022]",person,"[3736, 639, 412, 546, 6774, 29886, 282, 10532, 1236, 2022]",person,person
"English: ""ocean"" - English: ""ocean""
English: ""seat"" - English: ""seat""
English: ""history"" - English: ""history""
English: ""law"" - English: ""law""
English: ""section"" - English: ""","[4004, 344, 409, 2042, 5226, 29879, 8803, 3471, 269, 21149]",section,"[4004, 344, 409, 2042, 5226, 29879, 8803, 3471, 269, 21149]",section,section
"English: ""school"" - English: ""school""
English: ""painting"" - English: ""painting""
English: ""law"" - English: ""law""
English: ""tie"" - English: ""tie""
English: ""official"" - English: ""","[1283, 288, 29158, 2696, 974, 3344, 6221, 310, 29877]",official,"[1283, 288, 29158, 2696, 974, 3344, 6221, 310, 29877]",official,official
"English: ""red"" - English: ""red""
English: ""time"" - English: ""time""
English: ""flower"" - English: ""flower""
English: ""platform"" - English: ""platform""
English: ""hundred"" - English: ""","[29882, 22888, 6905, 9074, 298, 6893]",hundred,"[29882, 22888, 6905, 9074, 298, 6893]",hundred,hundred
"English: ""cloud"" - English: ""cloud""
English: ""child"" - English: ""child""
English: ""kind"" - English: ""kind""
English: ""line"" - English: ""line""
English: ""office"" - English: ""","[1283, 288, 20205, 2696, 974, 8034, 3344, 310, 29877]",office,"[1283, 288, 20205, 2696, 974, 8034, 3344, 310, 29877]",office,office
"English: ""valley"" - English: ""valley""
English: ""day"" - English: ""day""
English: ""spring"" - English: ""spring""
English: ""horse"" - English: ""horse""
English: ""rock"" - English: ""","[7679, 29878, 364, 696, 307, 20821, 10198]",rock,"[7679, 29878, 364, 696, 307, 20821, 10198]",rock,rock
"English: ""structure"" - English: ""structure""
English: ""pond"" - English: ""pond""
English: ""item"" - English: ""item""
English: ""office"" - English: ""office""
English: ""rise"" - English: ""","[29878, 10107, 374, 364, 3780, 14451, 5161]",rise,"[29878, 10107, 374, 364, 3780, 14451, 5161]",rise,rise
"English: ""structure"" - English: ""structure""
English: ""child"" - English: ""child""
English: ""foot"" - English: ""foot""
English: ""four"" - English: ""four""
English: ""left"" - English: ""","[454, 301, 1563, 25874, 280, 29880, 2175]",left,"[454, 301, 1563, 25874, 280, 29880, 2175]",left,left
"English: ""rock"" - English: ""rock""
English: ""generation"" - English: ""generation""
English: ""speed"" - English: ""speed""
English: ""north"" - English: ""north""
English: ""sound"" - English: ""","[578, 29802, 577, 29879, 6047, 3669, 269]",sound,"[578, 29802, 577, 29879, 6047, 3669, 269]",sound,sound
"English: ""two"" - English: ""two""
English: ""tail"" - English: ""tail""
English: ""water"" - English: ""water""
English: ""judge"" - English: ""judge""
English: ""power"" - English: ""","[4764, 3081, 12248, 772, 29886, 282, 13519, 1129]",power,"[4764, 3081, 12248, 772, 29886, 282, 13519, 1129]",power,power
"English: ""day"" - English: ""day""
English: ""speed"" - English: ""speed""
English: ""source"" - English: ""source""
English: ""school"" - English: ""school""
English: ""summer"" - English: ""","[2083, 2533, 2146, 11801, 29879, 22792, 269, 480]",summer,"[2083, 2533, 2146, 11801, 29879, 22792, 269, 480]",summer,summer


==> figures/same/7b_fr_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""exemple"" - Français: ""exemple""
Français: ""huit"" - Français: ""huit""
Français: ""gauche"" - Français: ""gauche""
Français: ""océan"" - Français: ""océan""
Français: ""nuage"" - Français: ""","[302, 4948, 29876, 3433]",nuage,"[23642, 17184, 9570, 695, 274, 1067, 15126, 29883, 9274]",cloud,nuage
"Français: ""ville"" - Français: ""ville""
Français: ""quatre"" - Français: ""quatre""
Français: ""supprimer"" - Français: ""supprimer""
Français: ""temps"" - Français: ""temps""
Français: ""sac"" - Français: ""","[4977, 269, 872, 29879, 7067]",sac,"[9922, 29890, 23156, 19548, 2291, 289]",bag,sac
"Français: ""danse"" - Français: ""danse""
Français: ""thé"" - Français: ""thé""
Français: ""queue"" - Français: ""queue""
Français: ""tentative"" - Français: ""tentative""
Français: ""bouche"" - Français: ""","[833, 1045, 29890, 16380, 289]",bouche,"[4346, 2730, 21026, 13394, 29885, 29442, 286]",mouth,bouche
"Français: ""lumière"" - Français: ""lumière""
Français: ""tête"" - Français: ""tête""
Français: ""nuage"" - Français: ""nuage""
Français: ""sol"" - Français: ""sol""
Français: ""cœur"" - Français: ""","[274, 29883]",cœur,"[5192, 298, 29882, 8293, 540, 23057, 354]",heart,cœur
"Français: ""son"" - Français: ""son""
Français: ""milieu"" - Français: ""milieu""
Français: ""siège"" - Français: ""siège""
Français: ""pied"" - Français: ""pied""
Français: ""main"" - Français: ""","[655, 3396, 24402, 1667, 29885, 5530, 611, 286]",main,"[298, 5403, 29882, 447, 3179, 5905, 1361, 2350]",hand,main
"Français: ""sol"" - Français: ""sol""
Français: ""juge"" - Français: ""juge""
Français: ""main"" - Français: ""main""
Français: ""grille"" - Français: ""grille""
Français: ""jour"" - Français: ""","[29926, 2958, 20551, 8121, 432, 2212, 8694]",jour,"[1388, 270, 29881, 1146, 2462, 3250]",day,jour
"Français: ""bureau"" - Français: ""bureau""
Français: ""pont"" - Français: ""pont""
Français: ""mère"" - Français: ""mère""
Français: ""trois"" - Français: ""trois""
Français: ""étoile"" - Français: ""","[904, 1893, 2852, 29948]",étoile,"[269, 380, 303, 9523, 29879, 5173, 5810, 8508]",star,étoile
"Français: ""porte"" - Français: ""porte""
Français: ""cheval"" - Français: ""cheval""
Français: ""main"" - Français: ""main""
Français: ""discours"" - Français: ""discours""
Français: ""ressort"" - Français: ""","[29878, 620, 690, 364, 337, 18475, 1253, 276]",ressort,"[805, 15099, 4278, 269, 7689, 29879, 1028, 6709]",spring,ressort
"Français: ""vertu"" - Français: ""vertu""
Français: ""champ"" - Français: ""champ""
Français: ""mer"" - Français: ""mer""
Français: ""bouche"" - Français: ""bouche""
Français: ""lune"" - Français: ""","[29880, 301, 8092, 6092, 25081]",lune,"[4346, 2730, 18786, 29885, 286]",moon,lune
"Français: ""ressort"" - Français: ""ressort""
Français: ""génération"" - Français: ""génération""
Français: ""pouvoir"" - Français: ""pouvoir""
Français: ""maison"" - Français: ""maison""
Français: ""bois"" - Français: ""","[833, 1045, 29890, 23734, 289]",bois,"[6115, 8879, 29893, 827, 8112, 281]",wood,bois
"Français: ""lune"" - Français: ""lune""
Français: ""cravate"" - Français: ""cravate""
Français: ""cœur"" - Français: ""cœur""
Français: ""pont"" - Français: ""pont""
Français: ""chanson"" - Français: ""","[5083, 5815, 274, 305, 521, 29883, 25875, 10329]",chanson,"[1100, 1487, 269, 29879, 578, 4823, 577, 21453]",song,chanson
"Français: ""ligne"" - Français: ""ligne""
Français: ""bande"" - Français: ""bande""
Français: ""main"" - Français: ""main""
Français: ""avancer"" - Français: ""avancer""
Français: ""étang"" - Français: ""","[904, 28899, 1893, 29948, 2852]",étang,"[12509, 772, 29886, 282, 1129, 1112, 2818]",pond,étang
"Français: ""ménage"" - Français: ""ménage""
Français: ""bande"" - Français: ""bande""
Français: ""queue"" - Français: ""queue""
Français: ""milieu"" - Français: ""milieu""
Français: ""onde"" - Français: ""","[16504, 373, 898, 29877, 288, 13469, 265]",onde,"[29893, 10742, 27766, 281, 2766, 11324]",wave,onde
"Français: ""gauche"" - Français: ""gauche""
Français: ""carré"" - Français: ""carré""
Français: ""un"" - Français: ""un""
Français: ""couleur"" - Français: ""couleur""
Français: ""grotte"" - Français: ""","[330, 867, 629, 4071, 29887, 17170]",grotte,"[5777, 1113, 18346, 274, 24230, 29883]",cave,grotte
"Français: ""porte"" - Français: ""porte""
Français: ""grille"" - Français: ""grille""
Français: ""est"" - Français: ""est""
Français: ""hausse"" - Français: ""hausse""
Français: ""mer"" - Français: ""","[1050, 2778, 592, 1004, 29885, 286]",mer,"[409, 269, 7205, 29879, 344]",sea,mer
"Français: ""école"" - Français: ""école""
Français: ""siège"" - Français: ""siège""
Français: ""vallée"" - Français: ""vallée""
Français: ""ville"" - Français: ""ville""
Français: ""gare"" - Français: ""","[330, 7171, 24816, 3249, 29887, 5397, 10364]",gare,"[269, 6112, 380, 5073, 9523, 29879, 303, 5173, 23436, 19569, 1002]",station,gare
"Français: ""son"" - Français: ""son""
Français: ""porte"" - Français: ""porte""
Français: ""riz"" - Français: ""riz""
Français: ""œil"" - Français: ""œil""
Français: ""filet"" - Français: ""","[29888, 1445, 977, 934, 5713, 285, 7241, 1777]",filet,"[7787, 302, 484, 1212, 29876, 452]",net,filet
"Français: ""ressort"" - Français: ""ressort""
Français: ""grille"" - Français: ""grille""
Français: ""huit"" - Français: ""huit""
Français: ""lumière"" - Français: ""lumière""
Français: ""pied"" - Français: ""","[5036, 2930, 29886, 282, 12343, 15957, 1631]",pied,"[1701, 7953, 29888, 1181, 285, 5431, 6661, 3661]",foot,pied
"Français: ""ressort"" - Français: ""ressort""
Français: ""main"" - Français: ""main""
Français: ""discours"" - Français: ""discours""
Français: ""trois"" - Français: ""trois""
Français: ""or"" - Français: ""","[29877, 288, 470, 272]",or,"[330, 748, 1484, 15192, 29887, 7684]",gold,or
"Français: ""sac"" - Français: ""sac""
Français: ""défaite"" - Français: ""défaite""
Français: ""tentative"" - Français: ""tentative""
Français: ""ville"" - Français: ""ville""
Français: ""porte"" - Français: ""","[637, 772, 2011, 14931, 13732, 29886, 282, 1277, 1129, 1971]",porte,"[270, 29881, 17433, 437, 3050, 1867]",door,porte
"Français: ""vallée"" - Français: ""vallée""
Français: ""forêt"" - Français: ""forêt""
Français: ""été"" - Français: ""été""
Français: ""vitesse"" - Français: ""vitesse""
Français: ""neige"" - Français: ""","[302, 12106, 484, 29876, 452]",neige,"[269, 15007, 29879, 5807, 16586]",snow,neige
"Français: ""étang"" - Français: ""étang""
Français: ""grille"" - Français: ""grille""
Français: ""porte"" - Français: ""porte""
Français: ""tête"" - Français: ""tête""
Français: ""cheval"" - Français: ""","[1173, 923, 274, 305, 521, 29823, 29883, 25042]",cheval,"[298, 29882, 5089, 1251, 10435, 11231, 2015, 4029]",horse,cheval
"Français: ""milieu"" - Français: ""milieu""
Français: ""queue"" - Français: ""queue""
Français: ""beauté"" - Français: ""beauté""
Français: ""danse"" - Français: ""danse""
Français: ""un"" - Français: ""","[348, 29884, 443, 318]",un,"[373, 29877, 288, 697, 650, 265]",one,un
"Français: ""huit"" - Français: ""huit""
Français: ""discours"" - Français: ""discours""
Français: ""mère"" - Français: ""mère""
Français: ""fleur"" - Français: ""fleur""
Français: ""deux"" - Français: ""","[311, 4239, 270, 29881, 316]",deux,"[10184, 29873, 260, 7516, 3252, 1023]",two,deux
"Français: ""sac"" - Français: ""sac""
Français: ""vallée"" - Français: ""vallée""
Français: ""nuage"" - Français: ""nuage""
Français: ""supprimer"" - Français: ""supprimer""
Français: ""quatre"" - Français: ""","[439, 3855, 29939, 339, 12134, 21408]",quatre,"[1701, 17823, 12584, 29888, 1181, 3023, 285]",four,quatre
"Français: ""tribu"" - Français: ""tribu""
Français: ""mer"" - Français: ""mer""
Français: ""thé"" - Français: ""thé""
Français: ""queue"" - Français: ""queue""
Français: ""cinq"" - Français: ""","[4583, 17256, 16381, 274, 455, 4670, 29883]",cinq,"[29888, 20818, 5320, 5713, 285, 7241]",five,cinq
"Français: ""jour"" - Français: ""jour""
Français: ""montagne"" - Français: ""montagne""
Français: ""carré"" - Français: ""carré""
Français: ""main"" - Français: ""main""
Français: ""huit"" - Français: ""","[22888, 298, 15669, 29882, 27052, 6905]",huit,"[29872, 321, 9475, 29319, 15761, 10096]",eight,huit
"Français: ""grille"" - Français: ""grille""
Français: ""visage"" - Français: ""visage""
Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""étang"" - Français: ""étang""
Français: ""dix"" - Français: ""","[270, 29881, 652, 23386, 6051]",dix,"[3006, 371, 734, 29873, 260, 841]",ten,dix
"Français: ""réunion"" - Français: ""réunion""
Français: ""ligne"" - Français: ""ligne""
Français: ""lac"" - Français: ""lac""
Français: ""mille"" - Français: ""mille""
Français: ""tête"" - Français: ""","[29873, 260, 17949]",tête,"[298, 29882, 540, 354, 2813, 2343]",head,tête
"Français: ""pont"" - Français: ""pont""
Français: ""sol"" - Français: ""sol""
Français: ""gauche"" - Français: ""gauche""
Français: ""bureau"" - Français: ""bureau""
Français: ""bande"" - Français: ""","[9922, 2571, 4980, 9892, 29890, 27628, 2291, 3719, 289]",bande,"[269, 851, 380, 303, 17010, 29879, 10076, 710, 17820]",strip,bande
"Français: ""est"" - Français: ""est""
Français: ""queue"" - Français: ""queue""
Français: ""temps"" - Français: ""temps""
Français: ""sol"" - Français: ""sol""
Français: ""rue"" - Français: ""","[29878, 5796, 364, 582, 16014]",rue,"[29352, 269, 851, 12243, 380, 303, 29879, 710, 13045, 11952]",street,rue
"Français: ""mille"" - Français: ""mille""
Français: ""deux"" - Français: ""deux""
Français: ""neige"" - Français: ""neige""
Français: ""juge"" - Français: ""juge""
Français: ""œil"" - Français: """,[30106],œil,"[10977, 29872, 321, 1032]",eye,œil
"Français: ""rouge"" - Français: ""rouge""
Français: ""retour"" - Français: ""retour""
Français: ""cinq"" - Français: ""cinq""
Français: ""queue"" - Français: ""queue""
Français: ""champ"" - Français: ""","[18480, 5815, 274, 305, 521, 29883, 10329, 11179]",champ,"[29607, 1746, 29888, 5713, 285, 7241, 2671]",field,champ
"Français: ""nuage"" - Français: ""nuage""
Français: ""champ"" - Français: ""champ""
Français: ""genre"" - Français: ""genre""
Français: ""lac"" - Français: ""lac""
Français: ""mot"" - Français: ""","[3184, 4346, 14817, 2730, 29885, 286]",mot,"[1734, 8879, 29893, 827, 281, 1742, 13762, 6365]",word,mot
"Français: ""main"" - Français: ""main""
Français: ""sol"" - Français: ""sol""
Français: ""étang"" - Français: ""étang""
Français: ""danse"" - Français: ""danse""
Français: ""mille"" - Français: ""","[2316, 3533, 2460, 19958, 29885, 23853, 286, 3737]",mille,"[10405, 29873, 260, 7693, 386, 12595, 266]",thousand,mille
"Français: ""pied"" - Français: ""pied""
Français: ""cheval"" - Français: ""cheval""
Français: ""tentative"" - Français: ""tentative""
Français: ""nuage"" - Français: ""nuage""
Français: ""bourse"" - Français: ""","[833, 1045, 29890, 16380, 6526, 289]",bourse,"[6543, 29872, 321, 429, 14523, 735, 5566]",exchange,bourse
"Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""cinq"" - Français: ""cinq""
Français: ""bande"" - Français: ""bande""
Français: ""enfant"" - Français: ""enfant""
Français: ""genre"" - Français: ""","[1885, 330, 479, 2531, 16151, 29887, 1737]",genre,"[1984, 413, 29895, 9089, 14380, 19015, 2924, 8506]",kind,genre
"Français: ""gauche"" - Français: ""gauche""
Français: ""exemple"" - Français: ""exemple""
Français: ""hausse"" - Français: ""hausse""
Français: ""nuage"" - Français: ""nuage""
Français: ""école"" - Français: ""","[24618, 904, 29948, 4582]",école,"[885, 269, 3762, 1557, 27041, 29879, 816, 1364]",school,école
"Français: ""lumière"" - Français: ""lumière""
Français: ""tentative"" - Français: ""tentative""
Français: ""deux"" - Français: ""deux""
Français: ""trois"" - Français: ""trois""
Français: ""cravate"" - Français: ""","[12220, 29883, 26844, 274, 2181, 7283]",cravate,"[29873, 260, 2034, 22134, 19538]",tie,cravate
"Français: ""sud"" - Français: ""sud""
Français: ""nuage"" - Français: ""nuage""
Français: ""or"" - Français: ""or""
Français: ""milieu"" - Français: ""milieu""
Français: ""visage"" - Français: ""","[29894, 1403, 1998, 3516, 325, 1730]",visage,"[29888, 3700, 4024, 2258, 285, 2161, 5444, 17470]",face,visage
"Français: ""sac"" - Français: ""sac""
Français: ""danse"" - Français: ""danse""
Français: ""réunion"" - Français: ""réunion""
Français: ""deux"" - Français: ""deux""
Français: ""pont"" - Français: ""","[12509, 772, 29886, 282, 1129, 1112, 29649, 13185]",pont,"[18419, 19515, 29890, 12945, 28635, 1182, 289, 1506]",bridge,pont
"Français: ""tête"" - Français: ""tête""
Français: ""queue"" - Français: ""queue""
Français: ""enfant"" - Français: ""enfant""
Français: ""mère"" - Français: ""mère""
Français: ""supprimer"" - Français: ""","[269, 1462, 13159, 29879, 12587, 480, 19303, 2146]",supprimer,"[311, 5217, 6144, 270, 29881, 316, 628, 8143, 7374]",delete,supprimer
"Français: ""ressort"" - Français: ""ressort""
Français: ""roche"" - Français: ""roche""
Français: ""retour"" - Français: ""retour""
Français: ""gauche"" - Français: ""gauche""
Français: ""maison"" - Français: ""","[655, 18234, 3503, 24402, 5530, 29885, 611, 286]",maison,"[8697, 298, 29882, 3699, 5089, 9261, 1251, 10774]",house,maison
"Français: ""été"" - Français: ""été""
Français: ""bouche"" - Français: ""bouche""
Français: ""exemple"" - Français: ""exemple""
Français: ""cinq"" - Français: ""cinq""
Français: ""réunion"" - Français: ""","[1841, 29878, 364, 5606]",réunion,"[592, 1004, 29885, 17897, 5870, 11781, 286]",meeting,réunion
"Français: ""fleur"" - Français: ""fleur""
Français: ""été"" - Français: ""été""
Français: ""bouche"" - Français: ""bouche""
Français: ""mer"" - Français: ""mer""
Français: ""carré"" - Français: ""","[5777, 1113, 1559, 4287, 274, 29883]",carré,"[18074, 17619, 269, 26613, 10674, 6862, 29879, 3044]",square,carré
"Français: ""tentative"" - Français: ""tentative""
Français: ""lumière"" - Français: ""lumière""
Français: ""cœur"" - Français: ""cœur""
Français: ""son"" - Français: ""son""
Français: ""ville"" - Français: ""","[29894, 1403, 8441, 3516, 4909, 17191, 325, 4213, 11928]",ville,"[4583, 7537, 4272, 20752, 274, 455, 12690, 29883]",city,ville
"Français: ""vertu"" - Français: ""vertu""
Français: ""sud"" - Français: ""sud""
Français: ""ligne"" - Français: ""ligne""
Français: ""or"" - Français: ""or""
Français: ""vitesse"" - Français: ""","[29894, 1403, 3516, 13901, 325]",vitesse,"[805, 269, 5965, 19322, 29879, 1028, 6210, 961]",speed,vitesse
"Français: ""thé"" - Français: ""thé""
Français: ""retour"" - Français: ""retour""
Français: ""ménage"" - Français: ""ménage""
Français: ""bourse"" - Français: ""bourse""
Français: ""sol"" - Français: ""","[2929, 899, 269, 29879, 578, 577]",sol,"[330, 867, 5962, 2057, 4071, 629, 29887, 17170]",ground,sol
"Français: ""tour"" - Français: ""tour""
Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""siège"" - Français: ""siège""
Français: ""océan"" - Français: ""océan""
Français: ""tentative"" - Français: ""","[3006, 734, 371, 29873, 12033, 260, 841]",tentative,"[21609, 4218, 271, 29874, 15127, 1098, 1131, 263, 472]",attempt,tentative
"Français: ""supprimer"" - Français: ""supprimer""
Français: ""mille"" - Français: ""mille""
Français: ""mère"" - Français: ""mère""
Français: ""juge"" - Français: ""juge""
Français: ""queue"" - Français: ""","[439, 802, 9990, 3855, 29939, 9521, 712, 339]",queue,"[29873, 260, 18237, 941, 12464, 11062]",tail,queue
"Français: ""cravate"" - Français: ""cravate""
Français: ""onde"" - Français: ""onde""
Français: ""avancer"" - Français: ""avancer""
Français: ""bouche"" - Français: ""bouche""
Français: ""discours"" - Français: ""","[270, 29881, 2218, 652, 17021, 6051, 2313, 766]",discours,"[805, 269, 5965, 29879, 1028, 12032, 961]",speech,discours
"Français: ""gare"" - Français: ""gare""
Français: ""sol"" - Français: ""sol""
Français: ""bouche"" - Français: ""bouche""
Français: ""tête"" - Français: ""tête""
Français: ""enfant"" - Français: ""","[427, 29872, 321, 12377, 264, 23578]",enfant,"[274, 5145, 305, 521, 2278, 29883, 18558, 4161]",child,enfant
"Français: ""bois"" - Français: ""bois""
Français: ""tête"" - Français: ""tête""
Français: ""neuf"" - Français: ""neuf""
Français: ""dix"" - Français: ""dix""
Français: ""ménage"" - Français: ""","[12031, 286, 8774, 29885]",ménage,"[8697, 298, 29882, 3699, 5089, 9261, 10774, 1251, 22329]",household,ménage
"Français: ""grotte"" - Français: ""grotte""
Français: ""onde"" - Français: ""onde""
Français: ""avancer"" - Français: ""avancer""
Français: ""étang"" - Français: ""étang""
Français: ""bureau"" - Français: ""","[2423, 29890, 1321, 8399, 289, 6866]",bureau,"[8034, 20205, 310, 1283, 288, 29877, 974, 3344, 2696]",office,bureau
"Français: ""tête"" - Français: ""tête""
Français: ""quatre"" - Français: ""quatre""
Français: ""lune"" - Français: ""lune""
Français: ""bouche"" - Français: ""bouche""
Français: ""hausse"" - Français: ""","[298, 29882, 447, 6208, 2350]",hausse,"[14451, 29878, 5161, 364, 10107, 3780, 374]",rise,hausse
"Français: ""supprimer"" - Français: ""supprimer""
Français: ""carré"" - Français: ""carré""
Français: ""bourse"" - Français: ""bourse""
Français: ""trois"" - Français: ""trois""
Français: ""gauche"" - Français: ""","[330, 13395, 3249, 26003, 29887, 10364]",gauche,"[2175, 29880, 280, 301, 1563, 454, 25874]",left,gauche
"Français: ""juge"" - Français: ""juge""
Français: ""couleur"" - Français: ""couleur""
Français: ""onde"" - Français: ""onde""
Français: ""ville"" - Français: ""ville""
Français: ""été"" - Français: ""","[7342, 904, 1893, 4370, 2852, 29948]",été,"[269, 11801, 22792, 29879, 480, 2083, 2533, 2146]",summer,été


==> figures/same/7b_ru_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - Русский: ""группа""
Русский: ""гора"" - Русский: ""гора""
Русский: ""снег"" - Русский: ""снег""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""книга"" - Русский: ""","[13024, 29951, 1186, 211]",книга,"[29890, 289, 3143, 1045, 2909, 833]",book,книга
"Русский: ""луна"" - Русский: ""луна""
Русский: ""возврат"" - Русский: ""возврат""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""юг"" - Русский: ""юг""
Русский: ""облако"" - Русский: ""","[1604, 614, 29904, 4389, 5055, 211]",облако,"[17184, 274, 29883, 9274, 1067, 9570, 23642, 695, 15126]",cloud,облако
"Русский: ""песня"" - Русский: ""песня""
Русский: ""луна"" - Русский: ""луна""
Русский: ""океан"" - Русский: ""океан""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""сумка"" - Русский: ""","[531, 29935, 3404, 2937, 212]",сумка,"[23156, 29890, 2291, 289, 9922, 19548]",bag,сумка
"Русский: ""позиция"" - Русский: ""позиция""
Русский: ""вид"" - Русский: ""вид""
Русский: ""слово"" - Русский: ""слово""
Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""рот"" - Русский: ""","[8201, 29927, 576, 1561, 212]",рот,"[29442, 21026, 29885, 286, 4346, 13394, 2730]",mouth,рот
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""вид"" - Русский: ""вид""
Русский: ""скорость"" - Русский: ""скорость""
Русский: ""власть"" - Русский: ""власть""
Русский: ""почва"" - Русский: ""","[469, 29964, 733, 18752, 1268, 211]",почва,"[578, 577, 269, 29879, 22473]",soil,почва
"Русский: ""собрание"" - Русский: ""собрание""
Русский: ""середина"" - Русский: ""середина""
Русский: ""три"" - Русский: ""три""
Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""гора"" - Русский: ""","[1084, 588, 17310, 24856, 29969, 1214, 211]",гора,"[29442, 5766, 29885, 286, 14378, 16476, 4346, 2730]",mountain,гора
"Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""звук"" - Русский: ""звук""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""мост"" - Русский: ""мост""
Русский: ""сердце"" - Русский: ""","[531, 14315, 1502, 10182, 29935, 1586, 212]",сердце,"[298, 29882, 23057, 540, 8293, 354, 5192]",heart,сердце
"Русский: ""юг"" - Русский: ""юг""
Русский: ""чай"" - Русский: ""чай""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""картина"" - Русский: ""картина""
Русский: ""рука"" - Русский: ""","[5368, 1086, 11218, 8201, 29927, 212]",рука,"[2350, 298, 447, 29882, 1361, 5905, 3179, 5403]",hand,рука
"Русский: ""танец"" - Русский: ""танец""
Русский: ""школа"" - Русский: ""школа""
Русский: ""костер"" - Русский: ""костер""
Русский: ""группа"" - Русский: ""группа""
Русский: ""звезда"" - Русский: ""","[29972, 754, 27643, 211]",звезда,"[9523, 5173, 380, 303, 269, 5810, 29879, 8508]",star,звезда
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""семь"" - Русский: ""семь""
Русский: ""волна"" - Русский: ""волна""
Русский: ""сумка"" - Русский: ""сумка""
Русский: ""пружина"" - Русский: ""","[469, 29964, 21550, 12781, 211]",пружина,"[7689, 15099, 805, 1028, 4278, 6709, 269, 29879]",spring,пружина
"Русский: ""лицо"" - Русский: ""лицо""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""луна"" - Русский: ""","[1844, 29944, 16050, 211]",луна,"[29885, 286, 18786, 4346, 2730]",moon,луна
"Русский: ""школа"" - Русский: ""школа""
Русский: ""ребенок"" - Русский: ""ребенок""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""песня"" - Русский: ""песня""
Русский: ""деревня"" - Русский: ""","[6620, 29957, 662, 2263, 1216, 19792, 20229, 10247, 211]",деревня,"[1403, 29894, 325, 5720, 4213, 11928, 3516, 17191, 21031, 28765]",village,деревня
"Русский: ""середина"" - Русский: ""середина""
Русский: ""талант"" - Русский: ""талант""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""рис"" - Русский: ""рис""
Русский: ""лес"" - Русский: ""","[753, 29944, 4674, 211]",лес,"[26839, 29888, 1701, 1079, 363, 13569, 285, 1454, 1181]",forest,лес
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""точка"" - Русский: ""точка""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""офис"" - Русский: ""офис""
Русский: ""фрукт"" - Русский: ""","[30011, 23692, 1606, 212]",фрукт,"[15774, 29888, 1424, 1341, 285]",fruit,фрукт
"Русский: ""книга"" - Русский: ""книга""
Русский: ""поле"" - Русский: ""поле""
Русский: ""магазин"" - Русский: ""магазин""
Русский: ""закон"" - Русский: ""закон""
Русский: ""сетка"" - Русский: ""","[531, 1502, 29935, 1586, 212]",сетка,"[629, 7720, 29887, 867, 6856, 330]",grid,сетка
"Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""пещера"" - Русский: ""пещера""
Русский: ""мужчина"" - Русский: ""мужчина""
Русский: ""вид"" - Русский: ""вид""
Русский: ""песня"" - Русский: ""","[15536, 469, 2100, 29964, 6414, 211]",песня,"[1100, 21453, 1487, 578, 577, 269, 29879, 4823]",song,песня
"Русский: ""середина"" - Русский: ""середина""
Русский: ""золото"" - Русский: ""золото""
Русский: ""язык"" - Русский: ""язык""
Русский: ""песня"" - Русский: ""песня""
Русский: ""вода"" - Русский: ""","[984, 1786, 490, 8160, 29942, 211]",вода,"[16699, 11324, 2766, 29893, 4094, 13405, 281]",water,вода
"Русский: ""судья"" - Русский: ""судья""
Русский: ""предмет"" - Русский: ""предмет""
Русский: ""песня"" - Русский: ""песня""
Русский: ""власть"" - Русский: ""власть""
Русский: ""пруд"" - Русский: ""","[469, 29964, 21550, 12781, 211]",пруд,"[282, 772, 12509, 2818, 29886, 1112, 1129]",pond,пруд
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""вид"" - Русский: ""вид""
Русский: ""пара"" - Русский: ""пара""
Русский: ""человек"" - Русский: ""человек""
Русский: ""песок"" - Русский: ""","[15536, 469, 2100, 29964, 6414, 211]",песок,"[872, 9753, 11982, 4977, 269, 29879, 28455]",sand,песок
"Русский: ""улица"" - Русский: ""улица""
Русский: ""власть"" - Русский: ""власть""
Русский: ""закон"" - Русский: ""закон""
Русский: ""рис"" - Русский: ""рис""
Русский: ""река"" - Русский: ""","[587, 8201, 1909, 29927, 212]",река,"[3511, 374, 1150, 364, 9050, 10107, 4401, 29878, 8580]",river,река
"Русский: ""море"" - Русский: ""море""
Русский: ""слово"" - Русский: ""слово""
Русский: ""пример"" - Русский: ""пример""
Русский: ""платформа"" - Русский: ""платформа""
Русский: ""закон"" - Русский: ""","[29972, 1902, 754, 1077, 211]",закон,"[433, 425, 10653, 301, 4307, 29880]",law,закон
"Русский: ""океан"" - Русский: ""океан""
Русский: ""костер"" - Русский: ""костер""
Русский: ""вода"" - Русский: ""вода""
Русский: ""семь"" - Русский: ""семь""
Русский: ""волна"" - Русский: ""","[984, 1786, 490, 29942, 211]",волна,"[10742, 11324, 2766, 29893, 27766, 281]",wave,волна
"Русский: ""картина"" - Русский: ""картина""
Русский: ""поле"" - Русский: ""поле""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""океан"" - Русский: ""","[614, 29904, 6752, 26242, 211]",океан,"[25802, 12954, 23474, 542, 288, 29877]",ocean,океан
"Русский: ""река"" - Русский: ""река""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""гора"" - Русский: ""гора""
Русский: ""линия"" - Русский: ""линия""
Русский: ""пещера"" - Русский: ""","[469, 2100, 29964, 6414, 211]",пещера,"[24230, 274, 29883, 18346, 1113, 5777]",cave,пещера
"Русский: ""скорость"" - Русский: ""скорость""
Русский: ""рис"" - Русский: ""рис""
Русский: ""озеро"" - Русский: ""озеро""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""море"" - Русский: ""","[1630, 29959, 757, 15256, 12434, 2569, 211]",море,"[409, 344, 7205, 269, 29879]",sea,море
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""два"" - Русский: ""два""
Русский: ""линия"" - Русский: ""линия""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""озеро"" - Русский: ""","[614, 29904, 29495, 211]",озеро,"[24591, 433, 425, 18170, 19437, 301, 29880]",lake,озеро
"Русский: ""часть"" - Русский: ""часть""
Русский: ""долина"" - Русский: ""долина""
Русский: ""восток"" - Русский: ""восток""
Русский: ""вид"" - Русский: ""вид""
Русский: ""источник"" - Русский: ""","[29917, 11452, 7874, 606, 9971, 211]",источник,"[4993, 2752, 577, 3669, 578, 269, 29879]",source,источник
"Русский: ""четыре"" - Русский: ""четыре""
Русский: ""полоса"" - Русский: ""полоса""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""офис"" - Русский: ""офис""
Русский: ""костер"" - Русский: ""","[551, 29951, 1046, 1186, 211]",костер,"[29888, 28034, 8696, 7241, 285, 3974, 13734, 5713]",fire,костер
"Русский: ""картина"" - Русский: ""картина""
Русский: ""юг"" - Русский: ""юг""
Русский: ""судья"" - Русский: ""судья""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""точка"" - Русский: ""","[29932, 1937, 702, 2721, 212]",точка,"[282, 1298, 772, 11899, 29886, 3149, 1129]",point,точка
"Русский: ""солнце"" - Русский: ""солнце""
Русский: ""звук"" - Русский: ""звук""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""песня"" - Русский: ""песня""
Русский: ""версия"" - Русский: ""","[1521, 490, 29942, 3531, 3340, 8060, 211]",версия,"[1873, 2453, 874, 1224, 29894, 325, 345, 1147, 3259, 369]",version,версия
"Русский: ""платформа"" - Русский: ""платформа""
Русский: ""песня"" - Русский: ""песня""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""пять"" - Русский: ""пять""
Русский: ""мяч"" - Русский: ""","[29959, 757, 27693, 5010, 211]",мяч,"[29890, 8287, 289, 2291, 5521, 9922, 2135, 6411]",ball,мяч
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""девять"" - Русский: ""девять""
Русский: ""красота"" - Русский: ""красота""
Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""картина"" - Русский: ""","[29951, 1186, 10766, 642, 15266, 1787, 211]",картина,"[282, 6788, 3274, 20413, 10675, 29886, 3300]",painting,картина
"Русский: ""танец"" - Русский: ""танец""
Русский: ""луна"" - Русский: ""луна""
Русский: ""земля"" - Русский: ""земля""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""рис"" - Русский: ""","[19625, 8201, 12591, 29927, 641, 212]",рис,"[374, 2200, 364, 11674, 19408, 9597, 10107, 29878]",rice,рис
"Русский: ""долина"" - Русский: ""долина""
Русский: ""голова"" - Русский: ""голова""
Русский: ""юг"" - Русский: ""юг""
Русский: ""школа"" - Русский: ""школа""
Русский: ""красный"" - Русский: ""","[29951, 1186, 3360, 6697, 211]",красный,"[364, 276, 2654, 337, 1127, 29878]",red,красный
"Русский: ""мужчина"" - Русский: ""мужчина""
Русский: ""мост"" - Русский: ""мост""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""вид"" - Русский: ""вид""
Русский: ""линия"" - Русский: ""","[3550, 644, 29944, 8279, 211]",линия,"[492, 619, 6276, 1915, 301, 29880, 1220, 1196]",line,линия
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""квадрат"" - Русский: ""квадрат""
Русский: ""два"" - Русский: ""два""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""сетка"" - Русский: ""","[531, 1502, 29935, 1586, 212]",сетка,"[302, 452, 1212, 7787, 29876, 484]",net,сетка
"Русский: ""семь"" - Русский: ""семь""
Русский: ""три"" - Русский: ""три""
Русский: ""судья"" - Русский: ""судья""
Русский: ""речь"" - Русский: ""речь""
Русский: ""цветок"" - Русский: ""","[29996, 3716, 212]",цветок,"[29888, 5685, 28149, 4972, 285, 1731, 1652, 1579]",flower,цветок
"Русский: ""школа"" - Русский: ""школа""
Русский: ""пара"" - Русский: ""пара""
Русский: ""история"" - Русский: ""история""
Русский: ""костер"" - Русский: ""костер""
Русский: ""чай"" - Русский: ""","[19424, 29981, 2493, 3655, 1282, 212]",чай,"[260, 734, 29873, 371, 23429]",tea,чай
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""рот"" - Русский: ""рот""
Русский: ""север"" - Русский: ""север""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""нога"" - Русский: ""","[4228, 570, 18211, 29921, 6968, 211]",нога,"[29888, 1701, 5431, 6661, 285, 7953, 3661, 1181]",foot,нога
"Русский: ""пара"" - Русский: ""пара""
Русский: ""машина"" - Русский: ""машина""
Русский: ""офис"" - Русский: ""офис""
Русский: ""попытка"" - Русский: ""попытка""
Русский: ""золото"" - Русский: ""","[29972, 25687, 754, 26467, 4734, 211]",золото,"[748, 15192, 29887, 1484, 7684, 330]",gold,золото
"Русский: ""красный"" - Русский: ""красный""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""дверь"" - Русский: ""","[29957, 20880, 662, 211]",дверь,"[3050, 29881, 1867, 17433, 270, 437]",door,дверь
"Русский: ""источник"" - Русский: ""источник""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""чай"" - Русский: ""чай""
Русский: ""звук"" - Русский: ""звук""
Русский: ""снег"" - Русский: ""","[531, 29935, 212]",снег,"[5807, 16586, 15007, 269, 29879]",snow,снег
"Русский: ""дверь"" - Русский: ""дверь""
Русский: ""красный"" - Русский: ""красный""
Русский: ""пещера"" - Русский: ""пещера""
Русский: ""восток"" - Русский: ""восток""
Русский: ""лошадь"" - Русский: ""","[843, 13860, 29944, 211]",лошадь,"[298, 10435, 2015, 29882, 11231, 1251, 4029, 5089]",horse,лошадь
"Русский: ""поле"" - Русский: ""поле""
Русский: ""пример"" - Русский: ""пример""
Русский: ""история"" - Русский: ""история""
Русский: ""книга"" - Русский: ""книга""
Русский: ""два"" - Русский: ""","[29957, 11883, 662, 211]",два,"[10184, 260, 1023, 3252, 29873, 7516]",two,два
"Русский: ""лето"" - Русский: ""лето""
Русский: ""талант"" - Русский: ""талант""
Русский: ""облако"" - Русский: ""облако""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""три"" - Русский: ""","[29932, 1937, 7678, 10357, 212]",три,"[17536, 266, 260, 2211, 29873, 12455, 386, 1468]",three,три
"Русский: ""танец"" - Русский: ""танец""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""слово"" - Русский: ""слово""
Русский: ""источник"" - Русский: ""источник""
Русский: ""четыре"" - Русский: ""","[2950, 29981, 1093, 2493, 24998, 212]",четыре,"[29888, 1701, 1181, 3023, 285, 12584, 17823]",four,четыре
"Русский: ""озеро"" - Русский: ""озеро""
Русский: ""девять"" - Русский: ""девять""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""дом"" - Русский: ""дом""
Русский: ""пять"" - Русский: ""","[469, 29964, 24200, 211]",пять,"[29888, 7241, 20818, 285, 5320, 5713]",five,пять
"Русский: ""юг"" - Русский: ""юг""
Русский: ""пруд"" - Русский: ""пруд""
Русский: ""десять"" - Русский: ""десять""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""шесть"" - Русский: ""","[30002, 2237, 20116, 3354, 212]",шесть,"[4832, 1354, 1039, 28319, 269, 29879]",six,шесть
"Русский: ""красота"" - Русский: ""красота""
Русский: ""середина"" - Русский: ""середина""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""песок"" - Русский: ""песок""
Русский: ""семь"" - Русский: ""","[531, 1502, 29935, 18534, 1586, 212]",семь,"[409, 344, 9881, 269, 29879]",seven,семь
"Русский: ""источник"" - Русский: ""источник""
Русский: ""земля"" - Русский: ""земля""
Русский: ""облако"" - Русский: ""облако""
Русский: ""семь"" - Русский: ""семь""
Русский: ""восемь"" - Русский: ""","[16335, 984, 1786, 490, 29942, 211]",восемь,"[29872, 15761, 321, 10096, 9475, 29319]",eight,восемь
"Русский: ""человек"" - Русский: ""человек""
Русский: ""красный"" - Русский: ""красный""
Русский: ""звезда"" - Русский: ""звезда""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""девять"" - Русский: ""","[29957, 2263, 1216, 662, 211]",девять,"[302, 6836, 14183, 29876, 17081, 1240]",nine,девять
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""пруд"" - Русский: ""пруд""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""скорость"" - Русский: ""скорость""
Русский: ""десять"" - Русский: ""","[26661, 29957, 2263, 1216, 662, 211]",десять,"[260, 734, 841, 29873, 371, 3006]",ten,десять
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""племя"" - Русский: ""племя""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""версия"" - Русский: ""версия""
Русский: ""голова"" - Русский: ""","[27187, 1084, 588, 29969, 19311, 1214, 211]",голова,"[298, 29882, 2343, 540, 2813, 354]",head,голова
"Русский: ""почва"" - Русский: ""почва""
Русский: ""облако"" - Русский: ""облако""
Русский: ""цветок"" - Русский: ""цветок""
Русский: ""закон"" - Русский: ""закон""
Русский: ""магазин"" - Русский: ""","[1155, 29959, 757, 2394, 211]",магазин,"[19032, 528, 18296, 269, 17394, 29879, 845]",shop,магазин
"Русский: ""слово"" - Русский: ""слово""
Русский: ""золото"" - Русский: ""золото""
Русский: ""сумка"" - Русский: ""сумка""
Русский: ""танец"" - Русский: ""танец""
Русский: ""полоса"" - Русский: ""","[7372, 469, 24141, 29964, 733, 9518, 15960, 1268, 211]",полоса,"[17010, 10076, 380, 303, 17820, 710, 269, 851, 29879]",strip,полоса
"Русский: ""мост"" - Русский: ""мост""
Русский: ""красный"" - Русский: ""красный""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""версия"" - Русский: ""версия""
Русский: ""улица"" - Русский: ""","[863, 16756, 29960, 212]",улица,"[380, 12243, 303, 11952, 13045, 710, 269, 851, 29879, 29352]",street,улица
"Русский: ""снег"" - Русский: ""снег""
Русский: ""рот"" - Русский: ""рот""
Русский: ""вода"" - Русский: ""вода""
Русский: ""поражение"" - Русский: ""поражение""
Русский: ""часть"" - Русский: ""","[29981, 15267, 19829, 17265, 12978, 2493, 3655, 1282, 212]",часть,"[282, 1595, 3274, 862, 610, 29886, 3300, 760]",part,часть
"Русский: ""лето"" - Русский: ""лето""
Русский: ""луна"" - Русский: ""луна""
Русский: ""волна"" - Русский: ""волна""
Русский: ""язык"" - Русский: ""язык""
Русский: ""поле"" - Русский: ""","[7372, 469, 29964, 733, 9518, 1268, 29235, 211]",поле,"[29607, 29888, 7241, 285, 2671, 5713, 1746]",field,поле
"Русский: ""картина"" - Русский: ""картина""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""два"" - Русский: ""два""
Русский: ""танец"" - Русский: ""","[29932, 1710, 676, 1937, 20395, 7951, 212]",танец,"[29881, 6025, 18386, 17948, 1388, 270, 1146]",dance,танец
"Русский: ""машина"" - Русский: ""машина""
Русский: ""власть"" - Русский: ""власть""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""судья"" - Русский: ""судья""
Русский: ""слово"" - Русский: ""","[531, 19945, 29935, 26443, 15391, 212]",слово,"[6365, 13762, 29893, 8879, 281, 1742, 1734, 827]",word,слово
"Русский: ""структура"" - Русский: ""структура""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""пара"" - Русский: ""","[7596, 469, 29964, 4554, 11396, 20691, 19714, 1843, 211]",пара,"[282, 3274, 5101, 29886, 18784, 3300]",pair,пара
"Русский: ""пример"" - Русский: ""пример""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""платформа"" - Русский: ""платформа""
Русский: ""костер"" - Русский: ""костер""
Русский: ""сиденье"" - Русский: ""","[531, 3485, 29935, 1325, 212]",сиденье,"[409, 344, 12949, 7205, 269, 29879]",seat,сиденье
"Русский: ""биржа"" - Русский: ""биржа""
Русский: ""школа"" - Русский: ""школа""
Русский: ""нога"" - Русский: ""нога""
Русский: ""юг"" - Русский: ""юг""
Русский: ""тысяча"" - Русский: ""","[29932, 1937, 19506, 3327, 212]",тысяча,"[266, 260, 29873, 7693, 10405, 12595, 386]",thousand,тысяча
"Русский: ""юг"" - Русский: ""юг""
Русский: ""вид"" - Русский: ""вид""
Русский: ""племя"" - Русский: ""племя""
Русский: ""человек"" - Русский: ""человек""
Русский: ""север"" - Русский: ""","[531, 1502, 29935, 23967, 1586, 212]",север,"[302, 694, 3643, 29876, 6641, 1217, 15459]",north,север
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""север"" - Русский: ""север""
Русский: ""цветок"" - Русский: ""цветок""
Русский: ""племя"" - Русский: ""племя""
Русский: ""машина"" - Русский: ""","[1155, 29959, 757, 2394, 211]",машина,"[7672, 5825, 29885, 611, 286, 655, 4933, 23523, 8628]",machine,машина
"Русский: ""четыре"" - Русский: ""четыре""
Русский: ""речь"" - Русский: ""речь""
Русский: ""вид"" - Русский: ""вид""
Русский: ""друг"" - Русский: ""друг""
Русский: ""позиция"" - Русский: ""","[15884, 469, 29964, 733, 21527, 1268, 211]",позиция,"[282, 13686, 772, 2602, 1066, 926, 29886, 3283, 1129]",position,позиция
"Русский: ""речь"" - Русский: ""речь""
Русский: ""гора"" - Русский: ""гора""
Русский: ""рис"" - Русский: ""рис""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""провинция"" - Русский: ""","[469, 10613, 29964, 1471, 21550, 5945, 12781, 211]",провинция,"[282, 771, 558, 410, 8482, 544, 29886, 12291, 16123, 1326]",province,провинция
"Русский: ""город"" - Русский: ""город""
Русский: ""три"" - Русский: ""три""
Русский: ""вид"" - Русский: ""вид""
Русский: ""пять"" - Русский: ""пять""
Русский: ""биржа"" - Русский: ""","[29975, 5660, 836, 2384, 211]",биржа,"[29872, 321, 14523, 6543, 5566, 735, 429]",exchange,биржа
"Русский: ""сумка"" - Русский: ""сумка""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""звук"" - Русский: ""звук""
Русский: ""середина"" - Русский: ""","[531, 14315, 1502, 10182, 17560, 29935, 1586, 212]",середина,"[3737, 29885, 17662, 7145, 286, 7256, 2460, 6563]",middle,середина
"Русский: ""скорость"" - Русский: ""скорость""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""часть"" - Русский: ""часть""
Русский: ""голова"" - Русский: ""голова""
Русский: ""друг"" - Русский: ""","[9433, 29957, 4849, 662, 211]",друг,"[5121, 29888, 7932, 3484, 18326, 1341, 285, 1424]",friend,друг
"Русский: ""юг"" - Русский: ""юг""
Русский: ""рука"" - Русский: ""рука""
Русский: ""красота"" - Русский: ""красота""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""цвет"" - Русский: ""","[29996, 3716, 212]",цвет,"[1302, 274, 29883, 10965, 784, 2927, 1111, 1054, 2780]",color,цвет
"Русский: ""восток"" - Русский: ""восток""
Русский: ""линия"" - Русский: ""линия""
Русский: ""море"" - Русский: ""море""
Русский: ""снег"" - Русский: ""снег""
Русский: ""вид"" - Русский: ""","[1221, 490, 20874, 21491, 2196, 29942, 211]",вид,"[2924, 1984, 413, 29895, 9089, 19015, 14380, 8506]",kind,вид
"Русский: ""золото"" - Русский: ""золото""
Русский: ""вода"" - Русский: ""вода""
Русский: ""рука"" - Русский: ""рука""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""судья"" - Русский: ""","[531, 29935, 3404, 2937, 212]",судья,"[4900, 29926, 432, 17675, 3623, 16833, 6577]",judge,судья
"Русский: ""солнце"" - Русский: ""солнце""
Русский: ""источник"" - Русский: ""источник""
Русский: ""луна"" - Русский: ""луна""
Русский: ""юг"" - Русский: ""юг""
Русский: ""школа"" - Русский: ""","[28567, 30002, 3354, 12351, 28231, 212]",школа,"[1557, 1364, 27041, 816, 885, 269, 29879, 3762]",school,школа
"Русский: ""школа"" - Русский: ""школа""
Русский: ""рот"" - Русский: ""рот""
Русский: ""середина"" - Русский: ""середина""
Русский: ""власть"" - Русский: ""власть""
Русский: ""структура"" - Русский: ""","[531, 464, 18212, 2091, 29935, 22675, 20361, 25819, 212]",структура,"[2281, 4984, 10582, 851, 23905, 380, 303, 6220, 710, 269, 29879, 3829]",structure,структура
"Русский: ""рот"" - Русский: ""рот""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""версия"" - Русский: ""версия""
Русский: ""песня"" - Русский: ""песня""
Русский: ""галстук"" - Русский: ""","[1779, 8203, 29969, 1214, 211]",галстук,"[260, 29873, 19538, 2034, 22134]",tie,галстук
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""версия"" - Русский: ""версия""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""речь"" - Русский: ""речь""
Русский: ""пример"" - Русский: ""","[469, 25390, 1695, 29964, 7104, 21550, 12781, 211]",пример,"[1342, 29872, 321, 4773, 4392, 735, 429]",example,пример
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""красный"" - Русский: ""красный""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""мать"" - Русский: ""мать""
Русский: ""лицо"" - Русский: ""","[3550, 644, 29944, 211]",лицо,"[4024, 29888, 17470, 3700, 2258, 2161, 285, 5444]",face,лицо
"Русский: ""рис"" - Русский: ""рис""
Русский: ""пара"" - Русский: ""пара""
Русский: ""часть"" - Русский: ""часть""
Русский: ""долина"" - Русский: ""долина""
Русский: ""мост"" - Русский: ""","[1630, 29959, 757, 2569, 211]",мост,"[12945, 29890, 289, 18419, 1506, 19515, 1182, 28635]",bridge,мост
"Русский: ""деревня"" - Русский: ""деревня""
Русский: ""девять"" - Русский: ""девять""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""чай"" - Русский: ""чай""
Русский: ""предмет"" - Русский: ""","[4570, 469, 29964, 5784, 2102, 21550, 12781, 211]",предмет,"[568, 29875, 277, 474, 372, 2944, 667]",item,предмет
"Русский: ""долина"" - Русский: ""долина""
Русский: ""песок"" - Русский: ""песок""
Русский: ""вид"" - Русский: ""вид""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""удалить"" - Русский: ""","[863, 19871, 29960, 212]",удалить,"[29881, 8143, 311, 628, 5217, 270, 6144, 316, 7374]",delete,удалить
"Русский: ""провинция"" - Русский: ""провинция""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""пара"" - Русский: ""пара""
Русский: ""пять"" - Русский: ""пять""
Русский: ""группа"" - Русский: ""","[29969, 1214, 10841, 6148, 211]",группа,"[629, 2318, 2972, 29887, 17170, 867, 4071, 330]",group,группа
"Русский: ""лицо"" - Русский: ""лицо""
Русский: ""машина"" - Русский: ""машина""
Русский: ""источник"" - Русский: ""источник""
Русский: ""золото"" - Русский: ""золото""
Русский: ""талант"" - Русский: ""","[29932, 1710, 9829, 676, 1937, 212]",талант,"[5969, 260, 20411, 24242, 29873, 11062, 17694, 941]",talent,талант
"Русский: ""судья"" - Русский: ""судья""
Русский: ""пять"" - Русский: ""пять""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""солнце"" - Русский: ""солнце""
Русский: ""красота"" - Русский: ""","[29951, 1186, 3360, 6697, 211]",красота,"[29890, 367, 289, 15409, 6562, 915]",beauty,красота
"Русский: ""возврат"" - Русский: ""возврат""
Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""море"" - Русский: ""море""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""платформа"" - Русский: ""","[469, 18478, 29964, 8433, 211]",платформа,"[282, 7481, 13974, 572, 12120, 715, 18870, 29886, 2174]",platform,платформа
"Русский: ""хвост"" - Русский: ""хвост""
Русский: ""танец"" - Русский: ""танец""
Русский: ""пять"" - Русский: ""пять""
Русский: ""язык"" - Русский: ""язык""
Русский: ""дом"" - Русский: ""","[8418, 29957, 1447, 1802, 662, 211]",дом,"[9261, 10774, 298, 3699, 29882, 8697, 1251, 5089]",house,дом
"Русский: ""источник"" - Русский: ""источник""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""поле"" - Русский: ""поле""
Русский: ""рис"" - Русский: ""рис""
Русский: ""солнце"" - Русский: ""","[531, 2223, 1778, 29935, 212]",солнце,"[480, 2146, 6575, 269, 29879, 11445]",sun,солнце
"Русский: ""картина"" - Русский: ""картина""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""нога"" - Русский: ""нога""
Русский: ""гора"" - Русский: ""гора""
Русский: ""собрание"" - Русский: ""","[531, 2223, 1778, 29935, 17393, 21291, 212]",собрание,"[17897, 1004, 29885, 592, 5870, 286, 11781]",meeting,собрание
"Русский: ""голова"" - Русский: ""голова""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""солнце"" - Русский: ""солнце""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""история"" - Русский: ""","[15855, 29917, 11452, 7874, 606, 9971, 211]",история,"[7251, 298, 2918, 22880, 3603, 29882, 4955, 18434, 16211, 670, 9825]",history,история
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""девять"" - Русский: ""девять""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""долина"" - Русский: ""","[1447, 29957, 15906, 11213, 1802, 662, 211]",долина,"[1564, 28519, 29894, 19599, 325, 2947, 659, 22044, 791]",valley,долина
"Русский: ""восемь"" - Русский: ""восемь""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""луна"" - Русский: ""луна""
Русский: ""почва"" - Русский: ""почва""
Русский: ""квадрат"" - Русский: ""","[29951, 1186, 11691, 211]",квадрат,"[17619, 10674, 26613, 3044, 18074, 6862, 269, 29879]",square,квадрат
"Русский: ""пара"" - Русский: ""пара""
Русский: ""север"" - Русский: ""север""
Русский: ""два"" - Русский: ""два""
Русский: ""деревня"" - Русский: ""деревня""
Русский: ""поколение"" - Русский: ""","[469, 733, 29964, 1268, 211]",поколение,"[479, 1737, 4738, 18530, 1885, 1176, 12623, 29887, 2531, 330]",generation,поколение
"Русский: ""поле"" - Русский: ""поле""
Русский: ""рука"" - Русский: ""рука""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""океан"" - Русский: ""океан""
Русский: ""юг"" - Русский: ""","[30005, 8053, 212]",юг,"[7062, 13267, 3669, 578, 577, 269, 29879]",south,юг
"Русский: ""картина"" - Русский: ""картина""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""племя"" - Русский: ""племя""
Русский: ""голова"" - Русский: ""голова""
Русский: ""добродетель"" - Русский: ""","[29957, 1802, 662, 1447, 211]",добродетель,"[2405, 29894, 325, 4610, 3516, 10636, 1403, 27935, 15389]",virtue,добродетель
"Русский: ""лето"" - Русский: ""лето""
Русский: ""структура"" - Русский: ""структура""
Русский: ""судья"" - Русский: ""судья""
Русский: ""река"" - Русский: ""река""
Русский: ""племя"" - Русский: ""","[469, 29964, 211]",племя,"[260, 509, 29563, 29873, 534, 3626, 3367, 9434]",tribe,племя
"Русский: ""хвост"" - Русский: ""хвост""
Русский: ""часть"" - Русский: ""часть""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""город"" - Русский: ""","[1084, 12816, 19051, 588, 17310, 24856, 9546, 29969, 1214, 211]",город,"[20752, 4272, 12690, 7537, 274, 29883, 455, 4583]",city,город
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""пример"" - Русский: ""пример""
Русский: ""песок"" - Русский: ""песок""
Русский: ""человек"" - Русский: ""человек""
Русский: ""язык"" - Русский: ""","[27763, 29970, 2282, 14264, 212]",язык,"[433, 425, 3893, 11675, 301, 10906, 6468, 29880, 6361, 4086]",language,язык
"Русский: ""друг"" - Русский: ""друг""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""улица"" - Русский: ""улица""
Русский: ""семь"" - Русский: ""семь""
Русский: ""скорость"" - Русский: ""","[531, 1130, 6231, 29935, 18924, 212]",скорость,"[19322, 805, 6210, 1028, 5965, 961, 269, 29879]",speed,скорость
"Русский: ""цветок"" - Русский: ""цветок""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""нога"" - Русский: ""нога""
Русский: ""версия"" - Русский: ""версия""
Русский: ""земля"" - Русский: ""","[29972, 4791, 24263, 12639, 20117, 754, 211]",земля,"[629, 5962, 29887, 2057, 17170, 867, 4071, 330]",ground,земля
"Русский: ""восемь"" - Русский: ""восемь""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""мост"" - Русский: ""мост""
Русский: ""деревня"" - Русский: ""деревня""
Русский: ""попытка"" - Русский: ""","[469, 29964, 733, 1268, 211]",попытка,"[4218, 271, 21609, 263, 15127, 472, 1098, 1131, 29874]",attempt,попытка
"Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""волна"" - Русский: ""волна""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""рука"" - Русский: ""рука""
Русский: ""поражение"" - Русский: ""","[469, 733, 29964, 28227, 20263, 21463, 1268, 211]",поражение,"[29881, 822, 8686, 20653, 1753, 311, 270, 316]",defeat,поражение
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""друг"" - Русский: ""друг""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""хвост"" - Русский: ""","[4354, 29988, 212]",хвост,"[260, 18237, 29873, 11062, 12464, 941]",tail,хвост
"Русский: ""точка"" - Русский: ""точка""
Русский: ""книга"" - Русский: ""книга""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""север"" - Русский: ""север""
Русский: ""мать"" - Русский: ""","[1155, 29959, 757, 18992, 12819, 2394, 211]",мать,"[3184, 25550, 29885, 5637, 286, 14817, 4346, 2730]",mother,мать
"Русский: ""звезда"" - Русский: ""звезда""
Русский: ""слово"" - Русский: ""слово""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""власть"" - Русский: ""власть""
Русский: ""восток"" - Русский: ""","[16335, 984, 25896, 1786, 490, 26170, 29942, 211]",восток,"[29872, 2240, 11248, 321, 23027, 9755]",east,восток
"Русский: ""школа"" - Русский: ""школа""
Русский: ""поле"" - Русский: ""поле""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""три"" - Русский: ""три""
Русский: ""возврат"" - Русский: ""","[984, 1786, 490, 6849, 29942, 211]",возврат,"[2457, 3240, 364, 276, 736, 2267, 337, 29878]",return,возврат
"Русский: ""мост"" - Русский: ""мост""
Русский: ""структура"" - Русский: ""структура""
Русский: ""язык"" - Русский: ""язык""
Русский: ""слово"" - Русский: ""слово""
Русский: ""речь"" - Русский: ""","[587, 8201, 1909, 29927, 212]",речь,"[805, 12032, 1028, 5965, 961, 269, 29879]",speech,речь
"Русский: ""красный"" - Русский: ""красный""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""дом"" - Русский: ""дом""
Русский: ""ребенок"" - Русский: ""","[587, 8201, 1909, 29927, 212]",ребенок,"[305, 274, 29883, 18558, 2278, 4161, 5145, 521]",child,ребенок
"Русский: ""красота"" - Русский: ""красота""
Русский: ""песок"" - Русский: ""песок""
Русский: ""машина"" - Русский: ""машина""
Русский: ""костер"" - Русский: ""костер""
Русский: ""башня"" - Русский: ""","[4724, 29975, 836, 3102, 211]",башня,"[304, 260, 29873, 517, 19372]",tower,башня
"Русский: ""золото"" - Русский: ""золото""
Русский: ""песня"" - Русский: ""песня""
Русский: ""лето"" - Русский: ""лето""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""мужчина"" - Русский: ""","[29959, 757, 4179, 1805, 20686, 211]",мужчина,"[29885, 611, 4439, 5156, 286, 655, 19202, 14263]",male,мужчина
"Русский: ""племя"" - Русский: ""племя""
Русский: ""язык"" - Русский: ""язык""
Русский: ""звезда"" - Русский: ""звезда""
Русский: ""картина"" - Русский: ""картина""
Русский: ""человек"" - Русский: ""","[2950, 29981, 9831, 14347, 19084, 1093, 2493, 212]",человек,"[282, 412, 10532, 546, 639, 1236, 29886, 2022, 6774, 3736]",person,человек
"Русский: ""город"" - Русский: ""город""
Русский: ""нога"" - Русский: ""нога""
Русский: ""рот"" - Русский: ""рот""
Русский: ""земля"" - Русский: ""земля""
Русский: ""сотня"" - Русский: ""","[531, 2223, 1778, 29935, 23966, 212]",сотня,"[9074, 298, 6905, 6893, 29882, 22888]",hundred,сотня
"Русский: ""собрание"" - Русский: ""собрание""
Русский: ""костер"" - Русский: ""костер""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""офис"" - Русский: ""","[614, 29904, 211]",офис,"[8034, 20205, 2696, 3344, 288, 29877, 974, 1283, 310]",office,офис
"Русский: ""источник"" - Русский: ""источник""
Русский: ""речь"" - Русский: ""речь""
Русский: ""красота"" - Русский: ""красота""
Русский: ""пара"" - Русский: ""пара""
Русский: ""звук"" - Русский: ""","[29972, 754, 29351, 27643, 211]",звук,"[577, 3669, 29802, 578, 6047, 269, 29879]",sound,звук
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""нога"" - Русский: ""нога""
Русский: ""власть"" - Русский: ""","[490, 29942, 8672, 211]",власть,"[282, 4764, 772, 12248, 3081, 29886, 13519, 1129]",power,власть
"Русский: ""луна"" - Русский: ""луна""
Русский: ""улица"" - Русский: ""улица""
Русский: ""власть"" - Русский: ""власть""
Русский: ""песок"" - Русский: ""песок""
Русский: ""лето"" - Русский: ""","[753, 29944, 13174, 10975, 4674, 211]",лето,"[22792, 480, 29879, 2533, 2146, 269, 11801, 2083]",summer,лето


==> figures/same/7b_zh_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""例"" - 中文: ""例""
中文: ""南"" - 中文: ""南""
中文: ""木"" - 中文: ""木""
中文: ""洞"" - 中文: ""洞""
中文: ""书"" - 中文: ""","[31900, 231]",书,"[29890, 833, 3143, 2909, 289, 1045]",book,书
"中文: ""舞"" - 中文: ""舞""
中文: ""网"" - 中文: ""网""
中文: ""友"" - 中文: ""友""
中文: ""花"" - 中文: ""花""
中文: ""云"" - 中文: ""","[31784, 231]",云,"[15126, 23642, 1067, 274, 9570, 695, 9274, 17184, 29883]",cloud,云
"中文: ""音"" - 中文: ""音""
中文: ""林"" - 中文: ""林""
中文: ""山"" - 中文: ""山""
中文: ""线"" - 中文: ""线""
中文: ""包"" - 中文: ""","[31473, 232]",包,"[29890, 23156, 9922, 19548, 289, 2291]",bag,包
"中文: ""歌"" - 中文: ""歌""
中文: ""千"" - 中文: ""千""
中文: ""金"" - 中文: ""金""
中文: ""校"" - 中文: ""校""
中文: ""口"" - 中文: ""","[30856, 232]",口,"[4346, 2730, 13394, 29442, 29885, 21026, 286]",mouth,口
"中文: ""局"" - 中文: ""局""
中文: ""七"" - 中文: ""七""
中文: ""址"" - 中文: ""址""
中文: ""方"" - 中文: ""方""
中文: ""土"" - 中文: ""","[31181, 232]",土,"[269, 22473, 578, 29879, 577]",soil,土
"中文: ""茶"" - 中文: ""茶""
中文: ""语"" - 中文: ""语""
中文: ""足"" - 中文: ""足""
中文: ""速"" - 中文: ""速""
中文: ""山"" - 中文: ""","[30329, 232]",山,"[4346, 2730, 29442, 14378, 29885, 286, 16476, 5766]",mountain,山
"中文: ""美"" - 中文: ""美""
中文: ""交"" - 中文: ""交""
中文: ""会"" - 中文: ""会""
中文: ""法"" - 中文: ""法""
中文: ""布"" - 中文: ""","[31454, 232]",布,"[15126, 1067, 274, 13950, 17184, 695, 29883]",cloth,布
"中文: ""果"" - 中文: ""果""
中文: ""阳"" - 中文: ""阳""
中文: ""九"" - 中文: ""九""
中文: ""起"" - 中文: ""起""
中文: ""心"" - 中文: ""","[30869, 232]",心,"[8293, 29882, 23057, 5192, 540, 298, 354]",heart,心
"中文: ""址"" - 中文: ""址""
中文: ""金"" - 中文: ""金""
中文: ""口"" - 中文: ""口""
中文: ""村"" - 中文: ""村""
中文: ""手"" - 中文: ""","[30880, 233]",手,"[5905, 1361, 29882, 5403, 298, 447, 3179, 2350]",hand,手
"中文: ""林"" - 中文: ""林""
中文: ""才"" - 中文: ""才""
中文: ""字"" - 中文: ""字""
中文: ""中"" - 中文: ""中""
中文: ""日"" - 中文: ""","[30325, 233]",日,"[270, 3250, 2462, 1146, 29881, 1388]",day,日
"中文: ""红"" - 中文: ""红""
中文: ""米"" - 中文: ""米""
中文: ""南"" - 中文: ""南""
中文: ""三"" - 中文: ""三""
中文: ""星"" - 中文: ""","[30900, 233]",星,"[269, 29879, 303, 5173, 9523, 8508, 5810, 380]",star,星
"中文: ""沙"" - 中文: ""沙""
中文: ""布"" - 中文: ""布""
中文: ""二"" - 中文: ""二""
中文: ""址"" - 中文: ""址""
中文: ""春"" - 中文: ""","[31031, 233]",春,"[269, 1028, 6709, 29879, 805, 7689, 4278, 15099]",spring,春
"中文: ""心"" - 中文: ""心""
中文: ""发"" - 中文: ""发""
中文: ""种"" - 中文: ""种""
中文: ""歌"" - 中文: ""歌""
中文: ""月"" - 中文: ""","[30534, 233]",月,"[4346, 2730, 29885, 286, 18786]",moon,月
"中文: ""友"" - 中文: ""友""
中文: ""书"" - 中文: ""书""
中文: ""段"" - 中文: ""段""
中文: ""岩"" - 中文: ""岩""
中文: ""木"" - 中文: ""","[30710, 233]",木,"[8879, 827, 29893, 8112, 6115, 281]",wood,木
"中文: ""败"" - 中文: ""败""
中文: ""址"" - 中文: ""址""
中文: ""布"" - 中文: ""布""
中文: ""水"" - 中文: ""水""
中文: ""村"" - 中文: ""","[30402, 233]",村,"[3516, 4213, 21031, 29894, 11928, 1403, 17191, 28765, 325, 5720]",village,村
"中文: ""尾"" - 中文: ""尾""
中文: ""汉"" - 中文: ""汉""
中文: ""茶"" - 中文: ""茶""
中文: ""交"" - 中文: ""交""
中文: ""林"" - 中文: ""","[30853, 233]",林,"[29888, 285, 1454, 363, 1079, 26839, 1181, 1701, 13569]",forest,林
"中文: ""九"" - 中文: ""九""
中文: ""才"" - 中文: ""才""
中文: ""百"" - 中文: ""百""
中文: ""户"" - 中文: ""户""
中文: ""果"" - 中文: ""","[30801, 233]",果,"[29888, 285, 15774, 1424, 1341]",fruit,果
"中文: ""二"" - 中文: ""二""
中文: ""例"" - 中文: ""例""
中文: ""双"" - 中文: ""双""
中文: ""花"" - 中文: ""花""
中文: ""格"" - 中文: ""","[31168, 233]",格,"[629, 29887, 6856, 867, 7720, 330]",grid,格
"中文: ""五"" - 中文: ""五""
中文: ""山"" - 中文: ""山""
中文: ""场"" - 中文: ""场""
中文: ""构"" - 中文: ""构""
中文: ""歌"" - 中文: ""","[31173, 233]",歌,"[269, 4823, 578, 21453, 1487, 29879, 1100, 577]",song,歌
"中文: ""球"" - 中文: ""球""
中文: ""五"" - 中文: ""五""
中文: ""米"" - 中文: ""米""
中文: ""八"" - 中文: ""八""
中文: ""水"" - 中文: ""","[30716, 233]",水,"[2766, 11324, 16699, 13405, 4094, 29893, 281]",water,水
"中文: ""局"" - 中文: ""局""
中文: ""心"" - 中文: ""心""
中文: ""网"" - 中文: ""网""
中文: ""户"" - 中文: ""户""
中文: ""汉"" - 中文: ""","[31593, 233]",汉,"[24704, 379, 7169, 5952, 29950]",Han,汉
"中文: ""二"" - 中文: ""二""
中文: ""三"" - 中文: ""三""
中文: ""星"" - 中文: ""星""
中文: ""址"" - 中文: ""址""
中文: ""池"" - 中文: ""","[31853, 233]",池,"[12509, 29886, 282, 1112, 1129, 2818, 772]",pond,池
"中文: ""米"" - 中文: ""米""
中文: ""站"" - 中文: ""站""
中文: ""母"" - 中文: ""母""
中文: ""局"" - 中文: ""局""
中文: ""沙"" - 中文: ""","[31476, 233]",沙,"[269, 9753, 4977, 872, 29879, 11982, 28455]",sand,沙
"中文: ""美"" - 中文: ""美""
中文: ""址"" - 中文: ""址""
中文: ""地"" - 中文: ""地""
中文: ""局"" - 中文: ""局""
中文: ""河"" - 中文: ""","[30828, 233]",河,"[364, 10107, 29878, 4401, 1150, 374, 8580, 9050, 3511]",river,河
"中文: ""八"" - 中文: ""八""
中文: ""洋"" - 中文: ""洋""
中文: ""台"" - 中文: ""台""
中文: ""河"" - 中文: ""河""
中文: ""法"" - 中文: ""","[30545, 233]",法,"[29880, 301, 425, 433, 10653, 4307]",law,法
"中文: ""段"" - 中文: ""段""
中文: ""判"" - 中文: ""判""
中文: ""网"" - 中文: ""网""
中文: ""日"" - 中文: ""日""
中文: ""波"" - 中文: ""","[31529, 233]",波,"[2766, 11324, 10742, 29893, 27766, 281]",wave,波
"中文: ""目"" - 中文: ""目""
中文: ""格"" - 中文: ""格""
中文: ""屋"" - 中文: ""屋""
中文: ""试"" - 中文: ""试""
中文: ""洋"" - 中文: ""","[31534, 233]",洋,"[23474, 29877, 542, 25802, 288, 12954]",ocean,洋
"中文: ""结"" - 中文: ""结""
中文: ""网"" - 中文: ""网""
中文: ""删"" - 中文: ""删""
中文: ""林"" - 中文: ""林""
中文: ""洞"" - 中文: ""","[31886, 233]",洞,"[274, 1113, 18346, 5777, 29883, 24230]",cave,洞
"中文: ""七"" - 中文: ""七""
中文: ""北"" - 中文: ""北""
中文: ""删"" - 中文: ""删""
中文: ""意"" - 中文: ""意""
中文: ""海"" - 中文: ""","[30581, 233]",海,"[269, 409, 7205, 29879, 344]",sea,海
"中文: ""门"" - 中文: ""门""
中文: ""例"" - 中文: ""例""
中文: ""户"" - 中文: ""户""
中文: ""光"" - 中文: ""光""
中文: ""湖"" - 中文: ""","[31496, 233]",湖,"[24591, 29880, 301, 425, 18170, 433, 19437]",lake,湖
"中文: ""回"" - 中文: ""回""
中文: ""部"" - 中文: ""部""
中文: ""黄"" - 中文: ""黄""
中文: ""海"" - 中文: ""海""
中文: ""源"" - 中文: ""","[31193, 233]",源,"[269, 3669, 578, 2752, 29879, 4993, 577]",source,源
"中文: ""场"" - 中文: ""场""
中文: ""五"" - 中文: ""五""
中文: ""种"" - 中文: ""种""
中文: ""汉"" - 中文: ""汉""
中文: ""火"" - 中文: ""","[31313, 234]",火,"[29888, 285, 7241, 28034, 13734, 5713, 3974, 8696]",fire,火
"中文: ""南"" - 中文: ""南""
中文: ""男"" - 中文: ""男""
中文: ""七"" - 中文: ""七""
中文: ""时"" - 中文: ""时""
中文: ""点"" - 中文: ""","[30940, 234]",点,"[29886, 282, 1298, 1129, 11899, 772, 3149]",point,点
"中文: ""校"" - 中文: ""校""
中文: ""黄"" - 中文: ""黄""
中文: ""方"" - 中文: ""方""
中文: ""地"" - 中文: ""地""
中文: ""版"" - 中文: ""","[30845, 234]",版,"[874, 1147, 369, 3259, 1224, 29894, 345, 1873, 325, 2453]",version,版
"中文: ""群"" - 中文: ""群""
中文: ""岩"" - 中文: ""岩""
中文: ""米"" - 中文: ""米""
中文: ""进"" - 中文: ""进""
中文: ""球"" - 中文: ""","[31539, 234]",球,"[2135, 29890, 9922, 6411, 289, 5521, 2291, 8287]",ball,球
"中文: ""湖"" - 中文: ""湖""
中文: ""段"" - 中文: ""段""
中文: ""岩"" - 中文: ""岩""
中文: ""座"" - 中文: ""座""
中文: ""画"" - 中文: ""","[31046, 234]",画,"[29886, 3300, 3274, 282, 20413, 10675, 6788]",painting,画
"中文: ""山"" - 中文: ""山""
中文: ""南"" - 中文: ""南""
中文: ""平"" - 中文: ""平""
中文: ""时"" - 中文: ""时""
中文: ""站"" - 中文: ""","[31433, 234]",站,"[269, 29879, 303, 5173, 6112, 9523, 1002, 19569, 5073, 23436, 380]",station,站
"中文: ""门"" - 中文: ""门""
中文: ""母"" - 中文: ""母""
中文: ""桥"" - 中文: ""桥""
中文: ""足"" - 中文: ""足""
中文: ""米"" - 中文: ""","[31902, 234]",米,"[364, 10107, 29878, 374, 11674, 2200, 19408, 9597]",rice,米
"中文: ""桥"" - 中文: ""桥""
中文: ""回"" - 中文: ""回""
中文: ""米"" - 中文: ""米""
中文: ""头"" - 中文: ""头""
中文: ""红"" - 中文: ""","[31869, 234]",红,"[364, 29878, 337, 1127, 2654, 276]",red,红
"中文: ""例"" - 中文: ""例""
中文: ""布"" - 中文: ""布""
中文: ""画"" - 中文: ""画""
中文: ""点"" - 中文: ""点""
中文: ""线"" - 中文: ""","[31532, 234]",线,"[492, 1915, 6276, 29880, 1220, 301, 619, 1196]",line,线
"中文: ""中"" - 中文: ""中""
中文: ""八"" - 中文: ""八""
中文: ""机"" - 中文: ""机""
中文: ""省"" - 中文: ""省""
中文: ""网"" - 中文: ""","[31222, 234]",网,"[29876, 484, 1212, 7787, 302, 452]",net,网
"中文: ""德"" - 中文: ""德""
中文: ""版"" - 中文: ""版""
中文: ""手"" - 中文: ""手""
中文: ""源"" - 中文: ""源""
中文: ""花"" - 中文: ""","[30830, 235]",花,"[29888, 285, 5685, 1731, 1579, 4972, 1652, 28149]",flower,花
"中文: ""桥"" - 中文: ""桥""
中文: ""格"" - 中文: ""格""
中文: ""回"" - 中文: ""回""
中文: ""村"" - 中文: ""村""
中文: ""茶"" - 中文: ""","[31954, 235]",茶,"[371, 260, 29873, 23429, 734]",tea,茶
"中文: ""七"" - 中文: ""七""
中文: ""时"" - 中文: ""时""
中文: ""南"" - 中文: ""南""
中文: ""湖"" - 中文: ""湖""
中文: ""足"" - 中文: ""","[31722, 235]",足,"[29888, 285, 6661, 7953, 5431, 1181, 1701, 3661]",foot,足
"中文: ""包"" - 中文: ""包""
中文: ""百"" - 中文: ""百""
中文: ""色"" - 中文: ""色""
中文: ""十"" - 中文: ""十""
中文: ""金"" - 中文: ""","[30659, 236]",金,"[15192, 29887, 748, 1484, 330, 7684]",gold,金
"中文: ""地"" - 中文: ""地""
中文: ""电"" - 中文: ""电""
中文: ""判"" - 中文: ""判""
中文: ""位"" - 中文: ""位""
中文: ""门"" - 中文: ""","[31649, 236]",门,"[437, 270, 1867, 3050, 17433, 29881]",door,门
"中文: ""口"" - 中文: ""口""
中文: ""日"" - 中文: ""日""
中文: ""春"" - 中文: ""春""
中文: ""书"" - 中文: ""书""
中文: ""雪"" - 中文: ""","[31731, 236]",雪,"[269, 29879, 5807, 15007, 16586]",snow,雪
"中文: ""点"" - 中文: ""点""
中文: ""部"" - 中文: ""部""
中文: ""米"" - 中文: ""米""
中文: ""子"" - 中文: ""子""
中文: ""马"" - 中文: ""","[31530, 236]",马,"[29882, 5089, 2015, 4029, 10435, 298, 11231, 1251]",horse,马
"中文: ""平"" - 中文: ""平""
中文: ""人"" - 中文: ""人""
中文: ""色"" - 中文: ""色""
中文: ""歌"" - 中文: ""歌""
中文: ""黄"" - 中文: ""","[31491, 236]",黄,"[8007, 13328, 343, 29136, 29891, 4099]",yellow,黄
"中文: ""族"" - 中文: ""族""
中文: ""马"" - 中文: ""马""
中文: ""才"" - 中文: ""才""
中文: ""门"" - 中文: ""门""
中文: ""白"" - 中文: ""","[30868, 234]",白,"[10921, 4796, 377, 29893, 1332, 281]",white,白
"中文: ""河"" - 中文: ""河""
中文: ""发"" - 中文: ""发""
中文: ""马"" - 中文: ""马""
中文: ""水"" - 中文: ""水""
中文: ""一"" - 中文: ""","[30287, 231]",一,"[29877, 697, 288, 373, 650, 265]",one,一
"中文: ""土"" - 中文: ""土""
中文: ""池"" - 中文: ""池""
中文: ""字"" - 中文: ""字""
中文: ""速"" - 中文: ""速""
中文: ""二"" - 中文: ""","[30685, 231]",二,"[3252, 260, 29873, 1023, 7516, 10184]",two,二
"中文: ""金"" - 中文: ""金""
中文: ""土"" - 中文: ""土""
中文: ""才"" - 中文: ""才""
中文: ""黄"" - 中文: ""黄""
中文: ""三"" - 中文: ""","[30457, 231]",三,"[386, 12455, 260, 29873, 17536, 266, 2211, 1468]",three,三
"中文: ""话"" - 中文: ""话""
中文: ""六"" - 中文: ""六""
中文: ""面"" - 中文: ""面""
中文: ""水"" - 中文: ""水""
中文: ""四"" - 中文: ""","[30928, 232]",四,"[29888, 17823, 285, 1181, 12584, 1701, 3023]",four,四
"中文: ""心"" - 中文: ""心""
中文: ""桥"" - 中文: ""桥""
中文: ""头"" - 中文: ""头""
中文: ""色"" - 中文: ""色""
中文: ""五"" - 中文: ""","[30904, 231]",五,"[29888, 285, 7241, 20818, 5713, 5320]",five,五
"中文: ""部"" - 中文: ""部""
中文: ""版"" - 中文: ""版""
中文: ""波"" - 中文: ""波""
中文: ""速"" - 中文: ""速""
中文: ""六"" - 中文: ""","[31304, 232]",六,"[269, 1354, 29879, 28319, 4832, 1039]",six,六
"中文: ""点"" - 中文: ""点""
中文: ""败"" - 中文: ""败""
中文: ""址"" - 中文: ""址""
中文: ""种"" - 中文: ""种""
中文: ""七"" - 中文: ""","[31425, 231]",七,"[269, 409, 29879, 344, 9881]",seven,七
"中文: ""项"" - 中文: ""项""
中文: ""会"" - 中文: ""会""
中文: ""方"" - 中文: ""方""
中文: ""木"" - 中文: ""木""
中文: ""八"" - 中文: ""","[31044, 232]",八,"[9475, 10096, 29319, 15761, 29872, 321]",eight,八
"中文: ""局"" - 中文: ""局""
中文: ""果"" - 中文: ""果""
中文: ""目"" - 中文: ""目""
中文: ""回"" - 中文: ""回""
中文: ""九"" - 中文: ""","[31321, 231]",九,"[6836, 29876, 1240, 17081, 302, 14183]",nine,九
"中文: ""版"" - 中文: ""版""
中文: ""山"" - 中文: ""山""
中文: ""岩"" - 中文: ""岩""
中文: ""心"" - 中文: ""心""
中文: ""十"" - 中文: ""","[30802, 232]",十,"[3006, 841, 371, 260, 29873, 734]",ten,十
"中文: ""千"" - 中文: ""千""
中文: ""百"" - 中文: ""百""
中文: ""书"" - 中文: ""书""
中文: ""沙"" - 中文: ""沙""
中文: ""头"" - 中文: ""","[31584, 232]",头,"[29882, 2813, 540, 2343, 298, 354]",head,头
"中文: ""汉"" - 中文: ""汉""
中文: ""项"" - 中文: ""项""
中文: ""三"" - 中文: ""三""
中文: ""画"" - 中文: ""画""
中文: ""店"" - 中文: ""","[31758, 232]",店,"[269, 18296, 29879, 845, 17394, 528, 19032]",shop,店
"中文: ""电"" - 中文: ""电""
中文: ""木"" - 中文: ""木""
中文: ""花"" - 中文: ""花""
中文: ""男"" - 中文: ""男""
中文: ""条"" - 中文: ""","[31217, 233]",条,"[269, 851, 29879, 303, 17820, 17010, 10076, 710, 380]",strip,条
"中文: ""局"" - 中文: ""局""
中文: ""人"" - 中文: ""人""
中文: ""速"" - 中文: ""速""
中文: ""阳"" - 中文: ""阳""
中文: ""街"" - 中文: ""","[30813, 235]",街,"[269, 11952, 851, 13045, 29879, 303, 12243, 29352, 710, 380]",street,街
"中文: ""户"" - 中文: ""户""
中文: ""黄"" - 中文: ""黄""
中文: ""三"" - 中文: ""三""
中文: ""双"" - 中文: ""双""
中文: ""部"" - 中文: ""","[30636, 236]",部,"[1595, 29886, 3300, 3274, 610, 282, 862, 760]",part,部
"中文: ""八"" - 中文: ""八""
中文: ""沙"" - 中文: ""沙""
中文: ""美"" - 中文: ""美""
中文: ""格"" - 中文: ""格""
中文: ""目"" - 中文: ""","[30895, 234]",目,"[1032, 10977, 29872, 321]",eye,目
"中文: ""条"" - 中文: ""条""
中文: ""版"" - 中文: ""版""
中文: ""汉"" - 中文: ""汉""
中文: ""岩"" - 中文: ""岩""
中文: ""场"" - 中文: ""","[31632, 232]",场,"[29888, 285, 29607, 7241, 2671, 1746, 5713]",field,场
"中文: ""网"" - 中文: ""网""
中文: ""左"" - 中文: ""左""
中文: ""舞"" - 中文: ""舞""
中文: ""种"" - 中文: ""种""
中文: ""址"" - 中文: ""","[31702, 232]",址,"[269, 2746, 7845, 3268, 1354, 29879, 1039]",site,址
"中文: ""史"" - 中文: ""史""
中文: ""布"" - 中文: ""布""
中文: ""北"" - 中文: ""北""
中文: ""屋"" - 中文: ""屋""
中文: ""意"" - 中文: ""","[31474, 233]",意,"[12676, 2099, 592, 6593, 29885, 286, 1004]",meaning,意
"中文: ""局"" - 中文: ""局""
中文: ""败"" - 中文: ""败""
中文: ""沙"" - 中文: ""沙""
中文: ""方"" - 中文: ""方""
中文: ""舞"" - 中文: ""","[31939, 235]",舞,"[270, 6025, 1146, 29881, 17948, 18386, 1388]",dance,舞
"中文: ""五"" - 中文: ""五""
中文: ""春"" - 中文: ""春""
中文: ""才"" - 中文: ""才""
中文: ""速"" - 中文: ""速""
中文: ""字"" - 中文: ""","[30578, 232]",字,"[8879, 827, 13762, 29893, 1734, 1742, 6365, 281]",word,字
"中文: ""河"" - 中文: ""河""
中文: ""洋"" - 中文: ""洋""
中文: ""方"" - 中文: ""方""
中文: ""海"" - 中文: ""海""
中文: ""双"" - 中文: ""","[31960, 232]",双,"[5101, 29886, 3300, 18784, 3274, 282]",pair,双
"中文: ""话"" - 中文: ""话""
中文: ""火"" - 中文: ""火""
中文: ""校"" - 中文: ""校""
中文: ""网"" - 中文: ""网""
中文: ""座"" - 中文: ""","[31780, 232]",座,"[269, 409, 7205, 29879, 12949, 344]",seat,座
"中文: ""池"" - 中文: ""池""
中文: ""场"" - 中文: ""场""
中文: ""音"" - 中文: ""音""
中文: ""平"" - 中文: ""平""
中文: ""光"" - 中文: ""","[30867, 232]",光,"[3578, 492, 29880, 301, 14172, 619, 4366, 3473]",light,光
"中文: ""土"" - 中文: ""土""
中文: ""发"" - 中文: ""发""
中文: ""法"" - 中文: ""法""
中文: ""门"" - 中文: ""门""
中文: ""千"" - 中文: ""","[31159, 232]",千,"[7693, 12595, 10405, 386, 260, 29873, 266]",thousand,千
"中文: ""速"" - 中文: ""速""
中文: ""塔"" - 中文: ""塔""
中文: ""左"" - 中文: ""左""
中文: ""德"" - 中文: ""德""
中文: ""北"" - 中文: ""","[30662, 232]",北,"[15459, 29876, 1217, 694, 302, 6641, 3643]",north,北
"中文: ""方"" - 中文: ""方""
中文: ""木"" - 中文: ""木""
中文: ""洞"" - 中文: ""洞""
中文: ""进"" - 中文: ""进""
中文: ""机"" - 中文: ""","[31429, 233]",机,"[4933, 8628, 7672, 23523, 29885, 286, 5825, 611, 655]",machine,机
"中文: ""官"" - 中文: ""官""
中文: ""千"" - 中文: ""千""
中文: ""心"" - 中文: ""心""
中文: ""土"" - 中文: ""土""
中文: ""时"" - 中文: ""","[30594, 233]",时,"[5335, 931, 2034, 260, 2230, 29873, 19538, 9346]",time,时
"中文: ""败"" - 中文: ""败""
中文: ""夏"" - 中文: ""夏""
中文: ""村"" - 中文: ""村""
中文: ""百"" - 中文: ""百""
中文: ""利"" - 中文: ""","[31107, 232]",利,"[29890, 1785, 367, 3856, 915, 7795, 289, 14169, 13982]",benefit,利
"中文: ""村"" - 中文: ""村""
中文: ""机"" - 中文: ""机""
中文: ""平"" - 中文: ""平""
中文: ""城"" - 中文: ""城""
中文: ""位"" - 中文: ""","[30956, 231]",位,"[29886, 1066, 2602, 282, 3283, 926, 1129, 772, 13686]",position,位
"中文: ""金"" - 中文: ""金""
中文: ""删"" - 中文: ""删""
中文: ""布"" - 中文: ""布""
中文: ""街"" - 中文: ""街""
中文: ""省"" - 中文: ""","[31600, 234]",省,"[29886, 558, 771, 16123, 1326, 12291, 282, 8482, 544, 410]",province,省
"中文: ""街"" - 中文: ""街""
中文: ""种"" - 中文: ""种""
中文: ""电"" - 中文: ""电""
中文: ""子"" - 中文: ""子""
中文: ""交"" - 中文: ""","[31398, 231]",交,"[5566, 14523, 6543, 429, 735, 29872, 321]",exchange,交
"中文: ""色"" - 中文: ""色""
中文: ""户"" - 中文: ""户""
中文: ""站"" - 中文: ""站""
中文: ""判"" - 中文: ""判""
中文: ""中"" - 中文: ""","[30275, 231]",中,"[17662, 3737, 7145, 29885, 286, 6563, 2460, 7256]",middle,中
"中文: ""手"" - 中文: ""手""
中文: ""九"" - 中文: ""九""
中文: ""米"" - 中文: ""米""
中文: ""夏"" - 中文: ""夏""
中文: ""友"" - 中文: ""","[31373, 232]",友,"[29888, 285, 5121, 3484, 7932, 1424, 1341, 18326]",friend,友
"中文: ""左"" - 中文: ""左""
中文: ""段"" - 中文: ""段""
中文: ""进"" - 中文: ""进""
中文: ""子"" - 中文: ""子""
中文: ""色"" - 中文: ""","[31085, 235]",色,"[784, 2927, 1054, 2780, 10965, 274, 1302, 1111, 29883]",color,色
"中文: ""金"" - 中文: ""金""
中文: ""线"" - 中文: ""线""
中文: ""木"" - 中文: ""木""
中文: ""色"" - 中文: ""色""
中文: ""种"" - 中文: ""","[31893, 234]",种,"[8506, 29895, 2924, 1984, 9089, 19015, 413, 14380]",kind,种
"中文: ""洋"" - 中文: ""洋""
中文: ""位"" - 中文: ""位""
中文: ""足"" - 中文: ""足""
中文: ""美"" - 中文: ""美""
中文: ""判"" - 中文: ""","[31791, 232]",判,"[432, 29926, 4900, 6577, 16833, 3623, 17675]",judge,判
"中文: ""址"" - 中文: ""址""
中文: ""云"" - 中文: ""云""
中文: ""友"" - 中文: ""友""
中文: ""汉"" - 中文: ""汉""
中文: ""校"" - 中文: ""","[31071, 233]",校,"[269, 885, 27041, 29879, 816, 1364, 3762, 1557]",school,校
"中文: ""云"" - 中文: ""云""
中文: ""沙"" - 中文: ""沙""
中文: ""力"" - 中文: ""力""
中文: ""站"" - 中文: ""站""
中文: ""构"" - 中文: ""","[31901, 233]",构,"[269, 10582, 851, 6220, 29879, 303, 710, 2281, 4984, 3829, 23905, 380]",structure,构
"中文: ""省"" - 中文: ""省""
中文: ""色"" - 中文: ""色""
中文: ""月"" - 中文: ""月""
中文: ""种"" - 中文: ""种""
中文: ""结"" - 中文: ""","[31320, 234]",结,"[2034, 260, 22134, 29873, 19538]",tie,结
"中文: ""电"" - 中文: ""电""
中文: ""地"" - 中文: ""地""
中文: ""洋"" - 中文: ""洋""
中文: ""屋"" - 中文: ""屋""
中文: ""例"" - 中文: ""","[31507, 231]",例,"[4392, 1342, 429, 735, 29872, 4773, 321]",example,例
"中文: ""谷"" - 中文: ""谷""
中文: ""包"" - 中文: ""包""
中文: ""群"" - 中文: ""群""
中文: ""八"" - 中文: ""八""
中文: ""面"" - 中文: ""","[30806, 236]",面,"[4024, 3700, 285, 29888, 17470, 2258, 5444, 2161]",face,面
"中文: ""族"" - 中文: ""族""
中文: ""群"" - 中文: ""群""
中文: ""东"" - 中文: ""东""
中文: ""七"" - 中文: ""七""
中文: ""桥"" - 中文: ""","[31749, 233]",桥,"[1182, 29890, 28635, 289, 1506, 19515, 12945, 18419]",bridge,桥
"中文: ""部"" - 中文: ""部""
中文: ""四"" - 中文: ""四""
中文: ""屋"" - 中文: ""屋""
中文: ""色"" - 中文: ""色""
中文: ""项"" - 中文: ""","[31888, 236]",项,"[372, 29875, 277, 568, 474, 2944, 667]",item,项
"中文: ""岩"" - 中文: ""岩""
中文: ""十"" - 中文: ""十""
中文: ""点"" - 中文: ""点""
中文: ""法"" - 中文: ""法""
中文: ""删"" - 中文: ""","[31916, 232]",删,"[316, 270, 5217, 8143, 7374, 628, 29881, 6144, 311]",delete,删
"中文: ""三"" - 中文: ""三""
中文: ""村"" - 中文: ""村""
中文: ""画"" - 中文: ""画""
中文: ""字"" - 中文: ""字""
中文: ""群"" - 中文: ""","[31829, 234]",群,"[629, 17170, 29887, 2318, 2972, 867, 4071, 330]",group,群
"中文: ""金"" - 中文: ""金""
中文: ""红"" - 中文: ""红""
中文: ""人"" - 中文: ""人""
中文: ""男"" - 中文: ""男""
中文: ""才"" - 中文: ""","[31979, 233]",才,"[20411, 24242, 941, 17694, 260, 29873, 5969, 11062]",talent,才
"中文: ""败"" - 中文: ""败""
中文: ""千"" - 中文: ""千""
中文: ""湖"" - 中文: ""湖""
中文: ""头"" - 中文: ""头""
中文: ""美"" - 中文: ""","[30630, 234]",美,"[29890, 367, 6562, 15409, 915, 289]",beauty,美
"中文: ""白"" - 中文: ""白""
中文: ""岩"" - 中文: ""岩""
中文: ""座"" - 中文: ""座""
中文: ""人"" - 中文: ""人""
中文: ""台"" - 中文: ""","[31037, 232]",台,"[29886, 18870, 282, 13974, 7481, 572, 12120, 715, 2174]",platform,台
"中文: ""果"" - 中文: ""果""
中文: ""目"" - 中文: ""目""
中文: ""种"" - 中文: ""种""
中文: ""阳"" - 中文: ""阳""
中文: ""屋"" - 中文: ""","[31654, 232]",屋,"[29882, 8697, 9261, 5089, 10774, 3699, 298, 1251]",house,屋
"中文: ""平"" - 中文: ""平""
中文: ""千"" - 中文: ""千""
中文: ""法"" - 中文: ""法""
中文: ""构"" - 中文: ""构""
中文: ""阳"" - 中文: ""","[31430, 236]",阳,"[269, 11445, 2146, 29879, 480, 6575]",sun,阳
"中文: ""岩"" - 中文: ""岩""
中文: ""构"" - 中文: ""构""
中文: ""街"" - 中文: ""街""
中文: ""谷"" - 中文: ""谷""
中文: ""会"" - 中文: ""","[30437, 231]",会,"[11781, 592, 29885, 5870, 286, 17897, 1004]",meeting,会
"中文: ""雪"" - 中文: ""雪""
中文: ""平"" - 中文: ""平""
中文: ""屋"" - 中文: ""屋""
中文: ""德"" - 中文: ""德""
中文: ""史"" - 中文: ""","[30911, 232]",史,"[670, 3603, 4955, 29882, 2918, 7251, 18434, 9825, 298, 16211, 22880]",history,史
"中文: ""史"" - 中文: ""史""
中文: ""光"" - 中文: ""光""
中文: ""男"" - 中文: ""男""
中文: ""土"" - 中文: ""土""
中文: ""谷"" - 中文: ""","[31112, 235]",谷,"[659, 28519, 791, 2947, 22044, 19599, 29894, 325, 1564]",valley,谷
"中文: ""男"" - 中文: ""男""
中文: ""点"" - 中文: ""点""
中文: ""地"" - 中文: ""地""
中文: ""夏"" - 中文: ""夏""
中文: ""方"" - 中文: ""","[30525, 233]",方,"[269, 3044, 29879, 6862, 10674, 17619, 18074, 26613]",square,方
"中文: ""项"" - 中文: ""项""
中文: ""春"" - 中文: ""春""
中文: ""试"" - 中文: ""试""
中文: ""座"" - 中文: ""座""
中文: ""代"" - 中文: ""","[30690, 231]",代,"[18530, 2531, 29887, 479, 1885, 330, 1737, 1176, 4738, 12623]",generation,代
"中文: ""金"" - 中文: ""金""
中文: ""海"" - 中文: ""海""
中文: ""母"" - 中文: ""母""
中文: ""平"" - 中文: ""平""
中文: ""南"" - 中文: ""","[30601, 232]",南,"[269, 3669, 13267, 578, 29879, 577, 7062]",south,南
"中文: ""日"" - 中文: ""日""
中文: ""地"" - 中文: ""地""
中文: ""删"" - 中文: ""删""
中文: ""北"" - 中文: ""北""
中文: ""德"" - 中文: ""","[31169, 232]",德,"[2405, 15389, 10636, 3516, 27935, 29894, 1403, 325, 4610]",virtue,德
"中文: ""尾"" - 中文: ""尾""
中文: ""书"" - 中文: ""书""
中文: ""千"" - 中文: ""千""
中文: ""花"" - 中文: ""花""
中文: ""族"" - 中文: ""","[30999, 233]",族,"[534, 29563, 509, 260, 3367, 29873, 3626, 9434]",tribe,族
"中文: ""街"" - 中文: ""街""
中文: ""白"" - 中文: ""白""
中文: ""源"" - 中文: ""源""
中文: ""座"" - 中文: ""座""
中文: ""城"" - 中文: ""","[30626, 232]",城,"[274, 4272, 12690, 20752, 7537, 29883, 4583, 455]",city,城
"中文: ""发"" - 中文: ""发""
中文: ""地"" - 中文: ""地""
中文: ""花"" - 中文: ""花""
中文: ""河"" - 中文: ""河""
中文: ""语"" - 中文: ""","[31505, 235]",语,"[11675, 4086, 29880, 6361, 6468, 3893, 301, 425, 10906, 433]",language,语
"中文: ""项"" - 中文: ""项""
中文: ""子"" - 中文: ""子""
中文: ""黄"" - 中文: ""黄""
中文: ""九"" - 中文: ""九""
中文: ""速"" - 中文: ""","[31859, 236]",速,"[269, 1028, 29879, 5965, 19322, 805, 961, 6210]",speed,速
"中文: ""四"" - 中文: ""四""
中文: ""八"" - 中文: ""八""
中文: ""户"" - 中文: ""户""
中文: ""音"" - 中文: ""音""
中文: ""地"" - 中文: ""","[30533, 232]",地,"[629, 17170, 29887, 5962, 867, 4071, 330, 2057]",ground,地
"中文: ""德"" - 中文: ""德""
中文: ""地"" - 中文: ""地""
中文: ""利"" - 中文: ""利""
中文: ""画"" - 中文: ""画""
中文: ""进"" - 中文: ""","[31174, 235]",进,"[594, 17263, 29874, 6564, 263, 328, 3061]",advance,进
"中文: ""河"" - 中文: ""河""
中文: ""茶"" - 中文: ""茶""
中文: ""红"" - 中文: ""红""
中文: ""门"" - 中文: ""门""
中文: ""试"" - 中文: ""","[31787, 235]",试,"[1098, 1131, 21609, 29874, 263, 4218, 271, 15127, 472]",attempt,试
"中文: ""河"" - 中文: ""河""
中文: ""花"" - 中文: ""花""
中文: ""字"" - 中文: ""字""
中文: ""回"" - 中文: ""回""
中文: ""败"" - 中文: ""","[31955, 235]",败,"[1753, 316, 270, 20653, 29881, 8686, 822, 311]",defeat,败
"中文: ""屋"" - 中文: ""屋""
中文: ""交"" - 中文: ""交""
中文: ""法"" - 中文: ""法""
中文: ""判"" - 中文: ""判""
中文: ""尾"" - 中文: ""","[31631, 232]",尾,"[12464, 941, 260, 29873, 11062, 18237]",tail,尾
"中文: ""网"" - 中文: ""网""
中文: ""云"" - 中文: ""云""
中文: ""电"" - 中文: ""电""
中文: ""谷"" - 中文: ""谷""
中文: ""母"" - 中文: ""","[31763, 233]",母,"[5637, 4346, 2730, 3184, 29885, 286, 14817, 25550]",mother,母
"中文: ""德"" - 中文: ""德""
中文: ""例"" - 中文: ""例""
中文: ""左"" - 中文: ""左""
中文: ""桥"" - 中文: ""桥""
中文: ""东"" - 中文: ""","[30979, 231]",东,"[2240, 11248, 23027, 9755, 29872, 321]",east,东
"中文: ""五"" - 中文: ""五""
中文: ""火"" - 中文: ""火""
中文: ""败"" - 中文: ""败""
中文: ""判"" - 中文: ""判""
中文: ""回"" - 中文: ""","[30742, 232]",回,"[364, 337, 29878, 3240, 736, 2457, 2267, 276]",return,回
"中文: ""土"" - 中文: ""土""
中文: ""法"" - 中文: ""法""
中文: ""男"" - 中文: ""男""
中文: ""色"" - 中文: ""色""
中文: ""话"" - 中文: ""","[31852, 235]",话,"[269, 1028, 12032, 29879, 5965, 805, 961]",speech,话
"中文: ""马"" - 中文: ""马""
中文: ""点"" - 中文: ""点""
中文: ""光"" - 中文: ""光""
中文: ""结"" - 中文: ""结""
中文: ""子"" - 中文: ""","[30319, 232]",子,"[521, 5145, 305, 18558, 274, 2278, 4161, 29883]",child,子
"中文: ""心"" - 中文: ""心""
中文: ""花"" - 中文: ""花""
中文: ""阳"" - 中文: ""阳""
中文: ""美"" - 中文: ""美""
中文: ""塔"" - 中文: ""","[31831, 232]",塔,"[304, 260, 517, 29873, 19372]",tower,塔
"中文: ""友"" - 中文: ""友""
中文: ""判"" - 中文: ""判""
中文: ""源"" - 中文: ""源""
中文: ""男"" - 中文: ""男""
中文: ""发"" - 中文: ""","[30910, 232]",发,"[29882, 298, 447, 23535, 11315, 2350]",hair,发
"中文: ""一"" - 中文: ""一""
中文: ""白"" - 中文: ""白""
中文: ""语"" - 中文: ""语""
中文: ""德"" - 中文: ""德""
中文: ""平"" - 中文: ""","[30606, 232]",平,"[29888, 285, 1579, 20620, 17422, 1652, 12151]",flat,平
"中文: ""春"" - 中文: ""春""
中文: ""画"" - 中文: ""画""
中文: ""千"" - 中文: ""千""
中文: ""金"" - 中文: ""金""
中文: ""男"" - 中文: ""","[31203, 234]",男,"[19202, 4439, 14263, 5156, 29885, 286, 611, 655]",male,男
"中文: ""七"" - 中文: ""七""
中文: ""花"" - 中文: ""花""
中文: ""地"" - 中文: ""地""
中文: ""心"" - 中文: ""心""
中文: ""电"" - 中文: ""","[31679, 234]",电,"[4552, 560, 12646, 295, 15436, 29872, 6146, 3546, 321]",electric,电
"中文: ""星"" - 中文: ""星""
中文: ""头"" - 中文: ""头""
中文: ""沙"" - 中文: ""沙""
中文: ""十"" - 中文: ""十""
中文: ""户"" - 中文: ""","[31229, 233]",户,"[29882, 22329, 8697, 9261, 5089, 3699, 10774, 298, 1251]",household,户
"中文: ""站"" - 中文: ""站""
中文: ""平"" - 中文: ""平""
中文: ""力"" - 中文: ""力""
中文: ""版"" - 中文: ""版""
中文: ""人"" - 中文: ""","[30313, 231]",人,"[639, 2022, 29886, 10532, 282, 1236, 546, 412, 6774, 3736]",person,人
"中文: ""百"" - 中文: ""百""
中文: ""败"" - 中文: ""败""
中文: ""座"" - 中文: ""座""
中文: ""一"" - 中文: ""一""
中文: ""段"" - 中文: ""","[31559, 233]",段,"[269, 409, 5226, 29879, 344, 4004, 8803, 2042, 21149, 3471]",section,段
"中文: ""果"" - 中文: ""果""
中文: ""起"" - 中文: ""起""
中文: ""线"" - 中文: ""线""
中文: ""址"" - 中文: ""址""
中文: ""官"" - 中文: ""","[31694, 232]",官,"[29877, 6221, 288, 1283, 29158, 310, 3344, 974, 2696]",official,官
"中文: ""判"" - 中文: ""判""
中文: ""东"" - 中文: ""东""
中文: ""线"" - 中文: ""线""
中文: ""十"" - 中文: ""十""
中文: ""百"" - 中文: ""","[31047, 234]",百,"[29882, 22888, 9074, 6905, 298, 6893]",hundred,百
"中文: ""目"" - 中文: ""目""
中文: ""方"" - 中文: ""方""
中文: ""洞"" - 中文: ""洞""
中文: ""友"" - 中文: ""友""
中文: ""局"" - 中文: ""","[31655, 232]",局,"[29877, 20205, 8034, 288, 1283, 310, 3344, 974, 2696]",office,局
"中文: ""夏"" - 中文: ""夏""
中文: ""月"" - 中文: ""月""
中文: ""湖"" - 中文: ""湖""
中文: ""沙"" - 中文: ""沙""
中文: ""岩"" - 中文: ""","[31753, 232]",岩,"[364, 29878, 307, 20821, 7679, 10198, 696]",rock,岩
"中文: ""线"" - 中文: ""线""
中文: ""法"" - 中文: ""法""
中文: ""删"" - 中文: ""删""
中文: ""电"" - 中文: ""电""
中文: ""起"" - 中文: ""","[31558, 235]",起,"[364, 10107, 29878, 374, 5161, 14451, 3780]",rise,起
"中文: ""方"" - 中文: ""方""
中文: ""舞"" - 中文: ""舞""
中文: ""马"" - 中文: ""马""
中文: ""黄"" - 中文: ""黄""
中文: ""左"" - 中文: ""","[31651, 232]",左,"[280, 2175, 29880, 301, 1563, 25874, 454]",left,左
"中文: ""海"" - 中文: ""海""
中文: ""线"" - 中文: ""线""
中文: ""阳"" - 中文: ""阳""
中文: ""花"" - 中文: ""花""
中文: ""音"" - 中文: ""","[30941, 236]",音,"[269, 3669, 6047, 578, 29879, 29802, 577]",sound,音
"中文: ""池"" - 中文: ""池""
中文: ""店"" - 中文: ""店""
中文: ""星"" - 中文: ""星""
中文: ""法"" - 中文: ""法""
中文: ""力"" - 中文: ""","[31074, 232]",力,"[12248, 4764, 29886, 282, 13519, 3081, 1129, 772]",power,力
"中文: ""星"" - 中文: ""星""
中文: ""话"" - 中文: ""话""
中文: ""火"" - 中文: ""火""
中文: ""九"" - 中文: ""九""
中文: ""夏"" - 中文: ""","[31241, 232]",夏,"[269, 22792, 11801, 2146, 29879, 2083, 480, 2533]",summer,夏


==> figures/translation/13b_de_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Buch"" - Deutsch: ""","[350, 5373, 10586, 29933, 3727, 22987]",Buch,"[1045, 3143, 2909, 29890, 289, 833]",book,Buch
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Anstieg"" - Deutsch: ""Anstieg""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Wolke"" - Deutsch: ""","[11902, 14962, 399, 29956]",Wolke,"[15126, 1067, 9274, 274, 23642, 9570, 29883, 695, 17184]",cloud,Wolke
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Tasche"" - Deutsch: ""","[323, 10523, 29911, 23793]",Tasche,"[19548, 2291, 9922, 29890, 289, 23156]",bag,Tasche
"Deutsch: ""Sprache"" - Deutsch: ""Sprache""
Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Mund"" - Deutsch: ""","[341, 8229, 29924, 13564]",Mund,"[13394, 2730, 4346, 29885, 29442, 21026, 286]",mouth,Mund
"Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Boden"" - Deutsch: ""","[350, 8431, 29933, 1952, 19929]",Boden,"[22473, 578, 577, 29879, 269]",soil,Boden
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Farbe"" - Deutsch: ""Farbe""
Deutsch: ""Berg"" - Deutsch: ""","[350, 9827, 3629, 1522, 29933, 17104, 2292]",Berg,"[2730, 4346, 16476, 5766, 29885, 29442, 14378, 286]",mountain,Berg
"Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Tuch"" - Deutsch: ""","[323, 12603, 29911, 23215]",Tuch,"[15126, 1067, 13950, 274, 29883, 695, 17184]",cloth,Tuch
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Herz"" - Deutsch: ""","[940, 379, 3868, 29950, 2439, 18650, 12905]",Herz,"[5192, 8293, 298, 23057, 540, 29882, 354]",heart,Herz
"Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Streifen"" - Deutsch: ""Streifen""
Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Tag"" - Deutsch: ""","[323, 10522, 10523, 8176, 29911]",Tag,"[1146, 1388, 3250, 270, 2462, 29881]",day,Tag
"Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Stern"" - Deutsch: ""","[29903, 2443, 23413, 855, 317, 624, 28588, 7789]",Stern,"[5810, 303, 5173, 9523, 8508, 380, 29879, 269]",star,Stern
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Feder"" - Deutsch: ""","[8263, 5169, 17972, 7351, 383, 29943]",Feder,"[4278, 805, 7689, 6709, 1028, 15099, 29879, 269]",spring,Feder
"Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Mond"" - Deutsch: ""","[341, 2598, 7185, 29924, 22638, 4546, 12125]",Mond,"[2730, 18786, 4346, 29885, 286]",moon,Mond
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Holz"" - Deutsch: ""","[26211, 4168, 379, 19984, 29950, 8335]",Holz,"[6115, 8879, 8112, 827, 29893, 281]",wood,Holz
"Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Dorf"" - Deutsch: ""","[9579, 29928, 1938, 360, 6132, 17207]",Dorf,"[28765, 11928, 3516, 1403, 17191, 29894, 21031, 5720, 4213, 325]",village,Dorf
"Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Wald"" - Deutsch: ""","[22552, 17721, 399, 29956, 5260]",Wald,"[26839, 1701, 363, 285, 1454, 29888, 13569, 1079, 1181]",forest,Wald
"Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Gitter"" - Deutsch: ""","[26074, 11786, 29954, 402, 28712, 4406]",Gitter,"[7720, 330, 867, 6856, 29887, 629]",grid,Gitter
"Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Lied"" - Deutsch: ""","[29382, 365, 7326, 2718, 23410, 29931]",Lied,"[1487, 1100, 4823, 578, 577, 29879, 269, 21453]",song,Lied
"Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""neun"" - Deutsch: ""neun""
Deutsch: ""Wasser"" - Deutsch: ""","[16124, 22552, 399, 12547, 29956, 29457]",Wasser,"[13405, 4094, 2766, 29893, 11324, 281, 16699]",water,Wasser
"Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Teich"" - Deutsch: ""","[323, 1920, 29911, 7141]",Teich,"[12509, 29886, 772, 282, 1129, 2818, 1112]",pond,Teich
"Deutsch: ""Stamm"" - Deutsch: ""Stamm""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""Fluss"" - Deutsch: ""","[8754, 383, 29943, 2379]",Fluss,"[8580, 4401, 374, 1150, 9050, 3511, 364, 29878, 10107]",river,Fluss
"Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Schnee"" - Deutsch: ""Schnee""
Deutsch: ""Gesetz"" - Deutsch: ""","[1879, 7999, 29954, 402, 6328]",Gesetz,"[4307, 425, 10653, 433, 29880, 301]",law,Gesetz
"Deutsch: ""Meer"" - Deutsch: ""Meer""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Beispiel"" - Deutsch: ""Beispiel""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Welle"" - Deutsch: ""","[5674, 28862, 399, 29956, 11284, 1334, 10458, 4806]",Welle,"[2766, 10742, 29893, 11324, 281, 27766]",wave,Welle
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Beispiel"" - Deutsch: ""Beispiel""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Ozean"" - Deutsch: ""","[438, 29949]",Ozean,"[29877, 542, 25802, 23474, 288, 12954]",ocean,Ozean
"Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Höhle"" - Deutsch: ""","[379, 11623, 29950]",Höhle,"[5777, 274, 29883, 1113, 18346, 24230]",cave,Höhle
"Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Linie"" - Deutsch: ""Linie""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Meer"" - Deutsch: ""","[341, 6816, 29924, 2191]",Meer,"[7205, 409, 29879, 269, 344]",sea,Meer
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""See"" - Deutsch: ""","[29903, 2823, 317, 922, 13393, 2008]",See,"[425, 433, 29880, 24591, 301, 19437, 18170]",lake,See
"Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Quelle"" - Deutsch: ""","[660, 29984, 751, 2182, 8654, 5462]",Quelle,"[4993, 578, 577, 2752, 29879, 3669, 269]",source,Quelle
"Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""Feuer"" - Deutsch: ""","[8263, 5169, 383, 29943, 29331]",Feuer,"[3974, 285, 13734, 29888, 7241, 5713, 28034, 8696]",fire,Feuer
"Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Punkt"" - Deutsch: ""","[12129, 349, 29925, 22723]",Punkt,"[29886, 772, 11899, 3149, 1298, 282, 1129]",point,Punkt
"Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Farbe"" - Deutsch: ""Farbe""
Deutsch: ""Gemälde"" - Deutsch: ""","[1879, 7999, 29954, 15170, 402]",Gemälde,"[3274, 10675, 29886, 6788, 20413, 3300, 282]",painting,Gemälde
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Bahnhof"" - Deutsch: ""","[350, 6000, 29933, 15131, 15174, 28701]",Bahnhof,"[23436, 6112, 303, 5073, 9523, 5173, 19569, 380, 29879, 269, 1002]",station,Bahnhof
"Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Reis"" - Deutsch: ""","[29934, 390, 830, 1123]",Reis,"[11674, 9597, 2200, 374, 19408, 364, 29878, 10107]",rice,Reis
"Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Linie"" - Deutsch: ""","[4342, 11667, 365, 2718, 23410, 29931]",Linie,"[1196, 492, 6276, 1915, 619, 29880, 301, 1220]",line,Linie
"Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Blume"" - Deutsch: ""","[350, 3164, 10358, 29933]",Blume,"[1731, 1652, 28149, 285, 1579, 5685, 29888, 4972]",flower,Blume
"Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Sprache"" - Deutsch: ""Sprache""
Deutsch: ""Tee"" - Deutsch: ""","[323, 1920, 29911, 7141]",Tee,"[260, 23429, 734, 371, 29873]",tea,Tee
"Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Wolke"" - Deutsch: ""Wolke""
Deutsch: ""Fuß"" - Deutsch: ""","[383, 29943, 11212, 11871]",Fuß,"[6661, 1701, 7953, 285, 29888, 3661, 5431, 1181]",foot,Fuß
"Deutsch: ""Maschine"" - Deutsch: ""Maschine""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Tür"" - Deutsch: ""","[323, 25424, 29911]",Tür,"[1867, 437, 270, 17433, 3050, 29881]",door,Tür
"Deutsch: ""Wasser"" - Deutsch: ""Wasser""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Schnee"" - Deutsch: ""","[2522, 29903, 4421, 21129, 317, 1102, 4504]",Schnee,"[15007, 5807, 29879, 269, 16586]",snow,Schnee
"Deutsch: ""Feuer"" - Deutsch: ""Feuer""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Pferd"" - Deutsch: ""","[349, 29925, 10022]",Pferd,"[1251, 4029, 298, 11231, 10435, 29882, 2015, 5089]",horse,Pferd
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""eins"" - Deutsch: ""","[29872, 1011, 21084, 10096, 321]",eins,"[29877, 650, 373, 288, 697, 265]",one,eins
"Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Reis"" - Deutsch: ""Reis""
Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""zwei"" - Deutsch: ""","[503, 7659, 29920, 7325, 4753, 5263]",zwei,"[260, 1023, 29873, 10184, 3252, 7516]",two,zwei
"Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""drei"" - Deutsch: ""","[4192, 14724, 270, 9697, 7707, 29881]",drei,"[266, 1468, 260, 2211, 12455, 17536, 29873, 386]",three,drei
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""vier"" - Deutsch: ""","[7214, 8545, 3516, 1403, 6316, 25965, 29894, 325]",vier,"[1701, 285, 3023, 29888, 17823, 12584, 1181]",four,vier
"Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""acht"" - Deutsch: ""","[1274, 22019, 562, 496, 29874, 263, 5860, 3657]",acht,"[29872, 29319, 10096, 321, 15761, 9475]",eight,acht
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""zehn"" - Deutsch: ""","[503, 3777, 29920, 911]",zehn,"[260, 841, 734, 371, 29873, 3006]",ten,zehn
"Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""Kopf"" - Deutsch: ""","[8224, 29968, 27476, 476]",Kopf,"[298, 540, 2343, 29882, 354, 2813]",head,Kopf
"Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Streifen"" - Deutsch: ""","[29903, 855, 317, 5015, 624, 3767, 11738]",Streifen,"[710, 303, 17010, 10076, 17820, 380, 29879, 269, 851]",strip,Streifen
"Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Straße"" - Deutsch: ""","[29903, 22667, 7357, 855, 317, 5015, 624, 3767]",Straße,"[13045, 29352, 710, 303, 11952, 12243, 380, 29879, 269, 851]",street,Straße
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Teil"" - Deutsch: ""","[323, 1920, 7770, 29911, 7141]",Teil,"[3274, 29886, 862, 1595, 760, 3300, 282, 610]",part,Teil
"Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Auge"" - Deutsch: ""","[8407, 319, 29909, 22333]",Auge,"[29872, 1032, 321, 10977]",eye,Auge
"Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Feld"" - Deutsch: ""","[8263, 5169, 383, 21113, 29943, 11961]",Feld,"[29607, 2671, 285, 1746, 29888, 7241, 5713]",field,Feld
"Deutsch: ""Geschwindigkeit"" - Deutsch: ""Geschwindigkeit""
Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Standort"" - Deutsch: ""","[29903, 6679, 7434, 855, 317, 7813, 624, 11042]",Standort,"[7845, 3268, 1354, 1039, 29879, 269, 2746]",site,Standort
"Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Wort"" - Deutsch: ""","[19662, 14962, 399, 29956, 13824]",Wort,"[1734, 8879, 1742, 827, 29893, 13762, 6365, 281]",word,Wort
"Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Paar"" - Deutsch: ""","[2621, 349, 29925, 11868]",Paar,"[5101, 3274, 29886, 18784, 3300, 282]",pair,Paar
"Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Sitz"" - Deutsch: ""","[29903, 6101, 317, 23628, 21988, 25598]",Sitz,"[12949, 7205, 409, 29879, 269, 344]",seat,Sitz
"Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Licht"" - Deutsch: ""","[365, 2718, 23410, 10413, 29931]",Licht,"[14172, 492, 3578, 3473, 619, 29880, 301, 4366]",light,Licht
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Norden"" - Deutsch: ""","[23899, 3782, 1939, 5245, 405, 4186, 29940]",Norden,"[15459, 29876, 694, 3643, 1217, 302, 6641]",north,Norden
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Maschine"" - Deutsch: ""","[341, 29924, 21870, 3219, 8622]",Maschine,"[611, 5825, 29885, 8628, 7672, 655, 4933, 286, 23523]",machine,Maschine
"Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Zeit"" - Deutsch: ""","[796, 24625, 3091, 29999, 5347]",Zeit,"[5335, 260, 931, 2034, 9346, 2230, 29873, 19538]",time,Zeit
"Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Nutzen"" - Deutsch: ""","[12487, 405, 29940]",Nutzen,"[1785, 14169, 915, 13982, 3856, 7795, 29890, 289, 367]",benefit,Nutzen
"Deutsch: ""Schwanz"" - Deutsch: ""Schwanz""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""Provinz"" - Deutsch: ""","[11127, 9133, 23114, 1184, 349, 1588, 29925, 4040, 1019]",Provinz,"[1326, 8482, 771, 410, 544, 12291, 29886, 282, 558, 16123]",province,Provinz
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Börse"" - Deutsch: ""","[350, 29933]",Börse,"[29872, 14523, 5566, 429, 6543, 735, 321]",exchange,Börse
"Deutsch: ""Streifen"" - Deutsch: ""Streifen""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Mitte"" - Deutsch: ""","[341, 5493, 4573, 29924, 24532, 23115]",Mitte,"[2460, 7256, 6563, 7145, 29885, 17662, 286, 3737]",middle,Mitte
"Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Freund"" - Deutsch: ""","[23923, 14438, 383, 29943, 3878, 4693, 28817]",Freund,"[1341, 285, 3484, 1424, 5121, 29888, 7932, 18326]",friend,Freund
"Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""zehn"" - Deutsch: ""zehn""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Farbe"" - Deutsch: ""","[8413, 383, 14206, 29943, 7748]",Farbe,"[2780, 2927, 1111, 274, 1054, 29883, 10965, 784, 1302]",color,Farbe
"Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Versuch"" - Deutsch: ""Versuch""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Art"" - Deutsch: ""","[3012, 9986, 319, 1433, 826, 29909]",Art,"[413, 14380, 1984, 9089, 2924, 29895, 8506, 19015]",kind,Art
"Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Feuer"" - Deutsch: ""Feuer""
Deutsch: ""Richter"" - Deutsch: ""","[29934, 390, 13675, 4385, 25627, 21710]",Richter,"[6577, 4900, 16833, 432, 29926, 3623, 17675]",judge,Richter
"Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Schule"" - Deutsch: ""","[2522, 29903, 4421, 317, 1102, 4504, 12988, 27223]",Schule,"[3762, 1557, 1364, 885, 27041, 29879, 269, 816]",school,Schule
"Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Krawatte"" - Deutsch: ""","[476, 19387, 7365, 29968]",Krawatte,"[260, 2034, 29873, 22134, 19538]",tie,Krawatte
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Beispiel"" - Deutsch: ""","[350, 3629, 1522, 29933, 22621, 10632]",Beispiel,"[1342, 29872, 429, 4392, 735, 321, 4773]",example,Beispiel
"Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""zehn"" - Deutsch: ""zehn""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Gesicht"" - Deutsch: ""","[1879, 7999, 29954, 402, 6328]",Gesicht,"[2161, 3700, 4024, 285, 29888, 17470, 5444, 2258]",face,Gesicht
"Deutsch: ""Anstieg"" - Deutsch: ""Anstieg""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Brücke"" - Deutsch: ""","[350, 29933, 12432, 1771]",Brücke,"[1506, 19515, 28635, 29890, 12945, 1182, 289, 18419]",bridge,Brücke
"Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Gegenstand"" - Deutsch: ""","[1879, 19275, 402, 29954, 7999, 21163]",Gegenstand,"[667, 474, 29875, 2944, 568, 277, 372]",item,Gegenstand
"Deutsch: ""Zeit"" - Deutsch: ""Zeit""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""löschen"" - Deutsch: ""","[29880, 301, 27575]",löschen,"[8143, 311, 270, 316, 628, 5217, 7374, 6144, 29881]",delete,löschen
"Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Gruppe"" - Deutsch: ""","[21757, 3338, 1632, 29954, 402, 5430]",Gruppe,"[330, 867, 4071, 2972, 29887, 2318, 17170, 629]",group,Gruppe
"Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Schönheit"" - Deutsch: ""","[2522, 29903, 4421, 317, 1102, 28565, 4504]",Schönheit,"[15409, 6562, 915, 29890, 289, 367]",beauty,Schönheit
"Deutsch: ""Krawatte"" - Deutsch: ""Krawatte""
Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Plattform"" - Deutsch: ""","[27201, 1858, 349, 29925, 13494, 3247]",Plattform,"[12120, 2174, 13974, 572, 29886, 18870, 7481, 282, 715]",platform,Plattform
"Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Kopf"" - Deutsch: ""Kopf""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Haus"" - Deutsch: ""","[379, 5952, 10727, 29950, 24704]",Haus,"[1251, 8697, 3699, 298, 29882, 10774, 9261, 5089]",house,Haus
"Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Wald"" - Deutsch: ""Wald""
Deutsch: ""Sonne"" - Deutsch: ""","[29903, 5791, 6295, 317, 1105]",Sonne,"[2146, 480, 11445, 6575, 29879, 269]",sun,Sonne
"Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Geschichte"" - Deutsch: ""","[1879, 402, 6328, 7376, 29954, 7999, 5009]",Geschichte,"[670, 3603, 4955, 22880, 298, 16211, 18434, 2918, 7251, 29882, 9825]",history,Geschichte
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Geschwindigkeit"" - Deutsch: ""Geschwindigkeit""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Tal"" - Deutsch: ""","[323, 10523, 29911, 10288]",Tal,"[22044, 1564, 791, 19599, 28519, 659, 2947, 29894, 325]",valley,Tal
"Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Quadrat"" - Deutsch: ""","[29984, 660, 751, 2182]",Quadrat,"[3044, 26613, 18074, 6862, 17619, 10674, 29879, 269]",square,Quadrat
"Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Süden"" - Deutsch: ""","[29903, 11711, 17110, 317, 26585]",Süden,"[7062, 13267, 578, 577, 29879, 3669, 269]",south,Süden
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Tugend"" - Deutsch: ""","[323, 12603, 29911, 23215]",Tugend,"[2405, 27935, 4610, 3516, 10636, 15389, 1403, 29894, 325]",virtue,Tugend
"Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Stamm"" - Deutsch: ""","[29903, 7434, 855, 317, 624]",Stamm,"[260, 3626, 29563, 29873, 534, 509, 3367, 9434]",tribe,Stamm
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Kopf"" - Deutsch: ""Kopf""
Deutsch: ""Stadt"" - Deutsch: ""","[29903, 7434, 10347, 855, 317, 624, 5587]",Stadt,"[20752, 4272, 274, 7537, 455, 4583, 29883, 12690]",city,Stadt
"Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Sommer"" - Deutsch: ""Sommer""
Deutsch: ""Sprache"" - Deutsch: ""","[29903, 14314, 1706, 317, 5592, 29634]",Sprache,"[6468, 4086, 11675, 425, 433, 10906, 29880, 6361, 301, 3893]",language,Sprache
"Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Geschwindigkeit"" - Deutsch: ""","[1879, 402, 6328, 29954, 7999, 5009]",Geschwindigkeit,"[5965, 805, 1028, 269, 19322, 29879, 6210, 961]",speed,Geschwindigkeit
"Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""Boden"" - Deutsch: ""","[350, 8431, 29933, 1952, 19929]",Boden,"[330, 2057, 867, 4071, 29887, 5962, 17170, 629]",ground,Boden
"Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Versuch"" - Deutsch: ""","[1798, 10138, 6565, 478, 8980, 29963]",Versuch,"[21609, 1098, 29874, 4218, 472, 263, 15127, 1131, 271]",attempt,Versuch
"Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Niederlage"" - Deutsch: ""","[15981, 405, 16501, 24052, 19166, 29940]",Niederlage,"[20653, 1753, 8686, 822, 311, 270, 316, 29881]",defeat,Niederlage
"Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Maschine"" - Deutsch: ""Maschine""
Deutsch: ""Schwanz"" - Deutsch: ""","[2522, 29903, 4421, 9234, 317, 1102, 4504]",Schwanz,"[260, 941, 18237, 29873, 11062, 12464]",tail,Schwanz
"Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Mutter"" - Deutsch: ""","[341, 8229, 29924, 22411, 20749]",Mutter,"[2730, 4346, 25550, 29885, 14817, 5637, 3184, 286]",mother,Mutter
"Deutsch: ""Versuch"" - Deutsch: ""Versuch""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Osten"" - Deutsch: ""","[438, 24768, 6657, 11334, 29949, 26569]",Osten,"[29872, 11248, 2240, 23027, 9755, 321]",east,Osten
"Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Rede"" - Deutsch: ""","[29934, 390, 4367, 830, 9039, 1123]",Rede,"[5965, 805, 1028, 269, 12032, 29879, 961]",speech,Rede
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Kind"" - Deutsch: ""","[20311, 13187, 11885, 16540, 476, 29968]",Kind,"[4161, 521, 274, 29883, 2278, 5145, 305, 18558]",child,Kind
"Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Turm"" - Deutsch: ""","[323, 5383, 29911, 12603, 23215]",Turm,"[260, 29873, 19372, 304, 517]",tower,Turm
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Haar"" - Deutsch: ""","[379, 5952, 29950, 24704]",Haar,"[298, 2350, 11315, 29882, 447, 23535]",hair,Haar
"Deutsch: ""Linie"" - Deutsch: ""Linie""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Haushalt"" - Deutsch: ""","[379, 5952, 10727, 29950, 24704]",Haushalt,"[22329, 1251, 8697, 3699, 298, 29882, 10774, 9261, 5089]",household,Haushalt
"Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Abschnitt"" - Deutsch: ""","[319, 1976, 4920, 24650, 29909]",Abschnitt,"[5226, 2042, 8803, 21149, 409, 4004, 29879, 269, 344, 3471]",section,Abschnitt
"Deutsch: ""Punkt"" - Deutsch: ""Punkt""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Büro"" - Deutsch: ""","[350, 15455, 29933, 16144]",Büro,"[29877, 974, 1283, 288, 8034, 20205, 3344, 2696, 310]",office,Büro
"Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""neun"" - Deutsch: ""neun""
Deutsch: ""Anstieg"" - Deutsch: ""","[319, 530, 21877, 29909, 2744]",Anstieg,"[14451, 3780, 374, 364, 29878, 10107, 5161]",rise,Anstieg
"Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Reis"" - Deutsch: ""Reis""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Macht"" - Deutsch: ""","[341, 29924, 21870, 4326, 17197, 3219, 15735]",Macht,"[4764, 3081, 29886, 12248, 13519, 772, 282, 1129]",power,Macht
"Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Sommer"" - Deutsch: ""","[29903, 22820, 6295, 317, 6254, 1105]",Sommer,"[2083, 2533, 480, 22792, 2146, 11801, 29879, 269]",summer,Sommer


==> figures/translation/13b_de_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""Streifen"" - English: ""strip""
Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""eins"" - English: ""one""
Deutsch: ""Buch"" - English: ""","[29890, 3143, 833, 2909, 289, 1045]",book,"[29890, 3143, 833, 2909, 289, 1045]",book,Buch
"Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""vier"" - English: ""four""
Deutsch: ""Gitter"" - English: ""grid""
Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""Wolke"" - English: ""","[15126, 29883, 1067, 17184, 9570, 695, 9274, 274, 23642]",cloud,"[15126, 29883, 1067, 17184, 9570, 695, 9274, 274, 23642]",cloud,Wolke
"Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Paar"" - English: ""pair""
Deutsch: ""Tasche"" - English: ""","[29890, 289, 23156, 19548, 9922, 2291]",bag,"[29890, 289, 23156, 19548, 9922, 2291]",bag,Tasche
"Deutsch: ""Kopf"" - English: ""head""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Kind"" - English: ""child""
Deutsch: ""Mund"" - English: ""","[286, 29885, 2730, 4346, 13394, 21026, 29442]",mouth,"[286, 29885, 2730, 4346, 13394, 21026, 29442]",mouth,Mund
"Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""neun"" - English: ""nine""
Deutsch: ""Boden"" - English: ""","[269, 22473, 578, 29879, 577]",soil,"[269, 22473, 578, 29879, 577]",soil,Boden
"Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""sechs"" - English: ""six""
Deutsch: ""Berg"" - English: ""","[286, 29885, 2730, 5766, 16476, 4346, 14378, 29442]",mountain,"[286, 29885, 2730, 5766, 16476, 4346, 14378, 29442]",mountain,Berg
"Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Herz"" - English: ""heart""
Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Tuch"" - English: ""","[13950, 15126, 29883, 1067, 17184, 695, 274]",cloth,"[13950, 15126, 29883, 1067, 17184, 695, 274]",cloth,Tuch
"Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Version"" - English: ""version""
Deutsch: ""Beispiel"" - English: ""example""
Deutsch: ""Herz"" - English: ""","[540, 354, 8293, 23057, 29882, 298, 5192]",heart,"[540, 354, 8293, 23057, 29882, 298, 5192]",heart,Herz
"Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""neun"" - English: ""nine""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Hand"" - English: ""","[447, 2350, 5403, 5905, 29882, 1361, 3179, 298]",hand,"[447, 2350, 5403, 5905, 29882, 1361, 3179, 298]",hand,Hand
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""löschen"" - English: ""delete""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Tag"" - English: ""","[270, 29881, 2462, 3250, 1146, 1388]",day,"[270, 29881, 2462, 3250, 1146, 1388]",day,Tag
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Stern"" - English: ""","[9523, 8508, 269, 5810, 303, 380, 29879, 5173]",star,"[9523, 8508, 269, 5810, 303, 380, 29879, 5173]",star,Stern
"Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""vier"" - English: ""four""
Deutsch: ""Feder"" - English: ""","[1028, 805, 269, 6709, 7689, 29879, 15099, 4278]",spring,"[1028, 805, 269, 6709, 7689, 29879, 15099, 4278]",spring,Feder
"Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""links"" - English: ""left""
Deutsch: ""Mond"" - English: ""","[286, 29885, 2730, 18786, 4346]",moon,"[286, 29885, 2730, 18786, 4346]",moon,Mond
"Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""sechs"" - English: ""six""
Deutsch: ""Holz"" - English: ""","[8112, 29893, 8879, 6115, 827, 281]",wood,"[8112, 29893, 8879, 6115, 827, 281]",wood,Holz
"Deutsch: ""Kopf"" - English: ""head""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Dorf"" - English: ""","[4213, 3516, 17191, 325, 29894, 5720, 11928, 1403, 28765, 21031]",village,"[4213, 3516, 17191, 325, 29894, 5720, 11928, 1403, 28765, 21031]",village,Dorf
"Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Boden"" - English: ""soil""
Deutsch: ""Wald"" - English: ""","[285, 13569, 1181, 1079, 1701, 363, 26839, 29888, 1454]",forest,"[285, 13569, 1181, 1079, 1701, 363, 26839, 29888, 1454]",forest,Wald
"Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Gitter"" - English: ""","[867, 7720, 330, 629, 6856, 29887]",grid,"[867, 7720, 330, 629, 6856, 29887]",grid,Gitter
"Deutsch: ""Schule"" - English: ""school""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Lied"" - English: ""","[4823, 269, 578, 21453, 1487, 29879, 577, 1100]",song,"[4823, 269, 578, 21453, 1487, 29879, 577, 1100]",song,Lied
"Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Wasser"" - English: ""","[29893, 16699, 4094, 11324, 13405, 2766, 281]",water,"[29893, 16699, 4094, 11324, 13405, 2766, 281]",water,Wasser
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""Zeit"" - English: ""time""
Deutsch: ""Teich"" - English: ""","[282, 29886, 2818, 1129, 772, 12509, 1112]",pond,"[282, 29886, 2818, 1129, 772, 12509, 1112]",pond,Teich
"Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Tugend"" - English: ""virtue""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Sand"" - English: ""","[872, 269, 4977, 9753, 28455, 29879, 11982]",sand,"[872, 269, 4977, 9753, 28455, 29879, 11982]",sand,Sand
"Deutsch: ""eins"" - English: ""one""
Deutsch: ""Sitz"" - English: ""seat""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Fluss"" - English: ""","[364, 10107, 1150, 4401, 3511, 8580, 29878, 374, 9050]",river,"[364, 10107, 1150, 4401, 3511, 8580, 29878, 374, 9050]",river,Fluss
"Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""Gesetz"" - English: ""","[4307, 301, 29880, 433, 425, 10653]",law,"[4307, 301, 29880, 433, 425, 10653]",law,Gesetz
"Deutsch: ""vier"" - English: ""four""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Welle"" - English: ""","[29893, 27766, 11324, 10742, 2766, 281]",wave,"[29893, 27766, 11324, 10742, 2766, 281]",wave,Welle
"Deutsch: ""See"" - English: ""lake""
Deutsch: ""Norden"" - English: ""north""
Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Ozean"" - English: ""","[29877, 542, 25802, 12954, 23474, 288]",ocean,"[29877, 542, 25802, 12954, 23474, 288]",ocean,Ozean
"Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""Geschichte"" - English: ""history""
Deutsch: ""Höhle"" - English: ""","[5777, 24230, 29883, 1113, 18346, 274]",cave,"[5777, 24230, 29883, 1113, 18346, 274]",cave,Höhle
"Deutsch: ""Tag"" - English: ""day""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Meer"" - English: ""","[269, 29879, 7205, 409, 344]",sea,"[269, 29879, 7205, 409, 344]",sea,Meer
"Deutsch: ""Licht"" - English: ""light""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Version"" - English: ""version""
Deutsch: ""See"" - English: ""","[24591, 301, 29880, 433, 19437, 425, 18170]",lake,"[24591, 301, 29880, 433, 19437, 425, 18170]",lake,See
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Quelle"" - English: ""","[2752, 4993, 3669, 269, 578, 29879, 577]",source,"[2752, 4993, 3669, 269, 578, 29879, 577]",source,Quelle
"Deutsch: ""Nutzen"" - English: ""benefit""
Deutsch: ""Straße"" - English: ""street""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Feuer"" - English: ""","[28034, 285, 3974, 7241, 8696, 13734, 29888, 5713]",fire,"[28034, 285, 3974, 7241, 8696, 13734, 29888, 5713]",fire,Feuer
"Deutsch: ""Wolke"" - English: ""cloud""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Punkt"" - English: ""","[282, 29886, 3149, 1129, 772, 1298, 11899]",point,"[282, 29886, 3149, 1129, 772, 1298, 11899]",point,Punkt
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Version"" - English: ""","[874, 3259, 369, 325, 29894, 1873, 1147, 345, 1224, 2453]",version,"[874, 3259, 369, 325, 29894, 1873, 1147, 345, 1224, 2453]",version,Version
"Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Ball"" - English: ""","[6411, 29890, 5521, 2135, 289, 9922, 2291, 8287]",ball,"[6411, 29890, 5521, 2135, 289, 9922, 2291, 8287]",ball,Ball
"Deutsch: ""Feld"" - English: ""field""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Gemälde"" - English: ""","[282, 29886, 10675, 3300, 20413, 6788, 3274]",painting,"[282, 29886, 10675, 3300, 20413, 6788, 3274]",painting,Gemälde
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""löschen"" - English: ""delete""
Deutsch: ""Bahnhof"" - English: ""","[5073, 9523, 269, 303, 23436, 29879, 19569, 6112, 1002, 5173, 380]",station,"[5073, 9523, 269, 303, 23436, 29879, 19569, 6112, 1002, 5173, 380]",station,Bahnhof
"Deutsch: ""rot"" - English: ""red""
Deutsch: ""eins"" - English: ""one""
Deutsch: ""Zeit"" - English: ""time""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Reis"" - English: ""","[9597, 364, 10107, 29878, 19408, 374, 2200, 11674]",rice,"[9597, 364, 10107, 29878, 19408, 374, 2200, 11674]",rice,Reis
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Haus"" - English: ""house""
Deutsch: ""rot"" - English: ""","[276, 337, 364, 1127, 2654, 29878]",red,"[276, 337, 364, 1127, 2654, 29878]",red,rot
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Linie"" - English: ""","[1220, 6276, 1196, 1915, 301, 29880, 619, 492]",line,"[1220, 6276, 1196, 1915, 301, 29880, 619, 492]",line,Linie
"Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Netz"" - English: ""","[7787, 29876, 302, 484, 452, 1212]",net,"[7787, 29876, 302, 484, 452, 1212]",net,Netz
"Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Paar"" - English: ""pair""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Blume"" - English: ""","[28149, 1652, 285, 4972, 5685, 1579, 1731, 29888]",flower,"[28149, 1652, 285, 4972, 5685, 1579, 1731, 29888]",flower,Blume
"Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Tee"" - English: ""","[371, 734, 29873, 260, 23429]",tea,"[371, 734, 29873, 260, 23429]",tea,Tee
"Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Sonne"" - English: ""sun""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Fuß"" - English: ""","[3661, 6661, 285, 1181, 1701, 7953, 5431, 29888]",foot,"[3661, 6661, 285, 1181, 1701, 7953, 5431, 29888]",foot,Fuß
"Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""zwei"" - English: ""two""
Deutsch: ""Gold"" - English: ""","[1484, 7684, 748, 330, 15192, 29887]",gold,"[1484, 7684, 748, 330, 15192, 29887]",gold,Gold
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Norden"" - English: ""north""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Tür"" - English: ""","[17433, 270, 29881, 3050, 437, 1867]",door,"[17433, 270, 29881, 3050, 437, 1867]",door,Tür
"Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Maschine"" - English: ""machine""
Deutsch: ""Schnee"" - English: ""","[15007, 269, 5807, 29879, 16586]",snow,"[15007, 269, 5807, 29879, 16586]",snow,Schnee
"Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Pferd"" - English: ""","[1251, 2015, 5089, 4029, 11231, 10435, 29882, 298]",horse,"[1251, 2015, 5089, 4029, 11231, 10435, 29882, 298]",horse,Pferd
"Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Gold"" - English: ""gold""
Deutsch: ""Kind"" - English: ""child""
Deutsch: ""eins"" - English: ""","[29877, 265, 697, 373, 650, 288]",one,"[29877, 265, 697, 373, 650, 288]",one,eins
"Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Tugend"" - English: ""virtue""
Deutsch: ""zwei"" - English: ""","[10184, 3252, 7516, 29873, 260, 1023]",two,"[10184, 3252, 7516, 29873, 260, 1023]",two,zwei
"Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Buch"" - English: ""book""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""drei"" - English: ""","[12455, 2211, 17536, 386, 1468, 29873, 260, 266]",three,"[12455, 2211, 17536, 386, 1468, 29873, 260, 266]",three,drei
"Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""vier"" - English: ""","[285, 17823, 1181, 3023, 12584, 1701, 29888]",four,"[285, 17823, 1181, 3023, 12584, 1701, 29888]",four,vier
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""fünf"" - English: ""","[285, 20818, 7241, 5320, 29888, 5713]",five,"[285, 20818, 7241, 5320, 29888, 5713]",five,fünf
"Deutsch: ""Geschwindigkeit"" - English: ""speed""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Wolke"" - English: ""cloud""
Deutsch: ""Sand"" - English: ""sand""
Deutsch: ""sechs"" - English: ""","[269, 1354, 4832, 28319, 29879, 1039]",six,"[269, 1354, 4832, 28319, 29879, 1039]",six,sechs
"Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""sieben"" - English: ""","[269, 9881, 29879, 409, 344]",seven,"[269, 9881, 29879, 409, 344]",seven,sieben
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""acht"" - English: ""","[321, 10096, 29319, 29872, 15761, 9475]",eight,"[321, 10096, 29319, 29872, 15761, 9475]",eight,acht
"Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Mund"" - English: ""mouth""
Deutsch: ""Gitter"" - English: ""grid""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""neun"" - English: ""","[29876, 302, 14183, 1240, 17081, 6836]",nine,"[29876, 302, 14183, 1240, 17081, 6836]",nine,neun
"Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Maschine"" - English: ""machine""
Deutsch: ""Norden"" - English: ""north""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""zehn"" - English: ""","[841, 371, 734, 3006, 29873, 260]",ten,"[841, 371, 734, 3006, 29873, 260]",ten,zehn
"Deutsch: ""Talent"" - English: ""talent""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Kopf"" - English: ""","[540, 354, 2343, 2813, 29882, 298]",head,"[540, 354, 2343, 2813, 29882, 298]",head,Kopf
"Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""löschen"" - English: ""delete""
Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Gruppe"" - English: ""group""
Deutsch: ""Streifen"" - English: ""","[17820, 17010, 710, 269, 303, 851, 29879, 380, 10076]",strip,"[17820, 17010, 710, 269, 303, 851, 29879, 380, 10076]",strip,Streifen
"Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Straße"" - English: ""","[710, 269, 303, 851, 11952, 29879, 12243, 13045, 29352, 380]",street,"[710, 269, 303, 851, 11952, 29879, 12243, 13045, 29352, 380]",street,Straße
"Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Teil"" - English: ""","[282, 29886, 862, 3300, 3274, 760, 610, 1595]",part,"[282, 29886, 862, 3300, 3274, 760, 610, 1595]",part,Teil
"Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Auge"" - English: ""","[321, 1032, 29872, 10977]",eye,"[321, 1032, 29872, 10977]",eye,Auge
"Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""Gold"" - English: ""gold""
Deutsch: ""Schönheit"" - English: ""beauty""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""Feld"" - English: ""","[2671, 285, 1746, 7241, 29888, 29607, 5713]",field,"[2671, 285, 1746, 7241, 29888, 29607, 5713]",field,Feld
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Standort"" - English: ""","[2746, 269, 3268, 1354, 1039, 29879, 7845]",site,"[2746, 269, 3268, 1354, 1039, 29879, 7845]",site,Standort
"Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Wort"" - English: ""","[13762, 29893, 1742, 1734, 8879, 6365, 827, 281]",word,"[13762, 29893, 1742, 1734, 8879, 6365, 827, 281]",word,Wort
"Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Paar"" - English: ""","[282, 29886, 18784, 3300, 3274, 5101]",pair,"[282, 29886, 18784, 3300, 3274, 5101]",pair,Paar
"Deutsch: ""Herz"" - English: ""heart""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""Sitz"" - English: ""","[269, 12949, 29879, 7205, 409, 344]",seat,"[269, 12949, 29879, 7205, 409, 344]",seat,Sitz
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Gold"" - English: ""gold""
Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""Licht"" - English: ""","[14172, 4366, 3578, 301, 29880, 619, 492, 3473]",light,"[14172, 4366, 3578, 301, 29880, 619, 492, 3473]",light,Licht
"Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""zwei"" - English: ""two""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Mund"" - English: ""mouth""
Deutsch: ""tausend"" - English: ""","[10405, 7693, 386, 29873, 12595, 260, 266]",thousand,"[10405, 7693, 386, 29873, 12595, 260, 266]",thousand,tausend
"Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Norden"" - English: ""","[3643, 6641, 29876, 302, 694, 1217, 15459]",north,"[3643, 6641, 29876, 302, 694, 1217, 15459]",north,Norden
"Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Tür"" - English: ""door""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Herz"" - English: ""heart""
Deutsch: ""Maschine"" - English: ""","[8628, 5825, 286, 29885, 23523, 611, 7672, 4933, 655]",machine,"[8628, 5825, 286, 29885, 23523, 611, 7672, 4933, 655]",machine,Maschine
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Maschine"" - English: ""machine""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Zeit"" - English: ""","[931, 5335, 2034, 9346, 29873, 2230, 260, 19538]",time,"[931, 5335, 2034, 9346, 29873, 2230, 260, 19538]",time,Zeit
"Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Tugend"" - English: ""virtue""
Deutsch: ""Mund"" - English: ""mouth""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Nutzen"" - English: ""","[7795, 3856, 29890, 367, 915, 1785, 289, 14169, 13982]",benefit,"[7795, 3856, 29890, 367, 915, 1785, 289, 14169, 13982]",benefit,Nutzen
"Deutsch: ""acht"" - English: ""eight""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Provinz"" - English: ""","[282, 29886, 410, 12291, 771, 1326, 544, 558, 16123, 8482]",province,"[282, 29886, 410, 12291, 771, 1326, 544, 558, 16123, 8482]",province,Provinz
"Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Haushalt"" - English: ""household""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Brücke"" - English: ""bridge""
Deutsch: ""Börse"" - English: ""","[321, 5566, 735, 6543, 29872, 429, 14523]",exchange,"[321, 5566, 735, 6543, 29872, 429, 14523]",exchange,Börse
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Beispiel"" - English: ""example""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Mitte"" - English: ""","[286, 2460, 29885, 7256, 3737, 6563, 17662, 7145]",middle,"[286, 2460, 29885, 7256, 3737, 6563, 17662, 7145]",middle,Mitte
"Deutsch: ""eins"" - English: ""one""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Freund"" - English: ""","[3484, 18326, 285, 1424, 1341, 7932, 29888, 5121]",friend,"[3484, 18326, 285, 1424, 1341, 7932, 29888, 5121]",friend,Freund
"Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Geschwindigkeit"" - English: ""speed""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Farbe"" - English: ""","[10965, 2780, 29883, 1302, 784, 2927, 1111, 1054, 274]",color,"[10965, 2780, 29883, 1302, 784, 2927, 1111, 1054, 274]",color,Farbe
"Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""Art"" - English: ""","[8506, 9089, 14380, 19015, 413, 29895, 1984, 2924]",kind,"[8506, 9089, 14380, 19015, 413, 29895, 1984, 2924]",kind,Art
"Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Richter"" - English: ""","[6577, 4900, 17675, 16833, 432, 29926, 3623]",judge,"[6577, 4900, 17675, 16833, 432, 29926, 3623]",judge,Richter
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Paar"" - English: ""pair""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Schule"" - English: ""","[27041, 885, 3762, 269, 1557, 1364, 29879, 816]",school,"[27041, 885, 3762, 269, 1557, 1364, 29879, 816]",school,Schule
"Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Stadt"" - English: ""city""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Krawatte"" - English: ""","[22134, 2034, 29873, 260, 19538]",tie,"[22134, 2034, 29873, 260, 19538]",tie,Krawatte
"Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Straße"" - English: ""street""
Deutsch: ""Beispiel"" - English: ""","[321, 1342, 4773, 735, 4392, 29872, 429]",example,"[321, 1342, 4773, 735, 4392, 29872, 429]",example,Beispiel
"Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Stern"" - English: ""star""
Deutsch: ""sechs"" - English: ""six""
Deutsch: ""Kind"" - English: ""child""
Deutsch: ""Gesicht"" - English: ""","[2258, 3700, 285, 2161, 5444, 4024, 17470, 29888]",face,"[2258, 3700, 285, 2161, 5444, 4024, 17470, 29888]",face,Gesicht
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Brücke"" - English: ""","[1506, 29890, 12945, 289, 1182, 19515, 18419, 28635]",bridge,"[1506, 29890, 12945, 289, 1182, 19515, 18419, 28635]",bridge,Brücke
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Gegenstand"" - English: ""","[29875, 667, 2944, 277, 568, 372, 474]",item,"[29875, 667, 2944, 277, 568, 372, 474]",item,Gegenstand
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Version"" - English: ""version""
Deutsch: ""Geschwindigkeit"" - English: ""speed""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""löschen"" - English: ""","[270, 29881, 316, 7374, 628, 311, 8143, 6144, 5217]",delete,"[270, 29881, 316, 7374, 628, 311, 8143, 6144, 5217]",delete,löschen
"Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Kopf"" - English: ""head""
Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Linie"" - English: ""line""
Deutsch: ""Gruppe"" - English: ""","[2318, 330, 629, 4071, 2972, 29887, 17170, 867]",group,"[2318, 330, 629, 4071, 2972, 29887, 17170, 867]",group,Gruppe
"Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Talent"" - English: ""","[17694, 5969, 11062, 20411, 24242, 29873, 941, 260]",talent,"[17694, 5969, 11062, 20411, 24242, 29873, 941, 260]",talent,Talent
"Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Schönheit"" - English: ""","[29890, 367, 915, 289, 6562, 15409]",beauty,"[29890, 367, 915, 289, 6562, 15409]",beauty,Schönheit
"Deutsch: ""zwei"" - English: ""two""
Deutsch: ""Tür"" - English: ""door""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Plattform"" - English: ""","[282, 7481, 572, 29886, 2174, 715, 18870, 12120, 13974]",platform,"[282, 7481, 572, 29886, 2174, 715, 18870, 12120, 13974]",platform,Plattform
"Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Haus"" - English: ""","[10774, 1251, 5089, 8697, 3699, 29882, 298, 9261]",house,"[10774, 1251, 5089, 8697, 3699, 29882, 298, 9261]",house,Haus
"Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Sonne"" - English: ""","[6575, 480, 2146, 269, 11445, 29879]",sun,"[6575, 480, 2146, 269, 11445, 29879]",sun,Sonne
"Deutsch: ""Sitz"" - English: ""seat""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Geschichte"" - English: ""","[16211, 2918, 3603, 670, 22880, 29882, 298, 18434, 9825, 4955, 7251]",history,"[16211, 2918, 3603, 670, 22880, 29882, 298, 18434, 9825, 4955, 7251]",history,Geschichte
"Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Tal"" - English: ""","[19599, 22044, 28519, 325, 659, 29894, 1564, 2947, 791]",valley,"[19599, 22044, 28519, 325, 659, 29894, 1564, 2947, 791]",valley,Tal
"Deutsch: ""Haushalt"" - English: ""household""
Deutsch: ""Feld"" - English: ""field""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Quadrat"" - English: ""","[17619, 26613, 10674, 3044, 269, 6862, 18074, 29879]",square,"[17619, 26613, 10674, 3044, 269, 6862, 18074, 29879]",square,Quadrat
"Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Brücke"" - English: ""bridge""
Deutsch: ""Person"" - English: ""person""
Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Generation"" - English: ""","[330, 1737, 12623, 4738, 1885, 479, 18530, 2531, 1176, 29887]",generation,"[330, 1737, 12623, 4738, 1885, 479, 18530, 2531, 1176, 29887]",generation,Generation
"Deutsch: ""Norden"" - English: ""north""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Zeit"" - English: ""time""
Deutsch: ""Person"" - English: ""person""
Deutsch: ""Süden"" - English: ""","[13267, 3669, 269, 7062, 578, 29879, 577]",south,"[13267, 3669, 269, 7062, 578, 29879, 577]",south,Süden
"Deutsch: ""Schönheit"" - English: ""beauty""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Dorf"" - English: ""village""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Tugend"" - English: ""","[4610, 3516, 325, 29894, 2405, 27935, 15389, 10636, 1403]",virtue,"[4610, 3516, 325, 29894, 2405, 27935, 15389, 10636, 1403]",virtue,Tugend
"Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Sitz"" - English: ""seat""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Stamm"" - English: ""","[3626, 3367, 509, 29563, 9434, 534, 29873, 260]",tribe,"[3626, 3367, 509, 29563, 9434, 534, 29873, 260]",tribe,Stamm
"Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Geschichte"" - English: ""history""
Deutsch: ""Stadt"" - English: ""","[20752, 7537, 4583, 29883, 12690, 4272, 455, 274]",city,"[20752, 7537, 4583, 29883, 12690, 4272, 455, 274]",city,Stadt
"Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""Sprache"" - English: ""","[11675, 3893, 6361, 10906, 4086, 301, 29880, 433, 425, 6468]",language,"[11675, 3893, 6361, 10906, 4086, 301, 29880, 433, 425, 6468]",language,Sprache
"Deutsch: ""Haushalt"" - English: ""household""
Deutsch: ""Gruppe"" - English: ""group""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Geschwindigkeit"" - English: ""","[1028, 805, 19322, 269, 6210, 961, 5965, 29879]",speed,"[1028, 805, 19322, 269, 6210, 961, 5965, 29879]",speed,Geschwindigkeit
"Deutsch: ""Wolke"" - English: ""cloud""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Talent"" - English: ""talent""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Boden"" - English: ""","[5962, 330, 629, 4071, 29887, 2057, 17170, 867]",ground,"[5962, 330, 629, 4071, 29887, 2057, 17170, 867]",ground,Boden
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Linie"" - English: ""line""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Versuch"" - English: ""","[29874, 472, 1131, 15127, 21609, 4218, 1098, 263, 271]",attempt,"[29874, 472, 1131, 15127, 21609, 4218, 1098, 263, 271]",attempt,Versuch
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""Niederlage"" - English: ""","[270, 29881, 316, 1753, 8686, 822, 311, 20653]",defeat,"[270, 29881, 316, 1753, 8686, 822, 311, 20653]",defeat,Niederlage
"Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Schwanz"" - English: ""","[12464, 11062, 18237, 29873, 941, 260]",tail,"[12464, 11062, 18237, 29873, 941, 260]",tail,Schwanz
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Mutter"" - English: ""","[286, 25550, 29885, 2730, 3184, 5637, 4346, 14817]",mother,"[286, 25550, 29885, 2730, 3184, 5637, 4346, 14817]",mother,Mutter
"Deutsch: ""Talent"" - English: ""talent""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Dorf"" - English: ""village""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Osten"" - English: ""","[321, 2240, 9755, 23027, 29872, 11248]",east,"[321, 2240, 9755, 23027, 29872, 11248]",east,Osten
"Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Tag"" - English: ""day""
Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Rede"" - English: ""","[1028, 805, 12032, 269, 961, 5965, 29879]",speech,"[1028, 805, 12032, 269, 961, 5965, 29879]",speech,Rede
"Deutsch: ""eins"" - English: ""one""
Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Kind"" - English: ""","[2278, 18558, 521, 29883, 305, 4161, 5145, 274]",child,"[2278, 18558, 521, 29883, 305, 4161, 5145, 274]",child,Kind
"Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""links"" - English: ""left""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Turm"" - English: ""","[517, 304, 29873, 19372, 260]",tower,"[517, 304, 29873, 19372, 260]",tower,Turm
"Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Haar"" - English: ""","[447, 23535, 2350, 29882, 298, 11315]",hair,"[447, 23535, 2350, 29882, 298, 11315]",hair,Haar
"Deutsch: ""Brücke"" - English: ""bridge""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Haushalt"" - English: ""","[10774, 1251, 5089, 8697, 3699, 29882, 22329, 298, 9261]",household,"[10774, 1251, 5089, 8697, 3699, 29882, 22329, 298, 9261]",household,Haushalt
"Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Person"" - English: ""","[282, 2022, 29886, 546, 3736, 6774, 412, 1236, 639, 10532]",person,"[282, 2022, 29886, 546, 3736, 6774, 412, 1236, 639, 10532]",person,Person
"Deutsch: ""Dorf"" - English: ""village""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""eins"" - English: ""one""
Deutsch: ""Buch"" - English: ""book""
Deutsch: ""Abschnitt"" - English: ""","[21149, 5226, 8803, 3471, 269, 2042, 4004, 29879, 409, 344]",section,"[21149, 5226, 8803, 3471, 269, 2042, 4004, 29879, 409, 344]",section,Abschnitt
"Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Büro"" - English: ""","[29877, 1283, 8034, 2696, 3344, 974, 20205, 310, 288]",office,"[29877, 1283, 8034, 2696, 3344, 974, 20205, 310, 288]",office,Büro
"Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Stadt"" - English: ""city""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Anstieg"" - English: ""","[364, 10107, 29878, 14451, 374, 5161, 3780]",rise,"[364, 10107, 29878, 14451, 374, 5161, 3780]",rise,Anstieg
"Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""links"" - English: ""","[280, 25874, 454, 301, 2175, 29880, 1563]",left,"[280, 25874, 454, 301, 2175, 29880, 1563]",left,links
"Deutsch: ""Sand"" - English: ""sand""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Geschichte"" - English: ""history""
Deutsch: ""Boden"" - English: ""ground""
Deutsch: ""Macht"" - English: ""","[282, 3081, 29886, 13519, 1129, 772, 4764, 12248]",power,"[282, 3081, 29886, 13519, 1129, 772, 4764, 12248]",power,Macht
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Feld"" - English: ""field""
Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Sommer"" - English: ""","[2533, 22792, 480, 2146, 269, 2083, 11801, 29879]",summer,"[2533, 22792, 480, 2146, 269, 2083, 11801, 29879]",summer,Sommer


==> figures/translation/13b_de_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Bahnhof"" - Français: ""gare""
Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""Generation"" - Français: ""génération""
Deutsch: ""Wolke"" - Français: ""","[4948, 29876, 302, 3433]",nuage,"[29883, 9274, 695, 15126, 23642, 1067, 9570, 274, 17184]",cloud,Wolke
"Deutsch: ""Meer"" - Français: ""mer""
Deutsch: ""Tugend"" - Français: ""vertu""
Deutsch: ""Turm"" - Français: ""tour""
Deutsch: ""Schönheit"" - Français: ""beauté""
Deutsch: ""Tasche"" - Français: ""","[872, 269, 7067, 4977, 29879]",sac,"[289, 29890, 2291, 23156, 9922, 19548]",bag,Tasche
"Deutsch: ""Sommer"" - Français: ""été""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""Tugend"" - Français: ""vertu""
Deutsch: ""Mund"" - Français: ""","[16380, 289, 29890, 833, 1045]",bouche,"[286, 4346, 13394, 21026, 29442, 29885, 2730]",mouth,Mund
"Deutsch: ""Blume"" - Français: ""fleur""
Deutsch: ""Lied"" - Français: ""chanson""
Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""Herz"" - Français: ""","[29883, 274]",cœur,"[29882, 8293, 23057, 298, 354, 5192, 540]",heart,Herz
"Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Tür"" - Français: ""porte""
Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""Hand"" - Français: ""","[611, 5530, 24402, 3396, 655, 29885, 1667, 286]",main,"[29882, 5905, 5403, 3179, 298, 1361, 447, 2350]",hand,Hand
"Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""fünf"" - Français: ""cinq""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Hand"" - Français: ""main""
Deutsch: ""Tag"" - Français: ""","[20551, 29926, 8694, 2212, 2958, 8121, 432]",jour,"[1146, 2462, 29881, 1388, 3250, 270]",day,Tag
"Deutsch: ""Straße"" - Français: ""rue""
Deutsch: ""eins"" - Français: ""un""
Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Stern"" - Français: ""","[904, 1893, 2852, 29948]",étoile,"[269, 9523, 380, 303, 5173, 5810, 8508, 29879]",star,Stern
"Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Tal"" - Français: ""vallée""
Deutsch: ""Feder"" - Français: ""","[620, 690, 276, 29878, 1253, 364, 18475, 337]",ressort,"[269, 1028, 6709, 4278, 15099, 805, 7689, 29879]",spring,Feder
"Deutsch: ""Farbe"" - Français: ""couleur""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""rot"" - Français: ""rouge""
Deutsch: ""Mond"" - Français: ""","[6092, 25081, 8092, 301, 29880]",lune,"[286, 4346, 29885, 18786, 2730]",moon,Mond
"Deutsch: ""Kopf"" - Français: ""tête""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Büro"" - Français: ""bureau""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""Holz"" - Français: ""","[289, 29890, 23734, 833, 1045]",bois,"[6115, 827, 8112, 29893, 281, 8879]",wood,Holz
"Deutsch: ""Bahnhof"" - Français: ""gare""
Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""Teich"" - Français: ""étang""
Deutsch: ""Schwanz"" - Français: ""queue""
Deutsch: ""Lied"" - Français: ""","[25875, 5815, 29883, 5083, 521, 274, 305, 10329]",chanson,"[4823, 269, 577, 578, 1100, 1487, 21453, 29879]",song,Lied
"Deutsch: ""Brücke"" - Français: ""pont""
Deutsch: ""Blume"" - Français: ""fleur""
Deutsch: ""Tag"" - Français: ""jour""
Deutsch: ""Licht"" - Français: ""lumière""
Deutsch: ""Teich"" - Français: ""","[904, 1893, 28899, 2852, 29948]",étang,"[1129, 1112, 12509, 2818, 29886, 772, 282]",pond,Teich
"Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Bahnhof"" - Français: ""gare""
Deutsch: ""Sonne"" - Français: ""soleil""
Deutsch: ""Streifen"" - Français: ""bande""
Deutsch: ""Welle"" - Français: ""","[373, 288, 898, 16504, 13469, 265, 29877]",onde,"[2766, 11324, 27766, 29893, 281, 10742]",wave,Welle
"Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Tür"" - Français: ""porte""
Deutsch: ""Macht"" - Français: ""pouvoir""
Deutsch: ""löschen"" - Français: ""supprimer""
Deutsch: ""Höhle"" - Français: ""","[29887, 629, 330, 17170, 4071, 867]",grotte,"[29883, 18346, 24230, 274, 1113, 5777]",cave,Höhle
"Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Welle"" - Français: ""onde""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Sommer"" - Français: ""été""
Deutsch: ""Meer"" - Français: ""","[1004, 1050, 592, 29885, 2778, 286]",mer,"[269, 7205, 409, 29879, 344]",sea,Meer
"Deutsch: ""Netz"" - Français: ""filet""
Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""Gold"" - Français: ""or""
Deutsch: ""Niederlage"" - Français: ""défaite""
Deutsch: ""Bahnhof"" - Français: ""","[24816, 5397, 29887, 3249, 330, 10364, 7171]",gare,"[269, 9523, 19569, 380, 303, 5173, 6112, 1002, 5073, 23436, 29879]",station,Bahnhof
"Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""Netz"" - Français: ""","[1777, 5713, 977, 7241, 1445, 934, 285, 29888]",filet,"[1212, 29876, 302, 484, 452, 7787]",net,Netz
"Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""Tal"" - Français: ""vallée""
Deutsch: ""vier"" - Français: ""quatre""
Deutsch: ""Art"" - Français: ""genre""
Deutsch: ""Fuß"" - Français: ""","[15957, 12343, 2930, 29886, 5036, 1631, 282]",pied,"[1181, 5431, 6661, 7953, 1701, 3661, 285, 29888]",foot,Fuß
"Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Mutter"" - Français: ""mère""
Deutsch: ""Feld"" - Français: ""champ""
Deutsch: ""Gold"" - Français: ""","[470, 288, 272, 29877]",or,"[748, 7684, 29887, 330, 15192, 1484]",gold,Gold
"Deutsch: ""Welle"" - Français: ""onde""
Deutsch: ""Farbe"" - Français: ""couleur""
Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Tür"" - Français: ""","[2011, 1129, 637, 14931, 1971, 13732, 29886, 772, 1277, 282]",porte,"[3050, 29881, 1867, 437, 17433, 270]",door,Tür
"Deutsch: ""Geschichte"" - Français: ""histoire""
Deutsch: ""Lied"" - Français: ""chanson""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""Sonne"" - Français: ""soleil""
Deutsch: ""Schnee"" - Français: ""","[12106, 29876, 302, 452, 484]",neige,"[269, 15007, 5807, 16586, 29879]",snow,Schnee
"Deutsch: ""Schwanz"" - Français: ""queue""
Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""Osten"" - Français: ""est""
Deutsch: ""Tasche"" - Français: ""sac""
Deutsch: ""Pferd"" - Français: ""","[29883, 521, 25042, 274, 1173, 305, 29823, 923]",cheval,"[29882, 11231, 298, 4029, 10435, 5089, 2015, 1251]",horse,Pferd
"Deutsch: ""Quadrat"" - Français: ""carré""
Deutsch: ""Wald"" - Français: ""forêt""
Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""eins"" - Français: ""","[443, 348, 29884, 318]",un,"[373, 650, 288, 697, 265, 29877]",one,eins
"Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""Süden"" - Français: ""sud""
Deutsch: ""Feder"" - Français: ""ressort""
Deutsch: ""tausend"" - Français: ""mille""
Deutsch: ""zwei"" - Français: ""","[29881, 270, 311, 4239, 316]",deux,"[1023, 7516, 3252, 10184, 260, 29873]",two,zwei
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Haus"" - Français: ""maison""
Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""vier"" - Français: ""","[339, 21408, 439, 29939, 12134, 3855]",quatre,"[1181, 12584, 17823, 3023, 1701, 285, 29888]",four,vier
"Deutsch: ""Turm"" - Français: ""tour""
Deutsch: ""Haus"" - Français: ""maison""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Schwanz"" - Français: ""queue""
Deutsch: ""fünf"" - Français: ""","[29883, 4670, 4583, 274, 455, 16381, 17256]",cinq,"[5713, 20818, 7241, 5320, 285, 29888]",five,fünf
"Deutsch: ""Büro"" - Français: ""bureau""
Deutsch: ""Hand"" - Français: ""main""
Deutsch: ""Teich"" - Français: ""étang""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""acht"" - Français: ""","[29882, 22888, 298, 27052, 6905, 15669]",huit,"[29872, 15761, 9475, 29319, 10096, 321]",eight,acht
"Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""Tasche"" - Français: ""sac""
Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""zehn"" - Français: ""","[29881, 23386, 6051, 652, 270]",dix,"[3006, 260, 841, 734, 371, 29873]",ten,zehn
"Deutsch: ""Quadrat"" - Français: ""carré""
Deutsch: ""Tee"" - Français: ""thé""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Kopf"" - Français: ""","[260, 17949, 29873]",tête,"[29882, 2813, 298, 2343, 354, 540]",head,Kopf
"Deutsch: ""Wolke"" - Français: ""nuage""
Deutsch: ""Osten"" - Français: ""est""
Deutsch: ""Höhle"" - Français: ""grotte""
Deutsch: ""eins"" - Français: ""un""
Deutsch: ""Streifen"" - Français: ""","[289, 27628, 29890, 2291, 9922, 3719, 2571, 9892, 4980]",bande,"[269, 851, 710, 380, 303, 17820, 17010, 29879, 10076]",strip,Streifen
"Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Sitz"" - Français: ""siège""
Deutsch: ""Straße"" - Français: ""","[16014, 582, 29878, 5796, 364]",rue,"[11952, 269, 851, 380, 710, 12243, 303, 13045, 29352, 29879]",street,Straße
"Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""zehn"" - Français: ""dix""
Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Auge"" - Français: """,[30106],œil,"[29872, 10977, 1032, 321]",eye,Auge
"Deutsch: ""Kind"" - Français: ""enfant""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Linie"" - Français: ""ligne""
Deutsch: ""Norden"" - Français: ""nord""
Deutsch: ""Feld"" - Français: ""","[5815, 18480, 29883, 11179, 521, 274, 305, 10329]",champ,"[2671, 5713, 1746, 7241, 285, 29888, 29607]",field,Feld
"Deutsch: ""Plattform"" - Français: ""plate-forme""
Deutsch: ""Sitz"" - Français: ""siège""
Deutsch: ""zwei"" - Français: ""deux""
Deutsch: ""Schnee"" - Français: ""neige""
Deutsch: ""Wort"" - Français: ""","[4346, 3184, 286, 14817, 29885, 2730]",mot,"[6365, 1734, 827, 1742, 29893, 281, 8879, 13762]",word,Wort
"Deutsch: ""Pferd"" - Français: ""cheval""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Sommer"" - Français: ""été""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""tausend"" - Français: ""","[3533, 19958, 29885, 3737, 2316, 23853, 2460, 286]",mille,"[10405, 7693, 260, 386, 12595, 266, 29873]",thousand,tausend
"Deutsch: ""Hand"" - Français: ""main""
Deutsch: ""rot"" - Français: ""rouge""
Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""Börse"" - Français: ""","[16380, 289, 29890, 6526, 833, 1045]",bourse,"[29872, 735, 14523, 5566, 6543, 321, 429]",exchange,Börse
"Deutsch: ""Mutter"" - Français: ""mère""
Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""Stamm"" - Français: ""tribu""
Deutsch: ""Niederlage"" - Français: ""défaite""
Deutsch: ""Art"" - Français: ""","[1737, 29887, 330, 16151, 1885, 479, 2531]",genre,"[413, 1984, 29895, 19015, 9089, 14380, 2924, 8506]",kind,Art
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""fünf"" - Français: ""cinq""
Deutsch: ""Schule"" - Français: ""","[904, 24618, 4582, 29948]",école,"[269, 29879, 27041, 1364, 816, 1557, 3762, 885]",school,Schule
"Deutsch: ""Osten"" - Français: ""est""
Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""zehn"" - Français: ""dix""
Deutsch: ""Krawatte"" - Français: ""","[2181, 7283, 29883, 12220, 26844, 274]",cravate,"[19538, 22134, 2034, 260, 29873]",tie,Krawatte
"Deutsch: ""Haus"" - Français: ""maison""
Deutsch: ""fünf"" - Français: ""cinq""
Deutsch: ""Streifen"" - Français: ""bande""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Gesicht"" - Français: ""","[1403, 1998, 325, 29894, 1730, 3516]",visage,"[17470, 285, 2161, 4024, 3700, 5444, 2258, 29888]",face,Gesicht
"Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""vier"" - Français: ""quatre""
Deutsch: ""Streifen"" - Français: ""bande""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Brücke"" - Français: ""","[1129, 1112, 12509, 29649, 29886, 13185, 772, 282]",pont,"[289, 29890, 1182, 19515, 12945, 1506, 28635, 18419]",bridge,Brücke
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Wolke"" - Français: ""nuage""
Deutsch: ""Geschichte"" - Français: ""histoire""
Deutsch: ""löschen"" - Français: ""","[269, 29879, 2146, 1462, 12587, 480, 19303, 13159]",supprimer,"[628, 7374, 29881, 5217, 311, 8143, 6144, 270, 316]",delete,löschen
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Versuch"" - Français: ""tentative""
Deutsch: ""Brücke"" - Français: ""pont""
Deutsch: ""Haus"" - Français: ""","[611, 5530, 24402, 655, 3503, 29885, 18234, 286]",maison,"[29882, 10774, 8697, 298, 3699, 9261, 5089, 1251]",house,Haus
"Deutsch: ""Turm"" - Français: ""tour""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Tag"" - Français: ""jour""
Deutsch: ""Reis"" - Français: ""riz""
Deutsch: ""Quadrat"" - Français: ""","[29883, 274, 4287, 1559, 1113, 5777]",carré,"[18074, 269, 6862, 3044, 17619, 26613, 10674, 29879]",square,Quadrat
"Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""Feld"" - Français: ""champ""
Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""löschen"" - Français: ""supprimer""
Deutsch: ""Stadt"" - Français: ""","[1403, 4909, 325, 29894, 8441, 11928, 17191, 4213, 3516]",ville,"[29883, 12690, 7537, 20752, 4583, 274, 455, 4272]",city,Stadt
"Deutsch: ""Süden"" - Français: ""sud""
Deutsch: ""Wald"" - Français: ""forêt""
Deutsch: ""Höhle"" - Français: ""grotte""
Deutsch: ""Richter"" - Français: ""juge""
Deutsch: ""Geschwindigkeit"" - Français: ""","[1403, 325, 29894, 3516, 13901]",vitesse,"[19322, 961, 269, 1028, 6210, 805, 5965, 29879]",speed,Geschwindigkeit
"Deutsch: ""Norden"" - Français: ""nord""
Deutsch: ""Tugend"" - Français: ""vertu""
Deutsch: ""Reis"" - Français: ""riz""
Deutsch: ""Brücke"" - Français: ""pont""
Deutsch: ""Boden"" - Français: ""","[269, 577, 899, 578, 2929, 29879]",sol,"[29887, 629, 330, 5962, 17170, 2057, 4071, 867]",ground,Boden
"Deutsch: ""Schule"" - Français: ""école""
Deutsch: ""Tal"" - Français: ""vallée""
Deutsch: ""neun"" - Français: ""neuf""
Deutsch: ""links"" - Français: ""gauche""
Deutsch: ""Versuch"" - Français: ""","[3006, 260, 12033, 841, 734, 371, 29873]",tentative,"[472, 263, 29874, 1131, 21609, 1098, 15127, 4218, 271]",attempt,Versuch
"Deutsch: ""Schnee"" - Français: ""neige""
Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Schwanz"" - Français: ""","[339, 802, 439, 29939, 9521, 712, 9990, 3855]",queue,"[12464, 260, 18237, 941, 11062, 29873]",tail,Schwanz
"Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""Blume"" - Français: ""fleur""
Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""Rede"" - Français: ""","[17021, 766, 29881, 2313, 2218, 6051, 652, 270]",discours,"[961, 269, 1028, 12032, 805, 5965, 29879]",speech,Rede
"Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""links"" - Français: ""gauche""
Deutsch: ""Tag"" - Français: ""jour""
Deutsch: ""Lied"" - Français: ""chanson""
Deutsch: ""Kind"" - Français: ""","[23578, 29872, 427, 12377, 321, 264]",enfant,"[2278, 18558, 29883, 521, 274, 5145, 4161, 305]",child,Kind
"Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""Kopf"" - Français: ""tête""
Deutsch: ""neun"" - Français: ""neuf""
Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""Haushalt"" - Français: ""","[12031, 8774, 29885, 286]",ménage,"[29882, 10774, 8697, 298, 3699, 22329, 9261, 5089, 1251]",household,Haushalt
"Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""Richter"" - Français: ""juge""
Deutsch: ""Feld"" - Français: ""champ""
Deutsch: ""Tür"" - Français: ""porte""
Deutsch: ""Büro"" - Français: ""","[289, 1321, 29890, 2423, 6866, 8399]",bureau,"[20205, 8034, 3344, 974, 288, 1283, 2696, 310, 29877]",office,Büro
"Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""neun"" - Français: ""neuf""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Anstieg"" - Français: ""","[29882, 6208, 298, 447, 2350]",hausse,"[14451, 10107, 5161, 3780, 29878, 364, 374]",rise,Anstieg
"Deutsch: ""Licht"" - Français: ""lumière""
Deutsch: ""Schönheit"" - Français: ""beauté""
Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""links"" - Français: ""","[29887, 3249, 330, 10364, 26003, 13395]",gauche,"[25874, 1563, 2175, 454, 301, 29880, 280]",left,links
"Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Teich"" - Français: ""étang""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Sommer"" - Français: ""","[904, 1893, 7342, 4370, 2852, 29948]",été,"[269, 2533, 11801, 2146, 2083, 480, 22792, 29879]",summer,Sommer


==> figures/translation/13b_de_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Teil"" - Русский: ""часть""
Deutsch: ""Buch"" - Русский: ""","[29951, 1186, 13024, 211]",книга,"[2909, 3143, 29890, 1045, 289, 833]",book,Buch
"Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Wolke"" - Русский: ""","[29904, 1604, 614, 4389, 5055, 211]",облако,"[15126, 274, 1067, 17184, 29883, 9570, 9274, 23642, 695]",cloud,Wolke
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Ozean"" - Русский: ""океан""
Deutsch: ""Gitter"" - Русский: ""сетка""
Deutsch: ""Mond"" - Русский: ""луна""
Deutsch: ""Tasche"" - Русский: ""","[3404, 531, 29935, 2937, 212]",сумка,"[23156, 19548, 29890, 9922, 2291, 289]",bag,Tasche
"Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Netz"" - Русский: ""сетка""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Mund"" - Русский: ""","[576, 29927, 8201, 1561, 212]",рот,"[13394, 29885, 286, 21026, 2730, 29442, 4346]",mouth,Mund
"Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""Tugend"" - Русский: ""добродетель""
Deutsch: ""Boden"" - Русский: ""","[18752, 733, 1268, 469, 29964, 211]",почва,"[29879, 269, 578, 22473, 577]",soil,Boden
"Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Netz"" - Русский: ""сетка""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Stamm"" - Русский: ""племя""
Deutsch: ""Berg"" - Русский: ""","[588, 24856, 29969, 17310, 1084, 1214, 211]",гора,"[29885, 5766, 286, 2730, 29442, 4346, 14378, 16476]",mountain,Berg
"Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""acht"" - Русский: ""восемь""
Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Herz"" - Русский: ""","[1586, 10182, 1502, 531, 14315, 29935, 212]",сердце,"[23057, 8293, 298, 29882, 354, 540, 5192]",heart,Herz
"Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Quelle"" - Русский: ""источник""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Hand"" - Русский: ""","[11218, 1086, 29927, 5368, 8201, 212]",рука,"[5403, 1361, 29882, 447, 298, 2350, 3179, 5905]",hand,Hand
"Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Stern"" - Русский: ""","[29972, 27643, 754, 211]",звезда,"[29879, 5173, 269, 9523, 5810, 303, 8508, 380]",star,Stern
"Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Mitte"" - Русский: ""середина""
Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Feder"" - Русский: ""","[12781, 469, 29964, 21550, 211]",пружина,"[29879, 805, 6709, 15099, 4278, 269, 7689, 1028]",spring,Feder
"Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Mond"" - Русский: ""","[1844, 29944, 16050, 211]",луна,"[29885, 286, 2730, 4346, 18786]",moon,Mond
"Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Dorf"" - Русский: ""","[29957, 2263, 19792, 10247, 6620, 20229, 1216, 662, 211]",деревня,"[28765, 17191, 4213, 29894, 1403, 325, 21031, 3516, 5720, 11928]",village,Dorf
"Deutsch: ""Punkt"" - Русский: ""точка""
Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Wald"" - Русский: ""","[29944, 753, 4674, 211]",лес,"[363, 13569, 1181, 1454, 1079, 29888, 285, 1701, 26839]",forest,Wald
"Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Gitter"" - Русский: ""","[1586, 1502, 531, 29935, 212]",сетка,"[6856, 29887, 629, 7720, 867, 330]",grid,Gitter
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Version"" - Русский: ""версия""
Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Lied"" - Русский: ""","[6414, 15536, 469, 29964, 2100, 211]",песня,"[29879, 1487, 1100, 269, 578, 21453, 4823, 577]",song,Lied
"Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Wasser"" - Русский: ""","[984, 1786, 29942, 490, 8160, 211]",вода,"[13405, 11324, 281, 4094, 29893, 2766, 16699]",water,Wasser
"Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Schnee"" - Русский: ""снег""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Teich"" - Русский: ""","[12781, 469, 21550, 29964, 211]",пруд,"[2818, 1129, 772, 12509, 282, 1112, 29886]",pond,Teich
"Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""Boden"" - Русский: ""почва""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Sand"" - Русский: ""","[6414, 15536, 469, 29964, 2100, 211]",песок,"[9753, 11982, 29879, 872, 269, 4977, 28455]",sand,Sand
"Deutsch: ""Mond"" - Русский: ""луна""
Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Tal"" - Русский: ""долина""
Deutsch: ""Fluss"" - Русский: ""","[29927, 587, 8201, 1909, 212]",река,"[1150, 29878, 8580, 10107, 364, 9050, 3511, 4401, 374]",river,Fluss
"Deutsch: ""Teil"" - Русский: ""часть""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Gesetz"" - Русский: ""","[1077, 1902, 29972, 754, 211]",закон,"[425, 4307, 10653, 29880, 301, 433]",law,Gesetz
"Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Kopf"" - Русский: ""голова""
Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Welle"" - Русский: ""","[984, 1786, 29942, 490, 211]",волна,"[11324, 281, 27766, 29893, 2766, 10742]",wave,Welle
"Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""rot"" - Русский: ""красный""
Deutsch: ""Stamm"" - Русский: ""племя""
Deutsch: ""Gold"" - Русский: ""золото""
Deutsch: ""Ozean"" - Русский: ""","[6752, 26242, 614, 29904, 211]",океан,"[288, 542, 29877, 12954, 23474, 25802]",ocean,Ozean
"Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Höhle"" - Русский: ""","[6414, 469, 29964, 2100, 211]",пещера,"[274, 18346, 29883, 1113, 24230, 5777]",cave,Höhle
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Fuß"" - Русский: ""нога""
Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Punkt"" - Русский: ""точка""
Deutsch: ""Meer"" - Русский: ""","[2569, 15256, 29959, 12434, 1630, 757, 211]",море,"[29879, 269, 409, 344, 7205]",sea,Meer
"Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""See"" - Русский: ""","[614, 29904, 29495, 211]",озеро,"[425, 19437, 24591, 29880, 18170, 301, 433]",lake,See
"Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Quelle"" - Русский: ""","[7874, 9971, 29917, 11452, 606, 211]",источник,"[3669, 29879, 269, 578, 4993, 2752, 577]",source,Quelle
"Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Büro"" - Русский: ""офис""
Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Feuer"" - Русский: ""","[551, 29951, 1186, 1046, 211]",костер,"[13734, 28034, 5713, 7241, 3974, 29888, 8696, 285]",fire,Feuer
"Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""Büro"" - Русский: ""офис""
Deutsch: ""Gold"" - Русский: ""золото""
Deutsch: ""Punkt"" - Русский: ""","[702, 1937, 29932, 2721, 212]",точка,"[1129, 772, 1298, 3149, 282, 29886, 11899]",point,Punkt
"Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Streifen"" - Русский: ""полоса""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Version"" - Русский: ""","[3531, 29942, 490, 3340, 8060, 1521, 211]",версия,"[2453, 345, 874, 29894, 1873, 325, 3259, 369, 1224, 1147]",version,Version
"Deutsch: ""Sand"" - Русский: ""песок""
Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Ball"" - Русский: ""","[29959, 5010, 27693, 757, 211]",мяч,"[2135, 5521, 2291, 8287, 29890, 9922, 6411, 289]",ball,Ball
"Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Version"" - Русский: ""версия""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Gemälde"" - Русский: ""","[15266, 642, 1787, 29951, 1186, 10766, 211]",картина,"[3300, 10675, 3274, 20413, 6788, 282, 29886]",painting,Gemälde
"Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""Reis"" - Русский: ""","[641, 19625, 12591, 29927, 8201, 212]",рис,"[11674, 29878, 19408, 10107, 364, 9597, 2200, 374]",rice,Reis
"Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""rot"" - Русский: ""","[3360, 29951, 6697, 1186, 211]",красный,"[2654, 29878, 1127, 276, 337, 364]",red,rot
"Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""See"" - Русский: ""озеро""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Linie"" - Русский: ""","[3550, 29944, 8279, 644, 211]",линия,"[1220, 1915, 1196, 492, 619, 29880, 301, 6276]",line,Linie
"Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Netz"" - Русский: ""","[1586, 1502, 531, 29935, 212]",сетка,"[452, 7787, 29876, 484, 302, 1212]",net,Netz
"Deutsch: ""Gold"" - Русский: ""золото""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Blume"" - Русский: ""","[29996, 3716, 212]",цветок,"[4972, 28149, 1579, 1731, 5685, 29888, 285, 1652]",flower,Blume
"Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Tee"" - Русский: ""","[19424, 29981, 3655, 1282, 2493, 212]",чай,"[260, 371, 29873, 23429, 734]",tea,Tee
"Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Boden"" - Русский: ""земля""
Deutsch: ""Fuß"" - Русский: ""","[570, 29921, 6968, 4228, 18211, 211]",нога,"[5431, 7953, 1181, 29888, 3661, 285, 6661, 1701]",foot,Fuß
"Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Gold"" - Русский: ""","[26467, 29972, 25687, 4734, 754, 211]",золото,"[1484, 15192, 29887, 748, 7684, 330]",gold,Gold
"Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Tür"" - Русский: ""","[29957, 20880, 662, 211]",дверь,"[29881, 17433, 3050, 1867, 270, 437]",door,Tür
"Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Schnee"" - Русский: ""","[531, 29935, 212]",снег,"[29879, 15007, 269, 16586, 5807]",snow,Schnee
"Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Tugend"" - Русский: ""добродетель""
Deutsch: ""Brücke"" - Русский: ""мост""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""Pferd"" - Русский: ""","[29944, 843, 13860, 211]",лошадь,"[10435, 298, 29882, 1251, 2015, 11231, 5089, 4029]",horse,Pferd
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""Turm"" - Русский: ""башня""
Deutsch: ""rot"" - Русский: ""красный""
Deutsch: ""zwei"" - Русский: ""","[29957, 11883, 662, 211]",два,"[3252, 260, 10184, 1023, 7516, 29873]",two,zwei
"Deutsch: ""Gesicht"" - Русский: ""лицо""
Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Feuer"" - Русский: ""костер""
Deutsch: ""drei"" - Русский: ""","[10357, 1937, 29932, 7678, 212]",три,"[17536, 2211, 260, 12455, 386, 29873, 1468, 266]",three,drei
"Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Feuer"" - Русский: ""костер""
Deutsch: ""vier"" - Русский: ""","[2950, 1093, 24998, 29981, 2493, 212]",четыре,"[17823, 1181, 12584, 3023, 29888, 285, 1701]",four,vier
"Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""fünf"" - Русский: ""","[469, 29964, 24200, 211]",пять,"[5713, 20818, 7241, 5320, 29888, 285]",five,fünf
"Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Tugend"" - Русский: ""добродетель""
Deutsch: ""Gesicht"" - Русский: ""лицо""
Deutsch: ""sechs"" - Русский: ""","[2237, 20116, 3354, 30002, 212]",шесть,"[29879, 269, 1039, 4832, 1354, 28319]",six,sechs
"Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""Stern"" - Русский: ""звезда""
Deutsch: ""sieben"" - Русский: ""","[18534, 1586, 1502, 531, 29935, 212]",семь,"[29879, 269, 409, 344, 9881]",seven,sieben
"Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""Tal"" - Русский: ""долина""
Deutsch: ""acht"" - Русский: ""","[984, 1786, 29942, 490, 16335, 211]",восемь,"[321, 9475, 15761, 29872, 29319, 10096]",eight,acht
"Deutsch: ""Mond"" - Русский: ""луна""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Stern"" - Русский: ""звезда""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""neun"" - Русский: ""","[29957, 2263, 1216, 662, 211]",девять,"[29876, 6836, 17081, 302, 14183, 1240]",nine,neun
"Deutsch: ""Sitz"" - Русский: ""сиденье""
Deutsch: ""Stadt"" - Русский: ""город""
Deutsch: ""See"" - Русский: ""озеро""
Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""zehn"" - Русский: ""","[29957, 2263, 26661, 1216, 662, 211]",десять,"[260, 371, 3006, 29873, 734, 841]",ten,zehn
"Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Krawatte"" - Русский: ""галстук""
Deutsch: ""Schnee"" - Русский: ""снег""
Deutsch: ""Kopf"" - Русский: ""","[19311, 588, 29969, 1084, 27187, 1214, 211]",голова,"[2813, 29882, 298, 354, 2343, 540]",head,Kopf
"Deutsch: ""Sommer"" - Русский: ""лето""
Deutsch: ""Version"" - Русский: ""версия""
Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Streifen"" - Русский: ""","[9518, 733, 1268, 469, 29964, 15960, 7372, 24141, 211]",полоса,"[29879, 851, 17820, 269, 303, 710, 10076, 17010, 380]",strip,Streifen
"Deutsch: ""Kopf"" - Русский: ""голова""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Straße"" - Русский: ""","[863, 29960, 16756, 212]",улица,"[29879, 851, 269, 12243, 29352, 11952, 303, 710, 13045, 380]",street,Straße
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Stadt"" - Русский: ""город""
Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""rot"" - Русский: ""красный""
Deutsch: ""Teil"" - Русский: ""","[19829, 29981, 15267, 3655, 12978, 17265, 1282, 2493, 212]",часть,"[3300, 1595, 862, 3274, 760, 282, 29886, 610]",part,Teil
"Deutsch: ""Höhle"" - Русский: ""пещера""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Feld"" - Русский: ""","[9518, 733, 1268, 469, 29964, 29235, 7372, 211]",поле,"[5713, 2671, 7241, 1746, 29888, 29607, 285]",field,Feld
"Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""Boden"" - Русский: ""земля""
Deutsch: ""Quelle"" - Русский: ""источник""
Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Wort"" - Русский: ""","[26443, 531, 19945, 29935, 15391, 212]",слово,"[1742, 13762, 281, 827, 1734, 8879, 29893, 6365]",word,Wort
"Deutsch: ""Boden"" - Русский: ""почва""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Mitte"" - Русский: ""середина""
Deutsch: ""Paar"" - Русский: ""","[20691, 7596, 19714, 11396, 469, 29964, 4554, 1843, 211]",пара,"[3300, 5101, 3274, 282, 29886, 18784]",pair,Paar
"Deutsch: ""Börse"" - Русский: ""биржа""
Deutsch: ""Lied"" - Русский: ""песня""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Sitz"" - Русский: ""","[3485, 1325, 531, 29935, 212]",сиденье,"[29879, 12949, 269, 409, 344, 7205]",seat,Sitz
"Deutsch: ""Boden"" - Русский: ""земля""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""tausend"" - Русский: ""","[1937, 3327, 29932, 19506, 212]",тысяча,"[12595, 7693, 260, 386, 29873, 266, 10405]",thousand,tausend
"Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Norden"" - Русский: ""","[1586, 1502, 531, 23967, 29935, 212]",север,"[694, 29876, 15459, 6641, 3643, 1217, 302]",north,Norden
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Streifen"" - Русский: ""полоса""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Maschine"" - Русский: ""","[2394, 29959, 1155, 757, 211]",машина,"[4933, 29885, 286, 8628, 5825, 23523, 611, 7672, 655]",machine,Maschine
"Deutsch: ""zwei"" - Русский: ""два""
Deutsch: ""acht"" - Русский: ""восемь""
Deutsch: ""Krawatte"" - Русский: ""галстук""
Deutsch: ""Geschichte"" - Русский: ""история""
Deutsch: ""Provinz"" - Русский: ""","[5945, 12781, 469, 21550, 1471, 29964, 10613, 211]",провинция,"[8482, 1326, 558, 16123, 544, 12291, 282, 771, 29886, 410]",province,Provinz
"Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Kopf"" - Русский: ""голова""
Deutsch: ""Börse"" - Русский: ""","[2384, 29975, 836, 5660, 211]",биржа,"[6543, 5566, 321, 735, 429, 29872, 14523]",exchange,Börse
"Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Mitte"" - Русский: ""","[1586, 10182, 1502, 531, 14315, 17560, 29935, 212]",середина,"[17662, 3737, 29885, 286, 7145, 2460, 7256, 6563]",middle,Mitte
"Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Freund"" - Русский: ""","[29957, 9433, 4849, 662, 211]",друг,"[1341, 7932, 3484, 29888, 1424, 5121, 18326, 285]",friend,Freund
"Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Farbe"" - Русский: ""","[29996, 3716, 212]",цвет,"[1111, 274, 2780, 784, 29883, 1302, 1054, 2927, 10965]",color,Farbe
"Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Boden"" - Русский: ""почва""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Art"" - Русский: ""","[1221, 29942, 21491, 490, 2196, 20874, 211]",вид,"[8506, 413, 19015, 14380, 9089, 29895, 1984, 2924]",kind,Art
"Deutsch: ""Stadt"" - Русский: ""город""
Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Richter"" - Русский: ""","[3404, 531, 29935, 2937, 212]",судья,"[4900, 29926, 17675, 432, 16833, 6577, 3623]",judge,Richter
"Deutsch: ""Lied"" - Русский: ""песня""
Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""acht"" - Русский: ""восемь""
Deutsch: ""Schule"" - Русский: ""","[28231, 12351, 3354, 30002, 28567, 212]",школа,"[1557, 29879, 816, 269, 27041, 3762, 1364, 885]",school,Schule
"Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Turm"" - Русский: ""башня""
Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Krawatte"" - Русский: ""","[29969, 1214, 8203, 1779, 211]",галстук,"[260, 29873, 2034, 19538, 22134]",tie,Krawatte
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Gitter"" - Русский: ""сетка""
Deutsch: ""Beispiel"" - Русский: ""","[1695, 25390, 12781, 7104, 469, 21550, 29964, 211]",пример,"[1342, 321, 735, 4392, 429, 29872, 4773]",example,Beispiel
"Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Gitter"" - Русский: ""сетка""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""Gesicht"" - Русский: ""","[3550, 29944, 644, 211]",лицо,"[4024, 3700, 2161, 17470, 5444, 29888, 285, 2258]",face,Gesicht
"Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Brücke"" - Русский: ""","[2569, 29959, 1630, 757, 211]",мост,"[12945, 18419, 28635, 29890, 19515, 1506, 289, 1182]",bridge,Brücke
"Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Ozean"" - Русский: ""океан""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Gegenstand"" - Русский: ""","[4570, 12781, 5784, 469, 21550, 29964, 2102, 211]",предмет,"[2944, 667, 474, 372, 568, 277, 29875]",item,Gegenstand
"Deutsch: ""Geschichte"" - Русский: ""история""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""löschen"" - Русский: ""","[19871, 863, 29960, 212]",удалить,"[29881, 316, 311, 628, 6144, 8143, 270, 7374, 5217]",delete,löschen
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Schnee"" - Русский: ""снег""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Gruppe"" - Русский: ""","[6148, 29969, 10841, 1214, 211]",группа,"[2318, 17170, 29887, 629, 4071, 2972, 867, 330]",group,Gruppe
"Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Talent"" - Русский: ""","[1937, 1710, 9829, 29932, 676, 212]",талант,"[5969, 260, 24242, 17694, 29873, 11062, 20411, 941]",talent,Talent
"Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Börse"" - Русский: ""биржа""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Schönheit"" - Русский: ""","[3360, 29951, 6697, 1186, 211]",красота,"[367, 15409, 29890, 915, 6562, 289]",beauty,Schönheit
"Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Streifen"" - Русский: ""полоса""
Deutsch: ""Plattform"" - Русский: ""","[8433, 469, 29964, 18478, 211]",платформа,"[13974, 572, 18870, 715, 2174, 7481, 282, 12120, 29886]",platform,Plattform
"Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Büro"" - Русский: ""офис""
Deutsch: ""Haus"" - Русский: ""","[29957, 1447, 8418, 1802, 662, 211]",дом,"[298, 29882, 1251, 3699, 10774, 9261, 5089, 8697]",house,Haus
"Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Sonne"" - Русский: ""","[1778, 2223, 531, 29935, 212]",солнце,"[11445, 29879, 6575, 269, 480, 2146]",sun,Sonne
"Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Börse"" - Русский: ""биржа""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Geschichte"" - Русский: ""","[7874, 15855, 9971, 29917, 606, 11452, 211]",история,"[7251, 4955, 298, 29882, 16211, 670, 22880, 9825, 3603, 2918, 18434]",history,Geschichte
"Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Pferd"" - Русский: ""лошадь""
Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Paar"" - Русский: ""пара""
Deutsch: ""Tal"" - Русский: ""","[29957, 1447, 11213, 15906, 1802, 662, 211]",долина,"[2947, 19599, 659, 22044, 29894, 28519, 325, 1564, 791]",valley,Tal
"Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Feuer"" - Русский: ""костер""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""Quadrat"" - Русский: ""","[29951, 11691, 1186, 211]",квадрат,"[29879, 269, 3044, 17619, 18074, 10674, 6862, 26613]",square,Quadrat
"Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Generation"" - Русский: ""","[733, 1268, 469, 29964, 211]",поколение,"[1737, 18530, 2531, 330, 479, 4738, 29887, 1885, 12623, 1176]",generation,Generation
"Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Macht"" - Русский: ""власть""
Deutsch: ""Sitz"" - Русский: ""сиденье""
Deutsch: ""Süden"" - Русский: ""","[30005, 8053, 212]",юг,"[29879, 7062, 269, 578, 13267, 3669, 577]",south,Süden
"Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Brücke"" - Русский: ""мост""
Deutsch: ""Tugend"" - Русский: ""","[1802, 29957, 1447, 662, 211]",добродетель,"[27935, 10636, 2405, 29894, 1403, 325, 4610, 3516, 15389]",virtue,Tugend
"Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""Stamm"" - Русский: ""","[469, 29964, 211]",племя,"[9434, 3367, 260, 534, 29563, 3626, 29873, 509]",tribe,Stamm
"Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Stadt"" - Русский: ""","[588, 24856, 9546, 29969, 17310, 1084, 19051, 1214, 12816, 211]",город,"[4272, 274, 20752, 7537, 29883, 12690, 455, 4583]",city,Stadt
"Deutsch: ""Sitz"" - Русский: ""сиденье""
Deutsch: ""Mitte"" - Русский: ""середина""
Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""tausend"" - Русский: ""тысяча""
Deutsch: ""Sprache"" - Русский: ""","[29970, 27763, 14264, 2282, 212]",язык,"[11675, 425, 4086, 3893, 6361, 6468, 29880, 10906, 301, 433]",language,Sprache
"Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Geschwindigkeit"" - Русский: ""","[6231, 18924, 1130, 531, 29935, 212]",скорость,"[29879, 805, 5965, 269, 961, 19322, 6210, 1028]",speed,Geschwindigkeit
"Deutsch: ""Stamm"" - Русский: ""племя""
Deutsch: ""Krawatte"" - Русский: ""галстук""
Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Boden"" - Русский: ""","[754, 20117, 4791, 29972, 12639, 24263, 211]",земля,"[17170, 29887, 629, 4071, 5962, 2057, 867, 330]",ground,Boden
"Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Fuß"" - Русский: ""нога""
Deutsch: ""Versuch"" - Русский: ""","[733, 1268, 469, 29964, 211]",попытка,"[271, 21609, 29874, 472, 4218, 263, 15127, 1131, 1098]",attempt,Versuch
"Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Niederlage"" - Русский: ""","[733, 20263, 1268, 469, 29964, 21463, 28227, 211]",поражение,"[29881, 316, 311, 8686, 20653, 1753, 270, 822]",defeat,Niederlage
"Deutsch: ""Sonne"" - Русский: ""солнце""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""Schwanz"" - Русский: ""","[4354, 29988, 212]",хвост,"[12464, 260, 29873, 11062, 18237, 941]",tail,Schwanz
"Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Mutter"" - Русский: ""","[18992, 12819, 2394, 29959, 1155, 757, 211]",мать,"[14817, 3184, 29885, 286, 2730, 5637, 4346, 25550]",mother,Mutter
"Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Osten"" - Русский: ""","[984, 1786, 29942, 25896, 490, 26170, 16335, 211]",восток,"[23027, 321, 9755, 11248, 29872, 2240]",east,Osten
"Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Rede"" - Русский: ""","[29927, 587, 8201, 1909, 212]",речь,"[29879, 805, 5965, 269, 12032, 961, 1028]",speech,Rede
"Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""Netz"" - Русский: ""сетка""
Deutsch: ""Sommer"" - Русский: ""лето""
Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""Kind"" - Русский: ""","[29927, 587, 8201, 1909, 212]",ребенок,"[4161, 5145, 274, 305, 2278, 29883, 18558, 521]",child,Kind
"Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Turm"" - Русский: ""","[3102, 4724, 29975, 836, 211]",башня,"[260, 517, 29873, 19372, 304]",tower,Turm
"Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Person"" - Русский: ""","[2950, 1093, 29981, 14347, 9831, 19084, 2493, 212]",человек,"[3736, 6774, 10532, 639, 2022, 1236, 282, 546, 29886, 412]",person,Person
"Deutsch: ""Gesicht"" - Русский: ""лицо""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Person"" - Русский: ""человек""
Deutsch: ""Büro"" - Русский: ""","[614, 29904, 211]",офис,"[8034, 2696, 288, 3344, 974, 29877, 310, 1283, 20205]",office,Büro
"Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Macht"" - Русский: ""","[8672, 29942, 490, 211]",власть,"[4764, 3081, 772, 1129, 13519, 282, 12248, 29886]",power,Macht
"Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Tal"" - Русский: ""долина""
Deutsch: ""Punkt"" - Русский: ""точка""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Sommer"" - Русский: ""","[10975, 29944, 13174, 753, 4674, 211]",лето,"[29879, 2533, 22792, 269, 480, 2146, 11801, 2083]",summer,Sommer


==> figures/translation/13b_de_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""Streifen"" - 中文: ""条""
Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Buch"" - 中文: ""","[31900, 231]",书,"[289, 29890, 2909, 1045, 3143, 833]",book,Buch
"Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""vier"" - 中文: ""四""
Deutsch: ""Gitter"" - 中文: ""格""
Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""Wolke"" - 中文: ""","[31784, 231]",云,"[1067, 17184, 274, 9570, 695, 9274, 29883, 15126, 23642]",cloud,Wolke
"Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Paar"" - 中文: ""双""
Deutsch: ""Tasche"" - 中文: ""","[31473, 232]",包,"[289, 29890, 9922, 19548, 23156, 2291]",bag,Tasche
"Deutsch: ""Kopf"" - 中文: ""头""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Kind"" - 中文: ""子""
Deutsch: ""Mund"" - 中文: ""","[30856, 232]",口,"[4346, 286, 29885, 29442, 21026, 2730, 13394]",mouth,Mund
"Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""neun"" - 中文: ""九""
Deutsch: ""Boden"" - 中文: ""","[31181, 232]",土,"[577, 269, 29879, 22473, 578]",soil,Boden
"Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""sechs"" - 中文: ""六""
Deutsch: ""Berg"" - 中文: ""","[30329, 232]",山,"[4346, 286, 14378, 29885, 16476, 29442, 2730, 5766]",mountain,Berg
"Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Herz"" - 中文: ""心""
Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Tuch"" - 中文: ""","[31454, 232]",布,"[1067, 17184, 274, 695, 29883, 15126, 13950]",cloth,Tuch
"Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Version"" - 中文: ""版""
Deutsch: ""Beispiel"" - 中文: ""例""
Deutsch: ""Herz"" - 中文: ""","[30869, 232]",心,"[5192, 8293, 23057, 540, 354, 298, 29882]",heart,Herz
"Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""neun"" - 中文: ""九""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Hand"" - 中文: ""","[30880, 233]",手,"[1361, 5905, 2350, 3179, 447, 298, 5403, 29882]",hand,Hand
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""löschen"" - 中文: ""删""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Tag"" - 中文: ""","[30325, 233]",日,"[2462, 1146, 29881, 270, 1388, 3250]",day,Tag
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Stern"" - 中文: ""","[30900, 233]",星,"[5173, 8508, 269, 303, 29879, 9523, 380, 5810]",star,Stern
"Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""vier"" - 中文: ""四""
Deutsch: ""Feder"" - 中文: ""","[31031, 233]",春,"[15099, 805, 4278, 269, 29879, 6709, 1028, 7689]",spring,Feder
"Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""links"" - 中文: ""左""
Deutsch: ""Mond"" - 中文: ""","[30534, 233]",月,"[4346, 286, 29885, 2730, 18786]",moon,Mond
"Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""sechs"" - 中文: ""六""
Deutsch: ""Holz"" - 中文: ""","[30710, 233]",木,"[29893, 8112, 6115, 8879, 827, 281]",wood,Holz
"Deutsch: ""Kopf"" - 中文: ""头""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Dorf"" - 中文: ""","[30402, 233]",村,"[29894, 325, 5720, 3516, 21031, 28765, 17191, 4213, 1403, 11928]",village,Dorf
"Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Boden"" - 中文: ""土""
Deutsch: ""Wald"" - 中文: ""","[30853, 233]",林,"[285, 1701, 363, 1454, 26839, 1079, 1181, 29888, 13569]",forest,Wald
"Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Gitter"" - 中文: ""","[31168, 233]",格,"[7720, 330, 6856, 867, 629, 29887]",grid,Gitter
"Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Lied"" - 中文: ""","[31173, 233]",歌,"[21453, 577, 269, 1487, 29879, 4823, 1100, 578]",song,Lied
"Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Wasser"" - 中文: ""","[30716, 233]",水,"[4094, 11324, 16699, 29893, 13405, 2766, 281]",water,Wasser
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""Zeit"" - 中文: ""时""
Deutsch: ""Teich"" - 中文: ""","[31853, 233]",池,"[1112, 2818, 1129, 12509, 282, 772, 29886]",pond,Teich
"Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Tugend"" - 中文: ""德""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Sand"" - 中文: ""","[31476, 233]",沙,"[872, 28455, 4977, 269, 29879, 9753, 11982]",sand,Sand
"Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Sitz"" - 中文: ""座""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Fluss"" - 中文: ""","[30828, 233]",河,"[364, 8580, 10107, 29878, 1150, 374, 4401, 9050, 3511]",river,Fluss
"Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""Gesetz"" - 中文: ""","[30545, 233]",法,"[425, 301, 433, 4307, 29880, 10653]",law,Gesetz
"Deutsch: ""vier"" - 中文: ""四""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Welle"" - 中文: ""","[31529, 233]",波,"[10742, 11324, 29893, 2766, 27766, 281]",wave,Welle
"Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Ozean"" - 中文: ""","[31534, 233]",洋,"[25802, 23474, 29877, 542, 288, 12954]",ocean,Ozean
"Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""Geschichte"" - 中文: ""史""
Deutsch: ""Höhle"" - 中文: ""","[31886, 233]",洞,"[18346, 24230, 274, 5777, 29883, 1113]",cave,Höhle
"Deutsch: ""Tag"" - 中文: ""日""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Meer"" - 中文: ""","[30581, 233]",海,"[269, 29879, 7205, 344, 409]",sea,Meer
"Deutsch: ""Licht"" - 中文: ""光""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Version"" - 中文: ""版""
Deutsch: ""See"" - 中文: ""","[31496, 233]",湖,"[425, 301, 18170, 19437, 433, 29880, 24591]",lake,See
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Quelle"" - 中文: ""","[31193, 233]",源,"[4993, 577, 269, 29879, 2752, 578, 3669]",source,Quelle
"Deutsch: ""Nutzen"" - 中文: ""利""
Deutsch: ""Straße"" - 中文: ""街""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Feuer"" - 中文: ""","[31313, 234]",火,"[285, 3974, 13734, 7241, 8696, 5713, 28034, 29888]",fire,Feuer
"Deutsch: ""Wolke"" - 中文: ""云""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Punkt"" - 中文: ""","[30940, 234]",点,"[1129, 3149, 1298, 282, 11899, 772, 29886]",point,Punkt
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Version"" - 中文: ""","[30845, 234]",版,"[29894, 325, 1873, 874, 1147, 2453, 3259, 369, 345, 1224]",version,Version
"Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Ball"" - 中文: ""","[31539, 234]",球,"[5521, 289, 29890, 9922, 2135, 6411, 2291, 8287]",ball,Ball
"Deutsch: ""Feld"" - 中文: ""场""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Gemälde"" - 中文: ""","[31046, 234]",画,"[20413, 6788, 10675, 3274, 282, 3300, 29886]",painting,Gemälde
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""löschen"" - 中文: ""删""
Deutsch: ""Bahnhof"" - 中文: ""","[31433, 234]",站,"[5073, 5173, 23436, 1002, 269, 303, 29879, 9523, 380, 19569, 6112]",station,Bahnhof
"Deutsch: ""rot"" - 中文: ""红""
Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Zeit"" - 中文: ""时""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Reis"" - 中文: ""","[31902, 234]",米,"[364, 19408, 10107, 29878, 374, 11674, 9597, 2200]",rice,Reis
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""rot"" - 中文: ""","[31869, 234]",红,"[364, 29878, 2654, 1127, 276, 337]",red,rot
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Linie"" - 中文: ""","[31532, 234]",线,"[6276, 301, 1196, 619, 492, 1915, 1220, 29880]",line,Linie
"Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Netz"" - 中文: ""","[31222, 234]",网,"[302, 1212, 29876, 7787, 484, 452]",net,Netz
"Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Paar"" - 中文: ""双""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Blume"" - 中文: ""","[30830, 235]",花,"[4972, 285, 5685, 1652, 28149, 1731, 1579, 29888]",flower,Blume
"Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Tee"" - 中文: ""","[31954, 235]",茶,"[23429, 260, 29873, 734, 371]",tea,Tee
"Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Sonne"" - 中文: ""阳""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Fuß"" - 中文: ""","[31722, 235]",足,"[285, 7953, 3661, 5431, 1701, 6661, 1181, 29888]",foot,Fuß
"Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""zwei"" - 中文: ""二""
Deutsch: ""Gold"" - 中文: ""","[30659, 236]",金,"[7684, 15192, 330, 748, 1484, 29887]",gold,Gold
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Tür"" - 中文: ""","[31649, 236]",门,"[1867, 17433, 29881, 270, 437, 3050]",door,Tür
"Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Maschine"" - 中文: ""机""
Deutsch: ""Schnee"" - 中文: ""","[31731, 236]",雪,"[5807, 15007, 269, 29879, 16586]",snow,Schnee
"Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Pferd"" - 中文: ""","[31530, 236]",马,"[2015, 11231, 5089, 4029, 298, 10435, 1251, 29882]",horse,Pferd
"Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Gold"" - 中文: ""金""
Deutsch: ""Kind"" - 中文: ""子""
Deutsch: ""eins"" - 中文: ""","[30287, 231]",一,"[373, 650, 29877, 265, 697, 288]",one,eins
"Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Tugend"" - 中文: ""德""
Deutsch: ""zwei"" - 中文: ""","[30685, 231]",二,"[7516, 260, 1023, 3252, 10184, 29873]",two,zwei
"Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Buch"" - 中文: ""书""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""drei"" - 中文: ""","[30457, 231]",三,"[17536, 260, 2211, 12455, 29873, 386, 266, 1468]",three,drei
"Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""vier"" - 中文: ""","[30928, 232]",四,"[3023, 285, 17823, 1701, 12584, 1181, 29888]",four,vier
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""fünf"" - 中文: ""","[30904, 231]",五,"[285, 20818, 7241, 5713, 5320, 29888]",five,fünf
"Deutsch: ""Geschwindigkeit"" - 中文: ""速""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Wolke"" - 中文: ""云""
Deutsch: ""Sand"" - 中文: ""沙""
Deutsch: ""sechs"" - 中文: ""","[31304, 232]",六,"[1039, 269, 29879, 1354, 28319, 4832]",six,sechs
"Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""sieben"" - 中文: ""","[31425, 231]",七,"[269, 29879, 344, 409, 9881]",seven,sieben
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""acht"" - 中文: ""","[31044, 232]",八,"[29319, 15761, 10096, 321, 9475, 29872]",eight,acht
"Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Mund"" - 中文: ""口""
Deutsch: ""Gitter"" - 中文: ""格""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""neun"" - 中文: ""","[31321, 231]",九,"[302, 17081, 6836, 29876, 1240, 14183]",nine,neun
"Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Maschine"" - 中文: ""机""
Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""zehn"" - 中文: ""","[30802, 232]",十,"[260, 29873, 734, 3006, 841, 371]",ten,zehn
"Deutsch: ""Talent"" - 中文: ""才""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Kopf"" - 中文: ""","[31584, 232]",头,"[2343, 2813, 540, 354, 298, 29882]",head,Kopf
"Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""löschen"" - 中文: ""删""
Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Gruppe"" - 中文: ""群""
Deutsch: ""Streifen"" - 中文: ""","[31217, 233]",条,"[851, 269, 303, 29879, 17820, 10076, 710, 17010, 380]",strip,Streifen
"Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Straße"" - 中文: ""","[30813, 235]",街,"[851, 29352, 269, 303, 29879, 710, 380, 11952, 13045, 12243]",street,Straße
"Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Teil"" - 中文: ""","[30636, 236]",部,"[862, 29886, 3274, 1595, 760, 282, 3300, 610]",part,Teil
"Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Auge"" - 中文: ""","[30895, 234]",目,"[321, 10977, 29872, 1032]",eye,Auge
"Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""Gold"" - 中文: ""金""
Deutsch: ""Schönheit"" - 中文: ""美""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""Feld"" - 中文: ""","[31632, 232]",场,"[285, 1746, 7241, 29607, 5713, 2671, 29888]",field,Feld
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Standort"" - 中文: ""","[31702, 232]",址,"[1039, 3268, 269, 2746, 29879, 1354, 7845]",site,Standort
"Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Wort"" - 中文: ""","[30578, 232]",字,"[29893, 1742, 6365, 1734, 8879, 13762, 827, 281]",word,Wort
"Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Paar"" - 中文: ""","[31960, 232]",双,"[3274, 18784, 282, 5101, 3300, 29886]",pair,Paar
"Deutsch: ""Herz"" - 中文: ""心""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""Sitz"" - 中文: ""","[31780, 232]",座,"[12949, 269, 29879, 7205, 344, 409]",seat,Sitz
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Gold"" - 中文: ""金""
Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""Licht"" - 中文: ""","[30867, 232]",光,"[4366, 3578, 301, 619, 14172, 492, 3473, 29880]",light,Licht
"Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""zwei"" - 中文: ""二""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Mund"" - 中文: ""口""
Deutsch: ""tausend"" - 中文: ""","[31159, 232]",千,"[10405, 260, 29873, 386, 266, 7693, 12595]",thousand,tausend
"Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Norden"" - 中文: ""","[30662, 232]",北,"[302, 15459, 6641, 29876, 3643, 694, 1217]",north,Norden
"Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Tür"" - 中文: ""门""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Herz"" - 中文: ""心""
Deutsch: ""Maschine"" - 中文: ""","[31429, 233]",机,"[611, 286, 29885, 4933, 8628, 7672, 655, 23523, 5825]",machine,Maschine
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Maschine"" - 中文: ""机""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Zeit"" - 中文: ""","[30594, 233]",时,"[19538, 9346, 5335, 260, 2034, 29873, 931, 2230]",time,Zeit
"Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Tugend"" - 中文: ""德""
Deutsch: ""Mund"" - 中文: ""口""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Nutzen"" - 中文: ""","[31107, 232]",利,"[7795, 289, 29890, 1785, 915, 367, 13982, 14169, 3856]",benefit,Nutzen
"Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Provinz"" - 中文: ""","[31600, 234]",省,"[8482, 544, 16123, 558, 282, 12291, 29886, 771, 410, 1326]",province,Provinz
"Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Haushalt"" - 中文: ""户""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Brücke"" - 中文: ""桥""
Deutsch: ""Börse"" - 中文: ""","[31398, 231]",交,"[14523, 321, 735, 5566, 29872, 429, 6543]",exchange,Börse
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Beispiel"" - 中文: ""例""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Mitte"" - 中文: ""","[30275, 231]",中,"[286, 17662, 29885, 7145, 7256, 6563, 3737, 2460]",middle,Mitte
"Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Freund"" - 中文: ""","[31373, 232]",友,"[285, 18326, 1424, 1341, 7932, 5121, 3484, 29888]",friend,Freund
"Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Geschwindigkeit"" - 中文: ""速""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Farbe"" - 中文: ""","[31085, 235]",色,"[1302, 2780, 274, 784, 2927, 1054, 1111, 29883, 10965]",color,Farbe
"Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""Art"" - 中文: ""","[31893, 234]",种,"[19015, 29895, 413, 8506, 2924, 1984, 9089, 14380]",kind,Art
"Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Richter"" - 中文: ""","[31791, 232]",判,"[29926, 4900, 16833, 3623, 17675, 6577, 432]",judge,Richter
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Paar"" - 中文: ""双""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Schule"" - 中文: ""","[31071, 233]",校,"[1557, 269, 29879, 885, 3762, 816, 27041, 1364]",school,Schule
"Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Stadt"" - 中文: ""城""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Krawatte"" - 中文: ""","[31320, 234]",结,"[19538, 260, 2034, 29873, 22134]",tie,Krawatte
"Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Straße"" - 中文: ""街""
Deutsch: ""Beispiel"" - 中文: ""","[31507, 231]",例,"[321, 735, 4773, 29872, 429, 1342, 4392]",example,Beispiel
"Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""sechs"" - 中文: ""六""
Deutsch: ""Kind"" - 中文: ""子""
Deutsch: ""Gesicht"" - 中文: ""","[30806, 236]",面,"[5444, 285, 2258, 3700, 2161, 17470, 4024, 29888]",face,Gesicht
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Brücke"" - 中文: ""","[31749, 233]",桥,"[12945, 18419, 1506, 289, 28635, 29890, 19515, 1182]",bridge,Brücke
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Gegenstand"" - 中文: ""","[31888, 236]",项,"[568, 667, 29875, 2944, 474, 372, 277]",item,Gegenstand
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Version"" - 中文: ""版""
Deutsch: ""Geschwindigkeit"" - 中文: ""速""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""löschen"" - 中文: ""","[31916, 232]",删,"[316, 29881, 270, 5217, 311, 6144, 628, 8143, 7374]",delete,löschen
"Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Kopf"" - 中文: ""头""
Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Linie"" - 中文: ""线""
Deutsch: ""Gruppe"" - 中文: ""","[31829, 234]",群,"[29887, 2318, 17170, 330, 2972, 4071, 629, 867]",group,Gruppe
"Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Talent"" - 中文: ""","[31979, 233]",才,"[260, 20411, 5969, 29873, 24242, 17694, 941, 11062]",talent,Talent
"Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Schönheit"" - 中文: ""","[30630, 234]",美,"[289, 29890, 15409, 915, 367, 6562]",beauty,Schönheit
"Deutsch: ""zwei"" - 中文: ""二""
Deutsch: ""Tür"" - 中文: ""门""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Plattform"" - 中文: ""","[31037, 232]",台,"[2174, 13974, 7481, 18870, 715, 282, 29886, 12120, 572]",platform,Plattform
"Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Haus"" - 中文: ""","[31654, 232]",屋,"[5089, 8697, 9261, 29882, 298, 10774, 1251, 3699]",house,Haus
"Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Sonne"" - 中文: ""","[31430, 236]",阳,"[2146, 269, 29879, 480, 6575, 11445]",sun,Sonne
"Deutsch: ""Sitz"" - 中文: ""座""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Geschichte"" - 中文: ""","[30911, 232]",史,"[4955, 3603, 670, 2918, 18434, 298, 7251, 22880, 16211, 9825, 29882]",history,Geschichte
"Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Tal"" - 中文: ""","[31112, 235]",谷,"[29894, 325, 791, 28519, 22044, 659, 2947, 19599, 1564]",valley,Tal
"Deutsch: ""Haushalt"" - 中文: ""户""
Deutsch: ""Feld"" - 中文: ""场""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Quadrat"" - 中文: ""","[30525, 233]",方,"[3044, 26613, 6862, 17619, 269, 10674, 29879, 18074]",square,Quadrat
"Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Brücke"" - 中文: ""桥""
Deutsch: ""Person"" - 中文: ""人""
Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Generation"" - 中文: ""","[30690, 231]",代,"[2531, 18530, 1176, 1885, 479, 4738, 330, 1737, 12623, 29887]",generation,Generation
"Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Zeit"" - 中文: ""时""
Deutsch: ""Person"" - 中文: ""人""
Deutsch: ""Süden"" - 中文: ""","[30601, 232]",南,"[577, 269, 29879, 7062, 578, 13267, 3669]",south,Süden
"Deutsch: ""Schönheit"" - 中文: ""美""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Dorf"" - 中文: ""村""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Tugend"" - 中文: ""","[31169, 232]",德,"[29894, 4610, 325, 15389, 3516, 2405, 10636, 1403, 27935]",virtue,Tugend
"Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Sitz"" - 中文: ""座""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Stamm"" - 中文: ""","[30999, 233]",族,"[509, 3367, 260, 3626, 9434, 29873, 534, 29563]",tribe,Stamm
"Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Geschichte"" - 中文: ""史""
Deutsch: ""Stadt"" - 中文: ""","[30626, 232]",城,"[7537, 4583, 274, 4272, 29883, 12690, 455, 20752]",city,Stadt
"Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""Sprache"" - 中文: ""","[31505, 235]",语,"[6361, 11675, 425, 4086, 6468, 301, 433, 10906, 29880, 3893]",language,Sprache
"Deutsch: ""Haushalt"" - 中文: ""户""
Deutsch: ""Gruppe"" - 中文: ""群""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Geschwindigkeit"" - 中文: ""","[31859, 236]",速,"[5965, 805, 1028, 269, 29879, 961, 19322, 6210]",speed,Geschwindigkeit
"Deutsch: ""Wolke"" - 中文: ""云""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Talent"" - 中文: ""才""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Boden"" - 中文: ""","[30533, 232]",地,"[29887, 17170, 330, 2057, 4071, 629, 5962, 867]",ground,Boden
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Linie"" - 中文: ""线""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Versuch"" - 中文: ""","[31787, 235]",试,"[29874, 271, 263, 1131, 15127, 21609, 1098, 472, 4218]",attempt,Versuch
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""Niederlage"" - 中文: ""","[31955, 235]",败,"[316, 20653, 822, 29881, 270, 8686, 311, 1753]",defeat,Niederlage
"Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Schwanz"" - 中文: ""","[31631, 232]",尾,"[18237, 260, 29873, 11062, 941, 12464]",tail,Schwanz
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Mutter"" - 中文: ""","[31763, 233]",母,"[3184, 286, 4346, 29885, 25550, 2730, 14817, 5637]",mother,Mutter
"Deutsch: ""Talent"" - 中文: ""才""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Dorf"" - 中文: ""村""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Osten"" - 中文: ""","[30979, 231]",东,"[2240, 11248, 321, 23027, 29872, 9755]",east,Osten
"Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Tag"" - 中文: ""日""
Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Rede"" - 中文: ""","[31852, 235]",话,"[5965, 805, 269, 29879, 12032, 961, 1028]",speech,Rede
"Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Kind"" - 中文: ""","[30319, 232]",子,"[2278, 305, 274, 521, 18558, 29883, 5145, 4161]",child,Kind
"Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""links"" - 中文: ""左""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Turm"" - 中文: ""","[31831, 232]",塔,"[19372, 260, 29873, 517, 304]",tower,Turm
"Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Haar"" - 中文: ""","[30910, 232]",发,"[11315, 2350, 447, 298, 23535, 29882]",hair,Haar
"Deutsch: ""Brücke"" - 中文: ""桥""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Haushalt"" - 中文: ""","[31229, 233]",户,"[5089, 8697, 22329, 9261, 1251, 29882, 298, 10774, 3699]",household,Haushalt
"Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Person"" - 中文: ""","[30313, 231]",人,"[6774, 639, 1236, 412, 3736, 2022, 282, 29886, 10532, 546]",person,Person
"Deutsch: ""Dorf"" - 中文: ""村""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Buch"" - 中文: ""书""
Deutsch: ""Abschnitt"" - 中文: ""","[31559, 233]",段,"[3471, 5226, 269, 4004, 29879, 2042, 344, 8803, 21149, 409]",section,Abschnitt
"Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Büro"" - 中文: ""","[31655, 232]",局,"[2696, 1283, 974, 3344, 29877, 8034, 310, 288, 20205]",office,Büro
"Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Stadt"" - 中文: ""城""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Anstieg"" - 中文: ""","[31558, 235]",起,"[364, 14451, 10107, 29878, 374, 5161, 3780]",rise,Anstieg
"Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""links"" - 中文: ""","[31651, 232]",左,"[301, 1563, 454, 2175, 25874, 29880, 280]",left,links
"Deutsch: ""Sand"" - 中文: ""沙""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Geschichte"" - 中文: ""史""
Deutsch: ""Boden"" - 中文: ""地""
Deutsch: ""Macht"" - 中文: ""","[31074, 232]",力,"[13519, 12248, 1129, 3081, 282, 772, 29886, 4764]",power,Macht
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Feld"" - 中文: ""场""
Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Sommer"" - 中文: ""","[31241, 232]",夏,"[11801, 2146, 2083, 269, 2533, 29879, 22792, 480]",summer,Sommer


==> figures/translation/13b_en_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""delete"" - Deutsch: ""löschen""
English: ""moon"" - Deutsch: ""Mond""
English: ""mountain"" - Deutsch: ""Berg""
English: ""history"" - Deutsch: ""Geschichte""
English: ""book"" - Deutsch: ""","[5373, 10586, 350, 3727, 22987, 29933]",Buch,"[833, 29890, 2909, 1045, 289, 3143]",book,book
"English: ""song"" - Deutsch: ""Lied""
English: ""spring"" - Deutsch: ""Feder""
English: ""rise"" - Deutsch: ""Anstieg""
English: ""house"" - Deutsch: ""Haus""
English: ""cloud"" - Deutsch: ""","[14962, 29956, 399, 11902]",Wolke,"[695, 9274, 9570, 1067, 15126, 23642, 29883, 17184, 274]",cloud,cloud
"English: ""grid"" - Deutsch: ""Gitter""
English: ""sun"" - Deutsch: ""Sonne""
English: ""part"" - Deutsch: ""Teil""
English: ""judge"" - Deutsch: ""Richter""
English: ""bag"" - Deutsch: ""","[10523, 323, 23793, 29911]",Tasche,"[23156, 29890, 2291, 19548, 9922, 289]",bag,bag
"English: ""language"" - Deutsch: ""Sprache""
English: ""south"" - Deutsch: ""Süden""
English: ""street"" - Deutsch: ""Straße""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""mouth"" - Deutsch: ""","[13564, 29924, 8229, 341]",Mund,"[29442, 13394, 286, 2730, 29885, 4346, 21026]",mouth,mouth
"English: ""seven"" - Deutsch: ""sieben""
English: ""group"" - Deutsch: ""Gruppe""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""power"" - Deutsch: ""Macht""
English: ""soil"" - Deutsch: ""","[19929, 350, 8431, 1952, 29933]",Boden,"[22473, 269, 577, 29879, 578]",soil,soil
"English: ""child"" - Deutsch: ""Kind""
English: ""grid"" - Deutsch: ""Gitter""
English: ""history"" - Deutsch: ""Geschichte""
English: ""color"" - Deutsch: ""Farbe""
English: ""mountain"" - Deutsch: ""","[2292, 350, 1522, 9827, 3629, 17104, 29933]",Berg,"[14378, 29442, 5766, 16476, 286, 2730, 29885, 4346]",mountain,mountain
"English: ""north"" - Deutsch: ""Norden""
English: ""mouth"" - Deutsch: ""Mund""
English: ""seat"" - Deutsch: ""Sitz""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""cloth"" - Deutsch: ""","[23215, 12603, 323, 29911]",Tuch,"[695, 1067, 15126, 29883, 17184, 274, 13950]",cloth,cloth
"English: ""exchange"" - Deutsch: ""Börse""
English: ""defeat"" - Deutsch: ""Niederlage""
English: ""two"" - Deutsch: ""zwei""
English: ""valley"" - Deutsch: ""Tal""
English: ""heart"" - Deutsch: ""","[12905, 379, 29950, 18650, 3868, 2439, 940]",Herz,"[354, 5192, 540, 8293, 298, 29882, 23057]",heart,heart
"English: ""red"" - Deutsch: ""rot""
English: ""strip"" - Deutsch: ""Streifen""
English: ""song"" - Deutsch: ""Lied""
English: ""school"" - Deutsch: ""Schule""
English: ""day"" - Deutsch: ""","[8176, 10523, 323, 10522, 29911]",Tag,"[270, 29881, 2462, 3250, 1146, 1388]",day,day
"English: ""thousand"" - Deutsch: ""tausend""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""square"" - Deutsch: ""Quadrat""
English: ""law"" - Deutsch: ""Gesetz""
English: ""star"" - Deutsch: ""","[29903, 317, 23413, 624, 2443, 855, 28588, 7789]",Stern,"[9523, 5173, 303, 380, 5810, 8508, 269, 29879]",star,star
"English: ""song"" - Deutsch: ""Lied""
English: ""bag"" - Deutsch: ""Tasche""
English: ""part"" - Deutsch: ""Teil""
English: ""field"" - Deutsch: ""Feld""
English: ""spring"" - Deutsch: ""","[383, 7351, 29943, 5169, 17972, 8263]",Feder,"[7689, 29879, 4278, 1028, 15099, 269, 6709, 805]",spring,spring
"English: ""tower"" - Deutsch: ""Turm""
English: ""lake"" - Deutsch: ""See""
English: ""part"" - Deutsch: ""Teil""
English: ""beauty"" - Deutsch: ""Schönheit""
English: ""moon"" - Deutsch: ""","[29924, 12125, 2598, 4546, 7185, 22638, 341]",Mond,"[286, 2730, 29885, 18786, 4346]",moon,moon
"English: ""song"" - Deutsch: ""Lied""
English: ""east"" - Deutsch: ""Osten""
English: ""platform"" - Deutsch: ""Plattform""
English: ""grid"" - Deutsch: ""Gitter""
English: ""wood"" - Deutsch: ""","[379, 26211, 29950, 8335, 19984, 4168]",Holz,"[8879, 29893, 6115, 827, 281, 8112]",wood,wood
"English: ""street"" - Deutsch: ""Straße""
English: ""site"" - Deutsch: ""Standort""
English: ""item"" - Deutsch: ""Gegenstand""
English: ""river"" - Deutsch: ""Fluss""
English: ""village"" - Deutsch: ""","[9579, 6132, 29928, 17207, 1938, 360]",Dorf,"[1403, 4213, 29894, 17191, 28765, 21031, 11928, 325, 3516, 5720]",village,village
"English: ""beauty"" - Deutsch: ""Schönheit""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""one"" - Deutsch: ""eins""
English: ""book"" - Deutsch: ""Buch""
English: ""forest"" - Deutsch: ""","[17721, 22552, 29956, 5260, 399]",Wald,"[13569, 29888, 285, 26839, 1079, 363, 1454, 1701, 1181]",forest,forest
"English: ""site"" - Deutsch: ""Standort""
English: ""city"" - Deutsch: ""Stadt""
English: ""judge"" - Deutsch: ""Richter""
English: ""field"" - Deutsch: ""Feld""
English: ""grid"" - Deutsch: ""","[28712, 29954, 11786, 26074, 4406, 402]",Gitter,"[7720, 29887, 330, 867, 6856, 629]",grid,grid
"English: ""source"" - Deutsch: ""Quelle""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""door"" - Deutsch: ""Tür""
English: ""soil"" - Deutsch: ""Boden""
English: ""song"" - Deutsch: ""","[23410, 29382, 7326, 29931, 2718, 365]",Lied,"[21453, 1487, 1100, 4823, 269, 577, 29879, 578]",song,song
"English: ""beauty"" - Deutsch: ""Schönheit""
English: ""spring"" - Deutsch: ""Feder""
English: ""grid"" - Deutsch: ""Gitter""
English: ""nine"" - Deutsch: ""neun""
English: ""water"" - Deutsch: ""","[12547, 22552, 16124, 29956, 399, 29457]",Wasser,"[16699, 29893, 13405, 4094, 281, 11324, 2766]",water,water
"English: ""part"" - Deutsch: ""Teil""
English: ""mouth"" - Deutsch: ""Mund""
English: ""river"" - Deutsch: ""Fluss""
English: ""bag"" - Deutsch: ""Tasche""
English: ""pond"" - Deutsch: ""","[7141, 1920, 323, 29911]",Teich,"[12509, 1112, 772, 29886, 282, 1129, 2818]",pond,pond
"English: ""tribe"" - Deutsch: ""Stamm""
English: ""one"" - Deutsch: ""eins""
English: ""three"" - Deutsch: ""drei""
English: ""item"" - Deutsch: ""Gegenstand""
English: ""river"" - Deutsch: ""","[383, 2379, 29943, 8754]",Fluss,"[1150, 364, 3511, 4401, 374, 9050, 10107, 29878, 8580]",river,river
"English: ""field"" - Deutsch: ""Feld""
English: ""red"" - Deutsch: ""rot""
English: ""square"" - Deutsch: ""Quadrat""
English: ""snow"" - Deutsch: ""Schnee""
English: ""law"" - Deutsch: ""","[1879, 6328, 7999, 29954, 402]",Gesetz,"[433, 4307, 301, 425, 10653, 29880]",law,law
"English: ""sea"" - Deutsch: ""Meer""
English: ""seat"" - Deutsch: ""Sitz""
English: ""example"" - Deutsch: ""Beispiel""
English: ""house"" - Deutsch: ""Haus""
English: ""wave"" - Deutsch: ""","[1334, 4806, 11284, 5674, 10458, 29956, 399, 28862]",Welle,"[29893, 27766, 2766, 281, 11324, 10742]",wave,wave
"English: ""east"" - Deutsch: ""Osten""
English: ""example"" - Deutsch: ""Beispiel""
English: ""door"" - Deutsch: ""Tür""
English: ""eight"" - Deutsch: ""acht""
English: ""ocean"" - Deutsch: ""","[29949, 438]",Ozean,"[23474, 12954, 542, 29877, 25802, 288]",ocean,ocean
"English: ""eight"" - Deutsch: ""acht""
English: ""south"" - Deutsch: ""Süden""
English: ""grid"" - Deutsch: ""Gitter""
English: ""hair"" - Deutsch: ""Haar""
English: ""cave"" - Deutsch: ""","[379, 11623, 29950]",Höhle,"[18346, 24230, 29883, 274, 1113, 5777]",cave,cave
"English: ""defeat"" - Deutsch: ""Niederlage""
English: ""line"" - Deutsch: ""Linie""
English: ""mountain"" - Deutsch: ""Berg""
English: ""village"" - Deutsch: ""Dorf""
English: ""sea"" - Deutsch: ""","[6816, 29924, 2191, 341]",Meer,"[409, 7205, 269, 344, 29879]",sea,sea
"English: ""ocean"" - Deutsch: ""Ozean""
English: ""heart"" - Deutsch: ""Herz""
English: ""speech"" - Deutsch: ""Rede""
English: ""group"" - Deutsch: ""Gruppe""
English: ""lake"" - Deutsch: ""","[29903, 317, 2823, 13393, 2008, 922]",See,"[433, 19437, 301, 24591, 425, 18170, 29880]",lake,lake
"English: ""kind"" - Deutsch: ""Art""
English: ""flower"" - Deutsch: ""Blume""
English: ""wave"" - Deutsch: ""Welle""
English: ""thousand"" - Deutsch: ""tausend""
English: ""source"" - Deutsch: ""","[660, 5462, 751, 2182, 29984, 8654]",Quelle,"[2752, 4993, 269, 3669, 577, 578, 29879]",source,source
"English: ""painting"" - Deutsch: ""Gemälde""
English: ""sun"" - Deutsch: ""Sonne""
English: ""ground"" - Deutsch: ""Boden""
English: ""station"" - Deutsch: ""Bahnhof""
English: ""fire"" - Deutsch: ""","[383, 29943, 5169, 8263, 29331]",Feuer,"[8696, 5713, 29888, 285, 3974, 7241, 13734, 28034]",fire,fire
"English: ""cave"" - Deutsch: ""Höhle""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""pond"" - Deutsch: ""Teich""
English: ""part"" - Deutsch: ""Teil""
English: ""point"" - Deutsch: ""","[22723, 349, 29925, 12129]",Punkt,"[3149, 1298, 282, 29886, 1129, 772, 11899]",point,point
"English: ""source"" - Deutsch: ""Quelle""
English: ""valley"" - Deutsch: ""Tal""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""color"" - Deutsch: ""Farbe""
English: ""painting"" - Deutsch: ""","[1879, 7999, 29954, 402, 15170]",Gemälde,"[29886, 3300, 282, 6788, 10675, 3274, 20413]",painting,painting
"English: ""grid"" - Deutsch: ""Gitter""
English: ""delete"" - Deutsch: ""löschen""
English: ""cave"" - Deutsch: ""Höhle""
English: ""speech"" - Deutsch: ""Rede""
English: ""station"" - Deutsch: ""","[15131, 15174, 350, 6000, 29933, 28701]",Bahnhof,"[6112, 1002, 9523, 5173, 303, 380, 269, 19569, 23436, 5073, 29879]",station,station
"English: ""judge"" - Deutsch: ""Richter""
English: ""seat"" - Deutsch: ""Sitz""
English: ""office"" - Deutsch: ""Büro""
English: ""kind"" - Deutsch: ""Art""
English: ""rice"" - Deutsch: ""","[830, 390, 29934, 1123]",Reis,"[364, 374, 19408, 11674, 29878, 10107, 9597, 2200]",rice,rice
"English: ""river"" - Deutsch: ""Fluss""
English: ""east"" - Deutsch: ""Osten""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""street"" - Deutsch: ""Straße""
English: ""line"" - Deutsch: ""","[23410, 29931, 11667, 2718, 365, 4342]",Linie,"[1915, 301, 1220, 6276, 492, 619, 1196, 29880]",line,line
"English: ""book"" - Deutsch: ""Buch""
English: ""horse"" - Deutsch: ""Pferd""
English: ""one"" - Deutsch: ""eins""
English: ""province"" - Deutsch: ""Provinz""
English: ""flower"" - Deutsch: ""","[350, 10358, 3164, 29933]",Blume,"[28149, 1731, 29888, 285, 5685, 1579, 4972, 1652]",flower,flower
"English: ""middle"" - Deutsch: ""Mitte""
English: ""office"" - Deutsch: ""Büro""
English: ""exchange"" - Deutsch: ""Börse""
English: ""language"" - Deutsch: ""Sprache""
English: ""tea"" - Deutsch: ""","[7141, 1920, 323, 29911]",Tee,"[371, 23429, 734, 29873, 260]",tea,tea
"English: ""three"" - Deutsch: ""drei""
English: ""exchange"" - Deutsch: ""Börse""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""cloud"" - Deutsch: ""Wolke""
English: ""foot"" - Deutsch: ""","[383, 29943, 11871, 11212]",Fuß,"[5431, 29888, 285, 3661, 6661, 7953, 1701, 1181]",foot,foot
"English: ""machine"" - Deutsch: ""Maschine""
English: ""history"" - Deutsch: ""Geschichte""
English: ""cave"" - Deutsch: ""Höhle""
English: ""office"" - Deutsch: ""Büro""
English: ""door"" - Deutsch: ""","[25424, 323, 29911]",Tür,"[437, 17433, 270, 29881, 1867, 3050]",door,door
"English: ""water"" - Deutsch: ""Wasser""
English: ""five"" - Deutsch: ""fünf""
English: ""field"" - Deutsch: ""Feld""
English: ""face"" - Deutsch: ""Gesicht""
English: ""snow"" - Deutsch: ""","[29903, 317, 4504, 21129, 4421, 2522, 1102]",Schnee,"[15007, 5807, 269, 29879, 16586]",snow,snow
"English: ""fire"" - Deutsch: ""Feuer""
English: ""door"" - Deutsch: ""Tür""
English: ""valley"" - Deutsch: ""Tal""
English: ""tea"" - Deutsch: ""Tee""
English: ""horse"" - Deutsch: ""","[349, 10022, 29925]",Pferd,"[11231, 10435, 298, 1251, 5089, 29882, 4029, 2015]",horse,horse
"English: ""ocean"" - Deutsch: ""Ozean""
English: ""village"" - Deutsch: ""Dorf""
English: ""soil"" - Deutsch: ""Boden""
English: ""grid"" - Deutsch: ""Gitter""
English: ""one"" - Deutsch: ""","[29872, 1011, 21084, 321, 10096]",eins,"[373, 650, 265, 29877, 288, 697]",one,one
"English: ""light"" - Deutsch: ""Licht""
English: ""rice"" - Deutsch: ""Reis""
English: ""child"" - Deutsch: ""Kind""
English: ""station"" - Deutsch: ""Bahnhof""
English: ""two"" - Deutsch: ""","[503, 7325, 5263, 7659, 29920, 4753]",zwei,"[1023, 10184, 29873, 260, 3252, 7516]",two,two
"English: ""seat"" - Deutsch: ""Sitz""
English: ""mouth"" - Deutsch: ""Mund""
English: ""household"" - Deutsch: ""Haushalt""
English: ""part"" - Deutsch: ""Teil""
English: ""three"" - Deutsch: ""","[270, 29881, 14724, 9697, 7707, 4192]",drei,"[2211, 386, 12455, 1468, 29873, 17536, 260, 266]",three,three
"English: ""flower"" - Deutsch: ""Blume""
English: ""ocean"" - Deutsch: ""Ozean""
English: ""five"" - Deutsch: ""fünf""
English: ""star"" - Deutsch: ""Stern""
English: ""four"" - Deutsch: ""","[1403, 25965, 29894, 8545, 7214, 6316, 325, 3516]",vier,"[17823, 29888, 285, 12584, 1701, 1181, 3023]",four,four
"English: ""spring"" - Deutsch: ""Feder""
English: ""pond"" - Deutsch: ""Teich""
English: ""foot"" - Deutsch: ""Fuß""
English: ""friend"" - Deutsch: ""Freund""
English: ""eight"" - Deutsch: ""","[3657, 22019, 1274, 562, 263, 496, 5860, 29874]",acht,"[29872, 29319, 321, 9475, 15761, 10096]",eight,eight
"English: ""east"" - Deutsch: ""Osten""
English: ""friend"" - Deutsch: ""Freund""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""office"" - Deutsch: ""Büro""
English: ""ten"" - Deutsch: ""","[3777, 503, 911, 29920]",zehn,"[371, 3006, 734, 29873, 260, 841]",ten,ten
"English: ""foot"" - Deutsch: ""Fuß""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""tea"" - Deutsch: ""Tee""
English: ""day"" - Deutsch: ""Tag""
English: ""head"" - Deutsch: ""","[27476, 8224, 476, 29968]",Kopf,"[354, 2343, 540, 298, 29882, 2813]",head,head
"English: ""south"" - Deutsch: ""Süden""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""city"" - Deutsch: ""Stadt""
English: ""square"" - Deutsch: ""Quadrat""
English: ""strip"" - Deutsch: ""","[29903, 317, 624, 5015, 3767, 855, 11738]",Streifen,"[17820, 851, 303, 380, 269, 17010, 710, 29879, 10076]",strip,strip
"English: ""ground"" - Deutsch: ""Boden""
English: ""red"" - Deutsch: ""rot""
English: ""book"" - Deutsch: ""Buch""
English: ""flower"" - Deutsch: ""Blume""
English: ""street"" - Deutsch: ""","[29903, 22667, 317, 624, 7357, 5015, 3767, 855]",Straße,"[12243, 11952, 851, 13045, 303, 380, 269, 29352, 710, 29879]",street,street
"English: ""exchange"" - Deutsch: ""Börse""
English: ""law"" - Deutsch: ""Gesetz""
English: ""mother"" - Deutsch: ""Mutter""
English: ""square"" - Deutsch: ""Quadrat""
English: ""part"" - Deutsch: ""","[7141, 1920, 7770, 323, 29911]",Teil,"[760, 862, 29886, 3300, 282, 1595, 3274, 610]",part,part
"English: ""kind"" - Deutsch: ""Art""
English: ""valley"" - Deutsch: ""Tal""
English: ""lake"" - Deutsch: ""See""
English: ""foot"" - Deutsch: ""Fuß""
English: ""eye"" - Deutsch: ""","[8407, 319, 22333, 29909]",Auge,"[29872, 1032, 321, 10977]",eye,eye
"English: ""soil"" - Deutsch: ""Boden""
English: ""north"" - Deutsch: ""Norden""
English: ""star"" - Deutsch: ""Stern""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""field"" - Deutsch: ""","[383, 11961, 21113, 29943, 5169, 8263]",Feld,"[5713, 29888, 285, 1746, 29607, 7241, 2671]",field,field
"English: ""speed"" - Deutsch: ""Geschwindigkeit""
English: ""middle"" - Deutsch: ""Mitte""
English: ""delete"" - Deutsch: ""löschen""
English: ""wood"" - Deutsch: ""Holz""
English: ""site"" - Deutsch: ""","[29903, 317, 624, 7813, 11042, 855, 7434, 6679]",Standort,"[1354, 1039, 3268, 2746, 269, 7845, 29879]",site,site
"English: ""power"" - Deutsch: ""Macht""
English: ""north"" - Deutsch: ""Norden""
English: ""valley"" - Deutsch: ""Tal""
English: ""delete"" - Deutsch: ""löschen""
English: ""word"" - Deutsch: ""","[19662, 13824, 14962, 29956, 399]",Wort,"[1742, 6365, 29893, 13762, 827, 1734, 281, 8879]",word,word
"English: ""two"" - Deutsch: ""zwei""
English: ""mouth"" - Deutsch: ""Mund""
English: ""song"" - Deutsch: ""Lied""
English: ""household"" - Deutsch: ""Haushalt""
English: ""pair"" - Deutsch: ""","[349, 2621, 11868, 29925]",Paar,"[29886, 3300, 282, 18784, 5101, 3274]",pair,pair
"English: ""moon"" - Deutsch: ""Mond""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""foot"" - Deutsch: ""Fuß""
English: ""beauty"" - Deutsch: ""Schönheit""
English: ""seat"" - Deutsch: ""","[29903, 317, 25598, 21988, 6101, 23628]",Sitz,"[12949, 409, 7205, 269, 344, 29879]",seat,seat
"English: ""wave"" - Deutsch: ""Welle""
English: ""three"" - Deutsch: ""drei""
English: ""day"" - Deutsch: ""Tag""
English: ""one"" - Deutsch: ""eins""
English: ""light"" - Deutsch: ""","[23410, 10413, 29931, 2718, 365]",Licht,"[4366, 3473, 301, 14172, 3578, 492, 619, 29880]",light,light
"English: ""grid"" - Deutsch: ""Gitter""
English: ""flower"" - Deutsch: ""Blume""
English: ""soil"" - Deutsch: ""Boden""
English: ""eight"" - Deutsch: ""acht""
English: ""north"" - Deutsch: ""","[405, 5245, 1939, 4186, 23899, 3782, 29940]",Norden,"[6641, 694, 15459, 3643, 29876, 1217, 302]",north,north
"English: ""exchange"" - Deutsch: ""Börse""
English: ""defeat"" - Deutsch: ""Niederlage""
English: ""heart"" - Deutsch: ""Herz""
English: ""sun"" - Deutsch: ""Sonne""
English: ""machine"" - Deutsch: ""","[29924, 8622, 3219, 21870, 341]",Maschine,"[4933, 8628, 286, 29885, 23523, 5825, 7672, 655, 611]",machine,machine
"English: ""household"" - Deutsch: ""Haushalt""
English: ""mountain"" - Deutsch: ""Berg""
English: ""section"" - Deutsch: ""Abschnitt""
English: ""light"" - Deutsch: ""Licht""
English: ""time"" - Deutsch: ""","[24625, 796, 29999, 3091, 5347]",Zeit,"[931, 9346, 2230, 5335, 29873, 260, 2034, 19538]",time,time
"English: ""section"" - Deutsch: ""Abschnitt""
English: ""mouth"" - Deutsch: ""Mund""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""friend"" - Deutsch: ""Freund""
English: ""benefit"" - Deutsch: ""","[405, 12487, 29940]",Nutzen,"[7795, 29890, 14169, 3856, 1785, 367, 915, 13982, 289]",benefit,benefit
"English: ""tail"" - Deutsch: ""Schwanz""
English: ""bag"" - Deutsch: ""Tasche""
English: ""school"" - Deutsch: ""Schule""
English: ""horse"" - Deutsch: ""Pferd""
English: ""province"" - Deutsch: ""","[1019, 349, 9133, 1588, 23114, 29925, 1184, 11127, 4040]",Provinz,"[771, 558, 12291, 410, 29886, 282, 16123, 544, 8482, 1326]",province,province
"English: ""song"" - Deutsch: ""Lied""
English: ""defeat"" - Deutsch: ""Niederlage""
English: ""station"" - Deutsch: ""Bahnhof""
English: ""school"" - Deutsch: ""Schule""
English: ""exchange"" - Deutsch: ""","[350, 29933]",Börse,"[735, 14523, 29872, 5566, 6543, 321, 429]",exchange,exchange
"English: ""strip"" - Deutsch: ""Streifen""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""hair"" - Deutsch: ""Haar""
English: ""wood"" - Deutsch: ""Holz""
English: ""middle"" - Deutsch: ""","[4573, 5493, 23115, 29924, 24532, 341]",Mitte,"[2460, 17662, 3737, 286, 7145, 6563, 29885, 7256]",middle,middle
"English: ""seven"" - Deutsch: ""sieben""
English: ""red"" - Deutsch: ""rot""
English: ""eight"" - Deutsch: ""acht""
English: ""bag"" - Deutsch: ""Tasche""
English: ""friend"" - Deutsch: ""","[3878, 383, 4693, 29943, 23923, 14438, 28817]",Freund,"[5121, 1341, 18326, 29888, 285, 1424, 7932, 3484]",friend,friend
"English: ""heart"" - Deutsch: ""Herz""
English: ""ten"" - Deutsch: ""zehn""
English: ""street"" - Deutsch: ""Straße""
English: ""red"" - Deutsch: ""rot""
English: ""color"" - Deutsch: ""","[383, 29943, 14206, 7748, 8413]",Farbe,"[2780, 784, 1302, 1054, 2927, 10965, 29883, 274, 1111]",color,color
"English: ""house"" - Deutsch: ""Haus""
English: ""attempt"" - Deutsch: ""Versuch""
English: ""spring"" - Deutsch: ""Feder""
English: ""red"" - Deutsch: ""rot""
English: ""kind"" - Deutsch: ""","[1433, 826, 3012, 319, 9986, 29909]",Art,"[19015, 1984, 413, 29895, 2924, 9089, 8506, 14380]",kind,kind
"English: ""lake"" - Deutsch: ""See""
English: ""speech"" - Deutsch: ""Rede""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""fire"" - Deutsch: ""Feuer""
English: ""judge"" - Deutsch: ""","[13675, 25627, 21710, 390, 4385, 29934]",Richter,"[432, 3623, 16833, 17675, 6577, 4900, 29926]",judge,judge
"English: ""sun"" - Deutsch: ""Sonne""
English: ""platform"" - Deutsch: ""Plattform""
English: ""wave"" - Deutsch: ""Welle""
English: ""five"" - Deutsch: ""fünf""
English: ""school"" - Deutsch: ""","[29903, 317, 4504, 4421, 27223, 12988, 2522, 1102]",Schule,"[27041, 3762, 1557, 885, 1364, 269, 816, 29879]",school,school
"English: ""seat"" - Deutsch: ""Sitz""
English: ""seven"" - Deutsch: ""sieben""
English: ""pair"" - Deutsch: ""Paar""
English: ""beauty"" - Deutsch: ""Schönheit""
English: ""tie"" - Deutsch: ""","[7365, 476, 19387, 29968]",Krawatte,"[22134, 29873, 260, 2034, 19538]",tie,tie
"English: ""child"" - Deutsch: ""Kind""
English: ""heart"" - Deutsch: ""Herz""
English: ""thousand"" - Deutsch: ""tausend""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""example"" - Deutsch: ""","[350, 22621, 1522, 10632, 3629, 29933]",Beispiel,"[735, 4392, 29872, 321, 429, 1342, 4773]",example,example
"English: ""pond"" - Deutsch: ""Teich""
English: ""ten"" - Deutsch: ""zehn""
English: ""book"" - Deutsch: ""Buch""
English: ""judge"" - Deutsch: ""Richter""
English: ""face"" - Deutsch: ""","[1879, 6328, 7999, 29954, 402]",Gesicht,"[4024, 29888, 285, 5444, 2258, 17470, 3700, 2161]",face,face
"English: ""rise"" - Deutsch: ""Anstieg""
English: ""mouth"" - Deutsch: ""Mund""
English: ""face"" - Deutsch: ""Gesicht""
English: ""five"" - Deutsch: ""fünf""
English: ""bridge"" - Deutsch: ""","[350, 12432, 1771, 29933]",Brücke,"[28635, 19515, 18419, 29890, 1506, 1182, 12945, 289]",bridge,bridge
"English: ""wood"" - Deutsch: ""Holz""
English: ""grid"" - Deutsch: ""Gitter""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""red"" - Deutsch: ""rot""
English: ""item"" - Deutsch: ""","[1879, 402, 19275, 7999, 29954, 21163]",Gegenstand,"[568, 372, 29875, 667, 2944, 474, 277]",item,item
"English: ""time"" - Deutsch: ""Zeit""
English: ""ground"" - Deutsch: ""Boden""
English: ""spring"" - Deutsch: ""Feder""
English: ""item"" - Deutsch: ""Gegenstand""
English: ""delete"" - Deutsch: ""","[27575, 301, 29880]",löschen,"[316, 6144, 270, 29881, 8143, 7374, 5217, 311, 628]",delete,delete
"English: ""star"" - Deutsch: ""Stern""
English: ""tower"" - Deutsch: ""Turm""
English: ""platform"" - Deutsch: ""Plattform""
English: ""valley"" - Deutsch: ""Tal""
English: ""group"" - Deutsch: ""","[1632, 29954, 21757, 5430, 3338, 402]",Gruppe,"[2318, 4071, 29887, 330, 2972, 867, 17170, 629]",group,group
"English: ""red"" - Deutsch: ""rot""
English: ""light"" - Deutsch: ""Licht""
English: ""site"" - Deutsch: ""Standort""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""beauty"" - Deutsch: ""","[29903, 317, 4504, 4421, 28565, 2522, 1102]",Schönheit,"[6562, 29890, 15409, 367, 915, 289]",beauty,beauty
"English: ""tie"" - Deutsch: ""Krawatte""
English: ""power"" - Deutsch: ""Macht""
English: ""law"" - Deutsch: ""Gesetz""
English: ""door"" - Deutsch: ""Tür""
English: ""platform"" - Deutsch: ""","[1858, 349, 3247, 29925, 13494, 27201]",Plattform,"[572, 715, 29886, 282, 18870, 7481, 12120, 2174, 13974]",platform,platform
"English: ""speech"" - Deutsch: ""Rede""
English: ""head"" - Deutsch: ""Kopf""
English: ""part"" - Deutsch: ""Teil""
English: ""pair"" - Deutsch: ""Paar""
English: ""house"" - Deutsch: ""","[379, 10727, 29950, 5952, 24704]",Haus,"[3699, 9261, 298, 1251, 5089, 29882, 10774, 8697]",house,house
"English: ""wood"" - Deutsch: ""Holz""
English: ""law"" - Deutsch: ""Gesetz""
English: ""house"" - Deutsch: ""Haus""
English: ""forest"" - Deutsch: ""Wald""
English: ""sun"" - Deutsch: ""","[29903, 317, 1105, 6295, 5791]",Sonne,"[6575, 11445, 269, 480, 2146, 29879]",sun,sun
"English: ""middle"" - Deutsch: ""Mitte""
English: ""wave"" - Deutsch: ""Welle""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""source"" - Deutsch: ""Quelle""
English: ""history"" - Deutsch: ""","[1879, 6328, 402, 5009, 7999, 29954, 7376]",Geschichte,"[9825, 7251, 16211, 2918, 298, 3603, 29882, 22880, 18434, 4955, 670]",history,history
"English: ""flower"" - Deutsch: ""Blume""
English: ""group"" - Deutsch: ""Gruppe""
English: ""speed"" - Deutsch: ""Geschwindigkeit""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""valley"" - Deutsch: ""","[10523, 323, 10288, 29911]",Tal,"[659, 791, 22044, 2947, 28519, 29894, 325, 1564, 19599]",valley,valley
"English: ""delete"" - Deutsch: ""löschen""
English: ""ground"" - Deutsch: ""Boden""
English: ""city"" - Deutsch: ""Stadt""
English: ""thousand"" - Deutsch: ""tausend""
English: ""square"" - Deutsch: ""","[660, 751, 2182, 29984]",Quadrat,"[29879, 18074, 3044, 6862, 269, 17619, 26613, 10674]",square,square
"English: ""spring"" - Deutsch: ""Feder""
English: ""mother"" - Deutsch: ""Mutter""
English: ""four"" - Deutsch: ""vier""
English: ""history"" - Deutsch: ""Geschichte""
English: ""south"" - Deutsch: ""","[29903, 11711, 317, 26585, 17110]",Süden,"[269, 3669, 577, 13267, 7062, 29879, 578]",south,south
"English: ""child"" - Deutsch: ""Kind""
English: ""face"" - Deutsch: ""Gesicht""
English: ""moon"" - Deutsch: ""Mond""
English: ""four"" - Deutsch: ""vier""
English: ""virtue"" - Deutsch: ""","[23215, 323, 12603, 29911]",Tugend,"[1403, 27935, 29894, 15389, 4610, 325, 2405, 3516, 10636]",virtue,virtue
"English: ""foot"" - Deutsch: ""Fuß""
English: ""group"" - Deutsch: ""Gruppe""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""section"" - Deutsch: ""Abschnitt""
English: ""tribe"" - Deutsch: ""","[29903, 317, 624, 855, 7434]",Stamm,"[29563, 9434, 534, 509, 29873, 260, 3367, 3626]",tribe,tribe
"English: ""ocean"" - Deutsch: ""Ozean""
English: ""soil"" - Deutsch: ""Boden""
English: ""speech"" - Deutsch: ""Rede""
English: ""head"" - Deutsch: ""Kopf""
English: ""city"" - Deutsch: ""","[29903, 317, 10347, 624, 855, 7434, 5587]",Stadt,"[4583, 455, 12690, 29883, 274, 4272, 20752, 7537]",city,city
"English: ""cloth"" - Deutsch: ""Tuch""
English: ""hair"" - Deutsch: ""Haar""
English: ""mountain"" - Deutsch: ""Berg""
English: ""summer"" - Deutsch: ""Sommer""
English: ""language"" - Deutsch: ""","[14314, 29903, 317, 5592, 1706, 29634]",Sprache,"[433, 10906, 11675, 301, 425, 6468, 4086, 6361, 3893, 29880]",language,language
"English: ""square"" - Deutsch: ""Quadrat""
English: ""soil"" - Deutsch: ""Boden""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""city"" - Deutsch: ""Stadt""
English: ""speed"" - Deutsch: ""","[1879, 6328, 402, 5009, 7999, 29954]",Geschwindigkeit,"[29879, 961, 5965, 19322, 1028, 6210, 269, 805]",speed,speed
"English: ""power"" - Deutsch: ""Macht""
English: ""spring"" - Deutsch: ""Feder""
English: ""grid"" - Deutsch: ""Gitter""
English: ""wave"" - Deutsch: ""Welle""
English: ""ground"" - Deutsch: ""","[19929, 350, 8431, 1952, 29933]",Boden,"[5962, 29887, 4071, 330, 867, 17170, 2057, 629]",ground,ground
"English: ""platform"" - Deutsch: ""Plattform""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""province"" - Deutsch: ""Provinz""
English: ""ocean"" - Deutsch: ""Ozean""
English: ""attempt"" - Deutsch: ""","[8980, 6565, 10138, 29963, 1798, 478]",Versuch,"[1131, 271, 15127, 1098, 472, 263, 4218, 21609, 29874]",attempt,attempt
"English: ""platform"" - Deutsch: ""Plattform""
English: ""part"" - Deutsch: ""Teil""
English: ""four"" - Deutsch: ""vier""
English: ""pair"" - Deutsch: ""Paar""
English: ""defeat"" - Deutsch: ""","[24052, 15981, 19166, 405, 16501, 29940]",Niederlage,"[316, 1753, 270, 29881, 822, 311, 8686, 20653]",defeat,defeat
"English: ""heart"" - Deutsch: ""Herz""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""speech"" - Deutsch: ""Rede""
English: ""machine"" - Deutsch: ""Maschine""
English: ""tail"" - Deutsch: ""","[29903, 317, 4504, 4421, 9234, 2522, 1102]",Schwanz,"[18237, 11062, 12464, 29873, 260, 941]",tail,tail
"English: ""mountain"" - Deutsch: ""Berg""
English: ""part"" - Deutsch: ""Teil""
English: ""two"" - Deutsch: ""zwei""
English: ""thousand"" - Deutsch: ""tausend""
English: ""mother"" - Deutsch: ""","[22411, 20749, 29924, 8229, 341]",Mutter,"[25550, 286, 14817, 2730, 29885, 4346, 5637, 3184]",mother,mother
"English: ""attempt"" - Deutsch: ""Versuch""
English: ""pair"" - Deutsch: ""Paar""
English: ""light"" - Deutsch: ""Licht""
English: ""part"" - Deutsch: ""Teil""
English: ""east"" - Deutsch: ""","[26569, 29949, 438, 24768, 6657, 11334]",Osten,"[23027, 29872, 321, 9755, 2240, 11248]",east,east
"English: ""sun"" - Deutsch: ""Sonne""
English: ""north"" - Deutsch: ""Norden""
English: ""river"" - Deutsch: ""Fluss""
English: ""door"" - Deutsch: ""Tür""
English: ""speech"" - Deutsch: ""","[4367, 830, 390, 29934, 9039, 1123]",Rede,"[29879, 961, 5965, 1028, 12032, 269, 805]",speech,speech
"English: ""flower"" - Deutsch: ""Blume""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""speech"" - Deutsch: ""Rede""
English: ""wood"" - Deutsch: ""Holz""
English: ""child"" - Deutsch: ""","[20311, 13187, 476, 16540, 11885, 29968]",Kind,"[4161, 2278, 305, 5145, 29883, 274, 18558, 521]",child,child
"English: ""mother"" - Deutsch: ""Mutter""
English: ""village"" - Deutsch: ""Dorf""
English: ""heart"" - Deutsch: ""Herz""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""tower"" - Deutsch: ""","[23215, 323, 5383, 12603, 29911]",Turm,"[19372, 517, 29873, 260, 304]",tower,tower
"English: ""east"" - Deutsch: ""Osten""
English: ""section"" - Deutsch: ""Abschnitt""
English: ""speech"" - Deutsch: ""Rede""
English: ""village"" - Deutsch: ""Dorf""
English: ""hair"" - Deutsch: ""","[379, 29950, 5952, 24704]",Haar,"[2350, 447, 23535, 298, 29882, 11315]",hair,hair
"English: ""line"" - Deutsch: ""Linie""
English: ""history"" - Deutsch: ""Geschichte""
English: ""house"" - Deutsch: ""Haus""
English: ""site"" - Deutsch: ""Standort""
English: ""household"" - Deutsch: ""","[379, 10727, 29950, 5952, 24704]",Haushalt,"[3699, 9261, 22329, 298, 1251, 5089, 29882, 10774, 8697]",household,household
"English: ""friend"" - Deutsch: ""Freund""
English: ""face"" - Deutsch: ""Gesicht""
English: ""horse"" - Deutsch: ""Pferd""
English: ""province"" - Deutsch: ""Provinz""
English: ""section"" - Deutsch: ""","[1976, 4920, 319, 24650, 29909]",Abschnitt,"[21149, 3471, 409, 5226, 4004, 269, 344, 8803, 29879, 2042]",section,section
"English: ""point"" - Deutsch: ""Punkt""
English: ""book"" - Deutsch: ""Buch""
English: ""thousand"" - Deutsch: ""tausend""
English: ""street"" - Deutsch: ""Straße""
English: ""office"" - Deutsch: ""","[15455, 350, 16144, 29933]",Büro,"[20205, 3344, 29877, 288, 2696, 1283, 310, 8034, 974]",office,office
"English: ""day"" - Deutsch: ""Tag""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""five"" - Deutsch: ""fünf""
English: ""nine"" - Deutsch: ""neun""
English: ""rise"" - Deutsch: ""","[21877, 29909, 319, 2744, 530]",Anstieg,"[364, 5161, 374, 29878, 10107, 3780, 14451]",rise,rise
"English: ""school"" - Deutsch: ""Schule""
English: ""rice"" - Deutsch: ""Reis""
English: ""tea"" - Deutsch: ""Tee""
English: ""exchange"" - Deutsch: ""Börse""
English: ""power"" - Deutsch: ""","[29924, 15735, 17197, 4326, 3219, 21870, 341]",Macht,"[12248, 3081, 4764, 282, 29886, 1129, 772, 13519]",power,power
"English: ""province"" - Deutsch: ""Provinz""
English: ""ground"" - Deutsch: ""Boden""
English: ""tower"" - Deutsch: ""Turm""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""summer"" - Deutsch: ""","[29903, 317, 6254, 1105, 6295, 22820]",Sommer,"[11801, 2533, 2083, 269, 22792, 480, 2146, 29879]",summer,summer


==> figures/translation/13b_en_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""ten"" - English: ""ten""
English: ""tea"" - English: ""tea""
English: ""pond"" - English: ""pond""
English: ""version"" - English: ""version""
English: ""book"" - English: ""","[3143, 289, 833, 1045, 29890, 2909]",book,"[3143, 289, 833, 1045, 29890, 2909]",book,book
"English: ""hundred"" - English: ""hundred""
English: ""heart"" - English: ""heart""
English: ""house"" - English: ""house""
English: ""part"" - English: ""part""
English: ""cloud"" - English: ""","[274, 17184, 29883, 15126, 9274, 695, 23642, 9570, 1067]",cloud,"[274, 17184, 29883, 15126, 9274, 695, 23642, 9570, 1067]",cloud,cloud
"English: ""ground"" - English: ""ground""
English: ""mother"" - English: ""mother""
English: ""north"" - English: ""north""
English: ""wood"" - English: ""wood""
English: ""bag"" - English: ""","[2291, 23156, 19548, 289, 29890, 9922]",bag,"[2291, 23156, 19548, 289, 29890, 9922]",bag,bag
"English: ""point"" - English: ""point""
English: ""structure"" - English: ""structure""
English: ""position"" - English: ""position""
English: ""spring"" - English: ""spring""
English: ""mouth"" - English: ""","[13394, 286, 29885, 21026, 4346, 29442, 2730]",mouth,"[13394, 286, 29885, 21026, 4346, 29442, 2730]",mouth,mouth
"English: ""middle"" - English: ""middle""
English: ""city"" - English: ""city""
English: ""rise"" - English: ""rise""
English: ""bridge"" - English: ""bridge""
English: ""soil"" - English: ""","[578, 22473, 29879, 577, 269]",soil,"[578, 22473, 29879, 577, 269]",soil,soil
"English: ""tribe"" - English: ""tribe""
English: ""painting"" - English: ""painting""
English: ""child"" - English: ""child""
English: ""structure"" - English: ""structure""
English: ""mountain"" - English: ""","[14378, 286, 29885, 4346, 5766, 29442, 2730, 16476]",mountain,"[14378, 286, 29885, 4346, 5766, 29442, 2730, 16476]",mountain,mountain
"English: ""north"" - English: ""north""
English: ""flower"" - English: ""flower""
English: ""red"" - English: ""red""
English: ""seat"" - English: ""seat""
English: ""cloth"" - English: ""","[274, 17184, 29883, 15126, 695, 13950, 1067]",cloth,"[274, 17184, 29883, 15126, 695, 13950, 1067]",cloth,cloth
"English: ""shop"" - English: ""shop""
English: ""tail"" - English: ""tail""
English: ""dance"" - English: ""dance""
English: ""cloth"" - English: ""cloth""
English: ""heart"" - English: ""","[23057, 8293, 5192, 354, 29882, 540, 298]",heart,"[23057, 8293, 5192, 354, 29882, 540, 298]",heart,heart
"English: ""water"" - English: ""water""
English: ""bridge"" - English: ""bridge""
English: ""tea"" - English: ""tea""
English: ""four"" - English: ""four""
English: ""hand"" - English: ""","[3179, 5905, 1361, 5403, 29882, 298, 447, 2350]",hand,"[3179, 5905, 1361, 5403, 29882, 298, 447, 2350]",hand,hand
"English: ""rock"" - English: ""rock""
English: ""city"" - English: ""city""
English: ""power"" - English: ""power""
English: ""four"" - English: ""four""
English: ""day"" - English: ""","[1388, 2462, 270, 1146, 29881, 3250]",day,"[1388, 2462, 270, 1146, 29881, 3250]",day,day
"English: ""fruit"" - English: ""fruit""
English: ""beauty"" - English: ""beauty""
English: ""middle"" - English: ""middle""
English: ""forest"" - English: ""forest""
English: ""star"" - English: ""","[5173, 380, 303, 29879, 5810, 8508, 269, 9523]",star,"[5173, 380, 303, 29879, 5810, 8508, 269, 9523]",star,star
"English: ""tower"" - English: ""tower""
English: ""lake"" - English: ""lake""
English: ""return"" - English: ""return""
English: ""shop"" - English: ""shop""
English: ""spring"" - English: ""","[805, 1028, 15099, 6709, 29879, 4278, 7689, 269]",spring,"[805, 1028, 15099, 6709, 29879, 4278, 7689, 269]",spring,spring
"English: ""fire"" - English: ""fire""
English: ""square"" - English: ""square""
English: ""speech"" - English: ""speech""
English: ""cave"" - English: ""cave""
English: ""moon"" - English: ""","[18786, 286, 29885, 4346, 2730]",moon,"[18786, 286, 29885, 4346, 2730]",moon,moon
"English: ""sound"" - English: ""sound""
English: ""hundred"" - English: ""hundred""
English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""wood"" - English: ""","[8879, 29893, 8112, 827, 6115, 281]",wood,"[8879, 29893, 8112, 827, 6115, 281]",wood,wood
"English: ""tower"" - English: ""tower""
English: ""book"" - English: ""book""
English: ""head"" - English: ""head""
English: ""gold"" - English: ""gold""
English: ""village"" - English: ""","[1403, 29894, 5720, 17191, 28765, 21031, 11928, 4213, 325, 3516]",village,"[1403, 29894, 5720, 17191, 28765, 21031, 11928, 4213, 325, 3516]",village,village
"English: ""section"" - English: ""section""
English: ""field"" - English: ""field""
English: ""bag"" - English: ""bag""
English: ""mouth"" - English: ""mouth""
English: ""forest"" - English: ""","[1454, 1181, 363, 285, 26839, 29888, 13569, 1701, 1079]",forest,"[1454, 1181, 363, 285, 26839, 29888, 13569, 1701, 1079]",forest,forest
"English: ""wave"" - English: ""wave""
English: ""middle"" - English: ""middle""
English: ""tower"" - English: ""tower""
English: ""four"" - English: ""four""
English: ""fruit"" - English: ""","[15774, 285, 29888, 1424, 1341]",fruit,"[15774, 285, 29888, 1424, 1341]",fruit,fruit
"English: ""time"" - English: ""time""
English: ""city"" - English: ""city""
English: ""wood"" - English: ""wood""
English: ""middle"" - English: ""middle""
English: ""grid"" - English: ""","[29887, 867, 330, 7720, 6856, 629]",grid,"[29887, 867, 330, 7720, 6856, 629]",grid,grid
"English: ""lake"" - English: ""lake""
English: ""horse"" - English: ""horse""
English: ""school"" - English: ""school""
English: ""tea"" - English: ""tea""
English: ""song"" - English: ""","[1100, 21453, 1487, 578, 4823, 29879, 577, 269]",song,"[1100, 21453, 1487, 578, 4823, 29879, 577, 269]",song,song
"English: ""one"" - English: ""one""
English: ""head"" - English: ""head""
English: ""left"" - English: ""left""
English: ""city"" - English: ""city""
English: ""water"" - English: ""","[16699, 29893, 2766, 13405, 11324, 281, 4094]",water,"[16699, 29893, 2766, 13405, 11324, 281, 4094]",water,water
"English: ""head"" - English: ""head""
English: ""cave"" - English: ""cave""
English: ""talent"" - English: ""talent""
English: ""field"" - English: ""field""
English: ""pond"" - English: ""","[772, 12509, 282, 1129, 29886, 1112, 2818]",pond,"[772, 12509, 282, 1129, 29886, 1112, 2818]",pond,pond
"English: ""law"" - English: ""law""
English: ""tea"" - English: ""tea""
English: ""language"" - English: ""language""
English: ""exchange"" - English: ""exchange""
English: ""sand"" - English: ""","[9753, 4977, 29879, 11982, 28455, 872, 269]",sand,"[9753, 4977, 29879, 11982, 28455, 872, 269]",sand,sand
"English: ""sea"" - English: ""sea""
English: ""grid"" - English: ""grid""
English: ""return"" - English: ""return""
English: ""machine"" - English: ""machine""
English: ""river"" - English: ""","[374, 364, 29878, 8580, 4401, 3511, 10107, 9050, 1150]",river,"[374, 364, 29878, 8580, 4401, 3511, 10107, 9050, 1150]",river,river
"English: ""middle"" - English: ""middle""
English: ""sun"" - English: ""sun""
English: ""fruit"" - English: ""fruit""
English: ""strip"" - English: ""strip""
English: ""law"" - English: ""","[10653, 301, 425, 4307, 29880, 433]",law,"[10653, 301, 425, 4307, 29880, 433]",law,law
"English: ""day"" - English: ""day""
English: ""painting"" - English: ""painting""
English: ""advance"" - English: ""advance""
English: ""tie"" - English: ""tie""
English: ""wave"" - English: ""","[29893, 2766, 10742, 11324, 27766, 281]",wave,"[29893, 2766, 10742, 11324, 27766, 281]",wave,wave
"English: ""defeat"" - English: ""defeat""
English: ""law"" - English: ""law""
English: ""seat"" - English: ""seat""
English: ""hundred"" - English: ""hundred""
English: ""ocean"" - English: ""","[29877, 288, 542, 12954, 25802, 23474]",ocean,"[29877, 288, 542, 12954, 25802, 23474]",ocean,ocean
"English: ""judge"" - English: ""judge""
English: ""hair"" - English: ""hair""
English: ""middle"" - English: ""middle""
English: ""horse"" - English: ""horse""
English: ""cave"" - English: ""","[274, 1113, 24230, 5777, 29883, 18346]",cave,"[274, 1113, 24230, 5777, 29883, 18346]",cave,cave
"English: ""school"" - English: ""school""
English: ""painting"" - English: ""painting""
English: ""benefit"" - English: ""benefit""
English: ""mountain"" - English: ""mountain""
English: ""sea"" - English: ""","[344, 7205, 29879, 409, 269]",sea,"[344, 7205, 29879, 409, 269]",sea,sea
"English: ""cloth"" - English: ""cloth""
English: ""city"" - English: ""city""
English: ""advance"" - English: ""advance""
English: ""two"" - English: ""two""
English: ""lake"" - English: ""","[301, 425, 18170, 19437, 24591, 29880, 433]",lake,"[301, 425, 18170, 19437, 24591, 29880, 433]",lake,lake
"English: ""word"" - English: ""word""
English: ""language"" - English: ""language""
English: ""ocean"" - English: ""ocean""
English: ""strip"" - English: ""strip""
English: ""source"" - English: ""","[578, 29879, 2752, 577, 4993, 3669, 269]",source,"[578, 29879, 2752, 577, 4993, 3669, 269]",source,source
"English: ""song"" - English: ""song""
English: ""foot"" - English: ""foot""
English: ""person"" - English: ""person""
English: ""net"" - English: ""net""
English: ""fire"" - English: ""","[8696, 285, 3974, 29888, 5713, 7241, 28034, 13734]",fire,"[8696, 285, 3974, 29888, 5713, 7241, 28034, 13734]",fire,fire
"English: ""five"" - English: ""five""
English: ""talent"" - English: ""talent""
English: ""eye"" - English: ""eye""
English: ""one"" - English: ""one""
English: ""point"" - English: ""","[772, 282, 1129, 1298, 29886, 11899, 3149]",point,"[772, 282, 1129, 1298, 29886, 11899, 3149]",point,point
"English: ""soil"" - English: ""soil""
English: ""water"" - English: ""water""
English: ""wood"" - English: ""wood""
English: ""benefit"" - English: ""benefit""
English: ""version"" - English: ""","[29894, 2453, 1224, 874, 345, 369, 1873, 325, 3259, 1147]",version,"[29894, 2453, 1224, 874, 345, 369, 1873, 325, 3259, 1147]",version,version
"English: ""book"" - English: ""book""
English: ""eight"" - English: ""eight""
English: ""six"" - English: ""six""
English: ""tie"" - English: ""tie""
English: ""ball"" - English: ""","[2291, 5521, 289, 8287, 2135, 29890, 9922, 6411]",ball,"[2291, 5521, 289, 8287, 2135, 29890, 9922, 6411]",ball,ball
"English: ""history"" - English: ""history""
English: ""door"" - English: ""door""
English: ""house"" - English: ""house""
English: ""speed"" - English: ""speed""
English: ""painting"" - English: ""","[282, 10675, 29886, 20413, 3300, 6788, 3274]",painting,"[282, 10675, 29886, 20413, 3300, 6788, 3274]",painting,painting
"English: ""hair"" - English: ""hair""
English: ""day"" - English: ""day""
English: ""ocean"" - English: ""ocean""
English: ""seven"" - English: ""seven""
English: ""station"" - English: ""","[19569, 5073, 5173, 6112, 380, 303, 9523, 29879, 1002, 269, 23436]",station,"[19569, 5073, 5173, 6112, 380, 303, 9523, 29879, 1002, 269, 23436]",station,station
"English: ""soil"" - English: ""soil""
English: ""river"" - English: ""river""
English: ""hair"" - English: ""hair""
English: ""child"" - English: ""child""
English: ""rice"" - English: ""","[374, 364, 29878, 2200, 10107, 19408, 11674, 9597]",rice,"[374, 364, 29878, 2200, 10107, 19408, 11674, 9597]",rice,rice
"English: ""six"" - English: ""six""
English: ""square"" - English: ""square""
English: ""structure"" - English: ""structure""
English: ""painting"" - English: ""painting""
English: ""red"" - English: ""","[364, 29878, 1127, 2654, 276, 337]",red,"[364, 29878, 1127, 2654, 276, 337]",red,red
"English: ""pair"" - English: ""pair""
English: ""history"" - English: ""history""
English: ""version"" - English: ""version""
English: ""kind"" - English: ""kind""
English: ""line"" - English: ""","[301, 1915, 492, 1220, 619, 6276, 29880, 1196]",line,"[301, 1915, 492, 1220, 619, 6276, 29880, 1196]",line,line
"English: ""mountain"" - English: ""mountain""
English: ""source"" - English: ""source""
English: ""rock"" - English: ""rock""
English: ""tie"" - English: ""tie""
English: ""net"" - English: ""","[452, 29876, 1212, 484, 302, 7787]",net,"[452, 29876, 1212, 484, 302, 7787]",net,net
"English: ""ball"" - English: ""ball""
English: ""rock"" - English: ""rock""
English: ""mother"" - English: ""mother""
English: ""door"" - English: ""door""
English: ""flower"" - English: ""","[28149, 4972, 1731, 285, 29888, 1652, 5685, 1579]",flower,"[28149, 4972, 1731, 285, 29888, 1652, 5685, 1579]",flower,flower
"English: ""sun"" - English: ""sun""
English: ""kind"" - English: ""kind""
English: ""position"" - English: ""position""
English: ""seven"" - English: ""seven""
English: ""tea"" - English: ""","[734, 260, 23429, 371, 29873]",tea,"[734, 260, 23429, 371, 29873]",tea,tea
"English: ""gold"" - English: ""gold""
English: ""cloth"" - English: ""cloth""
English: ""hand"" - English: ""hand""
English: ""generation"" - English: ""generation""
English: ""foot"" - English: ""","[1181, 285, 29888, 5431, 7953, 3661, 1701, 6661]",foot,"[1181, 285, 29888, 5431, 7953, 3661, 1701, 6661]",foot,foot
"English: ""advance"" - English: ""advance""
English: ""structure"" - English: ""structure""
English: ""defeat"" - English: ""defeat""
English: ""machine"" - English: ""machine""
English: ""gold"" - English: ""","[29887, 15192, 330, 7684, 748, 1484]",gold,"[29887, 15192, 330, 7684, 748, 1484]",gold,gold
"English: ""law"" - English: ""law""
English: ""north"" - English: ""north""
English: ""item"" - English: ""item""
English: ""book"" - English: ""book""
English: ""door"" - English: ""","[437, 1867, 17433, 3050, 270, 29881]",door,"[437, 1867, 17433, 3050, 270, 29881]",door,door
"English: ""power"" - English: ""power""
English: ""bag"" - English: ""bag""
English: ""talent"" - English: ""talent""
English: ""lake"" - English: ""lake""
English: ""snow"" - English: ""","[5807, 16586, 269, 29879, 15007]",snow,"[5807, 16586, 269, 29879, 15007]",snow,snow
"English: ""structure"" - English: ""structure""
English: ""dance"" - English: ""dance""
English: ""six"" - English: ""six""
English: ""day"" - English: ""day""
English: ""horse"" - English: ""","[10435, 1251, 5089, 29882, 298, 4029, 11231, 2015]",horse,"[10435, 1251, 5089, 29882, 298, 4029, 11231, 2015]",horse,horse
"English: ""soil"" - English: ""soil""
English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""four"" - English: ""four""
English: ""one"" - English: ""","[697, 29877, 288, 650, 373, 265]",one,"[697, 29877, 288, 650, 373, 265]",one,one
"English: ""language"" - English: ""language""
English: ""household"" - English: ""household""
English: ""generation"" - English: ""generation""
English: ""part"" - English: ""part""
English: ""two"" - English: ""","[3252, 1023, 260, 7516, 10184, 29873]",two,"[3252, 1023, 260, 7516, 10184, 29873]",two,two
"English: ""time"" - English: ""time""
English: ""six"" - English: ""six""
English: ""lake"" - English: ""lake""
English: ""pond"" - English: ""pond""
English: ""three"" - English: ""","[386, 1468, 17536, 260, 266, 2211, 12455, 29873]",three,"[386, 1468, 17536, 260, 266, 2211, 12455, 29873]",three,three
"English: ""province"" - English: ""province""
English: ""tie"" - English: ""tie""
English: ""attempt"" - English: ""attempt""
English: ""spring"" - English: ""spring""
English: ""four"" - English: ""","[3023, 1181, 12584, 17823, 285, 29888, 1701]",four,"[3023, 1181, 12584, 17823, 285, 29888, 1701]",four,four
"English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""meeting"" - English: ""meeting""
English: ""gold"" - English: ""gold""
English: ""five"" - English: ""","[285, 29888, 5713, 5320, 7241, 20818]",five,"[285, 29888, 5713, 5320, 7241, 20818]",five,five
"English: ""beauty"" - English: ""beauty""
English: ""tie"" - English: ""tie""
English: ""spring"" - English: ""spring""
English: ""five"" - English: ""five""
English: ""six"" - English: ""","[28319, 29879, 1039, 4832, 1354, 269]",six,"[28319, 29879, 1039, 4832, 1354, 269]",six,six
"English: ""beauty"" - English: ""beauty""
English: ""item"" - English: ""item""
English: ""word"" - English: ""word""
English: ""defeat"" - English: ""defeat""
English: ""seven"" - English: ""","[344, 9881, 29879, 409, 269]",seven,"[344, 9881, 29879, 409, 269]",seven,seven
"English: ""time"" - English: ""time""
English: ""one"" - English: ""one""
English: ""water"" - English: ""water""
English: ""beauty"" - English: ""beauty""
English: ""eight"" - English: ""","[15761, 321, 9475, 29872, 29319, 10096]",eight,"[15761, 321, 9475, 29872, 29319, 10096]",eight,eight
"English: ""color"" - English: ""color""
English: ""office"" - English: ""office""
English: ""red"" - English: ""red""
English: ""sand"" - English: ""sand""
English: ""nine"" - English: ""","[29876, 14183, 6836, 1240, 17081, 302]",nine,"[29876, 14183, 6836, 1240, 17081, 302]",nine,nine
"English: ""wave"" - English: ""wave""
English: ""soil"" - English: ""soil""
English: ""meeting"" - English: ""meeting""
English: ""three"" - English: ""three""
English: ""ten"" - English: ""","[734, 260, 371, 29873, 841, 3006]",ten,"[734, 260, 371, 29873, 841, 3006]",ten,ten
"English: ""foot"" - English: ""foot""
English: ""one"" - English: ""one""
English: ""light"" - English: ""light""
English: ""left"" - English: ""left""
English: ""head"" - English: ""","[2813, 354, 29882, 540, 298, 2343]",head,"[2813, 354, 29882, 540, 298, 2343]",head,head
"English: ""south"" - English: ""south""
English: ""mountain"" - English: ""mountain""
English: ""gold"" - English: ""gold""
English: ""wood"" - English: ""wood""
English: ""shop"" - English: ""","[17394, 845, 18296, 528, 29879, 19032, 269]",shop,"[17394, 845, 18296, 528, 29879, 19032, 269]",shop,shop
"English: ""hundred"" - English: ""hundred""
English: ""line"" - English: ""line""
English: ""mother"" - English: ""mother""
English: ""forest"" - English: ""forest""
English: ""strip"" - English: ""","[851, 710, 380, 303, 29879, 17820, 10076, 17010, 269]",strip,"[851, 710, 380, 303, 29879, 17820, 10076, 17010, 269]",strip,strip
"English: ""version"" - English: ""version""
English: ""benefit"" - English: ""benefit""
English: ""three"" - English: ""three""
English: ""speed"" - English: ""speed""
English: ""street"" - English: ""","[851, 710, 29352, 380, 303, 29879, 13045, 12243, 11952, 269]",street,"[851, 710, 29352, 380, 303, 29879, 13045, 12243, 11952, 269]",street,street
"English: ""defeat"" - English: ""defeat""
English: ""friend"" - English: ""friend""
English: ""east"" - English: ""east""
English: ""return"" - English: ""return""
English: ""part"" - English: ""","[1595, 610, 282, 29886, 862, 3300, 3274, 760]",part,"[1595, 610, 282, 29886, 862, 3300, 3274, 760]",part,part
"English: ""strip"" - English: ""strip""
English: ""school"" - English: ""school""
English: ""city"" - English: ""city""
English: ""mother"" - English: ""mother""
English: ""eye"" - English: ""","[321, 29872, 10977, 1032]",eye,"[321, 29872, 10977, 1032]",eye,eye
"English: ""point"" - English: ""point""
English: ""seat"" - English: ""seat""
English: ""eye"" - English: ""eye""
English: ""section"" - English: ""section""
English: ""field"" - English: ""","[29607, 2671, 285, 29888, 5713, 1746, 7241]",field,"[29607, 2671, 285, 29888, 5713, 1746, 7241]",field,field
"English: ""structure"" - English: ""structure""
English: ""heart"" - English: ""heart""
English: ""field"" - English: ""field""
English: ""machine"" - English: ""machine""
English: ""site"" - English: ""","[1354, 2746, 7845, 29879, 1039, 3268, 269]",site,"[1354, 2746, 7845, 29879, 1039, 3268, 269]",site,site
"English: ""mouth"" - English: ""mouth""
English: ""wood"" - English: ""wood""
English: ""square"" - English: ""square""
English: ""eye"" - English: ""eye""
English: ""dance"" - English: ""","[18386, 1388, 17948, 270, 1146, 29881, 6025]",dance,"[18386, 1388, 17948, 270, 1146, 29881, 6025]",dance,dance
"English: ""generation"" - English: ""generation""
English: ""six"" - English: ""six""
English: ""hair"" - English: ""hair""
English: ""nine"" - English: ""nine""
English: ""word"" - English: ""","[1734, 8879, 6365, 29893, 827, 1742, 13762, 281]",word,"[1734, 8879, 6365, 29893, 827, 1742, 13762, 281]",word,word
"English: ""speech"" - English: ""speech""
English: ""field"" - English: ""field""
English: ""mountain"" - English: ""mountain""
English: ""nine"" - English: ""nine""
English: ""pair"" - English: ""","[282, 18784, 29886, 3300, 3274, 5101]",pair,"[282, 18784, 29886, 3300, 3274, 5101]",pair,pair
"English: ""day"" - English: ""day""
English: ""virtue"" - English: ""virtue""
English: ""judge"" - English: ""judge""
English: ""example"" - English: ""example""
English: ""seat"" - English: ""","[344, 12949, 7205, 29879, 409, 269]",seat,"[344, 12949, 7205, 29879, 409, 269]",seat,seat
"English: ""forest"" - English: ""forest""
English: ""book"" - English: ""book""
English: ""attempt"" - English: ""attempt""
English: ""left"" - English: ""left""
English: ""light"" - English: ""","[301, 492, 3473, 3578, 619, 14172, 29880, 4366]",light,"[301, 492, 3473, 3578, 619, 14172, 29880, 4366]",light,light
"English: ""field"" - English: ""field""
English: ""kind"" - English: ""kind""
English: ""mouth"" - English: ""mouth""
English: ""structure"" - English: ""structure""
English: ""thousand"" - English: ""","[386, 7693, 260, 266, 10405, 12595, 29873]",thousand,"[386, 7693, 260, 266, 10405, 12595, 29873]",thousand,thousand
"English: ""virtue"" - English: ""virtue""
English: ""mother"" - English: ""mother""
English: ""net"" - English: ""net""
English: ""province"" - English: ""province""
English: ""north"" - English: ""","[15459, 29876, 1217, 6641, 694, 3643, 302]",north,"[15459, 29876, 1217, 6641, 694, 3643, 302]",north,north
"English: ""history"" - English: ""history""
English: ""village"" - English: ""village""
English: ""language"" - English: ""language""
English: ""north"" - English: ""north""
English: ""machine"" - English: ""","[5825, 611, 286, 7672, 29885, 23523, 4933, 8628, 655]",machine,"[5825, 611, 286, 7672, 29885, 23523, 4933, 8628, 655]",machine,machine
"English: ""three"" - English: ""three""
English: ""eye"" - English: ""eye""
English: ""friend"" - English: ""friend""
English: ""history"" - English: ""history""
English: ""time"" - English: ""","[931, 9346, 5335, 260, 2230, 19538, 29873, 2034]",time,"[931, 9346, 5335, 260, 2230, 19538, 29873, 2034]",time,time
"English: ""lake"" - English: ""lake""
English: ""attempt"" - English: ""attempt""
English: ""fruit"" - English: ""fruit""
English: ""painting"" - English: ""painting""
English: ""benefit"" - English: ""","[3856, 915, 14169, 289, 13982, 367, 7795, 29890, 1785]",benefit,"[3856, 915, 14169, 289, 13982, 367, 7795, 29890, 1785]",benefit,benefit
"English: ""square"" - English: ""square""
English: ""head"" - English: ""head""
English: ""sun"" - English: ""sun""
English: ""middle"" - English: ""middle""
English: ""position"" - English: ""","[926, 772, 13686, 282, 2602, 1129, 1066, 29886, 3283]",position,"[926, 772, 13686, 282, 2602, 1129, 1066, 29886, 3283]",position,position
"English: ""north"" - English: ""north""
English: ""cave"" - English: ""cave""
English: ""platform"" - English: ""platform""
English: ""group"" - English: ""group""
English: ""province"" - English: ""","[544, 282, 1326, 558, 29886, 8482, 771, 410, 12291, 16123]",province,"[544, 282, 1326, 558, 29886, 8482, 771, 410, 12291, 16123]",province,province
"English: ""delete"" - English: ""delete""
English: ""hair"" - English: ""hair""
English: ""summer"" - English: ""summer""
English: ""foot"" - English: ""foot""
English: ""exchange"" - English: ""","[321, 29872, 735, 429, 14523, 5566, 6543]",exchange,"[321, 29872, 735, 429, 14523, 5566, 6543]",exchange,exchange
"English: ""city"" - English: ""city""
English: ""point"" - English: ""point""
English: ""square"" - English: ""square""
English: ""official"" - English: ""official""
English: ""middle"" - English: ""","[7145, 17662, 286, 29885, 2460, 7256, 6563, 3737]",middle,"[7145, 17662, 286, 29885, 2460, 7256, 6563, 3737]",middle,middle
"English: ""exchange"" - English: ""exchange""
English: ""source"" - English: ""source""
English: ""example"" - English: ""example""
English: ""person"" - English: ""person""
English: ""friend"" - English: ""","[7932, 285, 29888, 18326, 3484, 5121, 1424, 1341]",friend,"[7932, 285, 29888, 18326, 3484, 5121, 1424, 1341]",friend,friend
"English: ""tail"" - English: ""tail""
English: ""star"" - English: ""star""
English: ""forest"" - English: ""forest""
English: ""summer"" - English: ""summer""
English: ""color"" - English: ""","[2780, 10965, 274, 1111, 784, 29883, 1302, 1054, 2927]",color,"[2780, 10965, 274, 1111, 784, 29883, 1302, 1054, 2927]",color,color
"English: ""door"" - English: ""door""
English: ""four"" - English: ""four""
English: ""flower"" - English: ""flower""
English: ""section"" - English: ""section""
English: ""kind"" - English: ""","[19015, 8506, 413, 9089, 14380, 29895, 2924, 1984]",kind,"[19015, 8506, 413, 9089, 14380, 29895, 2924, 1984]",kind,kind
"English: ""day"" - English: ""day""
English: ""mountain"" - English: ""mountain""
English: ""east"" - English: ""east""
English: ""section"" - English: ""section""
English: ""judge"" - English: ""","[29926, 432, 17675, 16833, 4900, 3623, 6577]",judge,"[29926, 432, 17675, 16833, 4900, 3623, 6577]",judge,judge
"English: ""cave"" - English: ""cave""
English: ""heart"" - English: ""heart""
English: ""item"" - English: ""item""
English: ""net"" - English: ""net""
English: ""school"" - English: ""","[1364, 27041, 3762, 29879, 885, 1557, 269, 816]",school,"[1364, 27041, 3762, 29879, 885, 1557, 269, 816]",school,school
"English: ""one"" - English: ""one""
English: ""tower"" - English: ""tower""
English: ""snow"" - English: ""snow""
English: ""power"" - English: ""power""
English: ""structure"" - English: ""","[851, 710, 10582, 380, 303, 3829, 29879, 23905, 4984, 2281, 6220, 269]",structure,"[851, 710, 10582, 380, 303, 3829, 29879, 23905, 4984, 2281, 6220, 269]",structure,structure
"English: ""fire"" - English: ""fire""
English: ""sun"" - English: ""sun""
English: ""dance"" - English: ""dance""
English: ""village"" - English: ""village""
English: ""tie"" - English: ""","[22134, 260, 19538, 29873, 2034]",tie,"[22134, 260, 19538, 29873, 2034]",tie,tie
"English: ""speech"" - English: ""speech""
English: ""cloth"" - English: ""cloth""
English: ""rise"" - English: ""rise""
English: ""moon"" - English: ""moon""
English: ""example"" - English: ""","[4392, 321, 29872, 735, 429, 1342, 4773]",example,"[4392, 321, 29872, 735, 429, 1342, 4773]",example,example
"English: ""advance"" - English: ""advance""
English: ""official"" - English: ""official""
English: ""red"" - English: ""red""
English: ""tie"" - English: ""tie""
English: ""face"" - English: ""","[4024, 3700, 285, 29888, 17470, 2258, 5444, 2161]",face,"[4024, 3700, 285, 29888, 17470, 2258, 5444, 2161]",face,face
"English: ""site"" - English: ""site""
English: ""eye"" - English: ""eye""
English: ""hair"" - English: ""hair""
English: ""tea"" - English: ""tea""
English: ""bridge"" - English: ""","[28635, 1506, 289, 1182, 12945, 29890, 19515, 18419]",bridge,"[28635, 1506, 289, 1182, 12945, 29890, 19515, 18419]",bridge,bridge
"English: ""meeting"" - English: ""meeting""
English: ""village"" - English: ""village""
English: ""five"" - English: ""five""
English: ""office"" - English: ""office""
English: ""item"" - English: ""","[2944, 474, 277, 372, 29875, 568, 667]",item,"[2944, 474, 277, 372, 29875, 568, 667]",item,item
"English: ""gold"" - English: ""gold""
English: ""history"" - English: ""history""
English: ""water"" - English: ""water""
English: ""power"" - English: ""power""
English: ""delete"" - English: ""","[311, 6144, 316, 8143, 5217, 7374, 628, 270, 29881]",delete,"[311, 6144, 316, 8143, 5217, 7374, 628, 270, 29881]",delete,delete
"English: ""rice"" - English: ""rice""
English: ""gold"" - English: ""gold""
English: ""tea"" - English: ""tea""
English: ""return"" - English: ""return""
English: ""group"" - English: ""","[867, 29887, 17170, 330, 4071, 2318, 629, 2972]",group,"[867, 29887, 17170, 330, 4071, 2318, 629, 2972]",group,group
"English: ""friend"" - English: ""friend""
English: ""exchange"" - English: ""exchange""
English: ""three"" - English: ""three""
English: ""sand"" - English: ""sand""
English: ""talent"" - English: ""","[20411, 17694, 260, 941, 5969, 11062, 24242, 29873]",talent,"[20411, 17694, 260, 941, 5969, 11062, 24242, 29873]",talent,talent
"English: ""rock"" - English: ""rock""
English: ""speech"" - English: ""speech""
English: ""power"" - English: ""power""
English: ""person"" - English: ""person""
English: ""beauty"" - English: ""","[915, 289, 367, 29890, 15409, 6562]",beauty,"[915, 289, 367, 29890, 15409, 6562]",beauty,beauty
"English: ""dance"" - English: ""dance""
English: ""group"" - English: ""group""
English: ""school"" - English: ""school""
English: ""hair"" - English: ""hair""
English: ""platform"" - English: ""","[18870, 7481, 13974, 282, 2174, 572, 29886, 715, 12120]",platform,"[18870, 7481, 13974, 282, 2174, 572, 29886, 715, 12120]",platform,platform
"English: ""song"" - English: ""song""
English: ""cloud"" - English: ""cloud""
English: ""attempt"" - English: ""attempt""
English: ""grid"" - English: ""grid""
English: ""house"" - English: ""","[8697, 10774, 3699, 1251, 5089, 9261, 29882, 298]",house,"[8697, 10774, 3699, 1251, 5089, 9261, 29882, 298]",house,house
"English: ""official"" - English: ""official""
English: ""net"" - English: ""net""
English: ""mother"" - English: ""mother""
English: ""mountain"" - English: ""mountain""
English: ""sun"" - English: ""","[480, 29879, 6575, 2146, 11445, 269]",sun,"[480, 29879, 6575, 2146, 11445, 269]",sun,sun
"English: ""language"" - English: ""language""
English: ""four"" - English: ""four""
English: ""five"" - English: ""five""
English: ""strip"" - English: ""strip""
English: ""meeting"" - English: ""","[5870, 286, 29885, 1004, 11781, 592, 17897]",meeting,"[5870, 286, 29885, 1004, 11781, 592, 17897]",meeting,meeting
"English: ""pair"" - English: ""pair""
English: ""square"" - English: ""square""
English: ""attempt"" - English: ""attempt""
English: ""part"" - English: ""part""
English: ""history"" - English: ""","[2918, 4955, 22880, 29882, 298, 9825, 7251, 670, 18434, 16211, 3603]",history,"[2918, 4955, 22880, 29882, 298, 9825, 7251, 670, 18434, 16211, 3603]",history,history
"English: ""station"" - English: ""station""
English: ""delete"" - English: ""delete""
English: ""example"" - English: ""example""
English: ""cloth"" - English: ""cloth""
English: ""valley"" - English: ""","[29894, 659, 19599, 791, 1564, 325, 2947, 28519, 22044]",valley,"[29894, 659, 19599, 791, 1564, 325, 2947, 28519, 22044]",valley,valley
"English: ""item"" - English: ""item""
English: ""city"" - English: ""city""
English: ""structure"" - English: ""structure""
English: ""bag"" - English: ""bag""
English: ""square"" - English: ""","[18074, 17619, 29879, 6862, 3044, 26613, 269, 10674]",square,"[18074, 17619, 29879, 6862, 3044, 26613, 269, 10674]",square,square
"English: ""face"" - English: ""face""
English: ""structure"" - English: ""structure""
English: ""shop"" - English: ""shop""
English: ""item"" - English: ""item""
English: ""generation"" - English: ""","[1176, 29887, 2531, 18530, 1737, 12623, 4738, 479, 330, 1885]",generation,"[1176, 29887, 2531, 18530, 1737, 12623, 4738, 479, 330, 1885]",generation,generation
"English: ""dance"" - English: ""dance""
English: ""speech"" - English: ""speech""
English: ""forest"" - English: ""forest""
English: ""time"" - English: ""time""
English: ""south"" - English: ""","[13267, 578, 29879, 577, 7062, 3669, 269]",south,"[13267, 578, 29879, 577, 7062, 3669, 269]",south,south
"English: ""line"" - English: ""line""
English: ""forest"" - English: ""forest""
English: ""fruit"" - English: ""fruit""
English: ""official"" - English: ""official""
English: ""virtue"" - English: ""","[1403, 29894, 15389, 4610, 27935, 325, 3516, 2405, 10636]",virtue,"[1403, 29894, 15389, 4610, 27935, 325, 3516, 2405, 10636]",virtue,virtue
"English: ""water"" - English: ""water""
English: ""painting"" - English: ""painting""
English: ""head"" - English: ""head""
English: ""two"" - English: ""two""
English: ""tribe"" - English: ""","[3367, 260, 534, 29563, 3626, 509, 9434, 29873]",tribe,"[3367, 260, 534, 29563, 3626, 509, 9434, 29873]",tribe,tribe
"English: ""rice"" - English: ""rice""
English: ""painting"" - English: ""painting""
English: ""book"" - English: ""book""
English: ""speed"" - English: ""speed""
English: ""city"" - English: ""","[12690, 4272, 274, 455, 29883, 7537, 4583, 20752]",city,"[12690, 4272, 274, 455, 29883, 7537, 4583, 20752]",city,city
"English: ""beauty"" - English: ""beauty""
English: ""dance"" - English: ""dance""
English: ""judge"" - English: ""judge""
English: ""face"" - English: ""face""
English: ""language"" - English: ""","[4086, 301, 425, 11675, 6361, 6468, 3893, 29880, 10906, 433]",language,"[4086, 301, 425, 11675, 6361, 6468, 3893, 29880, 10906, 433]",language,language
"English: ""east"" - English: ""east""
English: ""friend"" - English: ""friend""
English: ""water"" - English: ""water""
English: ""six"" - English: ""six""
English: ""speed"" - English: ""","[805, 1028, 6210, 19322, 29879, 961, 269, 5965]",speed,"[805, 1028, 6210, 19322, 29879, 961, 269, 5965]",speed,speed
"English: ""snow"" - English: ""snow""
English: ""tail"" - English: ""tail""
English: ""flower"" - English: ""flower""
English: ""sea"" - English: ""sea""
English: ""ground"" - English: ""","[867, 29887, 17170, 330, 2057, 4071, 629, 5962]",ground,"[867, 29887, 17170, 330, 2057, 4071, 629, 5962]",ground,ground
"English: ""snow"" - English: ""snow""
English: ""version"" - English: ""version""
English: ""three"" - English: ""three""
English: ""ocean"" - English: ""ocean""
English: ""advance"" - English: ""","[594, 17263, 3061, 328, 263, 29874, 6564]",advance,"[594, 17263, 3061, 328, 263, 29874, 6564]",advance,advance
"English: ""summer"" - English: ""summer""
English: ""station"" - English: ""station""
English: ""painting"" - English: ""painting""
English: ""rock"" - English: ""rock""
English: ""attempt"" - English: ""","[15127, 1098, 271, 21609, 263, 1131, 29874, 472, 4218]",attempt,"[15127, 1098, 271, 21609, 263, 1131, 29874, 472, 4218]",attempt,attempt
"English: ""heart"" - English: ""heart""
English: ""tower"" - English: ""tower""
English: ""foot"" - English: ""foot""
English: ""lake"" - English: ""lake""
English: ""defeat"" - English: ""","[20653, 311, 316, 8686, 822, 1753, 270, 29881]",defeat,"[20653, 311, 316, 8686, 822, 1753, 270, 29881]",defeat,defeat
"English: ""lake"" - English: ""lake""
English: ""five"" - English: ""five""
English: ""head"" - English: ""head""
English: ""horse"" - English: ""horse""
English: ""tail"" - English: ""","[18237, 12464, 260, 11062, 29873, 941]",tail,"[18237, 12464, 260, 11062, 29873, 941]",tail,tail
"English: ""four"" - English: ""four""
English: ""horse"" - English: ""horse""
English: ""ground"" - English: ""ground""
English: ""star"" - English: ""star""
English: ""mother"" - English: ""","[5637, 25550, 286, 29885, 3184, 4346, 2730, 14817]",mother,"[5637, 25550, 286, 29885, 3184, 4346, 2730, 14817]",mother,mother
"English: ""sound"" - English: ""sound""
English: ""ocean"" - English: ""ocean""
English: ""rock"" - English: ""rock""
English: ""child"" - English: ""child""
English: ""east"" - English: ""","[11248, 9755, 321, 29872, 23027, 2240]",east,"[11248, 9755, 321, 29872, 23027, 2240]",east,east
"English: ""pair"" - English: ""pair""
English: ""door"" - English: ""door""
English: ""day"" - English: ""day""
English: ""hundred"" - English: ""hundred""
English: ""return"" - English: ""","[3240, 736, 364, 29878, 2267, 276, 2457, 337]",return,"[3240, 736, 364, 29878, 2267, 276, 2457, 337]",return,return
"English: ""office"" - English: ""office""
English: ""platform"" - English: ""platform""
English: ""rock"" - English: ""rock""
English: ""talent"" - English: ""talent""
English: ""speech"" - English: ""","[805, 1028, 29879, 12032, 961, 269, 5965]",speech,"[805, 1028, 29879, 12032, 961, 269, 5965]",speech,speech
"English: ""attempt"" - English: ""attempt""
English: ""painting"" - English: ""painting""
English: ""face"" - English: ""face""
English: ""fruit"" - English: ""fruit""
English: ""child"" - English: ""","[18558, 305, 4161, 274, 5145, 29883, 2278, 521]",child,"[18558, 305, 4161, 274, 5145, 29883, 2278, 521]",child,child
"English: ""street"" - English: ""street""
English: ""law"" - English: ""law""
English: ""thousand"" - English: ""thousand""
English: ""face"" - English: ""face""
English: ""tower"" - English: ""","[260, 19372, 517, 304, 29873]",tower,"[260, 19372, 517, 304, 29873]",tower,tower
"English: ""rock"" - English: ""rock""
English: ""star"" - English: ""star""
English: ""lake"" - English: ""lake""
English: ""official"" - English: ""official""
English: ""hair"" - English: ""","[11315, 29882, 298, 23535, 447, 2350]",hair,"[11315, 29882, 298, 23535, 447, 2350]",hair,hair
"English: ""tower"" - English: ""tower""
English: ""tail"" - English: ""tail""
English: ""word"" - English: ""word""
English: ""machine"" - English: ""machine""
English: ""household"" - English: ""","[8697, 10774, 3699, 1251, 5089, 22329, 9261, 29882, 298]",household,"[8697, 10774, 3699, 1251, 5089, 22329, 9261, 29882, 298]",household,household
"English: ""strip"" - English: ""strip""
English: ""province"" - English: ""province""
English: ""example"" - English: ""example""
English: ""version"" - English: ""version""
English: ""person"" - English: ""","[6774, 3736, 412, 282, 639, 2022, 29886, 546, 1236, 10532]",person,"[6774, 3736, 412, 282, 639, 2022, 29886, 546, 1236, 10532]",person,person
"English: ""ocean"" - English: ""ocean""
English: ""seat"" - English: ""seat""
English: ""history"" - English: ""history""
English: ""law"" - English: ""law""
English: ""section"" - English: ""","[344, 21149, 4004, 3471, 29879, 409, 2042, 8803, 269, 5226]",section,"[344, 21149, 4004, 3471, 29879, 409, 2042, 8803, 269, 5226]",section,section
"English: ""school"" - English: ""school""
English: ""painting"" - English: ""painting""
English: ""law"" - English: ""law""
English: ""tie"" - English: ""tie""
English: ""official"" - English: ""","[29877, 3344, 288, 310, 6221, 2696, 1283, 29158, 974]",official,"[29877, 3344, 288, 310, 6221, 2696, 1283, 29158, 974]",official,official
"English: ""red"" - English: ""red""
English: ""time"" - English: ""time""
English: ""flower"" - English: ""flower""
English: ""platform"" - English: ""platform""
English: ""hundred"" - English: ""","[6905, 9074, 298, 29882, 22888, 6893]",hundred,"[6905, 9074, 298, 29882, 22888, 6893]",hundred,hundred
"English: ""cloud"" - English: ""cloud""
English: ""child"" - English: ""child""
English: ""kind"" - English: ""kind""
English: ""line"" - English: ""line""
English: ""office"" - English: ""","[29877, 3344, 288, 310, 2696, 1283, 20205, 8034, 974]",office,"[29877, 3344, 288, 310, 2696, 1283, 20205, 8034, 974]",office,office
"English: ""valley"" - English: ""valley""
English: ""day"" - English: ""day""
English: ""spring"" - English: ""spring""
English: ""horse"" - English: ""horse""
English: ""rock"" - English: ""","[364, 29878, 696, 20821, 10198, 307, 7679]",rock,"[364, 29878, 696, 20821, 10198, 307, 7679]",rock,rock
"English: ""structure"" - English: ""structure""
English: ""pond"" - English: ""pond""
English: ""item"" - English: ""item""
English: ""office"" - English: ""office""
English: ""rise"" - English: ""","[374, 364, 29878, 14451, 10107, 5161, 3780]",rise,"[374, 364, 29878, 14451, 10107, 5161, 3780]",rise,rise
"English: ""structure"" - English: ""structure""
English: ""child"" - English: ""child""
English: ""foot"" - English: ""foot""
English: ""four"" - English: ""four""
English: ""left"" - English: ""","[301, 1563, 280, 25874, 29880, 2175, 454]",left,"[301, 1563, 280, 25874, 29880, 2175, 454]",left,left
"English: ""rock"" - English: ""rock""
English: ""generation"" - English: ""generation""
English: ""speed"" - English: ""speed""
English: ""north"" - English: ""north""
English: ""sound"" - English: ""","[6047, 578, 29879, 29802, 577, 3669, 269]",sound,"[6047, 578, 29879, 29802, 577, 3669, 269]",sound,sound
"English: ""two"" - English: ""two""
English: ""tail"" - English: ""tail""
English: ""water"" - English: ""water""
English: ""judge"" - English: ""judge""
English: ""power"" - English: ""","[3081, 772, 12248, 282, 1129, 4764, 29886, 13519]",power,"[3081, 772, 12248, 282, 1129, 4764, 29886, 13519]",power,power
"English: ""day"" - English: ""day""
English: ""speed"" - English: ""speed""
English: ""source"" - English: ""source""
English: ""school"" - English: ""school""
English: ""summer"" - English: ""","[2533, 480, 11801, 2083, 29879, 2146, 269, 22792]",summer,"[2533, 480, 11801, 2083, 29879, 2146, 269, 22792]",summer,summer


==> figures/translation/13b_en_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""example"" - Français: ""exemple""
English: ""eight"" - Français: ""huit""
English: ""left"" - Français: ""gauche""
English: ""ocean"" - Français: ""océan""
English: ""cloud"" - Français: ""","[3433, 29876, 302, 4948]",nuage,"[1067, 9570, 695, 29883, 17184, 23642, 274, 9274, 15126]",cloud,cloud
"English: ""city"" - Français: ""ville""
English: ""four"" - Français: ""quatre""
English: ""delete"" - Français: ""supprimer""
English: ""time"" - Français: ""temps""
English: ""bag"" - Français: ""","[269, 29879, 872, 7067, 4977]",sac,"[9922, 289, 19548, 29890, 23156, 2291]",bag,bag
"English: ""dance"" - Français: ""danse""
English: ""tea"" - Français: ""thé""
English: ""tail"" - Français: ""queue""
English: ""attempt"" - Français: ""tentative""
English: ""mouth"" - Français: ""","[16380, 289, 833, 29890, 1045]",bouche,"[29442, 4346, 286, 13394, 29885, 21026, 2730]",mouth,mouth
"English: ""light"" - Français: ""lumière""
English: ""head"" - Français: ""tête""
English: ""cloud"" - Français: ""nuage""
English: ""soil"" - Français: ""sol""
English: ""heart"" - Français: ""","[29883, 274]",cœur,"[8293, 23057, 540, 29882, 5192, 298, 354]",heart,heart
"English: ""sound"" - Français: ""son""
English: ""middle"" - Français: ""milieu""
English: ""seat"" - Français: ""siège""
English: ""foot"" - Français: ""pied""
English: ""hand"" - Français: ""","[655, 24402, 3396, 611, 1667, 286, 5530, 29885]",main,"[29882, 1361, 298, 3179, 5403, 5905, 2350, 447]",hand,hand
"English: ""ground"" - Français: ""sol""
English: ""judge"" - Français: ""juge""
English: ""hand"" - Français: ""main""
English: ""grid"" - Français: ""grille""
English: ""day"" - Français: ""","[20551, 29926, 2212, 8121, 432, 8694, 2958]",jour,"[270, 2462, 29881, 1146, 3250, 1388]",day,day
"English: ""office"" - Français: ""bureau""
English: ""bridge"" - Français: ""pont""
English: ""mother"" - Français: ""mère""
English: ""three"" - Français: ""trois""
English: ""star"" - Français: ""","[904, 29948, 2852, 1893]",étoile,"[303, 9523, 269, 8508, 380, 29879, 5810, 5173]",star,star
"English: ""door"" - Français: ""porte""
English: ""horse"" - Français: ""cheval""
English: ""hand"" - Français: ""main""
English: ""speech"" - Français: ""discours""
English: ""spring"" - Français: ""","[364, 620, 690, 276, 29878, 1253, 18475, 337]",ressort,"[15099, 269, 6709, 1028, 29879, 4278, 7689, 805]",spring,spring
"English: ""virtue"" - Français: ""vertu""
English: ""field"" - Français: ""champ""
English: ""sea"" - Français: ""mer""
English: ""mouth"" - Français: ""bouche""
English: ""moon"" - Français: ""","[25081, 6092, 8092, 301, 29880]",lune,"[4346, 18786, 286, 29885, 2730]",moon,moon
"English: ""spring"" - Français: ""ressort""
English: ""generation"" - Français: ""génération""
English: ""power"" - Français: ""pouvoir""
English: ""house"" - Français: ""maison""
English: ""wood"" - Français: ""","[289, 833, 29890, 1045, 23734]",bois,"[827, 281, 8879, 6115, 8112, 29893]",wood,wood
"English: ""moon"" - Français: ""lune""
English: ""tie"" - Français: ""cravate""
English: ""heart"" - Français: ""cœur""
English: ""bridge"" - Français: ""pont""
English: ""song"" - Français: ""","[25875, 5083, 29883, 521, 10329, 274, 5815, 305]",chanson,"[269, 21453, 29879, 4823, 578, 1100, 577, 1487]",song,song
"English: ""line"" - Français: ""ligne""
English: ""strip"" - Français: ""bande""
English: ""hand"" - Français: ""main""
English: ""advance"" - Français: ""avancer""
English: ""pond"" - Français: ""","[904, 29948, 28899, 2852, 1893]",étang,"[1129, 282, 772, 29886, 12509, 1112, 2818]",pond,pond
"English: ""household"" - Français: ""ménage""
English: ""strip"" - Français: ""bande""
English: ""tail"" - Français: ""queue""
English: ""middle"" - Français: ""milieu""
English: ""wave"" - Français: ""","[265, 29877, 288, 898, 373, 16504, 13469]",onde,"[2766, 281, 11324, 27766, 10742, 29893]",wave,wave
"English: ""left"" - Français: ""gauche""
English: ""square"" - Français: ""carré""
English: ""one"" - Français: ""un""
English: ""color"" - Français: ""couleur""
English: ""cave"" - Français: ""","[330, 4071, 629, 17170, 867, 29887]",grotte,"[29883, 18346, 24230, 274, 5777, 1113]",cave,cave
"English: ""door"" - Français: ""porte""
English: ""grid"" - Français: ""grille""
English: ""east"" - Français: ""est""
English: ""rise"" - Français: ""hausse""
English: ""sea"" - Français: ""","[1004, 1050, 286, 29885, 2778, 592]",mer,"[7205, 269, 344, 29879, 409]",sea,sea
"English: ""school"" - Français: ""école""
English: ""seat"" - Français: ""siège""
English: ""valley"" - Français: ""vallée""
English: ""city"" - Français: ""ville""
English: ""station"" - Français: ""","[3249, 330, 10364, 5397, 29887, 24816, 7171]",gare,"[303, 9523, 19569, 269, 380, 29879, 5073, 6112, 5173, 23436, 1002]",station,station
"English: ""sound"" - Français: ""son""
English: ""door"" - Français: ""porte""
English: ""rice"" - Français: ""riz""
English: ""eye"" - Français: ""œil""
English: ""net"" - Français: ""","[1777, 5713, 934, 977, 7241, 29888, 285, 1445]",filet,"[29876, 484, 302, 1212, 7787, 452]",net,net
"English: ""spring"" - Français: ""ressort""
English: ""grid"" - Français: ""grille""
English: ""eight"" - Français: ""huit""
English: ""light"" - Français: ""lumière""
English: ""foot"" - Français: ""","[282, 15957, 12343, 2930, 29886, 5036, 1631]",pied,"[1701, 1181, 6661, 29888, 285, 3661, 5431, 7953]",foot,foot
"English: ""spring"" - Français: ""ressort""
English: ""hand"" - Français: ""main""
English: ""speech"" - Français: ""discours""
English: ""three"" - Français: ""trois""
English: ""gold"" - Français: ""","[272, 29877, 288, 470]",or,"[330, 748, 15192, 1484, 7684, 29887]",gold,gold
"English: ""bag"" - Français: ""sac""
English: ""defeat"" - Français: ""défaite""
English: ""attempt"" - Français: ""tentative""
English: ""city"" - Français: ""ville""
English: ""door"" - Français: ""","[14931, 1129, 282, 13732, 772, 2011, 1277, 29886, 637, 1971]",porte,"[270, 29881, 3050, 1867, 437, 17433]",door,door
"English: ""valley"" - Français: ""vallée""
English: ""forest"" - Français: ""forêt""
English: ""summer"" - Français: ""été""
English: ""speed"" - Français: ""vitesse""
English: ""snow"" - Français: ""","[12106, 302, 29876, 484, 452]",neige,"[269, 15007, 29879, 16586, 5807]",snow,snow
"English: ""pond"" - Français: ""étang""
English: ""grid"" - Français: ""grille""
English: ""door"" - Français: ""porte""
English: ""head"" - Français: ""tête""
English: ""horse"" - Français: ""","[1173, 29883, 25042, 521, 29823, 274, 305, 923]",cheval,"[10435, 1251, 5089, 29882, 298, 2015, 4029, 11231]",horse,horse
"English: ""middle"" - Français: ""milieu""
English: ""tail"" - Français: ""queue""
English: ""beauty"" - Français: ""beauté""
English: ""dance"" - Français: ""danse""
English: ""one"" - Français: ""","[348, 443, 318, 29884]",un,"[265, 288, 29877, 697, 373, 650]",one,one
"English: ""eight"" - Français: ""huit""
English: ""speech"" - Français: ""discours""
English: ""mother"" - Français: ""mère""
English: ""flower"" - Français: ""fleur""
English: ""two"" - Français: ""","[270, 29881, 311, 316, 4239]",deux,"[1023, 29873, 3252, 7516, 260, 10184]",two,two
"English: ""bag"" - Français: ""sac""
English: ""valley"" - Français: ""vallée""
English: ""cloud"" - Français: ""nuage""
English: ""delete"" - Français: ""supprimer""
English: ""four"" - Français: ""","[439, 29939, 21408, 12134, 3855, 339]",quatre,"[1701, 12584, 1181, 17823, 29888, 3023, 285]",four,four
"English: ""tribe"" - Français: ""tribu""
English: ""sea"" - Français: ""mer""
English: ""tea"" - Français: ""thé""
English: ""tail"" - Français: ""queue""
English: ""five"" - Français: ""","[16381, 29883, 4670, 17256, 4583, 274, 455]",cinq,"[5320, 5713, 7241, 20818, 29888, 285]",five,five
"English: ""day"" - Français: ""jour""
English: ""mountain"" - Français: ""montagne""
English: ""square"" - Français: ""carré""
English: ""hand"" - Français: ""main""
English: ""eight"" - Français: ""","[29882, 15669, 22888, 6905, 27052, 298]",huit,"[9475, 29872, 10096, 15761, 29319, 321]",eight,eight
"English: ""grid"" - Français: ""grille""
English: ""face"" - Français: ""visage""
English: ""platform"" - Français: ""plate-forme""
English: ""pond"" - Français: ""étang""
English: ""ten"" - Français: ""","[270, 29881, 652, 6051, 23386]",dix,"[841, 371, 734, 29873, 3006, 260]",ten,ten
"English: ""meeting"" - Français: ""réunion""
English: ""line"" - Français: ""ligne""
English: ""lake"" - Français: ""lac""
English: ""thousand"" - Français: ""mille""
English: ""head"" - Français: ""","[17949, 29873, 260]",tête,"[540, 29882, 2813, 2343, 298, 354]",head,head
"English: ""bridge"" - Français: ""pont""
English: ""soil"" - Français: ""sol""
English: ""left"" - Français: ""gauche""
English: ""office"" - Français: ""bureau""
English: ""strip"" - Français: ""","[4980, 2571, 9922, 289, 29890, 3719, 9892, 27628, 2291]",bande,"[303, 269, 380, 29879, 17820, 851, 17010, 10076, 710]",strip,strip
"English: ""east"" - Français: ""est""
English: ""tail"" - Français: ""queue""
English: ""time"" - Français: ""temps""
English: ""ground"" - Français: ""sol""
English: ""street"" - Français: ""","[364, 582, 16014, 29878, 5796]",rue,"[303, 29352, 269, 380, 29879, 12243, 851, 13045, 710, 11952]",street,street
"English: ""thousand"" - Français: ""mille""
English: ""two"" - Français: ""deux""
English: ""snow"" - Français: ""neige""
English: ""judge"" - Français: ""juge""
English: ""eye"" - Français: """,[30106],œil,"[29872, 1032, 10977, 321]",eye,eye
"English: ""red"" - Français: ""rouge""
English: ""return"" - Français: ""retour""
English: ""five"" - Français: ""cinq""
English: ""tail"" - Français: ""queue""
English: ""field"" - Français: ""","[11179, 29883, 521, 10329, 274, 18480, 5815, 305]",champ,"[1746, 5713, 29607, 7241, 29888, 285, 2671]",field,field
"English: ""cloud"" - Français: ""nuage""
English: ""field"" - Français: ""champ""
English: ""kind"" - Français: ""genre""
English: ""lake"" - Français: ""lac""
English: ""word"" - Français: ""","[4346, 3184, 286, 14817, 29885, 2730]",mot,"[1734, 827, 281, 1742, 8879, 13762, 6365, 29893]",word,word
"English: ""hand"" - Français: ""main""
English: ""soil"" - Français: ""sol""
English: ""pond"" - Français: ""étang""
English: ""dance"" - Français: ""danse""
English: ""thousand"" - Français: ""","[19958, 2460, 2316, 23853, 286, 3533, 29885, 3737]",mille,"[7693, 266, 386, 12595, 29873, 10405, 260]",thousand,thousand
"English: ""foot"" - Français: ""pied""
English: ""horse"" - Français: ""cheval""
English: ""attempt"" - Français: ""tentative""
English: ""cloud"" - Français: ""nuage""
English: ""exchange"" - Français: ""","[16380, 6526, 289, 833, 29890, 1045]",bourse,"[29872, 14523, 735, 6543, 429, 5566, 321]",exchange,exchange
"English: ""platform"" - Français: ""plate-forme""
English: ""five"" - Français: ""cinq""
English: ""strip"" - Français: ""bande""
English: ""child"" - Français: ""enfant""
English: ""kind"" - Français: ""","[330, 16151, 479, 1885, 1737, 2531, 29887]",genre,"[29895, 413, 8506, 14380, 2924, 1984, 19015, 9089]",kind,kind
"English: ""left"" - Français: ""gauche""
English: ""example"" - Français: ""exemple""
English: ""rise"" - Français: ""hausse""
English: ""cloud"" - Français: ""nuage""
English: ""school"" - Français: ""","[904, 29948, 4582, 24618]",école,"[27041, 269, 885, 1364, 29879, 1557, 816, 3762]",school,school
"English: ""light"" - Français: ""lumière""
English: ""attempt"" - Français: ""tentative""
English: ""two"" - Français: ""deux""
English: ""three"" - Français: ""trois""
English: ""tie"" - Français: ""","[29883, 7283, 12220, 274, 2181, 26844]",cravate,"[19538, 29873, 22134, 260, 2034]",tie,tie
"English: ""south"" - Français: ""sud""
English: ""cloud"" - Français: ""nuage""
English: ""gold"" - Français: ""or""
English: ""middle"" - Français: ""milieu""
English: ""face"" - Français: ""","[3516, 1403, 1998, 325, 29894, 1730]",visage,"[5444, 3700, 2258, 2161, 29888, 17470, 285, 4024]",face,face
"English: ""bag"" - Français: ""sac""
English: ""dance"" - Français: ""danse""
English: ""meeting"" - Français: ""réunion""
English: ""two"" - Français: ""deux""
English: ""bridge"" - Français: ""","[1129, 282, 29649, 772, 13185, 29886, 12509, 1112]",pont,"[19515, 289, 1506, 12945, 29890, 28635, 18419, 1182]",bridge,bridge
"English: ""head"" - Français: ""tête""
English: ""tail"" - Français: ""queue""
English: ""child"" - Français: ""enfant""
English: ""mother"" - Français: ""mère""
English: ""delete"" - Français: ""","[269, 12587, 13159, 29879, 480, 19303, 1462, 2146]",supprimer,"[270, 29881, 6144, 628, 311, 316, 7374, 8143, 5217]",delete,delete
"English: ""spring"" - Français: ""ressort""
English: ""rock"" - Français: ""roche""
English: ""return"" - Français: ""retour""
English: ""left"" - Français: ""gauche""
English: ""house"" - Français: ""","[655, 3503, 24402, 611, 286, 5530, 29885, 18234]",maison,"[1251, 10774, 5089, 29882, 9261, 298, 3699, 8697]",house,house
"English: ""summer"" - Français: ""été""
English: ""mouth"" - Français: ""bouche""
English: ""example"" - Français: ""exemple""
English: ""five"" - Français: ""cinq""
English: ""meeting"" - Français: ""","[364, 1841, 5606, 29878]",réunion,"[5870, 1004, 286, 17897, 29885, 11781, 592]",meeting,meeting
"English: ""flower"" - Français: ""fleur""
English: ""summer"" - Français: ""été""
English: ""mouth"" - Français: ""bouche""
English: ""sea"" - Français: ""mer""
English: ""square"" - Français: ""","[29883, 4287, 274, 5777, 1113, 1559]",carré,"[26613, 18074, 269, 17619, 3044, 29879, 10674, 6862]",square,square
"English: ""attempt"" - Français: ""tentative""
English: ""light"" - Français: ""lumière""
English: ""heart"" - Français: ""cœur""
English: ""sound"" - Français: ""son""
English: ""city"" - Français: ""","[3516, 1403, 17191, 4213, 8441, 4909, 29894, 325, 11928]",ville,"[29883, 20752, 7537, 4272, 4583, 274, 455, 12690]",city,city
"English: ""virtue"" - Français: ""vertu""
English: ""south"" - Français: ""sud""
English: ""line"" - Français: ""ligne""
English: ""gold"" - Français: ""or""
English: ""speed"" - Français: ""","[3516, 1403, 13901, 325, 29894]",vitesse,"[961, 269, 1028, 29879, 19322, 6210, 5965, 805]",speed,speed
"English: ""tea"" - Français: ""thé""
English: ""return"" - Français: ""retour""
English: ""household"" - Français: ""ménage""
English: ""exchange"" - Français: ""bourse""
English: ""ground"" - Français: ""","[269, 29879, 2929, 578, 899, 577]",sol,"[330, 4071, 629, 2057, 17170, 867, 5962, 29887]",ground,ground
"English: ""tower"" - Français: ""tour""
English: ""platform"" - Français: ""plate-forme""
English: ""seat"" - Français: ""siège""
English: ""ocean"" - Français: ""océan""
English: ""attempt"" - Français: ""","[841, 371, 734, 29873, 12033, 3006, 260]",tentative,"[4218, 1098, 263, 29874, 21609, 1131, 15127, 472, 271]",attempt,attempt
"English: ""delete"" - Français: ""supprimer""
English: ""thousand"" - Français: ""mille""
English: ""mother"" - Français: ""mère""
English: ""judge"" - Français: ""juge""
English: ""tail"" - Français: ""","[802, 439, 29939, 3855, 712, 9990, 9521, 339]",queue,"[941, 29873, 11062, 18237, 12464, 260]",tail,tail
"English: ""tie"" - Français: ""cravate""
English: ""wave"" - Français: ""onde""
English: ""advance"" - Français: ""avancer""
English: ""mouth"" - Français: ""bouche""
English: ""speech"" - Français: ""","[270, 29881, 652, 2313, 2218, 6051, 766, 17021]",discours,"[961, 269, 1028, 29879, 5965, 12032, 805]",speech,speech
"English: ""station"" - Français: ""gare""
English: ""soil"" - Français: ""sol""
English: ""mouth"" - Français: ""bouche""
English: ""head"" - Français: ""tête""
English: ""child"" - Français: ""","[12377, 427, 29872, 23578, 264, 321]",enfant,"[5145, 29883, 18558, 521, 274, 2278, 4161, 305]",child,child
"English: ""wood"" - Français: ""bois""
English: ""head"" - Français: ""tête""
English: ""nine"" - Français: ""neuf""
English: ""ten"" - Français: ""dix""
English: ""household"" - Français: ""","[12031, 29885, 286, 8774]",ménage,"[1251, 10774, 5089, 29882, 9261, 298, 3699, 8697, 22329]",household,household
"English: ""cave"" - Français: ""grotte""
English: ""wave"" - Français: ""onde""
English: ""advance"" - Français: ""avancer""
English: ""pond"" - Français: ""étang""
English: ""office"" - Français: ""","[2423, 289, 1321, 29890, 6866, 8399]",bureau,"[20205, 288, 29877, 2696, 1283, 974, 3344, 8034, 310]",office,office
"English: ""head"" - Français: ""tête""
English: ""four"" - Français: ""quatre""
English: ""moon"" - Français: ""lune""
English: ""mouth"" - Français: ""bouche""
English: ""rise"" - Français: ""","[29882, 298, 6208, 2350, 447]",hausse,"[364, 3780, 374, 29878, 5161, 14451, 10107]",rise,rise
"English: ""delete"" - Français: ""supprimer""
English: ""square"" - Français: ""carré""
English: ""exchange"" - Français: ""bourse""
English: ""three"" - Français: ""trois""
English: ""left"" - Français: ""","[3249, 26003, 330, 10364, 13395, 29887]",gauche,"[454, 1563, 2175, 301, 280, 25874, 29880]",left,left
"English: ""judge"" - Français: ""juge""
English: ""color"" - Français: ""couleur""
English: ""wave"" - Français: ""onde""
English: ""city"" - Français: ""ville""
English: ""summer"" - Français: ""","[4370, 904, 29948, 7342, 2852, 1893]",été,"[2083, 22792, 269, 11801, 29879, 480, 2533, 2146]",summer,summer


==> figures/translation/13b_en_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""group"" - Русский: ""группа""
English: ""mountain"" - Русский: ""гора""
English: ""snow"" - Русский: ""снег""
English: ""color"" - Русский: ""цвет""
English: ""book"" - Русский: ""","[29951, 1186, 13024, 211]",книга,"[3143, 2909, 833, 29890, 289, 1045]",book,book
"English: ""painting"" - Русский: ""картина""
English: ""machine"" - Русский: ""машина""
English: ""city"" - Русский: ""город""
English: ""example"" - Русский: ""пример""
English: ""cloud"" - Русский: ""","[29904, 5055, 4389, 1604, 614, 211]",облако,"[1067, 23642, 9570, 695, 15126, 29883, 9274, 17184, 274]",cloud,cloud
"English: ""position"" - Русский: ""позиция""
English: ""moon"" - Русский: ""луна""
English: ""dance"" - Русский: ""танец""
English: ""seat"" - Русский: ""сиденье""
English: ""bag"" - Русский: ""","[531, 3404, 29935, 2937, 212]",сумка,"[29890, 23156, 9922, 289, 2291, 19548]",bag,bag
"English: ""office"" - Русский: ""офис""
English: ""item"" - Русский: ""предмет""
English: ""seat"" - Русский: ""сиденье""
English: ""thousand"" - Русский: ""тысяча""
English: ""mouth"" - Русский: ""","[576, 1561, 29927, 8201, 212]",рот,"[2730, 286, 29885, 29442, 4346, 21026, 13394]",mouth,mouth
"English: ""item"" - Русский: ""предмет""
English: ""kind"" - Русский: ""вид""
English: ""language"" - Русский: ""язык""
English: ""power"" - Русский: ""власть""
English: ""soil"" - Русский: ""","[29964, 1268, 733, 18752, 469, 211]",почва,"[269, 22473, 577, 29879, 578]",soil,soil
"English: ""sound"" - Русский: ""звук""
English: ""middle"" - Русский: ""середина""
English: ""three"" - Русский: ""три""
English: ""thousand"" - Русский: ""тысяча""
English: ""mountain"" - Русский: ""","[29969, 17310, 1084, 588, 1214, 24856, 211]",гора,"[2730, 286, 5766, 29885, 14378, 29442, 16476, 4346]",mountain,mountain
"English: ""shop"" - Русский: ""магазин""
English: ""virtue"" - Русский: ""добродетель""
English: ""law"" - Русский: ""закон""
English: ""bridge"" - Русский: ""мост""
English: ""heart"" - Русский: ""","[531, 1586, 14315, 29935, 1502, 10182, 212]",сердце,"[23057, 29882, 8293, 540, 298, 354, 5192]",heart,heart
"English: ""red"" - Русский: ""красный""
English: ""exchange"" - Русский: ""биржа""
English: ""fruit"" - Русский: ""фрукт""
English: ""middle"" - Русский: ""середина""
English: ""hand"" - Русский: ""","[5368, 1086, 11218, 29927, 8201, 212]",рука,"[2350, 3179, 29882, 298, 1361, 5403, 447, 5905]",hand,hand
"English: ""kind"" - Русский: ""вид""
English: ""bridge"" - Русский: ""мост""
English: ""pair"" - Русский: ""пара""
English: ""rice"" - Русский: ""рис""
English: ""star"" - Русский: ""","[29972, 754, 27643, 211]",звезда,"[9523, 269, 8508, 5173, 303, 29879, 380, 5810]",star,star
"English: ""five"" - Русский: ""пять""
English: ""power"" - Русский: ""власть""
English: ""delete"" - Русский: ""удалить""
English: ""water"" - Русский: ""вода""
English: ""spring"" - Русский: ""","[29964, 21550, 12781, 469, 211]",пружина,"[15099, 269, 805, 6709, 29879, 7689, 4278, 1028]",spring,spring
"English: ""south"" - Русский: ""юг""
English: ""machine"" - Русский: ""машина""
English: ""seat"" - Русский: ""сиденье""
English: ""friend"" - Русский: ""друг""
English: ""moon"" - Русский: ""","[16050, 1844, 29944, 211]",луна,"[2730, 286, 29885, 4346, 18786]",moon,moon
"English: ""lake"" - Русский: ""озеро""
English: ""thousand"" - Русский: ""тысяча""
English: ""painting"" - Русский: ""картина""
English: ""color"" - Русский: ""цвет""
English: ""village"" - Русский: ""","[662, 2263, 19792, 1216, 10247, 20229, 6620, 29957, 211]",деревня,"[5720, 1403, 17191, 28765, 4213, 3516, 29894, 325, 21031, 11928]",village,village
"English: ""snow"" - Русский: ""снег""
English: ""middle"" - Русский: ""середина""
English: ""mouth"" - Русский: ""рот""
English: ""sand"" - Русский: ""песок""
English: ""forest"" - Русский: ""","[4674, 753, 29944, 211]",лес,"[1454, 1701, 1181, 363, 285, 1079, 26839, 13569, 29888]",forest,forest
"English: ""ocean"" - Русский: ""океан""
English: ""tie"" - Русский: ""галстук""
English: ""example"" - Русский: ""пример""
English: ""speed"" - Русский: ""скорость""
English: ""fruit"" - Русский: ""","[1606, 23692, 30011, 212]",фрукт,"[1424, 15774, 1341, 285, 29888]",fruit,fruit
"English: ""six"" - Русский: ""шесть""
English: ""kind"" - Русский: ""вид""
English: ""office"" - Русский: ""офис""
English: ""friend"" - Русский: ""друг""
English: ""grid"" - Русский: ""","[531, 1586, 29935, 1502, 212]",сетка,"[29887, 867, 629, 330, 7720, 6856]",grid,grid
"English: ""part"" - Русский: ""часть""
English: ""star"" - Русский: ""звезда""
English: ""four"" - Русский: ""четыре""
English: ""seat"" - Русский: ""сиденье""
English: ""song"" - Русский: ""","[29964, 2100, 15536, 469, 6414, 211]",песня,"[4823, 269, 1100, 21453, 1487, 577, 29879, 578]",song,song
"English: ""beauty"" - Русский: ""красота""
English: ""book"" - Русский: ""книга""
English: ""sea"" - Русский: ""море""
English: ""fire"" - Русский: ""костер""
English: ""water"" - Русский: ""","[8160, 490, 1786, 29942, 984, 211]",вода,"[13405, 29893, 4094, 16699, 281, 2766, 11324]",water,water
"English: ""head"" - Русский: ""голова""
English: ""attempt"" - Русский: ""попытка""
English: ""two"" - Русский: ""два""
English: ""color"" - Русский: ""цвет""
English: ""pond"" - Русский: ""","[29964, 21550, 12781, 469, 211]",пруд,"[29886, 2818, 12509, 1112, 1129, 772, 282]",pond,pond
"English: ""sea"" - Русский: ""море""
English: ""delete"" - Русский: ""удалить""
English: ""face"" - Русский: ""лицо""
English: ""city"" - Русский: ""город""
English: ""sand"" - Русский: ""","[29964, 2100, 15536, 6414, 469, 211]",песок,"[4977, 269, 29879, 11982, 28455, 872, 9753]",sand,sand
"English: ""person"" - Русский: ""человек""
English: ""hundred"" - Русский: ""сотня""
English: ""south"" - Русский: ""юг""
English: ""four"" - Русский: ""четыре""
English: ""river"" - Русский: ""","[1909, 29927, 587, 8201, 212]",река,"[29878, 3511, 9050, 1150, 4401, 8580, 364, 374, 10107]",river,river
"English: ""thousand"" - Русский: ""тысяча""
English: ""two"" - Русский: ""два""
English: ""house"" - Русский: ""дом""
English: ""song"" - Русский: ""песня""
English: ""law"" - Русский: ""","[29972, 754, 1902, 1077, 211]",закон,"[29880, 4307, 433, 425, 301, 10653]",law,law
"English: ""seven"" - Русский: ""семь""
English: ""hundred"" - Русский: ""сотня""
English: ""sand"" - Русский: ""песок""
English: ""door"" - Русский: ""дверь""
English: ""wave"" - Русский: ""","[490, 1786, 29942, 984, 211]",волна,"[27766, 29893, 10742, 281, 2766, 11324]",wave,wave
"English: ""lake"" - Русский: ""озеро""
English: ""word"" - Русский: ""слово""
English: ""village"" - Русский: ""деревня""
English: ""six"" - Русский: ""шесть""
English: ""ocean"" - Русский: ""","[29904, 26242, 6752, 614, 211]",океан,"[12954, 29877, 542, 25802, 288, 23474]",ocean,ocean
"English: ""hundred"" - Русский: ""сотня""
English: ""field"" - Русский: ""поле""
English: ""speed"" - Русский: ""скорость""
English: ""strip"" - Русский: ""полоса""
English: ""cave"" - Русский: ""","[29964, 2100, 469, 6414, 211]",пещера,"[18346, 274, 29883, 1113, 5777, 24230]",cave,cave
"English: ""square"" - Русский: ""квадрат""
English: ""ten"" - Русский: ""десять""
English: ""generation"" - Русский: ""поколение""
English: ""foot"" - Русский: ""нога""
English: ""sea"" - Русский: ""","[12434, 15256, 29959, 757, 1630, 2569, 211]",море,"[7205, 269, 344, 29879, 409]",sea,sea
"English: ""point"" - Русский: ""точка""
English: ""structure"" - Русский: ""структура""
English: ""ocean"" - Русский: ""океан""
English: ""head"" - Русский: ""голова""
English: ""lake"" - Русский: ""","[29904, 29495, 614, 211]",озеро,"[29880, 19437, 433, 18170, 425, 24591, 301]",lake,lake
"English: ""face"" - Русский: ""лицо""
English: ""forest"" - Русский: ""лес""
English: ""defeat"" - Русский: ""поражение""
English: ""four"" - Русский: ""четыре""
English: ""source"" - Русский: ""","[7874, 606, 9971, 11452, 29917, 211]",источник,"[4993, 2752, 269, 3669, 577, 29879, 578]",source,source
"English: ""valley"" - Русский: ""долина""
English: ""generation"" - Русский: ""поколение""
English: ""position"" - Русский: ""позиция""
English: ""speed"" - Русский: ""скорость""
English: ""fire"" - Русский: ""","[29951, 551, 1046, 1186, 211]",костер,"[28034, 5713, 13734, 8696, 285, 7241, 3974, 29888]",fire,fire
"English: ""cave"" - Русский: ""пещера""
English: ""spring"" - Русский: ""пружина""
English: ""history"" - Русский: ""история""
English: ""speech"" - Русский: ""речь""
English: ""point"" - Русский: ""","[1937, 702, 2721, 29932, 212]",точка,"[29886, 1298, 1129, 772, 282, 11899, 3149]",point,point
"English: ""city"" - Русский: ""город""
English: ""tower"" - Русский: ""башня""
English: ""defeat"" - Русский: ""поражение""
English: ""tribe"" - Русский: ""племя""
English: ""version"" - Русский: ""","[1521, 3531, 8060, 3340, 490, 29942, 211]",версия,"[3259, 345, 29894, 369, 1224, 1873, 874, 2453, 325, 1147]",version,version
"English: ""friend"" - Русский: ""друг""
English: ""star"" - Русский: ""звезда""
English: ""painting"" - Русский: ""картина""
English: ""east"" - Русский: ""восток""
English: ""ball"" - Русский: ""","[29959, 27693, 757, 5010, 211]",мяч,"[29890, 5521, 9922, 289, 2135, 2291, 8287, 6411]",ball,ball
"English: ""position"" - Русский: ""позиция""
English: ""sea"" - Русский: ""море""
English: ""field"" - Русский: ""поле""
English: ""mother"" - Русский: ""мать""
English: ""painting"" - Русский: ""","[29951, 10766, 15266, 1787, 1186, 642, 211]",картина,"[29886, 3274, 6788, 3300, 282, 20413, 10675]",painting,painting
"English: ""bridge"" - Русский: ""мост""
English: ""head"" - Русский: ""голова""
English: ""nine"" - Русский: ""девять""
English: ""child"" - Русский: ""ребенок""
English: ""rice"" - Русский: ""","[641, 29927, 8201, 19625, 12591, 212]",рис,"[2200, 29878, 19408, 9597, 364, 11674, 374, 10107]",rice,rice
"English: ""machine"" - Русский: ""машина""
English: ""bridge"" - Русский: ""мост""
English: ""heart"" - Русский: ""сердце""
English: ""horse"" - Русский: ""лошадь""
English: ""red"" - Русский: ""","[29951, 1186, 3360, 6697, 211]",красный,"[2654, 1127, 29878, 337, 364, 276]",red,red
"English: ""pair"" - Русский: ""пара""
English: ""hundred"" - Русский: ""сотня""
English: ""door"" - Русский: ""дверь""
English: ""painting"" - Русский: ""картина""
English: ""line"" - Русский: ""","[644, 8279, 3550, 29944, 211]",линия,"[6276, 492, 29880, 619, 1196, 1915, 301, 1220]",line,line
"English: ""sand"" - Русский: ""песок""
English: ""horse"" - Русский: ""лошадь""
English: ""heart"" - Русский: ""сердце""
English: ""gold"" - Русский: ""золото""
English: ""net"" - Русский: ""","[531, 1586, 29935, 1502, 212]",сетка,"[1212, 29876, 302, 484, 452, 7787]",net,net
"English: ""north"" - Русский: ""север""
English: ""house"" - Русский: ""дом""
English: ""cave"" - Русский: ""пещера""
English: ""speech"" - Русский: ""речь""
English: ""flower"" - Русский: ""","[3716, 29996, 212]",цветок,"[4972, 1579, 5685, 1652, 285, 28149, 1731, 29888]",flower,flower
"English: ""return"" - Русский: ""возврат""
English: ""position"" - Русский: ""позиция""
English: ""nine"" - Русский: ""девять""
English: ""talent"" - Русский: ""талант""
English: ""tea"" - Русский: ""","[19424, 3655, 29981, 2493, 1282, 212]",чай,"[371, 260, 734, 29873, 23429]",tea,tea
"English: ""face"" - Русский: ""лицо""
English: ""sound"" - Русский: ""звук""
English: ""tribe"" - Русский: ""племя""
English: ""mother"" - Русский: ""мать""
English: ""foot"" - Русский: ""","[6968, 570, 4228, 18211, 29921, 211]",нога,"[7953, 1701, 1181, 3661, 5431, 6661, 285, 29888]",foot,foot
"English: ""village"" - Русский: ""деревня""
English: ""language"" - Русский: ""язык""
English: ""door"" - Русский: ""дверь""
English: ""office"" - Русский: ""офис""
English: ""gold"" - Русский: ""","[26467, 29972, 754, 4734, 25687, 211]",золото,"[29887, 7684, 15192, 748, 330, 1484]",gold,gold
"English: ""ball"" - Русский: ""мяч""
English: ""street"" - Русский: ""улица""
English: ""power"" - Русский: ""власть""
English: ""ground"" - Русский: ""земля""
English: ""door"" - Русский: ""","[662, 20880, 29957, 211]",дверь,"[1867, 17433, 437, 3050, 270, 29881]",door,door
"English: ""village"" - Русский: ""деревня""
English: ""judge"" - Русский: ""судья""
English: ""cloud"" - Русский: ""облако""
English: ""mouth"" - Русский: ""рот""
English: ""snow"" - Русский: ""","[531, 29935, 212]",снег,"[5807, 16586, 269, 15007, 29879]",snow,snow
"English: ""friend"" - Русский: ""друг""
English: ""book"" - Русский: ""книга""
English: ""rice"" - Русский: ""рис""
English: ""judge"" - Русский: ""судья""
English: ""horse"" - Русский: ""","[13860, 843, 29944, 211]",лошадь,"[11231, 5089, 10435, 1251, 29882, 298, 4029, 2015]",horse,horse
"English: ""mother"" - Русский: ""мать""
English: ""ten"" - Русский: ""десять""
English: ""red"" - Русский: ""красный""
English: ""tie"" - Русский: ""галстук""
English: ""two"" - Русский: ""","[662, 11883, 29957, 211]",два,"[260, 29873, 1023, 10184, 3252, 7516]",two,two
"English: ""talent"" - Русский: ""талант""
English: ""eight"" - Русский: ""восемь""
English: ""mountain"" - Русский: ""гора""
English: ""bridge"" - Русский: ""мост""
English: ""three"" - Русский: ""","[1937, 10357, 7678, 29932, 212]",три,"[12455, 260, 29873, 386, 2211, 1468, 266, 17536]",three,three
"English: ""position"" - Русский: ""позиция""
English: ""valley"" - Русский: ""долина""
English: ""history"" - Русский: ""история""
English: ""language"" - Русский: ""язык""
English: ""four"" - Русский: ""","[1093, 2950, 24998, 2493, 29981, 212]",четыре,"[1701, 17823, 1181, 12584, 285, 3023, 29888]",four,four
"English: ""gold"" - Русский: ""золото""
English: ""structure"" - Русский: ""структура""
English: ""star"" - Русский: ""звезда""
English: ""point"" - Русский: ""точка""
English: ""five"" - Русский: ""","[29964, 24200, 469, 211]",пять,"[5320, 5713, 20818, 285, 7241, 29888]",five,five
"English: ""three"" - Русский: ""три""
English: ""heart"" - Русский: ""сердце""
English: ""sea"" - Русский: ""море""
English: ""point"" - Русский: ""точка""
English: ""six"" - Русский: ""","[3354, 30002, 2237, 20116, 212]",шесть,"[269, 28319, 1354, 1039, 29879, 4832]",six,six
"English: ""heart"" - Русский: ""сердце""
English: ""tail"" - Русский: ""хвост""
English: ""song"" - Русский: ""песня""
English: ""ten"" - Русский: ""десять""
English: ""seven"" - Русский: ""","[531, 1586, 29935, 1502, 18534, 212]",семь,"[344, 269, 9881, 29879, 409]",seven,seven
"English: ""defeat"" - Русский: ""поражение""
English: ""kind"" - Русский: ""вид""
English: ""meeting"" - Русский: ""собрание""
English: ""snow"" - Русский: ""снег""
English: ""eight"" - Русский: ""","[16335, 490, 1786, 29942, 984, 211]",восемь,"[15761, 321, 29319, 9475, 29872, 10096]",eight,eight
"English: ""item"" - Русский: ""предмет""
English: ""bridge"" - Русский: ""мост""
English: ""strip"" - Русский: ""полоса""
English: ""river"" - Русский: ""река""
English: ""nine"" - Русский: ""","[662, 2263, 1216, 29957, 211]",девять,"[29876, 302, 6836, 17081, 14183, 1240]",nine,nine
"English: ""virtue"" - Русский: ""добродетель""
English: ""sound"" - Русский: ""звук""
English: ""fire"" - Русский: ""костер""
English: ""village"" - Русский: ""деревня""
English: ""ten"" - Русский: ""","[662, 2263, 26661, 1216, 29957, 211]",десять,"[371, 260, 734, 841, 29873, 3006]",ten,ten
"English: ""ten"" - Русский: ""десять""
English: ""item"" - Русский: ""предмет""
English: ""house"" - Русский: ""дом""
English: ""line"" - Русский: ""линия""
English: ""head"" - Русский: ""","[29969, 19311, 1084, 588, 27187, 1214, 211]",голова,"[2813, 29882, 2343, 540, 298, 354]",head,head
"English: ""sound"" - Русский: ""звук""
English: ""machine"" - Русский: ""машина""
English: ""power"" - Русский: ""власть""
English: ""version"" - Русский: ""версия""
English: ""shop"" - Русский: ""","[2394, 1155, 29959, 757, 211]",магазин,"[528, 269, 845, 19032, 29879, 18296, 17394]",shop,shop
"English: ""friend"" - Русский: ""друг""
English: ""law"" - Русский: ""закон""
English: ""pair"" - Русский: ""пара""
English: ""six"" - Русский: ""шесть""
English: ""strip"" - Русский: ""","[9518, 29964, 1268, 7372, 733, 15960, 24141, 469, 211]",полоса,"[710, 10076, 269, 303, 851, 29879, 17010, 17820, 380]",strip,strip
"English: ""line"" - Русский: ""линия""
English: ""speed"" - Русский: ""скорость""
English: ""defeat"" - Русский: ""поражение""
English: ""field"" - Русский: ""поле""
English: ""street"" - Русский: ""","[29960, 16756, 863, 212]",улица,"[710, 11952, 12243, 29352, 269, 13045, 303, 851, 29879, 380]",street,street
"English: ""language"" - Русский: ""язык""
English: ""line"" - Русский: ""линия""
English: ""beauty"" - Русский: ""красота""
English: ""dance"" - Русский: ""танец""
English: ""part"" - Русский: ""","[19829, 17265, 12978, 3655, 1282, 15267, 2493, 29981, 212]",часть,"[1595, 29886, 3274, 610, 3300, 282, 862, 760]",part,part
"English: ""soil"" - Русский: ""почва""
English: ""color"" - Русский: ""цвет""
English: ""tribe"" - Русский: ""племя""
English: ""net"" - Русский: ""сетка""
English: ""field"" - Русский: ""","[9518, 29964, 1268, 7372, 733, 29235, 469, 211]",поле,"[29607, 29888, 5713, 2671, 1746, 285, 7241]",field,field
"English: ""painting"" - Русский: ""картина""
English: ""tea"" - Русский: ""чай""
English: ""source"" - Русский: ""источник""
English: ""attempt"" - Русский: ""попытка""
English: ""dance"" - Русский: ""","[1937, 7951, 20395, 1710, 29932, 676, 212]",танец,"[6025, 17948, 1388, 270, 18386, 1146, 29881]",dance,dance
"English: ""five"" - Русский: ""пять""
English: ""kind"" - Русский: ""вид""
English: ""eight"" - Русский: ""восемь""
English: ""ten"" - Русский: ""десять""
English: ""word"" - Русский: ""","[531, 26443, 29935, 15391, 19945, 212]",слово,"[1742, 6365, 8879, 827, 29893, 1734, 281, 13762]",word,word
"English: ""sun"" - Русский: ""солнце""
English: ""two"" - Русский: ""два""
English: ""lake"" - Русский: ""озеро""
English: ""position"" - Русский: ""позиция""
English: ""pair"" - Русский: ""","[29964, 1843, 19714, 7596, 4554, 11396, 20691, 469, 211]",пара,"[18784, 29886, 3274, 5101, 3300, 282]",pair,pair
"English: ""hand"" - Русский: ""рука""
English: ""tribe"" - Русский: ""племя""
English: ""painting"" - Русский: ""картина""
English: ""foot"" - Русский: ""нога""
English: ""seat"" - Русский: ""","[531, 1325, 29935, 3485, 212]",сиденье,"[7205, 12949, 344, 269, 29879, 409]",seat,seat
"English: ""middle"" - Русский: ""середина""
English: ""five"" - Русский: ""пять""
English: ""tie"" - Русский: ""галстук""
English: ""sun"" - Русский: ""солнце""
English: ""thousand"" - Русский: ""","[1937, 19506, 29932, 3327, 212]",тысяча,"[12595, 260, 10405, 29873, 386, 7693, 266]",thousand,thousand
"English: ""soil"" - Русский: ""почва""
English: ""dance"" - Русский: ""танец""
English: ""friend"" - Русский: ""друг""
English: ""two"" - Русский: ""два""
English: ""north"" - Русский: ""","[531, 1586, 23967, 29935, 1502, 212]",север,"[6641, 29876, 302, 3643, 1217, 15459, 694]",north,north
"English: ""point"" - Русский: ""точка""
English: ""virtue"" - Русский: ""добродетель""
English: ""cave"" - Русский: ""пещера""
English: ""horse"" - Русский: ""лошадь""
English: ""machine"" - Русский: ""","[2394, 1155, 29959, 757, 211]",машина,"[5825, 286, 23523, 7672, 8628, 29885, 611, 4933, 655]",machine,machine
"English: ""red"" - Русский: ""красный""
English: ""meeting"" - Русский: ""собрание""
English: ""river"" - Русский: ""река""
English: ""star"" - Русский: ""звезда""
English: ""position"" - Русский: ""","[29964, 1268, 733, 21527, 15884, 469, 211]",позиция,"[13686, 2602, 29886, 1066, 926, 1129, 772, 282, 3283]",position,position
"English: ""mountain"" - Русский: ""гора""
English: ""seat"" - Русский: ""сиденье""
English: ""history"" - Русский: ""история""
English: ""river"" - Русский: ""река""
English: ""province"" - Русский: ""","[29964, 5945, 21550, 12781, 1471, 10613, 469, 211]",провинция,"[29886, 1326, 558, 8482, 12291, 16123, 544, 282, 410, 771]",province,province
"English: ""shop"" - Русский: ""магазин""
English: ""example"" - Русский: ""пример""
English: ""sea"" - Русский: ""море""
English: ""machine"" - Русский: ""машина""
English: ""exchange"" - Русский: ""","[2384, 836, 5660, 29975, 211]",биржа,"[6543, 321, 429, 29872, 5566, 735, 14523]",exchange,exchange
"English: ""nine"" - Русский: ""девять""
English: ""four"" - Русский: ""четыре""
English: ""defeat"" - Русский: ""поражение""
English: ""hand"" - Русский: ""рука""
English: ""middle"" - Русский: ""","[17560, 531, 1586, 14315, 29935, 1502, 10182, 212]",середина,"[286, 7145, 6563, 29885, 17662, 2460, 7256, 3737]",middle,middle
"English: ""tie"" - Русский: ""галстук""
English: ""source"" - Русский: ""источник""
English: ""tower"" - Русский: ""башня""
English: ""attempt"" - Русский: ""попытка""
English: ""friend"" - Русский: ""","[662, 4849, 9433, 29957, 211]",друг,"[1424, 18326, 5121, 3484, 1341, 285, 7932, 29888]",friend,friend
"English: ""star"" - Русский: ""звезда""
English: ""power"" - Русский: ""власть""
English: ""version"" - Русский: ""версия""
English: ""rice"" - Русский: ""рис""
English: ""color"" - Русский: ""","[3716, 29996, 212]",цвет,"[2927, 1054, 274, 784, 1111, 29883, 2780, 10965, 1302]",color,color
"English: ""word"" - Русский: ""слово""
English: ""beauty"" - Русский: ""красота""
English: ""speech"" - Русский: ""речь""
English: ""summer"" - Русский: ""лето""
English: ""kind"" - Русский: ""","[20874, 2196, 1221, 490, 21491, 29942, 211]",вид,"[413, 9089, 29895, 19015, 2924, 1984, 14380, 8506]",kind,kind
"English: ""group"" - Русский: ""группа""
English: ""three"" - Русский: ""три""
English: ""part"" - Русский: ""часть""
English: ""summer"" - Русский: ""лето""
English: ""judge"" - Русский: ""","[531, 3404, 29935, 2937, 212]",судья,"[17675, 16833, 432, 6577, 3623, 4900, 29926]",judge,judge
"English: ""bridge"" - Русский: ""мост""
English: ""hand"" - Русский: ""рука""
English: ""north"" - Русский: ""север""
English: ""generation"" - Русский: ""поколение""
English: ""school"" - Русский: ""","[28231, 3354, 28567, 30002, 12351, 212]",школа,"[27041, 1364, 3762, 269, 885, 29879, 1557, 816]",school,school
"English: ""sand"" - Русский: ""песок""
English: ""sound"" - Русский: ""звук""
English: ""book"" - Русский: ""книга""
English: ""dance"" - Русский: ""танец""
English: ""structure"" - Русский: ""","[531, 25819, 20361, 29935, 18212, 2091, 22675, 464, 212]",структура,"[710, 6220, 4984, 269, 3829, 10582, 2281, 23905, 303, 851, 29879, 380]",structure,structure
"English: ""office"" - Русский: ""офис""
English: ""mouth"" - Русский: ""рот""
English: ""face"" - Русский: ""лицо""
English: ""three"" - Русский: ""три""
English: ""tie"" - Русский: ""","[29969, 1779, 8203, 1214, 211]",галстук,"[260, 29873, 22134, 19538, 2034]",tie,tie
"English: ""forest"" - Русский: ""лес""
English: ""song"" - Русский: ""песня""
English: ""two"" - Русский: ""два""
English: ""red"" - Русский: ""красный""
English: ""example"" - Русский: ""","[29964, 7104, 21550, 25390, 12781, 1695, 469, 211]",пример,"[321, 4392, 429, 29872, 4773, 735, 1342]",example,example
"English: ""return"" - Русский: ""возврат""
English: ""street"" - Русский: ""улица""
English: ""east"" - Русский: ""восток""
English: ""exchange"" - Русский: ""биржа""
English: ""face"" - Русский: ""","[644, 3550, 29944, 211]",лицо,"[17470, 2258, 5444, 3700, 2161, 4024, 285, 29888]",face,face
"English: ""delete"" - Русский: ""удалить""
English: ""person"" - Русский: ""человек""
English: ""eight"" - Русский: ""восемь""
English: ""generation"" - Русский: ""поколение""
English: ""bridge"" - Русский: ""","[29959, 757, 1630, 2569, 211]",мост,"[12945, 29890, 289, 18419, 1182, 28635, 19515, 1506]",bridge,bridge
"English: ""song"" - Русский: ""песня""
English: ""book"" - Русский: ""книга""
English: ""return"" - Русский: ""возврат""
English: ""head"" - Русский: ""голова""
English: ""item"" - Русский: ""","[29964, 21550, 2102, 12781, 4570, 5784, 469, 211]",предмет,"[568, 2944, 29875, 474, 667, 372, 277]",item,item
"English: ""province"" - Русский: ""провинция""
English: ""pond"" - Русский: ""пруд""
English: ""street"" - Русский: ""улица""
English: ""summer"" - Русский: ""лето""
English: ""delete"" - Русский: ""","[19871, 29960, 863, 212]",удалить,"[311, 7374, 628, 5217, 270, 29881, 316, 6144, 8143]",delete,delete
"English: ""speech"" - Русский: ""речь""
English: ""tribe"" - Русский: ""племя""
English: ""four"" - Русский: ""четыре""
English: ""mother"" - Русский: ""мать""
English: ""group"" - Русский: ""","[29969, 6148, 10841, 1214, 211]",группа,"[29887, 2972, 17170, 867, 629, 330, 4071, 2318]",group,group
"English: ""virtue"" - Русский: ""добродетель""
English: ""gold"" - Русский: ""золото""
English: ""ten"" - Русский: ""десять""
English: ""law"" - Русский: ""закон""
English: ""talent"" - Русский: ""","[1937, 1710, 9829, 29932, 676, 212]",талант,"[24242, 260, 29873, 11062, 941, 20411, 5969, 17694]",talent,talent
"English: ""dance"" - Русский: ""танец""
English: ""painting"" - Русский: ""картина""
English: ""machine"" - Русский: ""машина""
English: ""five"" - Русский: ""пять""
English: ""beauty"" - Русский: ""","[29951, 1186, 3360, 6697, 211]",красота,"[367, 29890, 915, 289, 6562, 15409]",beauty,beauty
"English: ""nine"" - Русский: ""девять""
English: ""attempt"" - Русский: ""попытка""
English: ""child"" - Русский: ""ребенок""
English: ""shop"" - Русский: ""магазин""
English: ""platform"" - Русский: ""","[29964, 18478, 8433, 469, 211]",платформа,"[18870, 29886, 572, 7481, 12120, 715, 282, 2174, 13974]",platform,platform
"English: ""song"" - Русский: ""песня""
English: ""ball"" - Русский: ""мяч""
English: ""gold"" - Русский: ""золото""
English: ""ten"" - Русский: ""десять""
English: ""house"" - Русский: ""","[662, 1802, 1447, 8418, 29957, 211]",дом,"[5089, 1251, 29882, 3699, 8697, 10774, 298, 9261]",house,house
"English: ""east"" - Русский: ""восток""
English: ""item"" - Русский: ""предмет""
English: ""office"" - Русский: ""офис""
English: ""ground"" - Русский: ""земля""
English: ""sun"" - Русский: ""","[531, 1778, 29935, 2223, 212]",солнце,"[6575, 269, 11445, 29879, 480, 2146]",sun,sun
"English: ""source"" - Русский: ""источник""
English: ""house"" - Русский: ""дом""
English: ""part"" - Русский: ""часть""
English: ""rice"" - Русский: ""рис""
English: ""meeting"" - Русский: ""","[17393, 531, 1778, 21291, 29935, 2223, 212]",собрание,"[11781, 592, 17897, 286, 29885, 1004, 5870]",meeting,meeting
"English: ""painting"" - Русский: ""картина""
English: ""heart"" - Русский: ""сердце""
English: ""foot"" - Русский: ""нога""
English: ""mountain"" - Русский: ""гора""
English: ""history"" - Русский: ""","[7874, 606, 9971, 11452, 15855, 29917, 211]",история,"[2918, 9825, 29882, 18434, 4955, 7251, 298, 16211, 670, 22880, 3603]",history,history
"English: ""head"" - Русский: ""голова""
English: ""horse"" - Русский: ""лошадь""
English: ""sun"" - Русский: ""солнце""
English: ""eight"" - Русский: ""восемь""
English: ""valley"" - Русский: ""","[662, 1802, 1447, 11213, 15906, 29957, 211]",долина,"[28519, 1564, 659, 19599, 791, 325, 2947, 22044, 29894]",valley,valley
"English: ""net"" - Русский: ""сетка""
English: ""bag"" - Русский: ""сумка""
English: ""ball"" - Русский: ""мяч""
English: ""flower"" - Русский: ""цветок""
English: ""square"" - Русский: ""","[29951, 1186, 11691, 211]",квадрат,"[10674, 269, 3044, 26613, 29879, 18074, 17619, 6862]",square,square
"English: ""soil"" - Русский: ""почва""
English: ""summer"" - Русский: ""лето""
English: ""square"" - Русский: ""квадрат""
English: ""heart"" - Русский: ""сердце""
English: ""generation"" - Русский: ""","[29964, 1268, 733, 469, 211]",поколение,"[12623, 4738, 1176, 1737, 2531, 330, 479, 29887, 18530, 1885]",generation,generation
"English: ""item"" - Русский: ""предмет""
English: ""sand"" - Русский: ""песок""
English: ""snow"" - Русский: ""снег""
English: ""field"" - Русский: ""поле""
English: ""south"" - Русский: ""","[8053, 30005, 212]",юг,"[29879, 269, 3669, 577, 7062, 13267, 578]",south,south
"English: ""hand"" - Русский: ""рука""
English: ""position"" - Русский: ""позиция""
English: ""south"" - Русский: ""юг""
English: ""soil"" - Русский: ""почва""
English: ""virtue"" - Русский: ""","[662, 1802, 1447, 29957, 211]",добродетель,"[1403, 15389, 3516, 2405, 27935, 4610, 325, 10636, 29894]",virtue,virtue
"English: ""door"" - Русский: ""дверь""
English: ""south"" - Русский: ""юг""
English: ""grid"" - Русский: ""сетка""
English: ""point"" - Русский: ""точка""
English: ""tribe"" - Русский: ""","[29964, 469, 211]",племя,"[3626, 3367, 260, 29873, 534, 509, 9434, 29563]",tribe,tribe
"English: ""friend"" - Русский: ""друг""
English: ""position"" - Русский: ""позиция""
English: ""house"" - Русский: ""дом""
English: ""river"" - Русский: ""река""
English: ""city"" - Русский: ""","[19051, 29969, 9546, 24856, 17310, 1084, 588, 1214, 12816, 211]",город,"[7537, 4272, 29883, 455, 4583, 12690, 20752, 274]",city,city
"English: ""delete"" - Русский: ""удалить""
English: ""part"" - Русский: ""часть""
English: ""grid"" - Русский: ""сетка""
English: ""four"" - Русский: ""четыре""
English: ""language"" - Русский: ""","[14264, 27763, 29970, 2282, 212]",язык,"[29880, 433, 3893, 6361, 4086, 425, 11675, 6468, 10906, 301]",language,language
"English: ""grid"" - Русский: ""сетка""
English: ""example"" - Русский: ""пример""
English: ""sand"" - Русский: ""песок""
English: ""person"" - Русский: ""человек""
English: ""speed"" - Русский: ""","[531, 18924, 29935, 1130, 6231, 212]",скорость,"[19322, 6210, 269, 5965, 961, 805, 29879, 1028]",speed,speed
"English: ""exchange"" - Русский: ""биржа""
English: ""beauty"" - Русский: ""красота""
English: ""four"" - Русский: ""четыре""
English: ""heart"" - Русский: ""сердце""
English: ""ground"" - Русский: ""","[29972, 754, 24263, 12639, 4791, 20117, 211]",земля,"[29887, 17170, 867, 629, 330, 5962, 2057, 4071]",ground,ground
"English: ""face"" - Русский: ""лицо""
English: ""lake"" - Русский: ""озеро""
English: ""north"" - Русский: ""север""
English: ""moon"" - Русский: ""луна""
English: ""attempt"" - Русский: ""","[29964, 1268, 733, 469, 211]",попытка,"[263, 21609, 15127, 1098, 29874, 1131, 271, 472, 4218]",attempt,attempt
"English: ""seven"" - Русский: ""семь""
English: ""law"" - Русский: ""закон""
English: ""cave"" - Русский: ""пещера""
English: ""lake"" - Русский: ""озеро""
English: ""defeat"" - Русский: ""","[29964, 28227, 1268, 733, 20263, 469, 21463, 211]",поражение,"[311, 8686, 1753, 270, 29881, 316, 822, 20653]",defeat,defeat
"English: ""pond"" - Русский: ""пруд""
English: ""position"" - Русский: ""позиция""
English: ""foot"" - Русский: ""нога""
English: ""field"" - Русский: ""поле""
English: ""tail"" - Русский: ""","[4354, 29988, 212]",хвост,"[260, 29873, 11062, 18237, 941, 12464]",tail,tail
"English: ""star"" - Русский: ""звезда""
English: ""return"" - Русский: ""возврат""
English: ""strip"" - Русский: ""полоса""
English: ""field"" - Русский: ""поле""
English: ""mother"" - Русский: ""","[18992, 2394, 12819, 1155, 29959, 757, 211]",мать,"[14817, 2730, 286, 5637, 25550, 29885, 4346, 3184]",mother,mother
"English: ""head"" - Русский: ""голова""
English: ""source"" - Русский: ""источник""
English: ""tea"" - Русский: ""чай""
English: ""machine"" - Русский: ""машина""
English: ""east"" - Русский: ""","[25896, 16335, 26170, 490, 1786, 29942, 984, 211]",восток,"[321, 11248, 23027, 29872, 2240, 9755]",east,east
"English: ""judge"" - Русский: ""судья""
English: ""tribe"" - Русский: ""племя""
English: ""north"" - Русский: ""север""
English: ""virtue"" - Русский: ""добродетель""
English: ""return"" - Русский: ""","[984, 490, 1786, 29942, 6849, 211]",возврат,"[276, 2267, 29878, 337, 2457, 364, 736, 3240]",return,return
"English: ""eight"" - Русский: ""восемь""
English: ""structure"" - Русский: ""структура""
English: ""strip"" - Русский: ""полоса""
English: ""school"" - Русский: ""школа""
English: ""speech"" - Русский: ""","[1909, 29927, 587, 8201, 212]",речь,"[12032, 269, 961, 5965, 805, 29879, 1028]",speech,speech
"English: ""face"" - Русский: ""лицо""
English: ""school"" - Русский: ""школа""
English: ""city"" - Русский: ""город""
English: ""word"" - Русский: ""слово""
English: ""child"" - Русский: ""","[1909, 29927, 587, 8201, 212]",ребенок,"[2278, 18558, 521, 305, 4161, 29883, 5145, 274]",child,child
"English: ""rice"" - Русский: ""рис""
English: ""fire"" - Русский: ""костер""
English: ""school"" - Русский: ""школа""
English: ""platform"" - Русский: ""платформа""
English: ""tower"" - Русский: ""","[836, 29975, 3102, 4724, 211]",башня,"[260, 304, 29873, 517, 19372]",tower,tower
"English: ""four"" - Русский: ""четыре""
English: ""lake"" - Русский: ""озеро""
English: ""painting"" - Русский: ""картина""
English: ""defeat"" - Русский: ""поражение""
English: ""person"" - Русский: ""","[1093, 14347, 9831, 2950, 19084, 2493, 29981, 212]",человек,"[3736, 29886, 1236, 412, 546, 2022, 282, 639, 10532, 6774]",person,person
"English: ""gold"" - Русский: ""золото""
English: ""song"" - Русский: ""песня""
English: ""summer"" - Русский: ""лето""
English: ""face"" - Русский: ""лицо""
English: ""hundred"" - Русский: ""","[531, 1778, 23966, 29935, 2223, 212]",сотня,"[6893, 29882, 22888, 298, 9074, 6905]",hundred,hundred
"English: ""foot"" - Русский: ""нога""
English: ""structure"" - Русский: ""структура""
English: ""star"" - Русский: ""звезда""
English: ""face"" - Русский: ""лицо""
English: ""office"" - Русский: ""","[29904, 614, 211]",офис,"[2696, 8034, 3344, 29877, 1283, 20205, 288, 310, 974]",office,office
"English: ""city"" - Русский: ""город""
English: ""foot"" - Русский: ""нога""
English: ""mouth"" - Русский: ""рот""
English: ""speed"" - Русский: ""скорость""
English: ""sound"" - Русский: ""","[29972, 754, 29351, 27643, 211]",звук,"[6047, 269, 3669, 577, 29879, 29802, 578]",sound,sound
"English: ""sun"" - Русский: ""солнце""
English: ""fire"" - Русский: ""костер""
English: ""grid"" - Русский: ""сетка""
English: ""four"" - Русский: ""четыре""
English: ""power"" - Русский: ""","[8672, 490, 29942, 211]",власть,"[12248, 29886, 4764, 1129, 772, 282, 13519, 3081]",power,power
"English: ""source"" - Русский: ""источник""
English: ""return"" - Русский: ""возврат""
English: ""beauty"" - Русский: ""красота""
English: ""pair"" - Русский: ""пара""
English: ""summer"" - Русский: ""","[4674, 10975, 753, 13174, 29944, 211]",лето,"[2083, 22792, 269, 2533, 480, 11801, 29879, 2146]",summer,summer


==> figures/translation/13b_en_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""ten"" - 中文: ""十""
English: ""tea"" - 中文: ""茶""
English: ""pond"" - 中文: ""池""
English: ""version"" - 中文: ""版""
English: ""book"" - 中文: ""","[31900, 231]",书,"[3143, 833, 29890, 289, 2909, 1045]",book,book
"English: ""hundred"" - 中文: ""百""
English: ""heart"" - 中文: ""心""
English: ""house"" - 中文: ""屋""
English: ""part"" - 中文: ""部""
English: ""cloud"" - 中文: ""","[31784, 231]",云,"[17184, 15126, 1067, 695, 23642, 9570, 29883, 9274, 274]",cloud,cloud
"English: ""ground"" - 中文: ""地""
English: ""mother"" - 中文: ""母""
English: ""north"" - 中文: ""北""
English: ""wood"" - 中文: ""木""
English: ""bag"" - 中文: ""","[31473, 232]",包,"[23156, 19548, 29890, 289, 9922, 2291]",bag,bag
"English: ""point"" - 中文: ""点""
English: ""structure"" - 中文: ""构""
English: ""position"" - 中文: ""位""
English: ""spring"" - 中文: ""春""
English: ""mouth"" - 中文: ""","[30856, 232]",口,"[2730, 286, 29442, 13394, 29885, 4346, 21026]",mouth,mouth
"English: ""middle"" - 中文: ""中""
English: ""city"" - 中文: ""城""
English: ""rise"" - 中文: ""起""
English: ""bridge"" - 中文: ""桥""
English: ""soil"" - 中文: ""","[31181, 232]",土,"[22473, 269, 578, 577, 29879]",soil,soil
"English: ""tribe"" - 中文: ""族""
English: ""painting"" - 中文: ""画""
English: ""child"" - 中文: ""子""
English: ""structure"" - 中文: ""构""
English: ""mountain"" - 中文: ""","[30329, 232]",山,"[16476, 14378, 2730, 286, 29442, 29885, 4346, 5766]",mountain,mountain
"English: ""north"" - 中文: ""北""
English: ""flower"" - 中文: ""花""
English: ""red"" - 中文: ""红""
English: ""seat"" - 中文: ""座""
English: ""cloth"" - 中文: ""","[31454, 232]",布,"[17184, 15126, 1067, 695, 29883, 13950, 274]",cloth,cloth
"English: ""shop"" - 中文: ""店""
English: ""tail"" - 中文: ""尾""
English: ""dance"" - 中文: ""舞""
English: ""cloth"" - 中文: ""布""
English: ""heart"" - 中文: ""","[30869, 232]",心,"[8293, 354, 23057, 540, 29882, 5192, 298]",heart,heart
"English: ""water"" - 中文: ""水""
English: ""bridge"" - 中文: ""桥""
English: ""tea"" - 中文: ""茶""
English: ""four"" - 中文: ""四""
English: ""hand"" - 中文: ""","[30880, 233]",手,"[5905, 447, 3179, 1361, 2350, 29882, 5403, 298]",hand,hand
"English: ""rock"" - 中文: ""岩""
English: ""city"" - 中文: ""城""
English: ""power"" - 中文: ""力""
English: ""four"" - 中文: ""四""
English: ""day"" - 中文: ""","[30325, 233]",日,"[29881, 1388, 3250, 1146, 270, 2462]",day,day
"English: ""fruit"" - 中文: ""果""
English: ""beauty"" - 中文: ""美""
English: ""middle"" - 中文: ""中""
English: ""forest"" - 中文: ""林""
English: ""star"" - 中文: ""","[30900, 233]",星,"[8508, 269, 303, 9523, 380, 5810, 5173, 29879]",star,star
"English: ""tower"" - 中文: ""塔""
English: ""lake"" - 中文: ""湖""
English: ""return"" - 中文: ""回""
English: ""shop"" - 中文: ""店""
English: ""spring"" - 中文: ""","[31031, 233]",春,"[7689, 15099, 805, 6709, 29879, 1028, 269, 4278]",spring,spring
"English: ""fire"" - 中文: ""火""
English: ""square"" - 中文: ""方""
English: ""speech"" - 中文: ""话""
English: ""cave"" - 中文: ""洞""
English: ""moon"" - 中文: ""","[30534, 233]",月,"[2730, 286, 29885, 18786, 4346]",moon,moon
"English: ""sound"" - 中文: ""音""
English: ""hundred"" - 中文: ""百""
English: ""point"" - 中文: ""点""
English: ""flower"" - 中文: ""花""
English: ""wood"" - 中文: ""","[30710, 233]",木,"[827, 8112, 6115, 8879, 281, 29893]",wood,wood
"English: ""tower"" - 中文: ""塔""
English: ""book"" - 中文: ""书""
English: ""head"" - 中文: ""头""
English: ""gold"" - 中文: ""金""
English: ""village"" - 中文: ""","[30402, 233]",村,"[3516, 29894, 21031, 5720, 325, 17191, 28765, 1403, 4213, 11928]",village,village
"English: ""section"" - 中文: ""段""
English: ""field"" - 中文: ""场""
English: ""bag"" - 中文: ""包""
English: ""mouth"" - 中文: ""口""
English: ""forest"" - 中文: ""","[30853, 233]",林,"[1701, 1454, 29888, 26839, 1079, 1181, 13569, 285, 363]",forest,forest
"English: ""wave"" - 中文: ""波""
English: ""middle"" - 中文: ""中""
English: ""tower"" - 中文: ""塔""
English: ""four"" - 中文: ""四""
English: ""fruit"" - 中文: ""","[30801, 233]",果,"[29888, 1341, 15774, 1424, 285]",fruit,fruit
"English: ""time"" - 中文: ""时""
English: ""city"" - 中文: ""城""
English: ""wood"" - 中文: ""木""
English: ""middle"" - 中文: ""中""
English: ""grid"" - 中文: ""","[31168, 233]",格,"[7720, 629, 330, 867, 6856, 29887]",grid,grid
"English: ""lake"" - 中文: ""湖""
English: ""horse"" - 中文: ""马""
English: ""school"" - 中文: ""校""
English: ""tea"" - 中文: ""茶""
English: ""song"" - 中文: ""","[31173, 233]",歌,"[1100, 4823, 269, 578, 1487, 577, 21453, 29879]",song,song
"English: ""one"" - 中文: ""一""
English: ""head"" - 中文: ""头""
English: ""left"" - 中文: ""左""
English: ""city"" - 中文: ""城""
English: ""water"" - 中文: ""","[30716, 233]",水,"[281, 11324, 13405, 16699, 4094, 2766, 29893]",water,water
"English: ""head"" - 中文: ""头""
English: ""cave"" - 中文: ""洞""
English: ""talent"" - 中文: ""才""
English: ""field"" - 中文: ""场""
English: ""pond"" - 中文: ""","[31853, 233]",池,"[2818, 772, 1112, 1129, 282, 12509, 29886]",pond,pond
"English: ""law"" - 中文: ""法""
English: ""tea"" - 中文: ""茶""
English: ""language"" - 中文: ""语""
English: ""exchange"" - 中文: ""交""
English: ""sand"" - 中文: ""","[31476, 233]",沙,"[28455, 872, 11982, 269, 4977, 9753, 29879]",sand,sand
"English: ""sea"" - 中文: ""海""
English: ""grid"" - 中文: ""格""
English: ""return"" - 中文: ""回""
English: ""machine"" - 中文: ""机""
English: ""river"" - 中文: ""","[30828, 233]",河,"[8580, 10107, 374, 4401, 9050, 29878, 364, 1150, 3511]",river,river
"English: ""middle"" - 中文: ""中""
English: ""sun"" - 中文: ""阳""
English: ""fruit"" - 中文: ""果""
English: ""strip"" - 中文: ""条""
English: ""law"" - 中文: ""","[30545, 233]",法,"[29880, 301, 4307, 425, 433, 10653]",law,law
"English: ""day"" - 中文: ""日""
English: ""painting"" - 中文: ""画""
English: ""advance"" - 中文: ""进""
English: ""tie"" - 中文: ""结""
English: ""wave"" - 中文: ""","[31529, 233]",波,"[10742, 11324, 27766, 281, 2766, 29893]",wave,wave
"English: ""defeat"" - 中文: ""败""
English: ""law"" - 中文: ""法""
English: ""seat"" - 中文: ""座""
English: ""hundred"" - 中文: ""百""
English: ""ocean"" - 中文: ""","[31534, 233]",洋,"[542, 288, 25802, 29877, 23474, 12954]",ocean,ocean
"English: ""judge"" - 中文: ""判""
English: ""hair"" - 中文: ""发""
English: ""middle"" - 中文: ""中""
English: ""horse"" - 中文: ""马""
English: ""cave"" - 中文: ""","[31886, 233]",洞,"[5777, 24230, 29883, 1113, 274, 18346]",cave,cave
"English: ""school"" - 中文: ""校""
English: ""painting"" - 中文: ""画""
English: ""benefit"" - 中文: ""利""
English: ""mountain"" - 中文: ""山""
English: ""sea"" - 中文: ""","[30581, 233]",海,"[409, 269, 344, 7205, 29879]",sea,sea
"English: ""cloth"" - 中文: ""布""
English: ""city"" - 中文: ""城""
English: ""advance"" - 中文: ""进""
English: ""two"" - 中文: ""二""
English: ""lake"" - 中文: ""","[31496, 233]",湖,"[29880, 301, 19437, 425, 433, 18170, 24591]",lake,lake
"English: ""word"" - 中文: ""字""
English: ""language"" - 中文: ""语""
English: ""ocean"" - 中文: ""洋""
English: ""strip"" - 中文: ""条""
English: ""source"" - 中文: ""","[31193, 233]",源,"[2752, 3669, 4993, 578, 577, 29879, 269]",source,source
"English: ""song"" - 中文: ""歌""
English: ""foot"" - 中文: ""足""
English: ""person"" - 中文: ""人""
English: ""net"" - 中文: ""网""
English: ""fire"" - 中文: ""","[31313, 234]",火,"[29888, 13734, 8696, 28034, 7241, 5713, 3974, 285]",fire,fire
"English: ""five"" - 中文: ""五""
English: ""talent"" - 中文: ""才""
English: ""eye"" - 中文: ""目""
English: ""one"" - 中文: ""一""
English: ""point"" - 中文: ""","[30940, 234]",点,"[3149, 772, 11899, 1298, 1129, 282, 29886]",point,point
"English: ""soil"" - 中文: ""土""
English: ""water"" - 中文: ""水""
English: ""wood"" - 中文: ""木""
English: ""benefit"" - 中文: ""利""
English: ""version"" - 中文: ""","[30845, 234]",版,"[2453, 1147, 29894, 345, 874, 325, 3259, 1873, 1224, 369]",version,version
"English: ""book"" - 中文: ""书""
English: ""eight"" - 中文: ""八""
English: ""six"" - 中文: ""六""
English: ""tie"" - 中文: ""结""
English: ""ball"" - 中文: ""","[31539, 234]",球,"[2135, 6411, 29890, 5521, 289, 8287, 9922, 2291]",ball,ball
"English: ""history"" - 中文: ""史""
English: ""door"" - 中文: ""门""
English: ""house"" - 中文: ""屋""
English: ""speed"" - 中文: ""速""
English: ""painting"" - 中文: ""","[31046, 234]",画,"[29886, 20413, 10675, 3274, 6788, 282, 3300]",painting,painting
"English: ""hair"" - 中文: ""发""
English: ""day"" - 中文: ""日""
English: ""ocean"" - 中文: ""洋""
English: ""seven"" - 中文: ""七""
English: ""station"" - 中文: ""","[31433, 234]",站,"[5073, 19569, 6112, 303, 9523, 380, 23436, 5173, 1002, 29879, 269]",station,station
"English: ""soil"" - 中文: ""土""
English: ""river"" - 中文: ""河""
English: ""hair"" - 中文: ""发""
English: ""child"" - 中文: ""子""
English: ""rice"" - 中文: ""","[31902, 234]",米,"[11674, 10107, 374, 2200, 29878, 9597, 364, 19408]",rice,rice
"English: ""six"" - 中文: ""六""
English: ""square"" - 中文: ""方""
English: ""structure"" - 中文: ""构""
English: ""painting"" - 中文: ""画""
English: ""red"" - 中文: ""","[31869, 234]",红,"[337, 276, 1127, 2654, 29878, 364]",red,red
"English: ""pair"" - 中文: ""双""
English: ""history"" - 中文: ""史""
English: ""version"" - 中文: ""版""
English: ""kind"" - 中文: ""种""
English: ""line"" - 中文: ""","[31532, 234]",线,"[619, 6276, 1915, 29880, 301, 492, 1220, 1196]",line,line
"English: ""mountain"" - 中文: ""山""
English: ""source"" - 中文: ""源""
English: ""rock"" - 中文: ""岩""
English: ""tie"" - 中文: ""结""
English: ""net"" - 中文: ""","[31222, 234]",网,"[452, 484, 1212, 7787, 29876, 302]",net,net
"English: ""ball"" - 中文: ""球""
English: ""rock"" - 中文: ""岩""
English: ""mother"" - 中文: ""母""
English: ""door"" - 中文: ""门""
English: ""flower"" - 中文: ""","[30830, 235]",花,"[28149, 29888, 4972, 1652, 1579, 5685, 1731, 285]",flower,flower
"English: ""sun"" - 中文: ""阳""
English: ""kind"" - 中文: ""种""
English: ""position"" - 中文: ""位""
English: ""seven"" - 中文: ""七""
English: ""tea"" - 中文: ""","[31954, 235]",茶,"[29873, 260, 23429, 371, 734]",tea,tea
"English: ""gold"" - 中文: ""金""
English: ""cloth"" - 中文: ""布""
English: ""hand"" - 中文: ""手""
English: ""generation"" - 中文: ""代""
English: ""foot"" - 中文: ""","[31722, 235]",足,"[1701, 29888, 7953, 6661, 5431, 1181, 285, 3661]",foot,foot
"English: ""advance"" - 中文: ""进""
English: ""structure"" - 中文: ""构""
English: ""defeat"" - 中文: ""败""
English: ""machine"" - 中文: ""机""
English: ""gold"" - 中文: ""","[30659, 236]",金,"[15192, 330, 7684, 748, 1484, 29887]",gold,gold
"English: ""law"" - 中文: ""法""
English: ""north"" - 中文: ""北""
English: ""item"" - 中文: ""项""
English: ""book"" - 中文: ""书""
English: ""door"" - 中文: ""","[31649, 236]",门,"[29881, 3050, 1867, 17433, 437, 270]",door,door
"English: ""power"" - 中文: ""力""
English: ""bag"" - 中文: ""包""
English: ""talent"" - 中文: ""才""
English: ""lake"" - 中文: ""湖""
English: ""snow"" - 中文: ""","[31731, 236]",雪,"[16586, 15007, 269, 5807, 29879]",snow,snow
"English: ""structure"" - 中文: ""构""
English: ""dance"" - 中文: ""舞""
English: ""six"" - 中文: ""六""
English: ""day"" - 中文: ""日""
English: ""horse"" - 中文: ""","[31530, 236]",马,"[1251, 5089, 4029, 10435, 2015, 29882, 11231, 298]",horse,horse
"English: ""soil"" - 中文: ""土""
English: ""point"" - 中文: ""点""
English: ""flower"" - 中文: ""花""
English: ""four"" - 中文: ""四""
English: ""one"" - 中文: ""","[30287, 231]",一,"[265, 697, 373, 288, 650, 29877]",one,one
"English: ""language"" - 中文: ""语""
English: ""household"" - 中文: ""户""
English: ""generation"" - 中文: ""代""
English: ""part"" - 中文: ""部""
English: ""two"" - 中文: ""","[30685, 231]",二,"[29873, 3252, 10184, 7516, 1023, 260]",two,two
"English: ""time"" - 中文: ""时""
English: ""six"" - 中文: ""六""
English: ""lake"" - 中文: ""湖""
English: ""pond"" - 中文: ""池""
English: ""three"" - 中文: ""","[30457, 231]",三,"[29873, 2211, 12455, 386, 1468, 266, 260, 17536]",three,three
"English: ""province"" - 中文: ""省""
English: ""tie"" - 中文: ""结""
English: ""attempt"" - 中文: ""试""
English: ""spring"" - 中文: ""春""
English: ""four"" - 中文: ""","[30928, 232]",四,"[1701, 3023, 29888, 12584, 17823, 1181, 285]",four,four
"English: ""point"" - 中文: ""点""
English: ""flower"" - 中文: ""花""
English: ""meeting"" - 中文: ""会""
English: ""gold"" - 中文: ""金""
English: ""five"" - 中文: ""","[30904, 231]",五,"[29888, 7241, 5320, 20818, 5713, 285]",five,five
"English: ""beauty"" - 中文: ""美""
English: ""tie"" - 中文: ""结""
English: ""spring"" - 中文: ""春""
English: ""five"" - 中文: ""五""
English: ""six"" - 中文: ""","[31304, 232]",六,"[4832, 28319, 1039, 269, 1354, 29879]",six,six
"English: ""beauty"" - 中文: ""美""
English: ""item"" - 中文: ""项""
English: ""word"" - 中文: ""字""
English: ""defeat"" - 中文: ""败""
English: ""seven"" - 中文: ""","[31425, 231]",七,"[409, 344, 9881, 29879, 269]",seven,seven
"English: ""time"" - 中文: ""时""
English: ""one"" - 中文: ""一""
English: ""water"" - 中文: ""水""
English: ""beauty"" - 中文: ""美""
English: ""eight"" - 中文: ""","[31044, 232]",八,"[15761, 9475, 10096, 29872, 321, 29319]",eight,eight
"English: ""color"" - 中文: ""色""
English: ""office"" - 中文: ""局""
English: ""red"" - 中文: ""红""
English: ""sand"" - 中文: ""沙""
English: ""nine"" - 中文: ""","[31321, 231]",九,"[14183, 29876, 17081, 302, 1240, 6836]",nine,nine
"English: ""wave"" - 中文: ""波""
English: ""soil"" - 中文: ""土""
English: ""meeting"" - 中文: ""会""
English: ""three"" - 中文: ""三""
English: ""ten"" - 中文: ""","[30802, 232]",十,"[29873, 260, 841, 371, 3006, 734]",ten,ten
"English: ""foot"" - 中文: ""足""
English: ""one"" - 中文: ""一""
English: ""light"" - 中文: ""光""
English: ""left"" - 中文: ""左""
English: ""head"" - 中文: ""","[31584, 232]",头,"[2813, 354, 540, 29882, 2343, 298]",head,head
"English: ""south"" - 中文: ""南""
English: ""mountain"" - 中文: ""山""
English: ""gold"" - 中文: ""金""
English: ""wood"" - 中文: ""木""
English: ""shop"" - 中文: ""","[31758, 232]",店,"[18296, 845, 269, 528, 17394, 19032, 29879]",shop,shop
"English: ""hundred"" - 中文: ""百""
English: ""line"" - 中文: ""线""
English: ""mother"" - 中文: ""母""
English: ""forest"" - 中文: ""林""
English: ""strip"" - 中文: ""","[31217, 233]",条,"[710, 851, 269, 17010, 10076, 303, 380, 29879, 17820]",strip,strip
"English: ""version"" - 中文: ""版""
English: ""benefit"" - 中文: ""利""
English: ""three"" - 中文: ""三""
English: ""speed"" - 中文: ""速""
English: ""street"" - 中文: ""","[30813, 235]",街,"[710, 851, 12243, 29352, 11952, 303, 380, 13045, 29879, 269]",street,street
"English: ""defeat"" - 中文: ""败""
English: ""friend"" - 中文: ""友""
English: ""east"" - 中文: ""东""
English: ""return"" - 中文: ""回""
English: ""part"" - 中文: ""","[30636, 236]",部,"[3300, 3274, 760, 862, 610, 282, 1595, 29886]",part,part
"English: ""strip"" - 中文: ""条""
English: ""school"" - 中文: ""校""
English: ""city"" - 中文: ""城""
English: ""mother"" - 中文: ""母""
English: ""eye"" - 中文: ""","[30895, 234]",目,"[1032, 29872, 10977, 321]",eye,eye
"English: ""point"" - 中文: ""点""
English: ""seat"" - 中文: ""座""
English: ""eye"" - 中文: ""目""
English: ""section"" - 中文: ""段""
English: ""field"" - 中文: ""","[31632, 232]",场,"[29888, 2671, 7241, 1746, 5713, 285, 29607]",field,field
"English: ""structure"" - 中文: ""构""
English: ""heart"" - 中文: ""心""
English: ""field"" - 中文: ""场""
English: ""machine"" - 中文: ""机""
English: ""site"" - 中文: ""","[31702, 232]",址,"[1039, 269, 3268, 2746, 1354, 7845, 29879]",site,site
"English: ""mouth"" - 中文: ""口""
English: ""wood"" - 中文: ""木""
English: ""square"" - 中文: ""方""
English: ""eye"" - 中文: ""目""
English: ""dance"" - 中文: ""","[31939, 235]",舞,"[29881, 6025, 17948, 1388, 18386, 1146, 270]",dance,dance
"English: ""generation"" - 中文: ""代""
English: ""six"" - 中文: ""六""
English: ""hair"" - 中文: ""发""
English: ""nine"" - 中文: ""九""
English: ""word"" - 中文: ""","[30578, 232]",字,"[827, 6365, 1734, 13762, 1742, 8879, 281, 29893]",word,word
"English: ""speech"" - 中文: ""话""
English: ""field"" - 中文: ""场""
English: ""mountain"" - 中文: ""山""
English: ""nine"" - 中文: ""九""
English: ""pair"" - 中文: ""","[31960, 232]",双,"[5101, 3300, 3274, 18784, 282, 29886]",pair,pair
"English: ""day"" - 中文: ""日""
English: ""virtue"" - 中文: ""德""
English: ""judge"" - 中文: ""判""
English: ""example"" - 中文: ""例""
English: ""seat"" - 中文: ""","[31780, 232]",座,"[409, 269, 344, 7205, 12949, 29879]",seat,seat
"English: ""forest"" - 中文: ""林""
English: ""book"" - 中文: ""书""
English: ""attempt"" - 中文: ""试""
English: ""left"" - 中文: ""左""
English: ""light"" - 中文: ""","[30867, 232]",光,"[619, 3473, 3578, 29880, 301, 4366, 14172, 492]",light,light
"English: ""field"" - 中文: ""场""
English: ""kind"" - 中文: ""种""
English: ""mouth"" - 中文: ""口""
English: ""structure"" - 中文: ""构""
English: ""thousand"" - 中文: ""","[31159, 232]",千,"[29873, 12595, 10405, 7693, 386, 266, 260]",thousand,thousand
"English: ""virtue"" - 中文: ""德""
English: ""mother"" - 中文: ""母""
English: ""net"" - 中文: ""网""
English: ""province"" - 中文: ""省""
English: ""north"" - 中文: ""","[30662, 232]",北,"[6641, 15459, 1217, 694, 29876, 302, 3643]",north,north
"English: ""history"" - 中文: ""史""
English: ""village"" - 中文: ""村""
English: ""language"" - 中文: ""语""
English: ""north"" - 中文: ""北""
English: ""machine"" - 中文: ""","[31429, 233]",机,"[8628, 611, 4933, 286, 29885, 7672, 655, 5825, 23523]",machine,machine
"English: ""three"" - 中文: ""三""
English: ""eye"" - 中文: ""目""
English: ""friend"" - 中文: ""友""
English: ""history"" - 中文: ""史""
English: ""time"" - 中文: ""","[30594, 233]",时,"[931, 29873, 2230, 5335, 19538, 2034, 9346, 260]",time,time
"English: ""lake"" - 中文: ""湖""
English: ""attempt"" - 中文: ""试""
English: ""fruit"" - 中文: ""果""
English: ""painting"" - 中文: ""画""
English: ""benefit"" - 中文: ""","[31107, 232]",利,"[3856, 367, 13982, 14169, 29890, 915, 289, 1785, 7795]",benefit,benefit
"English: ""square"" - 中文: ""方""
English: ""head"" - 中文: ""头""
English: ""sun"" - 中文: ""阳""
English: ""middle"" - 中文: ""中""
English: ""position"" - 中文: ""","[30956, 231]",位,"[3283, 772, 29886, 1066, 2602, 1129, 282, 13686, 926]",position,position
"English: ""north"" - 中文: ""北""
English: ""cave"" - 中文: ""洞""
English: ""platform"" - 中文: ""台""
English: ""group"" - 中文: ""群""
English: ""province"" - 中文: ""","[31600, 234]",省,"[12291, 1326, 771, 544, 410, 558, 8482, 16123, 282, 29886]",province,province
"English: ""delete"" - 中文: ""删""
English: ""hair"" - 中文: ""发""
English: ""summer"" - 中文: ""夏""
English: ""foot"" - 中文: ""足""
English: ""exchange"" - 中文: ""","[31398, 231]",交,"[735, 29872, 6543, 14523, 429, 5566, 321]",exchange,exchange
"English: ""city"" - 中文: ""城""
English: ""point"" - 中文: ""点""
English: ""square"" - 中文: ""方""
English: ""official"" - 中文: ""官""
English: ""middle"" - 中文: ""","[30275, 231]",中,"[3737, 286, 29885, 7256, 6563, 2460, 7145, 17662]",middle,middle
"English: ""exchange"" - 中文: ""交""
English: ""source"" - 中文: ""源""
English: ""example"" - 中文: ""例""
English: ""person"" - 中文: ""人""
English: ""friend"" - 中文: ""","[31373, 232]",友,"[29888, 1341, 3484, 5121, 7932, 1424, 18326, 285]",friend,friend
"English: ""tail"" - 中文: ""尾""
English: ""star"" - 中文: ""星""
English: ""forest"" - 中文: ""林""
English: ""summer"" - 中文: ""夏""
English: ""color"" - 中文: ""","[31085, 235]",色,"[784, 1302, 1111, 10965, 29883, 2927, 274, 1054, 2780]",color,color
"English: ""door"" - 中文: ""门""
English: ""four"" - 中文: ""四""
English: ""flower"" - 中文: ""花""
English: ""section"" - 中文: ""段""
English: ""kind"" - 中文: ""","[31893, 234]",种,"[1984, 9089, 413, 8506, 2924, 14380, 19015, 29895]",kind,kind
"English: ""day"" - 中文: ""日""
English: ""mountain"" - 中文: ""山""
English: ""east"" - 中文: ""东""
English: ""section"" - 中文: ""段""
English: ""judge"" - 中文: ""","[31791, 232]",判,"[3623, 16833, 4900, 432, 6577, 17675, 29926]",judge,judge
"English: ""cave"" - 中文: ""洞""
English: ""heart"" - 中文: ""心""
English: ""item"" - 中文: ""项""
English: ""net"" - 中文: ""网""
English: ""school"" - 中文: ""","[31071, 233]",校,"[1364, 3762, 1557, 816, 27041, 885, 29879, 269]",school,school
"English: ""one"" - 中文: ""一""
English: ""tower"" - 中文: ""塔""
English: ""snow"" - 中文: ""雪""
English: ""power"" - 中文: ""力""
English: ""structure"" - 中文: ""","[31901, 233]",构,"[3829, 710, 851, 2281, 4984, 10582, 6220, 380, 303, 23905, 29879, 269]",structure,structure
"English: ""fire"" - 中文: ""火""
English: ""sun"" - 中文: ""阳""
English: ""dance"" - 中文: ""舞""
English: ""village"" - 中文: ""村""
English: ""tie"" - 中文: ""","[31320, 234]",结,"[29873, 22134, 19538, 2034, 260]",tie,tie
"English: ""speech"" - 中文: ""话""
English: ""cloth"" - 中文: ""布""
English: ""rise"" - 中文: ""起""
English: ""moon"" - 中文: ""月""
English: ""example"" - 中文: ""","[31507, 231]",例,"[735, 1342, 4773, 29872, 4392, 429, 321]",example,example
"English: ""advance"" - 中文: ""进""
English: ""official"" - 中文: ""官""
English: ""red"" - 中文: ""红""
English: ""tie"" - 中文: ""结""
English: ""face"" - 中文: ""","[30806, 236]",面,"[29888, 2258, 3700, 4024, 5444, 2161, 285, 17470]",face,face
"English: ""site"" - 中文: ""址""
English: ""eye"" - 中文: ""目""
English: ""hair"" - 中文: ""发""
English: ""tea"" - 中文: ""茶""
English: ""bridge"" - 中文: ""","[31749, 233]",桥,"[12945, 19515, 18419, 29890, 1182, 289, 1506, 28635]",bridge,bridge
"English: ""meeting"" - 中文: ""会""
English: ""village"" - 中文: ""村""
English: ""five"" - 中文: ""五""
English: ""office"" - 中文: ""局""
English: ""item"" - 中文: ""","[31888, 236]",项,"[2944, 568, 372, 29875, 667, 474, 277]",item,item
"English: ""gold"" - 中文: ""金""
English: ""history"" - 中文: ""史""
English: ""water"" - 中文: ""水""
English: ""power"" - 中文: ""力""
English: ""delete"" - 中文: ""","[31916, 232]",删,"[5217, 29881, 628, 8143, 6144, 316, 270, 7374, 311]",delete,delete
"English: ""rice"" - 中文: ""米""
English: ""gold"" - 中文: ""金""
English: ""tea"" - 中文: ""茶""
English: ""return"" - 中文: ""回""
English: ""group"" - 中文: ""","[31829, 234]",群,"[2972, 4071, 629, 17170, 330, 867, 2318, 29887]",group,group
"English: ""friend"" - 中文: ""友""
English: ""exchange"" - 中文: ""交""
English: ""three"" - 中文: ""三""
English: ""sand"" - 中文: ""沙""
English: ""talent"" - 中文: ""","[31979, 233]",才,"[20411, 29873, 11062, 17694, 941, 24242, 5969, 260]",talent,talent
"English: ""rock"" - 中文: ""岩""
English: ""speech"" - 中文: ""话""
English: ""power"" - 中文: ""力""
English: ""person"" - 中文: ""人""
English: ""beauty"" - 中文: ""","[30630, 234]",美,"[15409, 367, 29890, 915, 289, 6562]",beauty,beauty
"English: ""dance"" - 中文: ""舞""
English: ""group"" - 中文: ""群""
English: ""school"" - 中文: ""校""
English: ""hair"" - 中文: ""发""
English: ""platform"" - 中文: ""","[31037, 232]",台,"[12120, 2174, 715, 7481, 13974, 572, 282, 29886, 18870]",platform,platform
"English: ""song"" - 中文: ""歌""
English: ""cloud"" - 中文: ""云""
English: ""attempt"" - 中文: ""试""
English: ""grid"" - 中文: ""格""
English: ""house"" - 中文: ""","[31654, 232]",屋,"[1251, 5089, 9261, 8697, 3699, 29882, 10774, 298]",house,house
"English: ""official"" - 中文: ""官""
English: ""net"" - 中文: ""网""
English: ""mother"" - 中文: ""母""
English: ""mountain"" - 中文: ""山""
English: ""sun"" - 中文: ""","[31430, 236]",阳,"[480, 2146, 6575, 269, 11445, 29879]",sun,sun
"English: ""language"" - 中文: ""语""
English: ""four"" - 中文: ""四""
English: ""five"" - 中文: ""五""
English: ""strip"" - 中文: ""条""
English: ""meeting"" - 中文: ""","[30437, 231]",会,"[5870, 11781, 17897, 286, 29885, 592, 1004]",meeting,meeting
"English: ""pair"" - 中文: ""双""
English: ""square"" - 中文: ""方""
English: ""attempt"" - 中文: ""试""
English: ""part"" - 中文: ""部""
English: ""history"" - 中文: ""","[30911, 232]",史,"[670, 2918, 9825, 3603, 16211, 4955, 7251, 29882, 298, 18434, 22880]",history,history
"English: ""station"" - 中文: ""站""
English: ""delete"" - 中文: ""删""
English: ""example"" - 中文: ""例""
English: ""cloth"" - 中文: ""布""
English: ""valley"" - 中文: ""","[31112, 235]",谷,"[19599, 29894, 659, 325, 791, 2947, 1564, 28519, 22044]",valley,valley
"English: ""item"" - 中文: ""项""
English: ""city"" - 中文: ""城""
English: ""structure"" - 中文: ""构""
English: ""bag"" - 中文: ""包""
English: ""square"" - 中文: ""","[30525, 233]",方,"[3044, 17619, 18074, 26613, 29879, 10674, 6862, 269]",square,square
"English: ""face"" - 中文: ""面""
English: ""structure"" - 中文: ""构""
English: ""shop"" - 中文: ""店""
English: ""item"" - 中文: ""项""
English: ""generation"" - 中文: ""","[30690, 231]",代,"[1737, 330, 2531, 479, 18530, 4738, 29887, 12623, 1885, 1176]",generation,generation
"English: ""dance"" - 中文: ""舞""
English: ""speech"" - 中文: ""话""
English: ""forest"" - 中文: ""林""
English: ""time"" - 中文: ""时""
English: ""south"" - 中文: ""","[30601, 232]",南,"[3669, 269, 578, 577, 7062, 29879, 13267]",south,south
"English: ""line"" - 中文: ""线""
English: ""forest"" - 中文: ""林""
English: ""fruit"" - 中文: ""果""
English: ""official"" - 中文: ""官""
English: ""virtue"" - 中文: ""","[31169, 232]",德,"[3516, 29894, 2405, 10636, 4610, 325, 15389, 1403, 27935]",virtue,virtue
"English: ""water"" - 中文: ""水""
English: ""painting"" - 中文: ""画""
English: ""head"" - 中文: ""头""
English: ""two"" - 中文: ""二""
English: ""tribe"" - 中文: ""","[30999, 233]",族,"[29873, 3367, 3626, 9434, 534, 509, 29563, 260]",tribe,tribe
"English: ""rice"" - 中文: ""米""
English: ""painting"" - 中文: ""画""
English: ""book"" - 中文: ""书""
English: ""speed"" - 中文: ""速""
English: ""city"" - 中文: ""","[30626, 232]",城,"[4272, 29883, 20752, 7537, 274, 12690, 4583, 455]",city,city
"English: ""beauty"" - 中文: ""美""
English: ""dance"" - 中文: ""舞""
English: ""judge"" - 中文: ""判""
English: ""face"" - 中文: ""面""
English: ""language"" - 中文: ""","[31505, 235]",语,"[10906, 6468, 29880, 3893, 301, 425, 6361, 433, 11675, 4086]",language,language
"English: ""east"" - 中文: ""东""
English: ""friend"" - 中文: ""友""
English: ""water"" - 中文: ""水""
English: ""six"" - 中文: ""六""
English: ""speed"" - 中文: ""","[31859, 236]",速,"[961, 5965, 6210, 805, 19322, 1028, 29879, 269]",speed,speed
"English: ""snow"" - 中文: ""雪""
English: ""tail"" - 中文: ""尾""
English: ""flower"" - 中文: ""花""
English: ""sea"" - 中文: ""海""
English: ""ground"" - 中文: ""","[30533, 232]",地,"[5962, 4071, 629, 17170, 330, 867, 2057, 29887]",ground,ground
"English: ""snow"" - 中文: ""雪""
English: ""version"" - 中文: ""版""
English: ""three"" - 中文: ""三""
English: ""ocean"" - 中文: ""洋""
English: ""advance"" - 中文: ""","[31174, 235]",进,"[263, 29874, 17263, 6564, 328, 594, 3061]",advance,advance
"English: ""summer"" - 中文: ""夏""
English: ""station"" - 中文: ""站""
English: ""painting"" - 中文: ""画""
English: ""rock"" - 中文: ""岩""
English: ""attempt"" - 中文: ""","[31787, 235]",试,"[263, 29874, 21609, 271, 1098, 1131, 472, 15127, 4218]",attempt,attempt
"English: ""heart"" - 中文: ""心""
English: ""tower"" - 中文: ""塔""
English: ""foot"" - 中文: ""足""
English: ""lake"" - 中文: ""湖""
English: ""defeat"" - 中文: ""","[31955, 235]",败,"[29881, 20653, 8686, 822, 316, 270, 311, 1753]",defeat,defeat
"English: ""lake"" - 中文: ""湖""
English: ""five"" - 中文: ""五""
English: ""head"" - 中文: ""头""
English: ""horse"" - 中文: ""马""
English: ""tail"" - 中文: ""","[31631, 232]",尾,"[29873, 18237, 11062, 941, 12464, 260]",tail,tail
"English: ""four"" - 中文: ""四""
English: ""horse"" - 中文: ""马""
English: ""ground"" - 中文: ""地""
English: ""star"" - 中文: ""星""
English: ""mother"" - 中文: ""","[31763, 233]",母,"[2730, 286, 29885, 14817, 3184, 4346, 5637, 25550]",mother,mother
"English: ""sound"" - 中文: ""音""
English: ""ocean"" - 中文: ""洋""
English: ""rock"" - 中文: ""岩""
English: ""child"" - 中文: ""子""
English: ""east"" - 中文: ""","[30979, 231]",东,"[11248, 29872, 23027, 2240, 9755, 321]",east,east
"English: ""pair"" - 中文: ""双""
English: ""door"" - 中文: ""门""
English: ""day"" - 中文: ""日""
English: ""hundred"" - 中文: ""百""
English: ""return"" - 中文: ""","[30742, 232]",回,"[337, 276, 2457, 3240, 29878, 364, 2267, 736]",return,return
"English: ""office"" - 中文: ""局""
English: ""platform"" - 中文: ""台""
English: ""rock"" - 中文: ""岩""
English: ""talent"" - 中文: ""才""
English: ""speech"" - 中文: ""","[31852, 235]",话,"[961, 5965, 805, 29879, 1028, 12032, 269]",speech,speech
"English: ""attempt"" - 中文: ""试""
English: ""painting"" - 中文: ""画""
English: ""face"" - 中文: ""面""
English: ""fruit"" - 中文: ""果""
English: ""child"" - 中文: ""","[30319, 232]",子,"[5145, 521, 2278, 29883, 305, 274, 18558, 4161]",child,child
"English: ""street"" - 中文: ""街""
English: ""law"" - 中文: ""法""
English: ""thousand"" - 中文: ""千""
English: ""face"" - 中文: ""面""
English: ""tower"" - 中文: ""","[31831, 232]",塔,"[29873, 304, 260, 19372, 517]",tower,tower
"English: ""rock"" - 中文: ""岩""
English: ""star"" - 中文: ""星""
English: ""lake"" - 中文: ""湖""
English: ""official"" - 中文: ""官""
English: ""hair"" - 中文: ""","[30910, 232]",发,"[447, 11315, 2350, 23535, 29882, 298]",hair,hair
"English: ""tower"" - 中文: ""塔""
English: ""tail"" - 中文: ""尾""
English: ""word"" - 中文: ""字""
English: ""machine"" - 中文: ""机""
English: ""household"" - 中文: ""","[31229, 233]",户,"[1251, 5089, 22329, 9261, 8697, 3699, 29882, 10774, 298]",household,household
"English: ""strip"" - 中文: ""条""
English: ""province"" - 中文: ""省""
English: ""example"" - 中文: ""例""
English: ""version"" - 中文: ""版""
English: ""person"" - 中文: ""","[30313, 231]",人,"[29886, 2022, 546, 412, 3736, 6774, 10532, 1236, 639, 282]",person,person
"English: ""ocean"" - 中文: ""洋""
English: ""seat"" - 中文: ""座""
English: ""history"" - 中文: ""史""
English: ""law"" - 中文: ""法""
English: ""section"" - 中文: ""","[31559, 233]",段,"[21149, 4004, 409, 344, 2042, 5226, 3471, 29879, 8803, 269]",section,section
"English: ""school"" - 中文: ""校""
English: ""painting"" - 中文: ""画""
English: ""law"" - 中文: ""法""
English: ""tie"" - 中文: ""结""
English: ""official"" - 中文: ""","[31694, 232]",官,"[310, 29158, 288, 3344, 29877, 2696, 974, 1283, 6221]",official,official
"English: ""red"" - 中文: ""红""
English: ""time"" - 中文: ""时""
English: ""flower"" - 中文: ""花""
English: ""platform"" - 中文: ""台""
English: ""hundred"" - 中文: ""","[31047, 234]",百,"[6905, 9074, 29882, 298, 22888, 6893]",hundred,hundred
"English: ""cloud"" - 中文: ""云""
English: ""child"" - 中文: ""子""
English: ""kind"" - 中文: ""种""
English: ""line"" - 中文: ""线""
English: ""office"" - 中文: ""","[31655, 232]",局,"[310, 8034, 20205, 288, 3344, 29877, 2696, 974, 1283]",office,office
"English: ""valley"" - 中文: ""谷""
English: ""day"" - 中文: ""日""
English: ""spring"" - 中文: ""春""
English: ""horse"" - 中文: ""马""
English: ""rock"" - 中文: ""","[31753, 232]",岩,"[307, 20821, 7679, 29878, 364, 696, 10198]",rock,rock
"English: ""structure"" - 中文: ""构""
English: ""pond"" - 中文: ""池""
English: ""item"" - 中文: ""项""
English: ""office"" - 中文: ""局""
English: ""rise"" - 中文: ""","[31558, 235]",起,"[3780, 5161, 10107, 14451, 374, 29878, 364]",rise,rise
"English: ""structure"" - 中文: ""构""
English: ""child"" - 中文: ""子""
English: ""foot"" - 中文: ""足""
English: ""four"" - 中文: ""四""
English: ""left"" - 中文: ""","[31651, 232]",左,"[454, 29880, 1563, 301, 280, 25874, 2175]",left,left
"English: ""rock"" - 中文: ""岩""
English: ""generation"" - 中文: ""代""
English: ""speed"" - 中文: ""速""
English: ""north"" - 中文: ""北""
English: ""sound"" - 中文: ""","[30941, 236]",音,"[3669, 6047, 29802, 578, 577, 29879, 269]",sound,sound
"English: ""two"" - 中文: ""二""
English: ""tail"" - 中文: ""尾""
English: ""water"" - 中文: ""水""
English: ""judge"" - 中文: ""判""
English: ""power"" - 中文: ""","[31074, 232]",力,"[3081, 12248, 772, 13519, 1129, 282, 4764, 29886]",power,power
"English: ""day"" - 中文: ""日""
English: ""speed"" - 中文: ""速""
English: ""source"" - 中文: ""源""
English: ""school"" - 中文: ""校""
English: ""summer"" - 中文: ""","[31241, 232]",夏,"[22792, 480, 2146, 2083, 2533, 11801, 29879, 269]",summer,summer


==> figures/translation/13b_fr_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""genre"" - Deutsch: ""Art""
Français: ""huit"" - Deutsch: ""acht""
Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""nuage"" - Deutsch: ""","[11902, 399, 29956, 14962]",Wolke,"[23642, 29883, 15126, 17184, 695, 9274, 1067, 274, 9570]",cloud,nuage
"Français: ""sud"" - Deutsch: ""Süden""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""sac"" - Deutsch: ""","[29911, 23793, 323, 10523]",Tasche,"[2291, 19548, 289, 29890, 23156, 9922]",bag,sac
"Français: ""champ"" - Deutsch: ""Feld""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""bouche"" - Deutsch: ""","[13564, 341, 8229, 29924]",Mund,"[13394, 29885, 29442, 21026, 286, 4346, 2730]",mouth,bouche
"Français: ""temps"" - Deutsch: ""Zeit""
Français: ""cœur"" - Deutsch: ""Herz""
Français: ""un"" - Deutsch: ""eins""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""sol"" - Deutsch: ""","[19929, 1952, 29933, 350, 8431]",Boden,"[22473, 269, 578, 29879, 577]",soil,sol
"Français: ""section"" - Deutsch: ""Abschnitt""
Français: ""huit"" - Deutsch: ""acht""
Français: ""étoile"" - Deutsch: ""Stern""
Français: ""ligne"" - Deutsch: ""Linie""
Français: ""montagne"" - Deutsch: ""","[9827, 3629, 29933, 17104, 2292, 1522, 350]",Berg,"[29885, 29442, 16476, 286, 4346, 5766, 2730, 14378]",mountain,montagne
"Français: ""paire"" - Deutsch: ""Paar""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""cœur"" - Deutsch: ""","[940, 379, 29950, 12905, 2439, 18650, 3868]",Herz,"[354, 540, 29882, 23057, 5192, 298, 8293]",heart,cœur
"Français: ""gauche"" - Deutsch: ""links""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""pied"" - Deutsch: ""Fuß""
Français: ""jour"" - Deutsch: ""","[10522, 29911, 8176, 323, 10523]",Tag,"[2462, 29881, 3250, 270, 1146, 1388]",day,jour
"Français: ""tribu"" - Deutsch: ""Stamm""
Français: ""bourse"" - Deutsch: ""Börse""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""étoile"" - Deutsch: ""","[28588, 624, 855, 23413, 7789, 2443, 29903, 317]",Stern,"[380, 303, 269, 5173, 29879, 9523, 8508, 5810]",star,étoile
"Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""école"" - Deutsch: ""Schule""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""ressort"" - Deutsch: ""","[383, 17972, 5169, 29943, 8263, 7351]",Feder,"[15099, 805, 1028, 7689, 6709, 269, 4278, 29879]",spring,ressort
"Français: ""neige"" - Deutsch: ""Schnee""
Français: ""un"" - Deutsch: ""eins""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""est"" - Deutsch: ""Osten""
Français: ""lune"" - Deutsch: ""","[2598, 12125, 341, 29924, 7185, 22638, 4546]",Mond,"[29885, 18786, 286, 4346, 2730]",moon,lune
"Français: ""vallée"" - Deutsch: ""Tal""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""lac"" - Deutsch: ""See""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""bois"" - Deutsch: ""","[4168, 26211, 379, 29950, 19984, 8335]",Holz,"[281, 8112, 827, 6115, 29893, 8879]",wood,bois
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""soleil"" - Deutsch: ""Sonne""
Français: ""pouvoir"" - Deutsch: ""Macht""
Français: ""pont"" - Deutsch: ""Brücke""
Français: ""village"" - Deutsch: ""","[17207, 1938, 29928, 360, 9579, 6132]",Dorf,"[21031, 1403, 5720, 11928, 28765, 3516, 29894, 4213, 17191, 325]",village,village
"Français: ""riz"" - Deutsch: ""Reis""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""pont"" - Deutsch: ""Brücke""
Français: ""forêt"" - Deutsch: ""","[5260, 22552, 399, 29956, 17721]",Wald,"[285, 1181, 29888, 13569, 1701, 1079, 363, 1454, 26839]",forest,forêt
"Français: ""enfant"" - Deutsch: ""Kind""
Français: ""loi"" - Deutsch: ""Gesetz""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""point"" - Deutsch: ""Punkt""
Français: ""grille"" - Deutsch: ""","[26074, 29954, 28712, 11786, 4406, 402]",Gitter,"[7720, 867, 29887, 6856, 629, 330]",grid,grille
"Français: ""bois"" - Deutsch: ""Holz""
Français: ""couleur"" - Deutsch: ""Farbe""
Français: ""cœur"" - Deutsch: ""Herz""
Français: ""école"" - Deutsch: ""Schule""
Français: ""chanson"" - Deutsch: ""","[29382, 23410, 29931, 365, 2718, 7326]",Lied,"[1100, 269, 4823, 578, 29879, 21453, 577, 1487]",song,chanson
"Français: ""rouge"" - Deutsch: ""rot""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""étang"" - Deutsch: ""","[7141, 1920, 29911, 323]",Teich,"[2818, 1129, 772, 282, 29886, 12509, 1112]",pond,étang
"Français: ""supprimer"" - Deutsch: ""löschen""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""site"" - Deutsch: ""Standort""
Français: ""loi"" - Deutsch: ""","[29954, 6328, 1879, 7999, 402]",Gesetz,"[10653, 4307, 425, 301, 29880, 433]",law,loi
"Français: ""ville"" - Deutsch: ""Stadt""
Français: ""trois"" - Deutsch: ""drei""
Français: ""cheval"" - Deutsch: ""Pferd""
Français: ""sept"" - Deutsch: ""sieben""
Français: ""onde"" - Deutsch: ""","[11284, 10458, 28862, 5674, 4806, 399, 1334, 29956]",Welle,"[27766, 281, 2766, 11324, 10742, 29893]",wave,onde
"Français: ""tour"" - Deutsch: ""Turm""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""océan"" - Deutsch: ""","[438, 29949]",Ozean,"[29877, 12954, 23474, 288, 25802, 542]",ocean,océan
"Français: ""enfant"" - Deutsch: ""Kind""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""province"" - Deutsch: ""Provinz""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""grotte"" - Deutsch: ""","[379, 11623, 29950]",Höhle,"[29883, 24230, 18346, 1113, 274, 5777]",cave,grotte
"Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""maison"" - Deutsch: ""Haus""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""temps"" - Deutsch: ""Zeit""
Français: ""mer"" - Deutsch: ""","[341, 29924, 2191, 6816]",Meer,"[409, 269, 344, 29879, 7205]",sea,mer
"Français: ""neige"" - Deutsch: ""Schnee""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""queue"" - Deutsch: ""Schwanz""
Français: ""bureau"" - Deutsch: ""Büro""
Français: ""lac"" - Deutsch: ""","[2823, 2008, 922, 13393, 29903, 317]",See,"[18170, 425, 24591, 301, 19437, 29880, 433]",lake,lac
"Français: ""tour"" - Deutsch: ""Turm""
Français: ""fleur"" - Deutsch: ""Blume""
Français: ""est"" - Deutsch: ""Osten""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""source"" - Deutsch: ""","[751, 5462, 29984, 2182, 8654, 660]",Quelle,"[4993, 3669, 2752, 269, 578, 29879, 577]",source,source
"Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""point"" - Deutsch: ""","[29925, 349, 12129, 22723]",Punkt,"[1129, 772, 3149, 29886, 282, 11899, 1298]",point,point
"Français: ""neuf"" - Deutsch: ""neun""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""étoile"" - Deutsch: ""Stern""
Français: ""pont"" - Deutsch: ""Brücke""
Français: ""gare"" - Deutsch: ""","[15131, 15174, 29933, 28701, 350, 6000]",Bahnhof,"[1002, 380, 303, 23436, 5073, 269, 5173, 6112, 19569, 29879, 9523]",station,gare
"Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""gauche"" - Deutsch: ""links""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""riz"" - Deutsch: ""","[1123, 830, 29934, 390]",Reis,"[11674, 2200, 364, 19408, 9597, 10107, 374, 29878]",rice,riz
"Français: ""gauche"" - Deutsch: ""links""
Français: ""neige"" - Deutsch: ""Schnee""
Français: ""gare"" - Deutsch: ""Bahnhof""
Français: ""partie"" - Deutsch: ""Teil""
Français: ""ligne"" - Deutsch: ""","[11667, 4342, 23410, 29931, 365, 2718]",Linie,"[492, 301, 619, 29880, 1915, 6276, 1220, 1196]",line,ligne
"Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""un"" - Deutsch: ""eins""
Français: ""lac"" - Deutsch: ""See""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""fleur"" - Deutsch: ""","[10358, 29933, 3164, 350]",Blume,"[285, 1731, 29888, 4972, 1652, 1579, 28149, 5685]",flower,fleur
"Français: ""trois"" - Deutsch: ""drei""
Français: ""carré"" - Deutsch: ""Quadrat""
Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""thé"" - Deutsch: ""","[7141, 1920, 29911, 323]",Tee,"[260, 734, 371, 23429, 29873]",tea,thé
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""huit"" - Deutsch: ""acht""
Français: ""paire"" - Deutsch: ""Paar""
Français: ""pied"" - Deutsch: ""","[11871, 383, 11212, 29943]",Fuß,"[3661, 285, 1181, 29888, 5431, 1701, 7953, 6661]",foot,pied
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""est"" - Deutsch: ""Osten""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""porte"" - Deutsch: ""","[29911, 323, 25424]",Tür,"[17433, 437, 29881, 270, 3050, 1867]",door,porte
"Français: ""sac"" - Deutsch: ""Tasche""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""neige"" - Deutsch: ""","[2522, 1102, 4504, 21129, 4421, 29903, 317]",Schnee,"[5807, 269, 29879, 15007, 16586]",snow,neige
"Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""forêt"" - Deutsch: ""Wald""
Français: ""été"" - Deutsch: ""Sommer""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""cheval"" - Deutsch: ""","[29925, 349, 10022]",Pferd,"[10435, 11231, 29882, 1251, 5089, 2015, 4029, 298]",horse,cheval
"Français: ""étang"" - Deutsch: ""Teich""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""neige"" - Deutsch: ""Schnee""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""un"" - Deutsch: ""","[29872, 21084, 1011, 10096, 321]",eins,"[697, 265, 650, 29877, 288, 373]",one,un
"Français: ""machine"" - Deutsch: ""Maschine""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""exemple"" - Deutsch: ""Beispiel""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""deux"" - Deutsch: ""","[503, 4753, 29920, 5263, 7325, 7659]",zwei,"[260, 3252, 1023, 7516, 29873, 10184]",two,deux
"Français: ""huit"" - Deutsch: ""acht""
Français: ""est"" - Deutsch: ""Osten""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""fleur"" - Deutsch: ""Blume""
Français: ""trois"" - Deutsch: ""","[9697, 14724, 4192, 29881, 7707, 270]",drei,"[260, 17536, 12455, 1468, 266, 2211, 29873, 386]",three,trois
"Français: ""bande"" - Deutsch: ""Streifen""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""quatre"" - Deutsch: ""","[1403, 25965, 8545, 3516, 6316, 29894, 7214, 325]",vier,"[285, 1181, 29888, 3023, 1701, 17823, 12584]",four,quatre
"Français: ""étoile"" - Deutsch: ""Stern""
Français: ""montagne"" - Deutsch: ""Berg""
Français: ""maison"" - Deutsch: ""Haus""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""huit"" - Deutsch: ""","[263, 496, 22019, 5860, 3657, 562, 1274, 29874]",acht,"[29319, 29872, 10096, 9475, 15761, 321]",eight,huit
"Français: ""grille"" - Deutsch: ""Gitter""
Français: ""juge"" - Deutsch: ""Richter""
Français: ""visage"" - Deutsch: ""Gesicht""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""dix"" - Deutsch: ""","[503, 29920, 911, 3777]",zehn,"[260, 841, 734, 371, 3006, 29873]",ten,dix
"Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""rouge"" - Deutsch: ""rot""
Français: ""source"" - Deutsch: ""Quelle""
Français: ""siège"" - Deutsch: ""Sitz""
Français: ""tête"" - Deutsch: ""","[29968, 8224, 27476, 476]",Kopf,"[354, 540, 2813, 29882, 2343, 298]",head,tête
"Français: ""école"" - Deutsch: ""Schule""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""bande"" - Deutsch: ""","[624, 3767, 855, 5015, 11738, 29903, 317]",Streifen,"[851, 380, 303, 710, 269, 10076, 17010, 17820, 29879]",strip,bande
"Français: ""queue"" - Deutsch: ""Schwanz""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""tribu"" - Deutsch: ""Stamm""
Français: ""rue"" - Deutsch: ""","[22667, 624, 3767, 855, 5015, 7357, 29903, 317]",Straße,"[851, 29352, 380, 303, 710, 11952, 269, 29879, 13045, 12243]",street,rue
"Français: ""siège"" - Deutsch: ""Sitz""
Français: ""trois"" - Deutsch: ""drei""
Français: ""cheval"" - Deutsch: ""Pferd""
Français: ""bourse"" - Deutsch: ""Börse""
Français: ""partie"" - Deutsch: ""","[7141, 1920, 29911, 7770, 323]",Teil,"[1595, 610, 3274, 3300, 29886, 282, 862, 760]",part,partie
"Français: ""riz"" - Deutsch: ""Reis""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""six"" - Deutsch: ""sechs""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""œil"" - Deutsch: ""","[8407, 29909, 319, 22333]",Auge,"[29872, 10977, 1032, 321]",eye,œil
"Français: ""grille"" - Deutsch: ""Gitter""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""champ"" - Deutsch: ""","[383, 5169, 29943, 21113, 8263, 11961]",Feld,"[285, 2671, 29888, 7241, 1746, 29607, 5713]",field,champ
"Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""province"" - Deutsch: ""Provinz""
Français: ""source"" - Deutsch: ""Quelle""
Français: ""site"" - Deutsch: ""","[7813, 6679, 7434, 624, 855, 11042, 29903, 317]",Standort,"[7845, 3268, 1354, 269, 29879, 2746, 1039]",site,site
"Français: ""montagne"" - Deutsch: ""Berg""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""rouge"" - Deutsch: ""rot""
Français: ""mot"" - Deutsch: ""","[19662, 399, 13824, 29956, 14962]",Wort,"[281, 1734, 827, 13762, 29893, 8879, 1742, 6365]",word,mot
"Français: ""fleur"" - Deutsch: ""Blume""
Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""cheval"" - Deutsch: ""Pferd""
Français: ""chanson"" - Deutsch: ""Lied""
Français: ""paire"" - Deutsch: ""","[29925, 2621, 349, 11868]",Paar,"[3274, 3300, 18784, 29886, 5101, 282]",pair,paire
"Français: ""jour"" - Deutsch: ""Tag""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""siège"" - Deutsch: ""","[25598, 23628, 21988, 6101, 29903, 317]",Sitz,"[409, 269, 344, 29879, 12949, 7205]",seat,siège
"Français: ""neige"" - Deutsch: ""Schnee""
Français: ""tour"" - Deutsch: ""Turm""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""lumière"" - Deutsch: ""","[23410, 10413, 29931, 365, 2718]",Licht,"[492, 4366, 3578, 3473, 14172, 301, 619, 29880]",light,lumière
"Français: ""pied"" - Deutsch: ""Fuß""
Français: ""un"" - Deutsch: ""eins""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""nord"" - Deutsch: ""","[5245, 1939, 3782, 29940, 4186, 23899, 405]",Norden,"[6641, 29876, 15459, 3643, 302, 1217, 694]",north,nord
"Français: ""exemple"" - Deutsch: ""Beispiel""
Français: ""mer"" - Deutsch: ""Meer""
Français: ""pouvoir"" - Deutsch: ""Macht""
Français: ""queue"" - Deutsch: ""Schwanz""
Français: ""machine"" - Deutsch: ""","[8622, 21870, 341, 29924, 3219]",Maschine,"[29885, 8628, 7672, 655, 23523, 286, 4933, 611, 5825]",machine,machine
"Français: ""vallée"" - Deutsch: ""Tal""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""temps"" - Deutsch: ""","[24625, 29999, 796, 5347, 3091]",Zeit,"[260, 9346, 5335, 19538, 29873, 2034, 2230, 931]",time,temps
"Français: ""visage"" - Deutsch: ""Gesicht""
Français: ""six"" - Deutsch: ""sechs""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""province"" - Deutsch: ""","[29925, 1588, 1184, 349, 1019, 11127, 23114, 9133, 4040]",Provinz,"[558, 410, 16123, 544, 8482, 29886, 12291, 282, 1326, 771]",province,province
"Français: ""trois"" - Deutsch: ""drei""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""pouvoir"" - Deutsch: ""Macht""
Français: ""bourse"" - Deutsch: ""","[29933, 350]",Börse,"[29872, 429, 5566, 735, 14523, 321, 6543]",exchange,bourse
"Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""genre"" - Deutsch: ""Art""
Français: ""bureau"" - Deutsch: ""Büro""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""milieu"" - Deutsch: ""","[5493, 24532, 4573, 341, 29924, 23115]",Mitte,"[29885, 7145, 2460, 286, 17662, 3737, 7256, 6563]",middle,milieu
"Français: ""paire"" - Deutsch: ""Paar""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""trois"" - Deutsch: ""drei""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""couleur"" - Deutsch: ""","[7748, 383, 14206, 29943, 8413]",Farbe,"[10965, 29883, 1111, 2780, 784, 274, 1054, 2927, 1302]",color,couleur
"Français: ""montagne"" - Deutsch: ""Berg""
Français: ""lune"" - Deutsch: ""Mond""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""genre"" - Deutsch: ""","[3012, 1433, 29909, 319, 826, 9986]",Art,"[1984, 2924, 8506, 9089, 29895, 413, 14380, 19015]",kind,genre
"Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""juge"" - Deutsch: ""","[25627, 13675, 21710, 4385, 29934, 390]",Richter,"[3623, 29926, 4900, 6577, 16833, 17675, 432]",judge,juge
"Français: ""sac"" - Deutsch: ""Tasche""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""trois"" - Deutsch: ""drei""
Français: ""école"" - Deutsch: ""","[12988, 2522, 1102, 4504, 27223, 4421, 29903, 317]",Schule,"[1557, 816, 3762, 269, 1364, 27041, 29879, 885]",school,école
"Français: ""tête"" - Deutsch: ""Kopf""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""cravate"" - Deutsch: ""","[476, 7365, 29968, 19387]",Krawatte,"[260, 19538, 29873, 2034, 22134]",tie,cravate
"Français: ""ligne"" - Deutsch: ""Linie""
Français: ""lune"" - Deutsch: ""Mond""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""exemple"" - Deutsch: ""","[10632, 22621, 3629, 29933, 1522, 350]",Beispiel,"[29872, 4773, 429, 735, 4392, 321, 1342]",example,exemple
"Français: ""mille"" - Deutsch: ""tausend""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""ligne"" - Deutsch: ""Linie""
Français: ""visage"" - Deutsch: ""","[29954, 7999, 6328, 1879, 402]",Gesicht,"[17470, 285, 3700, 29888, 5444, 4024, 2161, 2258]",face,visage
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""section"" - Deutsch: ""Abschnitt""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""pont"" - Deutsch: ""","[12432, 29933, 350, 1771]",Brücke,"[12945, 18419, 1182, 289, 28635, 1506, 29890, 19515]",bridge,pont
"Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""point"" - Deutsch: ""Punkt""
Français: ""site"" - Deutsch: ""Standort""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""supprimer"" - Deutsch: ""","[301, 29880, 27575]",löschen,"[6144, 628, 316, 29881, 311, 5217, 8143, 7374, 270]",delete,supprimer
"Français: ""été"" - Deutsch: ""Sommer""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""genre"" - Deutsch: ""Art""
Français: ""six"" - Deutsch: ""sechs""
Français: ""groupe"" - Deutsch: ""","[1632, 29954, 5430, 21757, 3338, 402]",Gruppe,"[867, 4071, 29887, 2318, 2972, 17170, 629, 330]",group,groupe
"Français: ""mille"" - Deutsch: ""tausend""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""mer"" - Deutsch: ""Meer""
Français: ""beauté"" - Deutsch: ""","[2522, 1102, 4504, 28565, 4421, 29903, 317]",Schönheit,"[29890, 15409, 289, 915, 367, 6562]",beauty,beauté
"Français: ""soleil"" - Deutsch: ""Sonne""
Français: ""forêt"" - Deutsch: ""Wald""
Français: ""mer"" - Deutsch: ""Meer""
Français: ""province"" - Deutsch: ""Provinz""
Français: ""plate-forme"" - Deutsch: ""","[29925, 3247, 349, 1858, 27201, 13494]",Plattform,"[2174, 12120, 18870, 715, 7481, 29886, 282, 572, 13974]",platform,plate-forme
"Français: ""fleur"" - Deutsch: ""Blume""
Français: ""été"" - Deutsch: ""Sommer""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""lac"" - Deutsch: ""See""
Français: ""maison"" - Deutsch: ""","[5952, 10727, 379, 29950, 24704]",Haus,"[8697, 10774, 29882, 3699, 1251, 5089, 9261, 298]",house,maison
"Français: ""machine"" - Deutsch: ""Maschine""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""source"" - Deutsch: ""Quelle""
Français: ""soleil"" - Deutsch: ""","[6295, 1105, 5791, 29903, 317]",Sonne,"[2146, 6575, 269, 29879, 11445, 480]",sun,soleil
"Français: ""mer"" - Deutsch: ""Meer""
Français: ""couleur"" - Deutsch: ""Farbe""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""bois"" - Deutsch: ""Holz""
Français: ""histoire"" - Deutsch: ""","[402, 5009, 29954, 6328, 7376, 7999, 1879]",Geschichte,"[16211, 9825, 4955, 29882, 3603, 18434, 22880, 298, 2918, 670, 7251]",history,histoire
"Français: ""quatre"" - Deutsch: ""vier""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""vallée"" - Deutsch: ""","[29911, 323, 10523, 10288]",Tal,"[19599, 22044, 28519, 791, 29894, 1564, 325, 2947, 659]",valley,vallée
"Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""lac"" - Deutsch: ""See""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""carré"" - Deutsch: ""","[751, 29984, 2182, 660]",Quadrat,"[17619, 10674, 3044, 18074, 269, 29879, 6862, 26613]",square,carré
"Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""paire"" - Deutsch: ""Paar""
Français: ""cœur"" - Deutsch: ""Herz""
Français: ""gauche"" - Deutsch: ""links""
Français: ""sud"" - Deutsch: ""","[26585, 17110, 11711, 29903, 317]",Süden,"[13267, 3669, 269, 578, 29879, 577, 7062]",south,sud
"Français: ""vallée"" - Deutsch: ""Tal""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""rouge"" - Deutsch: ""rot""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""vertu"" - Deutsch: ""","[29911, 23215, 12603, 323]",Tugend,"[1403, 4610, 3516, 29894, 27935, 15389, 10636, 325, 2405]",virtue,vertu
"Français: ""thé"" - Deutsch: ""Tee""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""tour"" - Deutsch: ""Turm""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""tribu"" - Deutsch: ""","[7434, 624, 855, 29903, 317]",Stamm,"[260, 3626, 29563, 9434, 534, 29873, 509, 3367]",tribe,tribu
"Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""supprimer"" - Deutsch: ""löschen""
Français: ""ville"" - Deutsch: ""","[7434, 624, 5587, 855, 10347, 29903, 317]",Stadt,"[29883, 455, 12690, 4272, 7537, 4583, 274, 20752]",city,ville
"Français: ""enfant"" - Deutsch: ""Kind""
Français: ""visage"" - Deutsch: ""Gesicht""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""vitesse"" - Deutsch: ""","[402, 5009, 29954, 6328, 7999, 1879]",Geschwindigkeit,"[961, 805, 1028, 269, 19322, 29879, 6210, 5965]",speed,vitesse
"Français: ""point"" - Deutsch: ""Punkt""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""sol"" - Deutsch: ""","[19929, 1952, 29933, 350, 8431]",Boden,"[867, 2057, 4071, 29887, 17170, 629, 5962, 330]",ground,sol
"Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""siège"" - Deutsch: ""Sitz""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""bourse"" - Deutsch: ""Börse""
Français: ""tentative"" - Deutsch: ""","[1798, 8980, 6565, 10138, 29963, 478]",Versuch,"[263, 15127, 271, 4218, 21609, 472, 1131, 29874, 1098]",attempt,tentative
"Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""beauté"" - Deutsch: ""Schönheit""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""défaite"" - Deutsch: ""","[19166, 405, 16501, 15981, 24052, 29940]",Niederlage,"[822, 316, 29881, 311, 20653, 270, 8686, 1753]",defeat,défaite
"Français: ""sol"" - Deutsch: ""Boden""
Français: ""gauche"" - Deutsch: ""links""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""queue"" - Deutsch: ""","[2522, 1102, 4504, 4421, 9234, 29903, 317]",Schwanz,"[941, 260, 12464, 29873, 18237, 11062]",tail,queue
"Français: ""un"" - Deutsch: ""eins""
Français: ""été"" - Deutsch: ""Sommer""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""mère"" - Deutsch: ""","[22411, 20749, 341, 8229, 29924]",Mutter,"[29885, 3184, 5637, 14817, 286, 4346, 2730, 25550]",mother,mère
"Français: ""couleur"" - Deutsch: ""Farbe""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""est"" - Deutsch: ""","[438, 6657, 11334, 24768, 26569, 29949]",Osten,"[29872, 11248, 9755, 23027, 2240, 321]",east,est
"Français: ""point"" - Deutsch: ""Punkt""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""discours"" - Deutsch: ""","[1123, 4367, 830, 29934, 9039, 390]",Rede,"[961, 805, 1028, 269, 29879, 12032, 5965]",speech,discours
"Français: ""bouche"" - Deutsch: ""Mund""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""sept"" - Deutsch: ""sieben""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""enfant"" - Deutsch: ""","[20311, 29968, 13187, 11885, 476, 16540]",Kind,"[18558, 29883, 305, 521, 274, 2278, 5145, 4161]",child,enfant
"Français: ""village"" - Deutsch: ""Dorf""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""neuf"" - Deutsch: ""neun""
Français: ""dix"" - Deutsch: ""zehn""
Français: ""tour"" - Deutsch: ""","[5383, 29911, 23215, 12603, 323]",Turm,"[260, 304, 19372, 29873, 517]",tower,tour
"Français: ""mer"" - Deutsch: ""Meer""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""ménage"" - Deutsch: ""","[5952, 10727, 379, 29950, 24704]",Haushalt,"[22329, 8697, 10774, 29882, 3699, 1251, 5089, 9261, 298]",household,ménage
"Français: ""beauté"" - Deutsch: ""Schönheit""
Français: ""temps"" - Deutsch: ""Zeit""
Français: ""gare"" - Deutsch: ""Bahnhof""
Français: ""six"" - Deutsch: ""sechs""
Français: ""section"" - Deutsch: ""","[24650, 1976, 29909, 319, 4920]",Abschnitt,"[409, 3471, 8803, 21149, 269, 2042, 344, 5226, 29879, 4004]",section,section
"Français: ""tête"" - Deutsch: ""Kopf""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""bois"" - Deutsch: ""Holz""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""bureau"" - Deutsch: ""","[16144, 15455, 29933, 350]",Büro,"[20205, 3344, 29877, 974, 288, 310, 8034, 1283, 2696]",office,bureau
"Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""maison"" - Deutsch: ""Haus""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""hausse"" - Deutsch: ""","[2744, 530, 21877, 29909, 319]",Anstieg,"[5161, 14451, 3780, 364, 10107, 374, 29878]",rise,hausse
"Français: ""bourse"" - Deutsch: ""Börse""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""dix"" - Deutsch: ""zehn""
Français: ""pouvoir"" - Deutsch: ""","[21870, 15735, 341, 17197, 29924, 3219, 4326]",Macht,"[3081, 1129, 772, 13519, 12248, 4764, 29886, 282]",power,pouvoir
"Français: ""bourse"" - Deutsch: ""Börse""
Français: ""temps"" - Deutsch: ""Zeit""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""été"" - Deutsch: ""","[22820, 6254, 6295, 1105, 29903, 317]",Sommer,"[2146, 2083, 22792, 2533, 269, 11801, 29879, 480]",summer,été


==> figures/translation/13b_fr_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""cinq"" - English: ""five""
Français: ""cœur"" - English: ""heart""
Français: ""partie"" - English: ""part""
Français: ""trois"" - English: ""three""
Français: ""nuage"" - English: ""","[15126, 9274, 23642, 29883, 17184, 9570, 695, 274, 1067]",cloud,"[15126, 9274, 23642, 29883, 17184, 9570, 695, 274, 1067]",cloud,nuage
"Français: ""vallée"" - English: ""valley""
Français: ""tribu"" - English: ""tribe""
Français: ""vertu"" - English: ""virtue""
Français: ""œil"" - English: ""eye""
Français: ""sac"" - English: ""","[19548, 2291, 289, 23156, 9922, 29890]",bag,"[19548, 2291, 289, 23156, 9922, 29890]",bag,sac
"Français: ""école"" - English: ""school""
Français: ""version"" - English: ""version""
Français: ""point"" - English: ""point""
Français: ""mille"" - English: ""thousand""
Français: ""bouche"" - English: ""","[286, 13394, 4346, 2730, 29442, 29885, 21026]",mouth,"[286, 13394, 4346, 2730, 29442, 29885, 21026]",mouth,bouche
"Français: ""champ"" - English: ""field""
Français: ""nord"" - English: ""north""
Français: ""fleur"" - English: ""flower""
Français: ""tour"" - English: ""tower""
Français: ""sol"" - English: ""","[577, 29879, 22473, 269, 578]",soil,"[577, 29879, 22473, 269, 578]",soil,sol
"Français: ""temps"" - English: ""time""
Français: ""porte"" - English: ""door""
Français: ""vallée"" - English: ""valley""
Français: ""rue"" - English: ""street""
Français: ""montagne"" - English: ""","[286, 14378, 4346, 2730, 29442, 16476, 5766, 29885]",mountain,"[286, 14378, 4346, 2730, 29442, 16476, 5766, 29885]",mountain,montagne
"Français: ""paire"" - English: ""pair""
Français: ""gauche"" - English: ""left""
Français: ""été"" - English: ""summer""
Français: ""sept"" - English: ""seven""
Français: ""cœur"" - English: ""","[540, 8293, 354, 29882, 298, 5192, 23057]",heart,"[540, 8293, 354, 29882, 298, 5192, 23057]",heart,cœur
"Français: ""bande"" - English: ""strip""
Français: ""un"" - English: ""one""
Français: ""jour"" - English: ""day""
Français: ""enfant"" - English: ""child""
Français: ""main"" - English: ""","[5403, 1361, 29882, 5905, 298, 447, 3179, 2350]",hand,"[5403, 1361, 29882, 5905, 298, 447, 3179, 2350]",hand,main
"Français: ""quatre"" - English: ""four""
Français: ""bois"" - English: ""wood""
Français: ""rouge"" - English: ""red""
Français: ""gauche"" - English: ""left""
Français: ""jour"" - English: ""","[1146, 2462, 29881, 3250, 270, 1388]",day,"[1146, 2462, 29881, 3250, 270, 1388]",day,jour
"Français: ""source"" - English: ""source""
Français: ""neuf"" - English: ""nine""
Français: ""main"" - English: ""hand""
Français: ""ligne"" - English: ""line""
Français: ""étoile"" - English: ""","[9523, 5173, 5810, 303, 380, 29879, 269, 8508]",star,"[9523, 5173, 5810, 303, 380, 29879, 269, 8508]",star,étoile
"Français: ""loi"" - English: ""law""
Français: ""tribu"" - English: ""tribe""
Français: ""bouche"" - English: ""mouth""
Français: ""gauche"" - English: ""left""
Français: ""ressort"" - English: ""","[7689, 805, 15099, 4278, 29879, 269, 6709, 1028]",spring,"[7689, 805, 15099, 4278, 29879, 269, 6709, 1028]",spring,ressort
"Français: ""siège"" - English: ""seat""
Français: ""sud"" - English: ""south""
Français: ""quatre"" - English: ""four""
Français: ""or"" - English: ""gold""
Français: ""lune"" - English: ""","[286, 18786, 4346, 2730, 29885]",moon,"[286, 18786, 4346, 2730, 29885]",moon,lune
"Français: ""bouche"" - English: ""mouth""
Français: ""mille"" - English: ""thousand""
Français: ""ménage"" - English: ""household""
Français: ""été"" - English: ""summer""
Français: ""bois"" - English: ""","[29893, 6115, 8879, 827, 281, 8112]",wood,"[29893, 6115, 8879, 827, 281, 8112]",wood,bois
"Français: ""forêt"" - English: ""forest""
Français: ""cravate"" - English: ""tie""
Français: ""six"" - English: ""six""
Français: ""dix"" - English: ""ten""
Français: ""village"" - English: ""","[11928, 3516, 17191, 28765, 21031, 325, 29894, 1403, 4213, 5720]",village,"[11928, 3516, 17191, 28765, 21031, 325, 29894, 1403, 4213, 5720]",village,village
"Français: ""tête"" - English: ""head""
Français: ""génération"" - English: ""generation""
Français: ""océan"" - English: ""ocean""
Français: ""quatre"" - English: ""four""
Français: ""forêt"" - English: ""","[363, 285, 29888, 1701, 13569, 1454, 1079, 26839, 1181]",forest,"[363, 285, 29888, 1701, 13569, 1454, 1079, 26839, 1181]",forest,forêt
"Français: ""défaite"" - English: ""defeat""
Français: ""bande"" - English: ""strip""
Français: ""bouche"" - English: ""mouth""
Français: ""sud"" - English: ""south""
Français: ""fruit"" - English: ""","[1341, 29888, 15774, 1424, 285]",fruit,"[1341, 29888, 15774, 1424, 285]",fruit,fruit
"Français: ""trois"" - English: ""three""
Français: ""montagne"" - English: ""mountain""
Français: ""milieu"" - English: ""middle""
Français: ""tentative"" - English: ""attempt""
Français: ""grille"" - English: ""","[6856, 867, 29887, 629, 7720, 330]",grid,"[6856, 867, 29887, 629, 7720, 330]",grid,grille
"Français: ""avancer"" - English: ""advance""
Français: ""enfant"" - English: ""child""
Français: ""sept"" - English: ""seven""
Français: ""groupe"" - English: ""group""
Français: ""chanson"" - English: ""","[21453, 1100, 577, 1487, 4823, 29879, 269, 578]",song,"[21453, 1100, 577, 1487, 4823, 29879, 269, 578]",song,chanson
"Français: ""école"" - English: ""school""
Français: ""groupe"" - English: ""group""
Français: ""grille"" - English: ""grid""
Français: ""pouvoir"" - English: ""power""
Français: ""étang"" - English: ""","[1112, 29886, 1129, 772, 12509, 2818, 282]",pond,"[1112, 29886, 1129, 772, 12509, 2818, 282]",pond,étang
"Français: ""roche"" - English: ""rock""
Français: ""maison"" - English: ""house""
Français: ""visage"" - English: ""face""
Français: ""cheval"" - English: ""horse""
Français: ""sable"" - English: ""","[28455, 11982, 9753, 4977, 29879, 872, 269]",sand,"[28455, 11982, 9753, 4977, 29879, 872, 269]",sand,sable
"Français: ""œil"" - English: ""eye""
Français: ""ligne"" - English: ""line""
Français: ""histoire"" - English: ""history""
Français: ""porte"" - English: ""door""
Français: ""loi"" - English: ""","[29880, 10653, 425, 301, 4307, 433]",law,"[29880, 10653, 425, 301, 4307, 433]",law,loi
"Français: ""six"" - English: ""six""
Français: ""ressort"" - English: ""spring""
Français: ""main"" - English: ""hand""
Français: ""école"" - English: ""school""
Français: ""onde"" - English: ""","[29893, 27766, 10742, 11324, 2766, 281]",wave,"[29893, 27766, 10742, 11324, 2766, 281]",wave,onde
"Français: ""nuage"" - English: ""cloud""
Français: ""champ"" - English: ""field""
Français: ""neuf"" - English: ""nine""
Français: ""quatre"" - English: ""four""
Français: ""océan"" - English: ""","[29877, 12954, 25802, 23474, 542, 288]",ocean,"[29877, 12954, 25802, 23474, 542, 288]",ocean,océan
"Français: ""forêt"" - English: ""forest""
Français: ""été"" - English: ""summer""
Français: ""juge"" - English: ""judge""
Français: ""filet"" - English: ""net""
Français: ""grotte"" - English: ""","[5777, 18346, 29883, 1113, 274, 24230]",cave,"[5777, 18346, 29883, 1113, 274, 24230]",cave,grotte
"Français: ""siège"" - English: ""seat""
Français: ""supprimer"" - English: ""delete""
Français: ""nord"" - English: ""north""
Français: ""pied"" - English: ""foot""
Français: ""mer"" - English: ""","[344, 7205, 409, 29879, 269]",sea,"[344, 7205, 409, 29879, 269]",sea,mer
"Français: ""bois"" - English: ""wood""
Français: ""jour"" - English: ""day""
Français: ""cheval"" - English: ""horse""
Français: ""structure"" - English: ""structure""
Français: ""lac"" - English: ""","[29880, 425, 24591, 301, 18170, 433, 19437]",lake,"[29880, 425, 24591, 301, 18170, 433, 19437]",lake,lac
"Français: ""siège"" - English: ""seat""
Français: ""village"" - English: ""village""
Français: ""machine"" - English: ""machine""
Français: ""gauche"" - English: ""left""
Français: ""source"" - English: ""","[2752, 4993, 577, 29879, 3669, 269, 578]",source,"[2752, 4993, 577, 29879, 3669, 269, 578]",source,source
"Français: ""supprimer"" - English: ""delete""
Français: ""champ"" - English: ""field""
Français: ""position"" - English: ""position""
Français: ""gare"" - English: ""station""
Français: ""point"" - English: ""","[11899, 29886, 1129, 772, 1298, 3149, 282]",point,"[11899, 29886, 1129, 772, 1298, 3149, 282]",point,point
"Français: ""rouge"" - English: ""red""
Français: ""sac"" - English: ""bag""
Français: ""visage"" - English: ""face""
Français: ""mot"" - English: ""word""
Français: ""version"" - English: ""","[3259, 874, 1873, 369, 1224, 2453, 345, 325, 29894, 1147]",version,"[3259, 874, 1873, 369, 1224, 2453, 345, 325, 29894, 1147]",version,version
"Français: ""neuf"" - English: ""nine""
Français: ""montagne"" - English: ""mountain""
Français: ""mille"" - English: ""thousand""
Français: ""bureau"" - English: ""office""
Français: ""ballon"" - English: ""","[6411, 2291, 289, 2135, 9922, 29890, 5521, 8287]",ball,"[6411, 2291, 289, 2135, 9922, 29890, 5521, 8287]",ball,ballon
"Français: ""mer"" - English: ""sea""
Français: ""océan"" - English: ""ocean""
Français: ""mère"" - English: ""mother""
Français: ""machine"" - English: ""machine""
Français: ""gare"" - English: ""","[5073, 9523, 23436, 5173, 303, 380, 1002, 29879, 269, 6112, 19569]",station,"[5073, 9523, 23436, 5173, 303, 380, 1002, 29879, 269, 6112, 19569]",station,gare
"Français: ""bande"" - English: ""strip""
Français: ""sol"" - English: ""ground""
Français: ""bureau"" - English: ""office""
Français: ""nuage"" - English: ""cloud""
Français: ""riz"" - English: ""","[9597, 19408, 364, 10107, 29878, 11674, 374, 2200]",rice,"[9597, 19408, 364, 10107, 29878, 11674, 374, 2200]",rice,riz
"Français: ""structure"" - English: ""structure""
Français: ""fleur"" - English: ""flower""
Français: ""bourse"" - English: ""exchange""
Français: ""cœur"" - English: ""heart""
Français: ""rouge"" - English: ""","[1127, 276, 364, 29878, 337, 2654]",red,"[1127, 276, 364, 29878, 337, 2654]",red,rouge
"Français: ""enfant"" - English: ""child""
Français: ""sept"" - English: ""seven""
Français: ""quatre"" - English: ""four""
Français: ""vertu"" - English: ""virtue""
Français: ""ligne"" - English: ""","[6276, 29880, 492, 1220, 619, 301, 1196, 1915]",line,"[6276, 29880, 492, 1220, 619, 301, 1196, 1915]",line,ligne
"Français: ""ménage"" - English: ""household""
Français: ""pouvoir"" - English: ""power""
Français: ""ville"" - English: ""city""
Français: ""loi"" - English: ""law""
Français: ""filet"" - English: ""","[1212, 302, 484, 29876, 452, 7787]",net,"[1212, 302, 484, 29876, 452, 7787]",net,filet
"Français: ""vertu"" - English: ""virtue""
Français: ""siège"" - English: ""seat""
Français: ""neige"" - English: ""snow""
Français: ""supprimer"" - English: ""delete""
Français: ""fleur"" - English: ""","[28149, 29888, 1652, 1731, 1579, 285, 4972, 5685]",flower,"[28149, 29888, 1652, 1731, 1579, 285, 4972, 5685]",flower,fleur
"Français: ""mille"" - English: ""thousand""
Français: ""bureau"" - English: ""office""
Français: ""fleur"" - English: ""flower""
Français: ""vallée"" - English: ""valley""
Français: ""thé"" - English: ""","[29873, 371, 260, 734, 23429]",tea,"[29873, 371, 260, 734, 23429]",tea,thé
"Français: ""carré"" - English: ""square""
Français: ""quatre"" - English: ""four""
Français: ""temps"" - English: ""time""
Français: ""fleur"" - English: ""flower""
Français: ""pied"" - English: ""","[6661, 29888, 5431, 7953, 1701, 3661, 285, 1181]",foot,"[6661, 29888, 5431, 7953, 1701, 3661, 285, 1181]",foot,pied
"Français: ""deux"" - English: ""two""
Français: ""carré"" - English: ""square""
Français: ""lumière"" - English: ""light""
Français: ""personne"" - English: ""person""
Français: ""or"" - English: ""","[7684, 1484, 29887, 15192, 330, 748]",gold,"[7684, 1484, 29887, 15192, 330, 748]",gold,or
"Français: ""tête"" - English: ""head""
Français: ""lune"" - English: ""moon""
Français: ""groupe"" - English: ""group""
Français: ""montagne"" - English: ""mountain""
Français: ""porte"" - English: ""","[17433, 3050, 29881, 437, 270, 1867]",door,"[17433, 3050, 29881, 437, 270, 1867]",door,porte
"Français: ""mer"" - English: ""sea""
Français: ""rue"" - English: ""street""
Français: ""cravate"" - English: ""tie""
Français: ""réunion"" - English: ""meeting""
Français: ""neige"" - English: ""","[5807, 16586, 15007, 29879, 269]",snow,"[5807, 16586, 15007, 29879, 269]",snow,neige
"Français: ""mot"" - English: ""word""
Français: ""sol"" - English: ""soil""
Français: ""enfant"" - English: ""child""
Français: ""rue"" - English: ""street""
Français: ""cheval"" - English: ""","[5089, 4029, 11231, 1251, 10435, 2015, 29882, 298]",horse,"[5089, 4029, 11231, 1251, 10435, 2015, 29882, 298]",horse,cheval
"Français: ""école"" - English: ""school""
Français: ""quatre"" - English: ""four""
Français: ""avancer"" - English: ""advance""
Français: ""province"" - English: ""province""
Français: ""un"" - English: ""","[29877, 697, 650, 288, 265, 373]",one,"[29877, 697, 650, 288, 265, 373]",one,un
"Français: ""ville"" - English: ""city""
Français: ""tête"" - English: ""head""
Français: ""filet"" - English: ""net""
Français: ""maison"" - English: ""house""
Français: ""deux"" - English: ""","[3252, 29873, 10184, 260, 7516, 1023]",two,"[3252, 29873, 10184, 260, 7516, 1023]",two,deux
"Français: ""cœur"" - English: ""heart""
Français: ""ménage"" - English: ""household""
Français: ""bande"" - English: ""strip""
Français: ""talent"" - English: ""talent""
Français: ""trois"" - English: ""","[266, 2211, 1468, 29873, 12455, 260, 17536, 386]",three,"[266, 2211, 1468, 29873, 12455, 260, 17536, 386]",three,trois
"Français: ""onde"" - English: ""wave""
Français: ""tête"" - English: ""head""
Français: ""point"" - English: ""point""
Français: ""cheval"" - English: ""horse""
Français: ""quatre"" - English: ""","[12584, 29888, 1701, 17823, 3023, 285, 1181]",four,"[12584, 29888, 1701, 17823, 3023, 285, 1181]",four,quatre
"Français: ""fleur"" - English: ""flower""
Français: ""nord"" - English: ""north""
Français: ""pont"" - English: ""bridge""
Français: ""pouvoir"" - English: ""power""
Français: ""cinq"" - English: ""","[7241, 29888, 5320, 20818, 5713, 285]",five,"[7241, 29888, 5320, 20818, 5713, 285]",five,cinq
"Français: ""ballon"" - English: ""ball""
Français: ""juge"" - English: ""judge""
Français: ""filet"" - English: ""net""
Français: ""hausse"" - English: ""rise""
Français: ""six"" - English: ""","[28319, 4832, 1039, 29879, 1354, 269]",six,"[28319, 4832, 1039, 29879, 1354, 269]",six,six
"Français: ""main"" - English: ""hand""
Français: ""groupe"" - English: ""group""
Français: ""deux"" - English: ""two""
Français: ""beauté"" - English: ""beauty""
Français: ""sept"" - English: ""","[344, 409, 29879, 9881, 269]",seven,"[344, 409, 29879, 9881, 269]",seven,sept
"Français: ""supprimer"" - English: ""delete""
Français: ""vertu"" - English: ""virtue""
Français: ""océan"" - English: ""ocean""
Français: ""point"" - English: ""point""
Français: ""huit"" - English: ""","[29872, 10096, 15761, 9475, 321, 29319]",eight,"[29872, 10096, 15761, 9475, 321, 29319]",eight,huit
"Français: ""hausse"" - English: ""rise""
Français: ""province"" - English: ""province""
Français: ""or"" - English: ""gold""
Français: ""rue"" - English: ""street""
Français: ""neuf"" - English: ""","[17081, 302, 14183, 29876, 1240, 6836]",nine,"[17081, 302, 14183, 29876, 1240, 6836]",nine,neuf
"Français: ""neige"" - English: ""snow""
Français: ""gauche"" - English: ""left""
Français: ""soleil"" - English: ""sun""
Français: ""fruit"" - English: ""fruit""
Français: ""dix"" - English: ""","[29873, 841, 371, 260, 734, 3006]",ten,"[29873, 841, 371, 260, 734, 3006]",ten,dix
"Français: ""fleur"" - English: ""flower""
Français: ""gare"" - English: ""station""
Français: ""sable"" - English: ""sand""
Français: ""couleur"" - English: ""color""
Français: ""tête"" - English: ""","[540, 2343, 2813, 354, 29882, 298]",head,"[540, 2343, 2813, 354, 29882, 298]",head,tête
"Français: ""pied"" - English: ""foot""
Français: ""personne"" - English: ""person""
Français: ""neuf"" - English: ""nine""
Français: ""gare"" - English: ""station""
Français: ""bande"" - English: ""","[10076, 17010, 710, 303, 851, 380, 29879, 17820, 269]",strip,"[10076, 17010, 710, 303, 851, 380, 29879, 17820, 269]",strip,bande
"Français: ""bouche"" - English: ""mouth""
Français: ""genre"" - English: ""kind""
Français: ""maison"" - English: ""house""
Français: ""mot"" - English: ""word""
Français: ""rue"" - English: ""","[11952, 710, 12243, 303, 851, 380, 29879, 269, 13045, 29352]",street,"[11952, 710, 12243, 303, 851, 380, 29879, 269, 13045, 29352]",street,rue
"Français: ""beauté"" - English: ""beauty""
Français: ""neige"" - English: ""snow""
Français: ""neuf"" - English: ""nine""
Français: ""mille"" - English: ""thousand""
Français: ""partie"" - English: ""","[610, 29886, 760, 1595, 3300, 862, 282, 3274]",part,"[610, 29886, 760, 1595, 3300, 862, 282, 3274]",part,partie
"Français: ""ressort"" - English: ""spring""
Français: ""chanson"" - English: ""song""
Français: ""sol"" - English: ""soil""
Français: ""fruit"" - English: ""fruit""
Français: ""œil"" - English: ""","[29872, 1032, 10977, 321]",eye,"[29872, 1032, 10977, 321]",eye,œil
"Français: ""cinq"" - English: ""five""
Français: ""visage"" - English: ""face""
Français: ""pied"" - English: ""foot""
Français: ""machine"" - English: ""machine""
Français: ""champ"" - English: ""","[7241, 29607, 1746, 29888, 2671, 5713, 285]",field,"[7241, 29607, 1746, 29888, 2671, 5713, 285]",field,champ
"Français: ""océan"" - English: ""ocean""
Français: ""trois"" - English: ""three""
Français: ""personne"" - English: ""person""
Français: ""groupe"" - English: ""group""
Français: ""site"" - English: ""","[2746, 1039, 29879, 1354, 7845, 269, 3268]",site,"[2746, 1039, 29879, 1354, 7845, 269, 3268]",site,site
"Français: ""temps"" - English: ""time""
Français: ""deux"" - English: ""two""
Français: ""machine"" - English: ""machine""
Français: ""est"" - English: ""east""
Français: ""danse"" - English: ""","[1146, 29881, 18386, 17948, 6025, 270, 1388]",dance,"[1146, 29881, 18386, 17948, 6025, 270, 1388]",dance,danse
"Français: ""est"" - English: ""east""
Français: ""tentative"" - English: ""attempt""
Français: ""maison"" - English: ""house""
Français: ""cinq"" - English: ""five""
Français: ""mot"" - English: ""","[6365, 1734, 29893, 1742, 13762, 8879, 827, 281]",word,"[6365, 1734, 29893, 1742, 13762, 8879, 827, 281]",word,mot
"Français: ""avancer"" - English: ""advance""
Français: ""jour"" - English: ""day""
Français: ""village"" - English: ""village""
Français: ""genre"" - English: ""kind""
Français: ""paire"" - English: ""","[3274, 29886, 3300, 282, 18784, 5101]",pair,"[3274, 29886, 3300, 282, 18784, 5101]",pair,paire
"Français: ""sud"" - English: ""south""
Français: ""position"" - English: ""position""
Français: ""discours"" - English: ""speech""
Français: ""machine"" - English: ""machine""
Français: ""siège"" - English: ""","[344, 7205, 409, 29879, 269, 12949]",seat,"[344, 7205, 409, 29879, 269, 12949]",seat,siège
"Français: ""porte"" - English: ""door""
Français: ""école"" - English: ""school""
Français: ""discours"" - English: ""speech""
Français: ""un"" - English: ""one""
Français: ""lumière"" - English: ""","[29880, 3473, 492, 619, 4366, 301, 14172, 3578]",light,"[29880, 3473, 492, 619, 4366, 301, 14172, 3578]",light,lumière
"Français: ""fruit"" - English: ""fruit""
Français: ""village"" - English: ""village""
Français: ""position"" - English: ""position""
Français: ""huit"" - English: ""eight""
Français: ""mille"" - English: ""","[266, 7693, 29873, 260, 12595, 386, 10405]",thousand,"[266, 7693, 29873, 260, 12595, 386, 10405]",thousand,mille
"Français: ""chanson"" - English: ""song""
Français: ""génération"" - English: ""generation""
Français: ""partie"" - English: ""part""
Français: ""or"" - English: ""gold""
Français: ""nord"" - English: ""","[1217, 302, 15459, 3643, 694, 29876, 6641]",north,"[1217, 302, 15459, 3643, 694, 29876, 6641]",north,nord
"Français: ""ménage"" - English: ""household""
Français: ""cœur"" - English: ""heart""
Français: ""ligne"" - English: ""line""
Français: ""forêt"" - English: ""forest""
Français: ""machine"" - English: ""","[286, 5825, 7672, 655, 611, 8628, 23523, 4933, 29885]",machine,"[286, 5825, 7672, 655, 611, 8628, 23523, 4933, 29885]",machine,machine
"Français: ""sol"" - English: ""ground""
Français: ""ville"" - English: ""city""
Français: ""lune"" - English: ""moon""
Français: ""position"" - English: ""position""
Français: ""temps"" - English: ""","[9346, 2230, 2034, 29873, 260, 931, 5335, 19538]",time,"[9346, 2230, 2034, 29873, 260, 931, 5335, 19538]",time,temps
"Français: ""bouche"" - English: ""mouth""
Français: ""deux"" - English: ""two""
Français: ""paire"" - English: ""pair""
Français: ""son"" - English: ""sound""
Français: ""position"" - English: ""","[13686, 29886, 1129, 1066, 772, 2602, 3283, 926, 282]",position,"[13686, 29886, 1129, 1066, 772, 2602, 3283, 926, 282]",position,position
"Français: ""beauté"" - English: ""beauty""
Français: ""six"" - English: ""six""
Français: ""sable"" - English: ""sand""
Français: ""grotte"" - English: ""cave""
Français: ""province"" - English: ""","[410, 29886, 8482, 12291, 558, 771, 16123, 282, 1326, 544]",province,"[410, 29886, 8482, 12291, 558, 771, 16123, 282, 1326, 544]",province,province
"Français: ""partie"" - English: ""part""
Français: ""discours"" - English: ""speech""
Français: ""machine"" - English: ""machine""
Français: ""beauté"" - English: ""beauty""
Français: ""bourse"" - English: ""","[29872, 735, 6543, 14523, 429, 321, 5566]",exchange,"[29872, 735, 6543, 14523, 429, 321, 5566]",exchange,bourse
"Français: ""champ"" - English: ""field""
Français: ""fleur"" - English: ""flower""
Français: ""étang"" - English: ""pond""
Français: ""lac"" - English: ""lake""
Français: ""milieu"" - English: ""","[286, 17662, 3737, 2460, 7145, 7256, 29885, 6563]",middle,"[286, 17662, 3737, 2460, 7145, 7256, 29885, 6563]",middle,milieu
"Français: ""grotte"" - English: ""cave""
Français: ""œil"" - English: ""eye""
Français: ""cœur"" - English: ""heart""
Français: ""jour"" - English: ""day""
Français: ""couleur"" - English: ""","[1111, 29883, 10965, 1054, 1302, 784, 274, 2927, 2780]",color,"[1111, 29883, 10965, 1054, 1302, 784, 274, 2927, 2780]",color,couleur
"Français: ""océan"" - English: ""ocean""
Français: ""point"" - English: ""point""
Français: ""bande"" - English: ""strip""
Français: ""mer"" - English: ""sea""
Français: ""genre"" - English: ""","[29895, 2924, 8506, 14380, 9089, 413, 1984, 19015]",kind,"[29895, 2924, 8506, 14380, 9089, 413, 1984, 19015]",kind,genre
"Français: ""pied"" - English: ""foot""
Français: ""discours"" - English: ""speech""
Français: ""filet"" - English: ""net""
Français: ""mère"" - English: ""mother""
Français: ""juge"" - English: ""","[17675, 29926, 4900, 6577, 16833, 432, 3623]",judge,"[17675, 29926, 4900, 6577, 16833, 432, 3623]",judge,juge
"Français: ""village"" - English: ""village""
Français: ""grille"" - English: ""grid""
Français: ""vallée"" - English: ""valley""
Français: ""ligne"" - English: ""line""
Français: ""école"" - English: ""","[816, 3762, 27041, 885, 1364, 1557, 29879, 269]",school,"[816, 3762, 27041, 885, 1364, 1557, 29879, 269]",school,école
"Français: ""tour"" - English: ""tower""
Français: ""œil"" - English: ""eye""
Français: ""défaite"" - English: ""defeat""
Français: ""position"" - English: ""position""
Français: ""structure"" - English: ""","[10582, 4984, 710, 6220, 303, 2281, 851, 380, 29879, 3829, 23905, 269]",structure,"[10582, 4984, 710, 6220, 303, 2281, 851, 380, 29879, 3829, 23905, 269]",structure,structure
"Français: ""grille"" - English: ""grid""
Français: ""ville"" - English: ""city""
Français: ""œil"" - English: ""eye""
Français: ""champ"" - English: ""field""
Français: ""cravate"" - English: ""","[2034, 29873, 260, 19538, 22134]",tie,"[2034, 29873, 260, 19538, 22134]",tie,cravate
"Français: ""grille"" - English: ""grid""
Français: ""nuage"" - English: ""cloud""
Français: ""bureau"" - English: ""office""
Français: ""œil"" - English: ""eye""
Français: ""exemple"" - English: ""","[29872, 735, 4773, 4392, 1342, 429, 321]",example,"[29872, 735, 4773, 4392, 1342, 429, 321]",example,exemple
"Français: ""province"" - English: ""province""
Français: ""étang"" - English: ""pond""
Français: ""deux"" - English: ""two""
Français: ""nord"" - English: ""north""
Français: ""visage"" - English: ""","[4024, 2258, 5444, 2161, 29888, 285, 17470, 3700]",face,"[4024, 2258, 5444, 2161, 29888, 285, 17470, 3700]",face,visage
"Français: ""source"" - English: ""source""
Français: ""neige"" - English: ""snow""
Français: ""sud"" - English: ""south""
Français: ""temps"" - English: ""time""
Français: ""pont"" - English: ""","[289, 1182, 28635, 29890, 12945, 18419, 19515, 1506]",bridge,"[289, 1182, 28635, 29890, 12945, 18419, 19515, 1506]",bridge,pont
"Français: ""gauche"" - English: ""left""
Français: ""partie"" - English: ""part""
Français: ""vertu"" - English: ""virtue""
Français: ""forêt"" - English: ""forest""
Français: ""supprimer"" - English: ""","[6144, 29881, 5217, 8143, 7374, 311, 316, 270, 628]",delete,"[6144, 29881, 5217, 8143, 7374, 311, 316, 270, 628]",delete,supprimer
"Français: ""thé"" - English: ""tea""
Français: ""est"" - English: ""east""
Français: ""mot"" - English: ""word""
Français: ""nord"" - English: ""north""
Français: ""groupe"" - English: ""","[867, 29887, 2318, 4071, 629, 17170, 2972, 330]",group,"[867, 29887, 2318, 4071, 629, 17170, 2972, 330]",group,groupe
"Français: ""ville"" - English: ""city""
Français: ""est"" - English: ""east""
Français: ""structure"" - English: ""structure""
Français: ""porte"" - English: ""door""
Français: ""talent"" - English: ""","[29873, 17694, 11062, 5969, 260, 941, 20411, 24242]",talent,"[29873, 17694, 11062, 5969, 260, 941, 20411, 24242]",talent,talent
"Français: ""genre"" - English: ""kind""
Français: ""danse"" - English: ""dance""
Français: ""lac"" - English: ""lake""
Français: ""neige"" - English: ""snow""
Français: ""beauté"" - English: ""","[6562, 289, 367, 15409, 29890, 915]",beauty,"[6562, 289, 367, 15409, 29890, 915]",beauty,beauté
"Français: ""génération"" - English: ""generation""
Français: ""lune"" - English: ""moon""
Français: ""tête"" - English: ""head""
Français: ""section"" - English: ""section""
Français: ""plate-forme"" - English: ""","[7481, 2174, 12120, 29886, 13974, 715, 18870, 572, 282]",platform,"[7481, 2174, 12120, 29886, 13974, 715, 18870, 572, 282]",platform,plate-forme
"Français: ""ligne"" - English: ""line""
Français: ""thé"" - English: ""tea""
Français: ""œil"" - English: ""eye""
Français: ""grotte"" - English: ""cave""
Français: ""maison"" - English: ""","[5089, 1251, 3699, 29882, 298, 9261, 8697, 10774]",house,"[5089, 1251, 3699, 29882, 298, 9261, 8697, 10774]",house,maison
"Français: ""supprimer"" - English: ""delete""
Français: ""main"" - English: ""hand""
Français: ""vitesse"" - English: ""speed""
Français: ""cœur"" - English: ""heart""
Français: ""soleil"" - English: ""","[2146, 480, 29879, 6575, 269, 11445]",sun,"[2146, 480, 29879, 6575, 269, 11445]",sun,soleil
"Français: ""mot"" - English: ""word""
Français: ""version"" - English: ""version""
Français: ""tentative"" - English: ""attempt""
Français: ""vertu"" - English: ""virtue""
Français: ""réunion"" - English: ""","[286, 17897, 1004, 11781, 592, 5870, 29885]",meeting,"[286, 17897, 1004, 11781, 592, 5870, 29885]",meeting,réunion
"Français: ""carré"" - English: ""square""
Français: ""tête"" - English: ""head""
Français: ""thé"" - English: ""tea""
Français: ""œil"" - English: ""eye""
Français: ""histoire"" - English: ""","[670, 18434, 9825, 22880, 16211, 29882, 2918, 7251, 298, 4955, 3603]",history,"[670, 18434, 9825, 22880, 16211, 29882, 2918, 7251, 298, 4955, 3603]",history,histoire
"Français: ""discours"" - English: ""speech""
Français: ""bande"" - English: ""strip""
Français: ""thé"" - English: ""tea""
Français: ""soleil"" - English: ""sun""
Français: ""vallée"" - English: ""","[28519, 791, 22044, 2947, 659, 325, 29894, 19599, 1564]",valley,"[28519, 791, 22044, 2947, 659, 325, 29894, 19599, 1564]",valley,vallée
"Français: ""jour"" - English: ""day""
Français: ""sable"" - English: ""sand""
Français: ""un"" - English: ""one""
Français: ""histoire"" - English: ""history""
Français: ""carré"" - English: ""","[6862, 18074, 26613, 3044, 29879, 17619, 269, 10674]",square,"[6862, 18074, 26613, 3044, 29879, 17619, 269, 10674]",square,carré
"Français: ""jour"" - English: ""day""
Français: ""soleil"" - English: ""sun""
Français: ""vitesse"" - English: ""speed""
Français: ""or"" - English: ""gold""
Français: ""génération"" - English: ""","[2531, 1737, 18530, 29887, 1885, 479, 12623, 4738, 1176, 330]",generation,"[2531, 1737, 18530, 29887, 1885, 479, 12623, 4738, 1176, 330]",generation,génération
"Français: ""forêt"" - English: ""forest""
Français: ""avancer"" - English: ""advance""
Français: ""genre"" - English: ""kind""
Français: ""jour"" - English: ""day""
Français: ""sud"" - English: ""","[577, 29879, 7062, 13267, 3669, 269, 578]",south,"[577, 29879, 7062, 13267, 3669, 269, 578]",south,sud
"Français: ""école"" - English: ""school""
Français: ""chanson"" - English: ""song""
Français: ""sept"" - English: ""seven""
Français: ""section"" - English: ""section""
Français: ""vertu"" - English: ""","[3516, 15389, 2405, 4610, 27935, 10636, 325, 29894, 1403]",virtue,"[3516, 15389, 2405, 4610, 27935, 10636, 325, 29894, 1403]",virtue,vertu
"Français: ""vitesse"" - English: ""speed""
Français: ""danse"" - English: ""dance""
Français: ""paire"" - English: ""pair""
Français: ""rue"" - English: ""street""
Français: ""tribu"" - English: ""","[9434, 29873, 260, 3367, 3626, 534, 29563, 509]",tribe,"[9434, 29873, 260, 3367, 3626, 534, 29563, 509]",tribe,tribu
"Français: ""plate-forme"" - English: ""platform""
Français: ""milieu"" - English: ""middle""
Français: ""six"" - English: ""six""
Français: ""vallée"" - English: ""valley""
Français: ""ville"" - English: ""","[7537, 29883, 455, 12690, 4583, 4272, 274, 20752]",city,"[7537, 29883, 455, 12690, 4583, 4272, 274, 20752]",city,ville
"Français: ""lumière"" - English: ""light""
Français: ""porte"" - English: ""door""
Français: ""ville"" - English: ""city""
Français: ""queue"" - English: ""tail""
Français: ""vitesse"" - English: ""","[805, 5965, 6210, 19322, 961, 29879, 269, 1028]",speed,"[805, 5965, 6210, 19322, 961, 29879, 269, 1028]",speed,vitesse
"Français: ""supprimer"" - English: ""delete""
Français: ""groupe"" - English: ""group""
Français: ""œil"" - English: ""eye""
Français: ""danse"" - English: ""dance""
Français: ""sol"" - English: ""","[867, 5962, 29887, 629, 4071, 17170, 2057, 330]",ground,"[867, 5962, 29887, 629, 4071, 17170, 2057, 330]",ground,sol
"Français: ""province"" - English: ""province""
Français: ""structure"" - English: ""structure""
Français: ""milieu"" - English: ""middle""
Français: ""bureau"" - English: ""office""
Français: ""avancer"" - English: ""","[328, 3061, 6564, 594, 17263, 263, 29874]",advance,"[328, 3061, 6564, 594, 17263, 263, 29874]",advance,avancer
"Français: ""temps"" - English: ""time""
Français: ""maison"" - English: ""house""
Français: ""mot"" - English: ""word""
Français: ""est"" - English: ""east""
Français: ""tentative"" - English: ""","[4218, 15127, 271, 1098, 472, 263, 1131, 29874, 21609]",attempt,"[4218, 15127, 271, 1098, 472, 263, 1131, 29874, 21609]",attempt,tentative
"Français: ""rue"" - English: ""street""
Français: ""huit"" - English: ""eight""
Français: ""école"" - English: ""school""
Français: ""mer"" - English: ""sea""
Français: ""défaite"" - English: ""","[8686, 822, 29881, 311, 20653, 316, 270, 1753]",defeat,"[8686, 822, 29881, 311, 20653, 316, 270, 1753]",defeat,défaite
"Français: ""retour"" - English: ""return""
Français: ""village"" - English: ""village""
Français: ""enfant"" - English: ""child""
Français: ""cravate"" - English: ""tie""
Français: ""queue"" - English: ""","[12464, 29873, 11062, 260, 941, 18237]",tail,"[12464, 29873, 11062, 260, 941, 18237]",tail,queue
"Français: ""structure"" - English: ""structure""
Français: ""roche"" - English: ""rock""
Français: ""pouvoir"" - English: ""power""
Français: ""forêt"" - English: ""forest""
Français: ""mère"" - English: ""","[286, 3184, 5637, 25550, 4346, 2730, 14817, 29885]",mother,"[286, 3184, 5637, 25550, 4346, 2730, 14817, 29885]",mother,mère
"Français: ""supprimer"" - English: ""delete""
Français: ""temps"" - English: ""time""
Français: ""dix"" - English: ""ten""
Français: ""bande"" - English: ""strip""
Français: ""est"" - English: ""","[23027, 29872, 11248, 2240, 321, 9755]",east,"[23027, 29872, 11248, 2240, 321, 9755]",east,est
"Français: ""sac"" - English: ""bag""
Français: ""genre"" - English: ""kind""
Français: ""cinq"" - English: ""five""
Français: ""œil"" - English: ""eye""
Français: ""retour"" - English: ""","[736, 276, 364, 3240, 2267, 2457, 29878, 337]",return,"[736, 276, 364, 3240, 2267, 2457, 29878, 337]",return,retour
"Français: ""tour"" - English: ""tower""
Français: ""été"" - English: ""summer""
Français: ""bourse"" - English: ""exchange""
Français: ""version"" - English: ""version""
Français: ""discours"" - English: ""","[805, 5965, 961, 29879, 12032, 269, 1028]",speech,"[805, 5965, 961, 29879, 12032, 269, 1028]",speech,discours
"Français: ""tentative"" - English: ""attempt""
Français: ""ressort"" - English: ""spring""
Français: ""danse"" - English: ""dance""
Français: ""couleur"" - English: ""color""
Français: ""enfant"" - English: ""","[29883, 521, 18558, 4161, 274, 2278, 305, 5145]",child,"[29883, 521, 18558, 4161, 274, 2278, 305, 5145]",child,enfant
"Français: ""maison"" - English: ""house""
Français: ""queue"" - English: ""tail""
Français: ""thé"" - English: ""tea""
Français: ""version"" - English: ""version""
Français: ""tour"" - English: ""","[304, 29873, 19372, 260, 517]",tower,"[304, 29873, 19372, 260, 517]",tower,tour
"Français: ""mère"" - English: ""mother""
Français: ""été"" - English: ""summer""
Français: ""cœur"" - English: ""heart""
Français: ""bande"" - English: ""strip""
Français: ""ménage"" - English: ""","[5089, 10774, 1251, 3699, 29882, 298, 9261, 8697, 22329]",household,"[5089, 10774, 1251, 3699, 29882, 298, 9261, 8697, 22329]",household,ménage
"Français: ""vertu"" - English: ""virtue""
Français: ""ligne"" - English: ""line""
Français: ""lune"" - English: ""moon""
Français: ""ville"" - English: ""city""
Français: ""personne"" - English: ""","[29886, 546, 1236, 3736, 6774, 639, 282, 2022, 10532, 412]",person,"[29886, 546, 1236, 3736, 6774, 639, 282, 2022, 10532, 412]",person,personne
"Français: ""océan"" - English: ""ocean""
Français: ""soleil"" - English: ""sun""
Français: ""rue"" - English: ""street""
Français: ""enfant"" - English: ""child""
Français: ""section"" - English: ""","[5226, 8803, 4004, 21149, 344, 3471, 2042, 409, 29879, 269]",section,"[5226, 8803, 4004, 21149, 344, 3471, 2042, 409, 29879, 269]",section,section
"Français: ""école"" - English: ""school""
Français: ""sud"" - English: ""south""
Français: ""cravate"" - English: ""tie""
Français: ""sac"" - English: ""bag""
Français: ""bureau"" - English: ""","[2696, 29877, 1283, 8034, 20205, 3344, 974, 310, 288]",office,"[2696, 29877, 1283, 8034, 20205, 3344, 974, 310, 288]",office,bureau
"Français: ""couleur"" - English: ""color""
Français: ""deux"" - English: ""two""
Français: ""discours"" - English: ""speech""
Français: ""plate-forme"" - English: ""platform""
Français: ""roche"" - English: ""","[696, 10198, 364, 29878, 7679, 20821, 307]",rock,"[696, 10198, 364, 29878, 7679, 20821, 307]",rock,roche
"Français: ""tentative"" - English: ""attempt""
Français: ""lac"" - English: ""lake""
Français: ""œil"" - English: ""eye""
Français: ""forêt"" - English: ""forest""
Français: ""hausse"" - English: ""","[14451, 364, 10107, 29878, 374, 5161, 3780]",rise,"[14451, 364, 10107, 29878, 374, 5161, 3780]",rise,hausse
"Français: ""visage"" - English: ""face""
Français: ""juge"" - English: ""judge""
Français: ""grille"" - English: ""grid""
Français: ""est"" - English: ""east""
Français: ""gauche"" - English: ""","[1563, 25874, 29880, 2175, 280, 454, 301]",left,"[1563, 25874, 29880, 2175, 280, 454, 301]",left,gauche
"Français: ""océan"" - English: ""ocean""
Français: ""sable"" - English: ""sand""
Français: ""cinq"" - English: ""five""
Français: ""huit"" - English: ""eight""
Français: ""son"" - English: ""","[29802, 577, 29879, 3669, 269, 578, 6047]",sound,"[29802, 577, 29879, 3669, 269, 578, 6047]",sound,son
"Français: ""chanson"" - English: ""song""
Français: ""son"" - English: ""sound""
Français: ""milieu"" - English: ""middle""
Français: ""roche"" - English: ""rock""
Français: ""pouvoir"" - English: ""","[13519, 29886, 1129, 772, 4764, 282, 12248, 3081]",power,"[13519, 29886, 1129, 772, 4764, 282, 12248, 3081]",power,pouvoir
"Français: ""bois"" - English: ""wood""
Français: ""son"" - English: ""sound""
Français: ""vallée"" - English: ""valley""
Français: ""avancer"" - English: ""advance""
Français: ""été"" - English: ""","[2083, 2146, 2533, 480, 29879, 22792, 11801, 269]",summer,"[2083, 2146, 2533, 480, 29879, 22792, 11801, 269]",summer,été


==> figures/translation/13b_fr_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""exemple"" - Français: ""exemple""
Français: ""huit"" - Français: ""huit""
Français: ""gauche"" - Français: ""gauche""
Français: ""océan"" - Français: ""océan""
Français: ""nuage"" - Français: ""","[3433, 302, 29876, 4948]",nuage,"[695, 15126, 9274, 274, 9570, 29883, 1067, 17184, 23642]",cloud,nuage
"Français: ""ville"" - Français: ""ville""
Français: ""quatre"" - Français: ""quatre""
Français: ""supprimer"" - Français: ""supprimer""
Français: ""temps"" - Français: ""temps""
Français: ""sac"" - Français: ""","[4977, 269, 29879, 872, 7067]",sac,"[289, 29890, 23156, 9922, 19548, 2291]",bag,sac
"Français: ""danse"" - Français: ""danse""
Français: ""thé"" - Français: ""thé""
Français: ""queue"" - Français: ""queue""
Français: ""tentative"" - Français: ""tentative""
Français: ""bouche"" - Français: ""","[289, 29890, 16380, 833, 1045]",bouche,"[13394, 29442, 29885, 286, 4346, 2730, 21026]",mouth,bouche
"Français: ""lumière"" - Français: ""lumière""
Français: ""tête"" - Français: ""tête""
Français: ""nuage"" - Français: ""nuage""
Français: ""sol"" - Français: ""sol""
Français: ""cœur"" - Français: ""","[274, 29883]",cœur,"[540, 354, 298, 8293, 5192, 23057, 29882]",heart,cœur
"Français: ""son"" - Français: ""son""
Français: ""milieu"" - Français: ""milieu""
Français: ""siège"" - Français: ""siège""
Français: ""pied"" - Français: ""pied""
Français: ""main"" - Français: ""","[29885, 1667, 655, 286, 24402, 611, 3396, 5530]",main,"[1361, 29882, 5905, 2350, 298, 5403, 447, 3179]",hand,main
"Français: ""sol"" - Français: ""sol""
Français: ""juge"" - Français: ""juge""
Français: ""main"" - Français: ""main""
Français: ""grille"" - Français: ""grille""
Français: ""jour"" - Français: ""","[29926, 20551, 8121, 432, 8694, 2958, 2212]",jour,"[1388, 2462, 1146, 29881, 3250, 270]",day,jour
"Français: ""bureau"" - Français: ""bureau""
Français: ""pont"" - Français: ""pont""
Français: ""mère"" - Français: ""mère""
Français: ""trois"" - Français: ""trois""
Français: ""étoile"" - Français: ""","[1893, 29948, 2852, 904]",étoile,"[380, 5810, 5173, 303, 269, 8508, 29879, 9523]",star,étoile
"Français: ""porte"" - Français: ""porte""
Français: ""cheval"" - Français: ""cheval""
Français: ""main"" - Français: ""main""
Français: ""discours"" - Français: ""discours""
Français: ""ressort"" - Français: ""","[276, 337, 29878, 1253, 620, 18475, 364, 690]",ressort,"[6709, 805, 4278, 7689, 1028, 269, 29879, 15099]",spring,ressort
"Français: ""vertu"" - Français: ""vertu""
Français: ""champ"" - Français: ""champ""
Français: ""mer"" - Français: ""mer""
Français: ""bouche"" - Français: ""bouche""
Français: ""lune"" - Français: ""","[8092, 25081, 301, 6092, 29880]",lune,"[29885, 286, 18786, 4346, 2730]",moon,lune
"Français: ""ressort"" - Français: ""ressort""
Français: ""génération"" - Français: ""génération""
Français: ""pouvoir"" - Français: ""pouvoir""
Français: ""maison"" - Français: ""maison""
Français: ""bois"" - Français: ""","[23734, 29890, 289, 833, 1045]",bois,"[8879, 827, 281, 29893, 8112, 6115]",wood,bois
"Français: ""lune"" - Français: ""lune""
Français: ""cravate"" - Français: ""cravate""
Français: ""cœur"" - Français: ""cœur""
Français: ""pont"" - Français: ""pont""
Français: ""chanson"" - Français: ""","[521, 10329, 274, 5815, 305, 29883, 5083, 25875]",chanson,"[21453, 1100, 1487, 4823, 577, 578, 269, 29879]",song,chanson
"Français: ""ligne"" - Français: ""ligne""
Français: ""bande"" - Français: ""bande""
Français: ""main"" - Français: ""main""
Français: ""avancer"" - Français: ""avancer""
Français: ""étang"" - Français: ""","[1893, 29948, 2852, 904, 28899]",étang,"[772, 12509, 1112, 2818, 282, 29886, 1129]",pond,étang
"Français: ""ménage"" - Français: ""ménage""
Français: ""bande"" - Français: ""bande""
Français: ""queue"" - Français: ""queue""
Français: ""milieu"" - Français: ""milieu""
Français: ""onde"" - Français: ""","[29877, 373, 13469, 16504, 265, 898, 288]",onde,"[281, 11324, 29893, 27766, 10742, 2766]",wave,onde
"Français: ""gauche"" - Français: ""gauche""
Français: ""carré"" - Français: ""carré""
Français: ""un"" - Français: ""un""
Français: ""couleur"" - Français: ""couleur""
Français: ""grotte"" - Français: ""","[330, 17170, 629, 29887, 4071, 867]",grotte,"[24230, 274, 1113, 5777, 29883, 18346]",cave,grotte
"Français: ""porte"" - Français: ""porte""
Français: ""grille"" - Français: ""grille""
Français: ""est"" - Français: ""est""
Français: ""hausse"" - Français: ""hausse""
Français: ""mer"" - Français: ""","[29885, 592, 286, 2778, 1050, 1004]",mer,"[409, 269, 29879, 344, 7205]",sea,mer
"Français: ""école"" - Français: ""école""
Français: ""siège"" - Français: ""siège""
Français: ""vallée"" - Français: ""vallée""
Français: ""ville"" - Français: ""ville""
Français: ""gare"" - Français: ""","[10364, 7171, 3249, 330, 24816, 5397, 29887]",gare,"[6112, 380, 19569, 1002, 5173, 303, 269, 23436, 29879, 9523, 5073]",station,gare
"Français: ""son"" - Français: ""son""
Français: ""porte"" - Français: ""porte""
Français: ""riz"" - Français: ""riz""
Français: ""œil"" - Français: ""œil""
Français: ""filet"" - Français: ""","[977, 7241, 934, 29888, 1777, 285, 1445, 5713]",filet,"[1212, 302, 452, 29876, 484, 7787]",net,filet
"Français: ""ressort"" - Français: ""ressort""
Français: ""grille"" - Français: ""grille""
Français: ""huit"" - Français: ""huit""
Français: ""lumière"" - Français: ""lumière""
Français: ""pied"" - Français: ""","[2930, 5036, 282, 29886, 1631, 15957, 12343]",pied,"[29888, 1701, 1181, 7953, 6661, 3661, 285, 5431]",foot,pied
"Français: ""ressort"" - Français: ""ressort""
Français: ""main"" - Français: ""main""
Français: ""discours"" - Français: ""discours""
Français: ""trois"" - Français: ""trois""
Français: ""or"" - Français: ""","[272, 29877, 470, 288]",or,"[1484, 330, 15192, 748, 29887, 7684]",gold,or
"Français: ""sac"" - Français: ""sac""
Français: ""défaite"" - Français: ""défaite""
Français: ""tentative"" - Français: ""tentative""
Français: ""ville"" - Français: ""ville""
Français: ""porte"" - Français: ""","[1277, 13732, 772, 14931, 282, 29886, 637, 2011, 1129, 1971]",porte,"[3050, 437, 1867, 29881, 270, 17433]",door,porte
"Français: ""vallée"" - Français: ""vallée""
Français: ""forêt"" - Français: ""forêt""
Français: ""été"" - Français: ""été""
Français: ""vitesse"" - Français: ""vitesse""
Français: ""neige"" - Français: ""","[302, 12106, 29876, 484, 452]",neige,"[269, 16586, 5807, 29879, 15007]",snow,neige
"Français: ""étang"" - Français: ""étang""
Français: ""grille"" - Français: ""grille""
Français: ""porte"" - Français: ""porte""
Français: ""tête"" - Français: ""tête""
Français: ""cheval"" - Français: ""","[923, 521, 25042, 274, 305, 29883, 1173, 29823]",cheval,"[11231, 2015, 298, 10435, 1251, 4029, 29882, 5089]",horse,cheval
"Français: ""milieu"" - Français: ""milieu""
Français: ""queue"" - Français: ""queue""
Français: ""beauté"" - Français: ""beauté""
Français: ""danse"" - Français: ""danse""
Français: ""un"" - Français: ""","[348, 318, 443, 29884]",un,"[29877, 373, 697, 650, 265, 288]",one,un
"Français: ""huit"" - Français: ""huit""
Français: ""discours"" - Français: ""discours""
Français: ""mère"" - Français: ""mère""
Français: ""fleur"" - Français: ""fleur""
Français: ""deux"" - Français: ""","[316, 4239, 29881, 311, 270]",deux,"[260, 10184, 29873, 7516, 3252, 1023]",two,deux
"Français: ""sac"" - Français: ""sac""
Français: ""vallée"" - Français: ""vallée""
Français: ""nuage"" - Français: ""nuage""
Français: ""supprimer"" - Français: ""supprimer""
Français: ""quatre"" - Français: ""","[439, 12134, 339, 29939, 3855, 21408]",quatre,"[12584, 3023, 29888, 1701, 1181, 285, 17823]",four,quatre
"Français: ""tribu"" - Français: ""tribu""
Français: ""mer"" - Français: ""mer""
Français: ""thé"" - Français: ""thé""
Français: ""queue"" - Français: ""queue""
Français: ""cinq"" - Français: ""","[4583, 29883, 455, 16381, 4670, 274, 17256]",cinq,"[20818, 7241, 29888, 285, 5713, 5320]",five,cinq
"Français: ""jour"" - Français: ""jour""
Français: ""montagne"" - Français: ""montagne""
Français: ""carré"" - Français: ""carré""
Français: ""main"" - Français: ""main""
Français: ""huit"" - Français: ""","[298, 15669, 27052, 22888, 6905, 29882]",huit,"[10096, 9475, 29872, 321, 29319, 15761]",eight,huit
"Français: ""grille"" - Français: ""grille""
Français: ""visage"" - Français: ""visage""
Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""étang"" - Français: ""étang""
Français: ""dix"" - Français: ""","[652, 29881, 23386, 270, 6051]",dix,"[734, 260, 841, 29873, 3006, 371]",ten,dix
"Français: ""réunion"" - Français: ""réunion""
Français: ""ligne"" - Français: ""ligne""
Français: ""lac"" - Français: ""lac""
Français: ""mille"" - Français: ""mille""
Français: ""tête"" - Français: ""","[260, 29873, 17949]",tête,"[2813, 540, 354, 298, 29882, 2343]",head,tête
"Français: ""pont"" - Français: ""pont""
Français: ""sol"" - Français: ""sol""
Français: ""gauche"" - Français: ""gauche""
Français: ""bureau"" - Français: ""bureau""
Français: ""bande"" - Français: ""","[27628, 2571, 4980, 3719, 289, 29890, 9922, 2291, 9892]",bande,"[17010, 380, 710, 851, 17820, 269, 303, 29879, 10076]",strip,bande
"Français: ""est"" - Français: ""est""
Français: ""queue"" - Français: ""queue""
Français: ""temps"" - Français: ""temps""
Français: ""sol"" - Français: ""sol""
Français: ""rue"" - Français: ""","[16014, 29878, 582, 5796, 364]",rue,"[380, 11952, 710, 851, 303, 269, 29352, 29879, 13045, 12243]",street,rue
"Français: ""mille"" - Français: ""mille""
Français: ""deux"" - Français: ""deux""
Français: ""neige"" - Français: ""neige""
Français: ""juge"" - Français: ""juge""
Français: ""œil"" - Français: """,[30106],œil,"[10977, 29872, 321, 1032]",eye,œil
"Français: ""rouge"" - Français: ""rouge""
Français: ""retour"" - Français: ""retour""
Français: ""cinq"" - Français: ""cinq""
Français: ""queue"" - Français: ""queue""
Français: ""champ"" - Français: ""","[521, 10329, 274, 5815, 305, 18480, 29883, 11179]",champ,"[7241, 29888, 1746, 29607, 285, 2671, 5713]",field,champ
"Français: ""nuage"" - Français: ""nuage""
Français: ""champ"" - Français: ""champ""
Français: ""genre"" - Français: ""genre""
Français: ""lac"" - Français: ""lac""
Français: ""mot"" - Français: ""","[29885, 3184, 14817, 286, 4346, 2730]",mot,"[13762, 8879, 6365, 827, 281, 1742, 1734, 29893]",word,mot
"Français: ""main"" - Français: ""main""
Français: ""sol"" - Français: ""sol""
Français: ""étang"" - Français: ""étang""
Français: ""danse"" - Français: ""danse""
Français: ""mille"" - Français: ""","[29885, 19958, 2460, 286, 23853, 2316, 3737, 3533]",mille,"[10405, 260, 7693, 12595, 266, 29873, 386]",thousand,mille
"Français: ""pied"" - Français: ""pied""
Français: ""cheval"" - Français: ""cheval""
Français: ""tentative"" - Français: ""tentative""
Français: ""nuage"" - Français: ""nuage""
Français: ""bourse"" - Français: ""","[289, 16380, 29890, 833, 6526, 1045]",bourse,"[5566, 429, 6543, 29872, 735, 321, 14523]",exchange,bourse
"Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""cinq"" - Français: ""cinq""
Français: ""bande"" - Français: ""bande""
Français: ""enfant"" - Français: ""enfant""
Français: ""genre"" - Français: ""","[2531, 479, 330, 1885, 1737, 16151, 29887]",genre,"[1984, 29895, 2924, 413, 14380, 8506, 19015, 9089]",kind,genre
"Français: ""gauche"" - Français: ""gauche""
Français: ""exemple"" - Français: ""exemple""
Français: ""hausse"" - Français: ""hausse""
Français: ""nuage"" - Français: ""nuage""
Français: ""école"" - Français: ""","[24618, 4582, 29948, 904]",école,"[1364, 885, 816, 27041, 1557, 3762, 269, 29879]",school,école
"Français: ""lumière"" - Français: ""lumière""
Français: ""tentative"" - Français: ""tentative""
Français: ""deux"" - Français: ""deux""
Français: ""trois"" - Français: ""trois""
Français: ""cravate"" - Français: ""","[29883, 26844, 7283, 274, 12220, 2181]",cravate,"[260, 2034, 29873, 19538, 22134]",tie,cravate
"Français: ""sud"" - Français: ""sud""
Français: ""nuage"" - Français: ""nuage""
Français: ""or"" - Français: ""or""
Français: ""milieu"" - Français: ""milieu""
Français: ""visage"" - Français: ""","[1403, 1998, 29894, 325, 1730, 3516]",visage,"[4024, 29888, 2161, 3700, 2258, 285, 5444, 17470]",face,visage
"Français: ""sac"" - Français: ""sac""
Français: ""danse"" - Français: ""danse""
Français: ""réunion"" - Français: ""réunion""
Français: ""deux"" - Français: ""deux""
Français: ""pont"" - Français: ""","[29649, 772, 12509, 1112, 282, 29886, 13185, 1129]",pont,"[1506, 289, 29890, 18419, 1182, 28635, 12945, 19515]",bridge,pont
"Français: ""tête"" - Français: ""tête""
Français: ""queue"" - Français: ""queue""
Français: ""enfant"" - Français: ""enfant""
Français: ""mère"" - Français: ""mère""
Français: ""supprimer"" - Français: ""","[12587, 19303, 269, 29879, 480, 2146, 1462, 13159]",supprimer,"[6144, 8143, 316, 7374, 5217, 29881, 628, 311, 270]",delete,supprimer
"Français: ""ressort"" - Français: ""ressort""
Français: ""roche"" - Français: ""roche""
Français: ""retour"" - Français: ""retour""
Français: ""gauche"" - Français: ""gauche""
Français: ""maison"" - Français: ""","[29885, 18234, 655, 3503, 286, 24402, 611, 5530]",maison,"[3699, 10774, 298, 1251, 8697, 29882, 9261, 5089]",house,maison
"Français: ""été"" - Français: ""été""
Français: ""bouche"" - Français: ""bouche""
Français: ""exemple"" - Français: ""exemple""
Français: ""cinq"" - Français: ""cinq""
Français: ""réunion"" - Français: ""","[1841, 29878, 5606, 364]",réunion,"[29885, 592, 5870, 286, 17897, 11781, 1004]",meeting,réunion
"Français: ""fleur"" - Français: ""fleur""
Français: ""été"" - Français: ""été""
Français: ""bouche"" - Français: ""bouche""
Français: ""mer"" - Français: ""mer""
Français: ""carré"" - Français: ""","[1559, 274, 1113, 5777, 29883, 4287]",carré,"[18074, 10674, 3044, 6862, 269, 29879, 17619, 26613]",square,carré
"Français: ""tentative"" - Français: ""tentative""
Français: ""lumière"" - Français: ""lumière""
Français: ""cœur"" - Français: ""cœur""
Français: ""son"" - Français: ""son""
Français: ""ville"" - Français: ""","[1403, 4213, 17191, 29894, 11928, 325, 4909, 8441, 3516]",ville,"[4583, 20752, 455, 274, 4272, 12690, 29883, 7537]",city,ville
"Français: ""vertu"" - Français: ""vertu""
Français: ""sud"" - Français: ""sud""
Français: ""ligne"" - Français: ""ligne""
Français: ""or"" - Français: ""or""
Français: ""vitesse"" - Français: ""","[1403, 29894, 325, 13901, 3516]",vitesse,"[805, 961, 1028, 6210, 269, 19322, 29879, 5965]",speed,vitesse
"Français: ""thé"" - Français: ""thé""
Français: ""retour"" - Français: ""retour""
Français: ""ménage"" - Français: ""ménage""
Français: ""bourse"" - Français: ""bourse""
Français: ""sol"" - Français: ""","[2929, 577, 578, 269, 29879, 899]",sol,"[2057, 330, 5962, 17170, 629, 29887, 4071, 867]",ground,sol
"Français: ""tour"" - Français: ""tour""
Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""siège"" - Français: ""siège""
Français: ""océan"" - Français: ""océan""
Français: ""tentative"" - Français: ""","[734, 260, 841, 29873, 3006, 371, 12033]",tentative,"[21609, 263, 1131, 271, 29874, 472, 4218, 1098, 15127]",attempt,tentative
"Français: ""supprimer"" - Français: ""supprimer""
Français: ""mille"" - Français: ""mille""
Français: ""mère"" - Français: ""mère""
Français: ""juge"" - Français: ""juge""
Français: ""queue"" - Français: ""","[439, 339, 29939, 9990, 802, 9521, 712, 3855]",queue,"[18237, 260, 29873, 11062, 12464, 941]",tail,queue
"Français: ""cravate"" - Français: ""cravate""
Français: ""onde"" - Français: ""onde""
Français: ""avancer"" - Français: ""avancer""
Français: ""bouche"" - Français: ""bouche""
Français: ""discours"" - Français: ""","[652, 17021, 2218, 2313, 29881, 270, 766, 6051]",discours,"[805, 12032, 961, 1028, 269, 29879, 5965]",speech,discours
"Français: ""gare"" - Français: ""gare""
Français: ""sol"" - Français: ""sol""
Français: ""bouche"" - Français: ""bouche""
Français: ""tête"" - Français: ""tête""
Français: ""enfant"" - Français: ""","[12377, 264, 427, 23578, 29872, 321]",enfant,"[521, 18558, 274, 5145, 305, 4161, 29883, 2278]",child,enfant
"Français: ""bois"" - Français: ""bois""
Français: ""tête"" - Français: ""tête""
Français: ""neuf"" - Français: ""neuf""
Français: ""dix"" - Français: ""dix""
Français: ""ménage"" - Français: ""","[29885, 8774, 286, 12031]",ménage,"[3699, 22329, 10774, 298, 1251, 8697, 29882, 9261, 5089]",household,ménage
"Français: ""grotte"" - Français: ""grotte""
Français: ""onde"" - Français: ""onde""
Français: ""avancer"" - Français: ""avancer""
Français: ""étang"" - Français: ""étang""
Français: ""bureau"" - Français: ""","[8399, 2423, 289, 29890, 6866, 1321]",bureau,"[29877, 8034, 3344, 974, 20205, 288, 310, 2696, 1283]",office,bureau
"Français: ""tête"" - Français: ""tête""
Français: ""quatre"" - Français: ""quatre""
Français: ""lune"" - Français: ""lune""
Français: ""bouche"" - Français: ""bouche""
Français: ""hausse"" - Français: ""","[29882, 2350, 298, 6208, 447]",hausse,"[5161, 374, 29878, 10107, 14451, 364, 3780]",rise,hausse
"Français: ""supprimer"" - Français: ""supprimer""
Français: ""carré"" - Français: ""carré""
Français: ""bourse"" - Français: ""bourse""
Français: ""trois"" - Français: ""trois""
Français: ""gauche"" - Français: ""","[10364, 26003, 3249, 330, 29887, 13395]",gauche,"[280, 25874, 301, 454, 1563, 29880, 2175]",left,gauche
"Français: ""juge"" - Français: ""juge""
Français: ""couleur"" - Français: ""couleur""
Français: ""onde"" - Français: ""onde""
Français: ""ville"" - Français: ""ville""
Français: ""été"" - Français: ""","[4370, 1893, 29948, 7342, 2852, 904]",été,"[11801, 2533, 2083, 2146, 269, 29879, 480, 22792]",summer,été


==> figures/translation/13b_fr_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""fleur"" - Русский: ""цветок""
Français: ""cravate"" - Русский: ""галстук""
Français: ""couleur"" - Русский: ""цвет""
Français: ""bande"" - Русский: ""полоса""
Français: ""nuage"" - Русский: ""","[29904, 1604, 5055, 4389, 614, 211]",облако,"[15126, 1067, 695, 17184, 274, 9274, 23642, 9570, 29883]",cloud,nuage
"Français: ""génération"" - Русский: ""поколение""
Français: ""sable"" - Русский: ""песок""
Français: ""sol"" - Русский: ""земля""
Français: ""onde"" - Русский: ""волна""
Français: ""sac"" - Русский: ""","[531, 29935, 3404, 2937, 212]",сумка,"[29890, 289, 2291, 9922, 23156, 19548]",bag,sac
"Français: ""riz"" - Русский: ""рис""
Français: ""tête"" - Русский: ""голова""
Français: ""bureau"" - Русский: ""офис""
Français: ""couleur"" - Русский: ""цвет""
Français: ""bouche"" - Русский: ""","[29927, 8201, 576, 1561, 212]",рот,"[4346, 2730, 29885, 13394, 21026, 29442, 286]",mouth,bouche
"Français: ""sud"" - Русский: ""юг""
Français: ""vallée"" - Русский: ""долина""
Français: ""milieu"" - Русский: ""середина""
Français: ""cinq"" - Русский: ""пять""
Français: ""sol"" - Русский: ""","[733, 469, 29964, 1268, 18752, 211]",почва,"[22473, 269, 578, 29879, 577]",soil,sol
"Français: ""onde"" - Русский: ""волна""
Français: ""talent"" - Русский: ""талант""
Français: ""huit"" - Русский: ""восемь""
Français: ""ville"" - Русский: ""город""
Français: ""montagne"" - Русский: ""","[29969, 24856, 1214, 588, 17310, 1084, 211]",гора,"[5766, 4346, 2730, 29885, 14378, 16476, 29442, 286]",mountain,montagne
"Français: ""pont"" - Русский: ""мост""
Français: ""or"" - Русский: ""золото""
Français: ""pied"" - Русский: ""нога""
Français: ""ville"" - Русский: ""город""
Français: ""cœur"" - Русский: ""","[531, 14315, 29935, 1586, 1502, 10182, 212]",сердце,"[23057, 354, 5192, 8293, 298, 540, 29882]",heart,cœur
"Français: ""sol"" - Русский: ""почва""
Français: ""bureau"" - Русский: ""офис""
Français: ""quatre"" - Русский: ""четыре""
Français: ""tribu"" - Русский: ""племя""
Français: ""main"" - Русский: ""","[5368, 1086, 11218, 29927, 8201, 212]",рука,"[5403, 5905, 447, 298, 3179, 29882, 1361, 2350]",hand,main
"Français: ""océan"" - Русский: ""океан""
Français: ""bourse"" - Русский: ""биржа""
Français: ""école"" - Русский: ""школа""
Français: ""sud"" - Русский: ""юг""
Français: ""étoile"" - Русский: ""","[754, 27643, 29972, 211]",звезда,"[8508, 303, 5810, 269, 5173, 29879, 380, 9523]",star,étoile
"Français: ""milieu"" - Русский: ""середина""
Français: ""machine"" - Русский: ""машина""
Français: ""forêt"" - Русский: ""лес""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""ressort"" - Русский: ""","[469, 12781, 29964, 21550, 211]",пружина,"[1028, 269, 805, 15099, 6709, 29879, 7689, 4278]",spring,ressort
"Français: ""mot"" - Русский: ""слово""
Français: ""genre"" - Русский: ""вид""
Français: ""main"" - Русский: ""рука""
Français: ""ligne"" - Русский: ""линия""
Français: ""lune"" - Русский: ""","[29944, 1844, 16050, 211]",луна,"[4346, 2730, 29885, 18786, 286]",moon,lune
"Français: ""groupe"" - Русский: ""группа""
Français: ""huit"" - Русский: ""восемь""
Français: ""bouche"" - Русский: ""рот""
Français: ""sable"" - Русский: ""песок""
Français: ""village"" - Русский: ""","[6620, 19792, 1216, 662, 20229, 10247, 2263, 29957, 211]",деревня,"[5720, 11928, 29894, 21031, 3516, 1403, 28765, 17191, 325, 4213]",village,village
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""lune"" - Русский: ""луна""
Français: ""réunion"" - Русский: ""собрание""
Français: ""défaite"" - Русский: ""поражение""
Français: ""forêt"" - Русский: ""","[29944, 4674, 753, 211]",лес,"[29888, 26839, 1454, 363, 1079, 1181, 13569, 1701, 285]",forest,forêt
"Français: ""pouvoir"" - Русский: ""власть""
Français: ""danse"" - Русский: ""танец""
Français: ""maison"" - Русский: ""дом""
Français: ""machine"" - Русский: ""машина""
Français: ""fruit"" - Русский: ""","[1606, 30011, 23692, 212]",фрукт,"[29888, 1341, 15774, 1424, 285]",fruit,fruit
"Français: ""fruit"" - Русский: ""фрукт""
Français: ""vallée"" - Русский: ""долина""
Français: ""beauté"" - Русский: ""красота""
Français: ""six"" - Русский: ""шесть""
Français: ""grille"" - Русский: ""","[531, 29935, 1586, 1502, 212]",сетка,"[7720, 629, 867, 29887, 330, 6856]",grid,grille
"Français: ""discours"" - Русский: ""речь""
Français: ""rouge"" - Русский: ""красный""
Français: ""partie"" - Русский: ""часть""
Français: ""maison"" - Русский: ""дом""
Français: ""chanson"" - Русский: ""","[2100, 15536, 469, 29964, 6414, 211]",песня,"[269, 578, 21453, 29879, 4823, 1487, 1100, 577]",song,chanson
"Français: ""mot"" - Русский: ""слово""
Français: ""réunion"" - Русский: ""собрание""
Français: ""retour"" - Русский: ""возврат""
Français: ""sept"" - Русский: ""семь""
Français: ""étang"" - Русский: ""","[469, 12781, 29964, 21550, 211]",пруд,"[12509, 1112, 2818, 29886, 772, 1129, 282]",pond,étang
"Français: ""étoile"" - Русский: ""звезда""
Français: ""quatre"" - Русский: ""четыре""
Français: ""fleur"" - Русский: ""цветок""
Français: ""onde"" - Русский: ""волна""
Français: ""sable"" - Русский: ""","[2100, 15536, 469, 29964, 6414, 211]",песок,"[9753, 28455, 269, 11982, 4977, 872, 29879]",sand,sable
"Français: ""océan"" - Русский: ""океан""
Français: ""source"" - Русский: ""источник""
Français: ""montagne"" - Русский: ""гора""
Français: ""sol"" - Русский: ""почва""
Français: ""loi"" - Русский: ""","[754, 1077, 1902, 29972, 211]",закон,"[4307, 29880, 10653, 433, 301, 425]",law,loi
"Français: ""village"" - Русский: ""деревня""
Français: ""soleil"" - Русский: ""солнце""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""tribu"" - Русский: ""племя""
Français: ""onde"" - Русский: ""","[984, 490, 29942, 1786, 211]",волна,"[11324, 27766, 2766, 29893, 281, 10742]",wave,onde
"Français: ""paire"" - Русский: ""пара""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""main"" - Русский: ""рука""
Français: ""bouche"" - Русский: ""рот""
Français: ""océan"" - Русский: ""","[29904, 26242, 6752, 614, 211]",океан,"[29877, 12954, 542, 288, 23474, 25802]",ocean,océan
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""sud"" - Русский: ""юг""
Français: ""champ"" - Русский: ""поле""
Français: ""main"" - Русский: ""рука""
Français: ""grotte"" - Русский: ""","[2100, 469, 29964, 6414, 211]",пещера,"[1113, 24230, 274, 5777, 18346, 29883]",cave,grotte
"Français: ""siège"" - Русский: ""сиденье""
Français: ""thé"" - Русский: ""чай""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""deux"" - Русский: ""два""
Français: ""mer"" - Русский: ""","[12434, 2569, 29959, 15256, 1630, 757, 211]",море,"[344, 269, 409, 7205, 29879]",sea,mer
"Français: ""réunion"" - Русский: ""собрание""
Français: ""sept"" - Русский: ""семь""
Français: ""lune"" - Русский: ""луна""
Français: ""sud"" - Русский: ""юг""
Français: ""lac"" - Русский: ""","[29904, 29495, 614, 211]",озеро,"[29880, 18170, 24591, 19437, 301, 433, 425]",lake,lac
"Français: ""discours"" - Русский: ""речь""
Français: ""cheval"" - Русский: ""лошадь""
Français: ""partie"" - Русский: ""часть""
Français: ""riz"" - Русский: ""рис""
Français: ""source"" - Русский: ""","[606, 29917, 7874, 11452, 9971, 211]",источник,"[29879, 269, 578, 4993, 2752, 3669, 577]",source,source
"Français: ""paire"" - Русский: ""пара""
Français: ""cœur"" - Русский: ""сердце""
Français: ""structure"" - Русский: ""структура""
Français: ""sol"" - Русский: ""земля""
Français: ""point"" - Русский: ""","[1937, 29932, 702, 2721, 212]",точка,"[29886, 11899, 772, 3149, 1298, 1129, 282]",point,point
"Français: ""sol"" - Русский: ""почва""
Français: ""onde"" - Русский: ""волна""
Français: ""mille"" - Русский: ""тысяча""
Français: ""bourse"" - Русский: ""биржа""
Français: ""version"" - Русский: ""","[3340, 490, 3531, 29942, 1521, 8060, 211]",версия,"[874, 1873, 345, 1147, 2453, 325, 29894, 369, 3259, 1224]",version,version
"Français: ""enfant"" - Русский: ""ребенок""
Français: ""bureau"" - Русский: ""офис""
Français: ""milieu"" - Русский: ""середина""
Français: ""retour"" - Русский: ""возврат""
Français: ""ballon"" - Русский: ""","[27693, 5010, 29959, 757, 211]",мяч,"[5521, 29890, 289, 2291, 2135, 9922, 6411, 8287]",ball,ballon
"Français: ""sud"" - Русский: ""юг""
Français: ""réunion"" - Русский: ""собрание""
Français: ""son"" - Русский: ""звук""
Français: ""deux"" - Русский: ""два""
Français: ""riz"" - Русский: ""","[29927, 8201, 12591, 641, 19625, 212]",рис,"[11674, 19408, 364, 374, 29878, 10107, 2200, 9597]",rice,riz
"Français: ""discours"" - Русский: ""речь""
Français: ""filet"" - Русский: ""сетка""
Français: ""danse"" - Русский: ""танец""
Français: ""retour"" - Русский: ""возврат""
Français: ""rouge"" - Русский: ""","[29951, 6697, 3360, 1186, 211]",красный,"[276, 364, 1127, 29878, 2654, 337]",red,rouge
"Français: ""loi"" - Русский: ""закон""
Français: ""bourse"" - Русский: ""биржа""
Français: ""génération"" - Русский: ""поколение""
Français: ""lune"" - Русский: ""луна""
Français: ""ligne"" - Русский: ""","[29944, 644, 3550, 8279, 211]",линия,"[6276, 492, 1915, 29880, 1196, 301, 619, 1220]",line,ligne
"Français: ""tentative"" - Русский: ""попытка""
Français: ""rouge"" - Русский: ""красный""
Français: ""province"" - Русский: ""провинция""
Français: ""soleil"" - Русский: ""солнце""
Français: ""filet"" - Русский: ""","[531, 29935, 1586, 1502, 212]",сетка,"[7787, 484, 1212, 29876, 302, 452]",net,filet
"Français: ""neige"" - Русский: ""снег""
Français: ""sac"" - Русский: ""сумка""
Français: ""carré"" - Русский: ""квадрат""
Français: ""huit"" - Русский: ""восемь""
Français: ""fleur"" - Русский: ""","[29996, 3716, 212]",цветок,"[29888, 1731, 1652, 5685, 28149, 1579, 4972, 285]",flower,fleur
"Français: ""fruit"" - Русский: ""фрукт""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""province"" - Русский: ""провинция""
Français: ""pont"" - Русский: ""мост""
Français: ""thé"" - Русский: ""","[29981, 1282, 3655, 19424, 2493, 212]",чай,"[734, 260, 29873, 23429, 371]",tea,thé
"Français: ""sol"" - Русский: ""земля""
Français: ""soleil"" - Русский: ""солнце""
Français: ""lune"" - Русский: ""луна""
Français: ""mot"" - Русский: ""слово""
Français: ""pied"" - Русский: ""","[18211, 6968, 570, 4228, 29921, 211]",нога,"[29888, 3661, 6661, 7953, 1181, 1701, 5431, 285]",foot,pied
"Français: ""cœur"" - Русский: ""сердце""
Français: ""six"" - Русский: ""шесть""
Français: ""tribu"" - Русский: ""племя""
Français: ""partie"" - Русский: ""часть""
Français: ""or"" - Русский: ""","[25687, 754, 26467, 4734, 29972, 211]",золото,"[1484, 15192, 29887, 330, 748, 7684]",gold,or
"Français: ""défaite"" - Русский: ""поражение""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""montagne"" - Русский: ""гора""
Français: ""son"" - Русский: ""звук""
Français: ""porte"" - Русский: ""","[29957, 20880, 662, 211]",дверь,"[437, 17433, 3050, 29881, 1867, 270]",door,porte
"Français: ""défaite"" - Русский: ""поражение""
Français: ""sud"" - Русский: ""юг""
Français: ""dix"" - Русский: ""десять""
Français: ""beauté"" - Русский: ""красота""
Français: ""neige"" - Русский: ""","[531, 29935, 212]",снег,"[15007, 5807, 269, 16586, 29879]",snow,neige
"Français: ""est"" - Русский: ""восток""
Français: ""océan"" - Русский: ""океан""
Français: ""trois"" - Русский: ""три""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""cheval"" - Русский: ""","[843, 29944, 13860, 211]",лошадь,"[1251, 11231, 4029, 5089, 298, 10435, 29882, 2015]",horse,cheval
"Français: ""histoire"" - Русский: ""история""
Français: ""carré"" - Русский: ""квадрат""
Français: ""siège"" - Русский: ""сиденье""
Français: ""source"" - Русский: ""источник""
Français: ""deux"" - Русский: ""","[11883, 662, 29957, 211]",два,"[7516, 260, 29873, 1023, 3252, 10184]",two,deux
"Français: ""sac"" - Русский: ""сумка""
Français: ""genre"" - Русский: ""вид""
Français: ""rue"" - Русский: ""улица""
Français: ""pouvoir"" - Русский: ""власть""
Français: ""trois"" - Русский: ""","[1937, 7678, 29932, 10357, 212]",три,"[12455, 2211, 17536, 1468, 260, 29873, 266, 386]",three,trois
"Français: ""riz"" - Русский: ""рис""
Français: ""neuf"" - Русский: ""девять""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""loi"" - Русский: ""закон""
Français: ""quatre"" - Русский: ""","[29981, 2950, 24998, 1093, 2493, 212]",четыре,"[29888, 3023, 12584, 17823, 1181, 1701, 285]",four,quatre
"Français: ""source"" - Русский: ""источник""
Français: ""tour"" - Русский: ""башня""
Français: ""mot"" - Русский: ""слово""
Français: ""talent"" - Русский: ""талант""
Français: ""cinq"" - Русский: ""","[469, 24200, 29964, 211]",пять,"[29888, 5320, 5713, 285, 7241, 20818]",five,cinq
"Français: ""discours"" - Русский: ""речь""
Français: ""village"" - Русский: ""деревня""
Français: ""neige"" - Русский: ""снег""
Français: ""loi"" - Русский: ""закон""
Français: ""six"" - Русский: ""","[30002, 2237, 3354, 20116, 212]",шесть,"[28319, 269, 4832, 29879, 1354, 1039]",six,six
"Français: ""juge"" - Русский: ""судья""
Français: ""défaite"" - Русский: ""поражение""
Français: ""huit"" - Русский: ""восемь""
Français: ""nord"" - Русский: ""север""
Français: ""sept"" - Русский: ""","[531, 29935, 1586, 1502, 18534, 212]",семь,"[9881, 269, 344, 409, 29879]",seven,sept
"Français: ""enfant"" - Русский: ""ребенок""
Français: ""version"" - Русский: ""версия""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""trois"" - Русский: ""три""
Français: ""huit"" - Русский: ""","[984, 490, 29942, 1786, 16335, 211]",восемь,"[9475, 15761, 321, 29872, 29319, 10096]",eight,huit
"Français: ""beauté"" - Русский: ""красота""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""retour"" - Русский: ""возврат""
Français: ""montagne"" - Русский: ""гора""
Français: ""neuf"" - Русский: ""","[1216, 662, 2263, 29957, 211]",девять,"[1240, 14183, 29876, 17081, 302, 6836]",nine,neuf
"Français: ""thé"" - Русский: ""чай""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""couleur"" - Русский: ""цвет""
Français: ""source"" - Русский: ""источник""
Français: ""dix"" - Русский: ""","[29957, 1216, 662, 26661, 2263, 211]",десять,"[734, 260, 29873, 3006, 371, 841]",ten,dix
"Français: ""siège"" - Русский: ""сиденье""
Français: ""école"" - Русский: ""школа""
Français: ""carré"" - Русский: ""квадрат""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""tête"" - Русский: ""","[29969, 19311, 1214, 27187, 588, 1084, 211]",голова,"[2813, 2343, 354, 298, 540, 29882]",head,tête
"Français: ""siège"" - Русский: ""сиденье""
Français: ""histoire"" - Русский: ""история""
Français: ""cinq"" - Русский: ""пять""
Français: ""loi"" - Русский: ""закон""
Français: ""bande"" - Русский: ""","[733, 469, 29964, 1268, 15960, 24141, 7372, 9518, 211]",полоса,"[303, 380, 269, 10076, 710, 29879, 17010, 17820, 851]",strip,bande
"Français: ""rouge"" - Русский: ""красный""
Français: ""grille"" - Русский: ""сетка""
Français: ""discours"" - Русский: ""речь""
Français: ""groupe"" - Русский: ""группа""
Français: ""rue"" - Русский: ""","[29960, 863, 16756, 212]",улица,"[13045, 303, 29352, 380, 269, 12243, 11952, 710, 29879, 851]",street,rue
"Français: ""pied"" - Русский: ""нога""
Français: ""tête"" - Русский: ""голова""
Français: ""tour"" - Русский: ""башня""
Français: ""sept"" - Русский: ""семь""
Français: ""partie"" - Русский: ""","[12978, 29981, 1282, 3655, 15267, 17265, 19829, 2493, 212]",часть,"[760, 3300, 862, 29886, 610, 3274, 1595, 282]",part,partie
"Français: ""neuf"" - Русский: ""девять""
Français: ""main"" - Русский: ""рука""
Français: ""machine"" - Русский: ""машина""
Français: ""ligne"" - Русский: ""линия""
Français: ""champ"" - Русский: ""","[733, 469, 29964, 1268, 29235, 7372, 9518, 211]",поле,"[29888, 1746, 29607, 5713, 2671, 7241, 285]",field,champ
"Français: ""queue"" - Русский: ""хвост""
Français: ""main"" - Русский: ""рука""
Français: ""porte"" - Русский: ""дверь""
Français: ""thé"" - Русский: ""чай""
Français: ""danse"" - Русский: ""","[676, 7951, 1937, 29932, 1710, 20395, 212]",танец,"[1146, 6025, 18386, 29881, 17948, 1388, 270]",dance,danse
"Français: ""carré"" - Русский: ""квадрат""
Français: ""grotte"" - Русский: ""пещера""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""maison"" - Русский: ""дом""
Français: ""mot"" - Русский: ""","[531, 29935, 15391, 19945, 26443, 212]",слово,"[8879, 827, 1742, 6365, 1734, 29893, 281, 13762]",word,mot
"Français: ""champ"" - Русский: ""поле""
Français: ""soleil"" - Русский: ""солнце""
Français: ""étoile"" - Русский: ""звезда""
Français: ""neige"" - Русский: ""снег""
Français: ""paire"" - Русский: ""","[19714, 11396, 4554, 469, 29964, 7596, 1843, 20691, 211]",пара,"[3300, 5101, 29886, 3274, 282, 18784]",pair,paire
"Français: ""bourse"" - Русский: ""биржа""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""sud"" - Русский: ""юг""
Français: ""thé"" - Русский: ""чай""
Français: ""siège"" - Русский: ""","[531, 29935, 1325, 3485, 212]",сиденье,"[344, 269, 12949, 409, 7205, 29879]",seat,siège
"Français: ""lac"" - Русский: ""озеро""
Français: ""bouche"" - Русский: ""рот""
Français: ""bourse"" - Русский: ""биржа""
Français: ""cœur"" - Русский: ""сердце""
Français: ""mille"" - Русский: ""","[1937, 19506, 3327, 29932, 212]",тысяча,"[10405, 260, 7693, 29873, 12595, 266, 386]",thousand,mille
"Français: ""milieu"" - Русский: ""середина""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""version"" - Русский: ""версия""
Français: ""neige"" - Русский: ""снег""
Français: ""nord"" - Русский: ""","[531, 29935, 1586, 1502, 23967, 212]",север,"[6641, 1217, 694, 29876, 302, 15459, 3643]",north,nord
"Français: ""montagne"" - Русский: ""гора""
Français: ""sac"" - Русский: ""сумка""
Français: ""discours"" - Русский: ""речь""
Français: ""couleur"" - Русский: ""цвет""
Français: ""machine"" - Русский: ""","[29959, 2394, 1155, 757, 211]",машина,"[8628, 29885, 611, 7672, 5825, 4933, 655, 23523, 286]",machine,machine
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""chanson"" - Русский: ""песня""
Français: ""océan"" - Русский: ""океан""
Français: ""bouche"" - Русский: ""рот""
Français: ""position"" - Русский: ""","[733, 15884, 469, 29964, 1268, 21527, 211]",позиция,"[29886, 2602, 1066, 772, 3283, 13686, 926, 1129, 282]",position,position
"Français: ""vallée"" - Русский: ""долина""
Français: ""ballon"" - Русский: ""мяч""
Français: ""porte"" - Русский: ""дверь""
Français: ""neuf"" - Русский: ""девять""
Français: ""province"" - Русский: ""","[10613, 469, 12781, 1471, 29964, 5945, 21550, 211]",провинция,"[558, 410, 771, 12291, 29886, 16123, 544, 1326, 282, 8482]",province,province
"Français: ""filet"" - Русский: ""сетка""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""sol"" - Русский: ""почва""
Français: ""maison"" - Русский: ""дом""
Français: ""bourse"" - Русский: ""","[2384, 836, 29975, 5660, 211]",биржа,"[14523, 6543, 321, 29872, 429, 735, 5566]",exchange,bourse
"Français: ""paire"" - Русский: ""пара""
Français: ""champ"" - Русский: ""поле""
Français: ""chanson"" - Русский: ""песня""
Français: ""neuf"" - Русский: ""девять""
Français: ""milieu"" - Русский: ""","[531, 14315, 29935, 17560, 1586, 1502, 10182, 212]",середина,"[29885, 7145, 17662, 3737, 6563, 286, 7256, 2460]",middle,milieu
"Français: ""six"" - Русский: ""шесть""
Français: ""bande"" - Русский: ""полоса""
Français: ""défaite"" - Русский: ""поражение""
Français: ""école"" - Русский: ""школа""
Français: ""couleur"" - Русский: ""","[29996, 3716, 212]",цвет,"[1302, 2927, 1054, 274, 1111, 784, 10965, 29883, 2780]",color,couleur
"Français: ""dix"" - Русский: ""десять""
Français: ""visage"" - Русский: ""лицо""
Français: ""rue"" - Русский: ""улица""
Français: ""champ"" - Русский: ""поле""
Français: ""genre"" - Русский: ""","[1221, 20874, 490, 21491, 2196, 29942, 211]",вид,"[1984, 2924, 9089, 14380, 29895, 413, 19015, 8506]",kind,genre
"Français: ""tentative"" - Русский: ""попытка""
Français: ""forêt"" - Русский: ""лес""
Français: ""est"" - Русский: ""восток""
Français: ""onde"" - Русский: ""волна""
Français: ""juge"" - Русский: ""","[531, 29935, 3404, 2937, 212]",судья,"[6577, 29926, 3623, 432, 17675, 4900, 16833]",judge,juge
"Français: ""personne"" - Русский: ""человек""
Français: ""porte"" - Русский: ""дверь""
Français: ""six"" - Русский: ""шесть""
Français: ""mère"" - Русский: ""мать""
Français: ""école"" - Русский: ""","[28231, 30002, 28567, 12351, 3354, 212]",школа,"[1557, 1364, 3762, 269, 816, 27041, 29879, 885]",school,école
"Français: ""juge"" - Русский: ""судья""
Français: ""bourse"" - Русский: ""биржа""
Français: ""onde"" - Русский: ""волна""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""structure"" - Русский: ""","[531, 20361, 18212, 29935, 2091, 25819, 22675, 464, 212]",структура,"[6220, 3829, 303, 4984, 23905, 380, 269, 2281, 10582, 710, 29879, 851]",structure,structure
"Français: ""discours"" - Русский: ""речь""
Français: ""retour"" - Русский: ""возврат""
Français: ""montagne"" - Русский: ""гора""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""cravate"" - Русский: ""","[29969, 1779, 8203, 1214, 211]",галстук,"[260, 29873, 22134, 19538, 2034]",tie,cravate
"Français: ""carré"" - Русский: ""квадрат""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""beauté"" - Русский: ""красота""
Français: ""huit"" - Русский: ""восемь""
Français: ""exemple"" - Русский: ""","[469, 12781, 29964, 7104, 25390, 1695, 21550, 211]",пример,"[321, 29872, 429, 4392, 1342, 735, 4773]",example,exemple
"Français: ""chanson"" - Русский: ""песня""
Français: ""fruit"" - Русский: ""фрукт""
Français: ""juge"" - Русский: ""судья""
Français: ""bande"" - Русский: ""полоса""
Français: ""visage"" - Русский: ""","[29944, 644, 3550, 211]",лицо,"[29888, 5444, 2161, 4024, 2258, 17470, 3700, 285]",face,visage
"Français: ""onde"" - Русский: ""волна""
Français: ""tentative"" - Русский: ""попытка""
Français: ""personne"" - Русский: ""человек""
Français: ""discours"" - Русский: ""речь""
Français: ""pont"" - Русский: ""","[2569, 29959, 1630, 757, 211]",мост,"[28635, 1182, 1506, 29890, 289, 18419, 19515, 12945]",bridge,pont
"Français: ""queue"" - Русский: ""хвост""
Français: ""cœur"" - Русский: ""сердце""
Français: ""onde"" - Русский: ""волна""
Français: ""grille"" - Русский: ""сетка""
Français: ""supprimer"" - Русский: ""","[29960, 863, 19871, 212]",удалить,"[311, 6144, 8143, 7374, 29881, 316, 628, 5217, 270]",delete,supprimer
"Français: ""exemple"" - Русский: ""пример""
Français: ""sol"" - Русский: ""почва""
Français: ""grille"" - Русский: ""сетка""
Français: ""sol"" - Русский: ""земля""
Français: ""groupe"" - Русский: ""","[29969, 6148, 1214, 10841, 211]",группа,"[4071, 17170, 2318, 2972, 629, 867, 29887, 330]",group,groupe
"Français: ""fruit"" - Русский: ""фрукт""
Français: ""tête"" - Русский: ""голова""
Français: ""soleil"" - Русский: ""солнце""
Français: ""sept"" - Русский: ""семь""
Français: ""talent"" - Русский: ""","[676, 1937, 9829, 29932, 1710, 212]",талант,"[17694, 5969, 11062, 20411, 260, 29873, 941, 24242]",talent,talent
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""ville"" - Русский: ""город""
Français: ""maison"" - Русский: ""дом""
Français: ""siège"" - Русский: ""сиденье""
Français: ""beauté"" - Русский: ""","[29951, 6697, 3360, 1186, 211]",красота,"[367, 29890, 289, 915, 15409, 6562]",beauty,beauté
"Français: ""sol"" - Русский: ""почва""
Français: ""nuage"" - Русский: ""облако""
Français: ""tribu"" - Русский: ""племя""
Français: ""province"" - Русский: ""провинция""
Français: ""plate-forme"" - Русский: ""","[469, 29964, 8433, 18478, 211]",платформа,"[572, 12120, 13974, 715, 18870, 29886, 7481, 282, 2174]",platform,plate-forme
"Français: ""mère"" - Русский: ""мать""
Français: ""forêt"" - Русский: ""лес""
Français: ""mer"" - Русский: ""море""
Français: ""machine"" - Русский: ""машина""
Français: ""maison"" - Русский: ""","[8418, 1802, 662, 1447, 29957, 211]",дом,"[1251, 10774, 8697, 5089, 298, 3699, 29882, 9261]",house,maison
"Français: ""est"" - Русский: ""восток""
Français: ""couleur"" - Русский: ""цвет""
Français: ""structure"" - Русский: ""структура""
Français: ""siège"" - Русский: ""сиденье""
Français: ""soleil"" - Русский: ""","[531, 2223, 29935, 1778, 212]",солнце,"[269, 6575, 11445, 29879, 480, 2146]",sun,soleil
"Français: ""histoire"" - Русский: ""история""
Français: ""ballon"" - Русский: ""мяч""
Français: ""cœur"" - Русский: ""сердце""
Français: ""école"" - Русский: ""школа""
Français: ""réunion"" - Русский: ""","[21291, 531, 2223, 29935, 1778, 17393, 212]",собрание,"[1004, 29885, 592, 5870, 17897, 286, 11781]",meeting,réunion
"Français: ""dix"" - Русский: ""десять""
Français: ""machine"" - Русский: ""машина""
Français: ""nuage"" - Русский: ""облако""
Français: ""queue"" - Русский: ""хвост""
Français: ""histoire"" - Русский: ""","[606, 15855, 29917, 7874, 11452, 9971, 211]",история,"[2918, 3603, 18434, 4955, 16211, 7251, 22880, 298, 670, 29882, 9825]",history,histoire
"Français: ""neige"" - Русский: ""снег""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""pied"" - Русский: ""нога""
Français: ""discours"" - Русский: ""речь""
Français: ""vallée"" - Русский: ""","[15906, 1802, 11213, 662, 1447, 29957, 211]",долина,"[2947, 1564, 28519, 22044, 325, 659, 29894, 19599, 791]",valley,vallée
"Français: ""enfant"" - Русский: ""ребенок""
Français: ""ville"" - Русский: ""город""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""groupe"" - Русский: ""группа""
Français: ""carré"" - Русский: ""","[29951, 11691, 1186, 211]",квадрат,"[269, 17619, 3044, 10674, 6862, 29879, 26613, 18074]",square,carré
"Français: ""position"" - Русский: ""позиция""
Français: ""juge"" - Русский: ""судья""
Français: ""bande"" - Русский: ""полоса""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""génération"" - Русский: ""","[733, 469, 29964, 1268, 211]",поколение,"[18530, 1737, 479, 1885, 12623, 2531, 29887, 330, 4738, 1176]",generation,génération
"Français: ""soleil"" - Русский: ""солнце""
Français: ""lac"" - Русский: ""озеро""
Français: ""fruit"" - Русский: ""фрукт""
Français: ""champ"" - Русский: ""поле""
Français: ""sud"" - Русский: ""","[30005, 8053, 212]",юг,"[269, 13267, 578, 7062, 29879, 3669, 577]",south,sud
"Français: ""mille"" - Русский: ""тысяча""
Français: ""ballon"" - Русский: ""мяч""
Français: ""océan"" - Русский: ""океан""
Français: ""neuf"" - Русский: ""девять""
Français: ""vertu"" - Русский: ""","[1802, 662, 1447, 29957, 211]",добродетель,"[15389, 2405, 3516, 1403, 325, 29894, 10636, 27935, 4610]",virtue,vertu
"Français: ""structure"" - Русский: ""структура""
Français: ""sable"" - Русский: ""песок""
Français: ""porte"" - Русский: ""дверь""
Français: ""filet"" - Русский: ""сетка""
Français: ""tribu"" - Русский: ""","[469, 29964, 211]",племя,"[260, 29873, 509, 29563, 3626, 3367, 534, 9434]",tribe,tribu
"Français: ""vertu"" - Русский: ""добродетель""
Français: ""sac"" - Русский: ""сумка""
Français: ""été"" - Русский: ""лето""
Français: ""machine"" - Русский: ""машина""
Français: ""ville"" - Русский: ""","[29969, 9546, 24856, 19051, 1214, 588, 17310, 1084, 12816, 211]",город,"[7537, 4272, 274, 455, 4583, 20752, 12690, 29883]",city,ville
"Français: ""été"" - Русский: ""лето""
Français: ""structure"" - Русский: ""структура""
Français: ""trois"" - Русский: ""три""
Français: ""beauté"" - Русский: ""красота""
Français: ""vitesse"" - Русский: ""","[18924, 531, 1130, 29935, 6231, 212]",скорость,"[961, 1028, 269, 19322, 805, 5965, 6210, 29879]",speed,vitesse
"Français: ""groupe"" - Русский: ""группа""
Français: ""sac"" - Русский: ""сумка""
Français: ""tête"" - Русский: ""голова""
Français: ""tour"" - Русский: ""башня""
Français: ""sol"" - Русский: ""","[12639, 4791, 754, 20117, 29972, 24263, 211]",земля,"[2057, 4071, 17170, 629, 867, 29887, 5962, 330]",ground,sol
"Français: ""génération"" - Русский: ""поколение""
Français: ""cravate"" - Русский: ""галстук""
Français: ""genre"" - Русский: ""вид""
Français: ""huit"" - Русский: ""восемь""
Français: ""tentative"" - Русский: ""","[733, 469, 29964, 1268, 211]",попытка,"[21609, 29874, 472, 4218, 15127, 271, 1098, 1131, 263]",attempt,tentative
"Français: ""talent"" - Русский: ""талант""
Français: ""danse"" - Русский: ""танец""
Français: ""couleur"" - Русский: ""цвет""
Français: ""retour"" - Русский: ""возврат""
Français: ""défaite"" - Русский: ""","[733, 469, 29964, 1268, 21463, 20263, 28227, 211]",поражение,"[311, 1753, 822, 8686, 20653, 29881, 316, 270]",defeat,défaite
"Français: ""juge"" - Русский: ""судья""
Français: ""histoire"" - Русский: ""история""
Français: ""couleur"" - Русский: ""цвет""
Français: ""groupe"" - Русский: ""группа""
Français: ""queue"" - Русский: ""","[4354, 29988, 212]",хвост,"[11062, 12464, 260, 29873, 941, 18237]",tail,queue
"Français: ""retour"" - Русский: ""возврат""
Français: ""exemple"" - Русский: ""пример""
Français: ""été"" - Русский: ""лето""
Français: ""bouche"" - Русский: ""рот""
Français: ""mère"" - Русский: ""","[18992, 12819, 29959, 2394, 1155, 757, 211]",мать,"[25550, 4346, 2730, 29885, 3184, 5637, 14817, 286]",mother,mère
"Français: ""quatre"" - Русский: ""четыре""
Français: ""neuf"" - Русский: ""девять""
Français: ""position"" - Русский: ""позиция""
Français: ""milieu"" - Русский: ""середина""
Français: ""est"" - Русский: ""","[26170, 984, 490, 25896, 29942, 1786, 16335, 211]",восток,"[2240, 11248, 23027, 29872, 9755, 321]",east,est
"Français: ""bande"" - Русский: ""полоса""
Français: ""nuage"" - Русский: ""облако""
Français: ""exemple"" - Русский: ""пример""
Français: ""partie"" - Русский: ""часть""
Français: ""retour"" - Русский: ""","[6849, 984, 490, 29942, 1786, 211]",возврат,"[736, 3240, 276, 2267, 364, 29878, 2457, 337]",return,retour
"Français: ""sept"" - Русский: ""семь""
Français: ""histoire"" - Русский: ""история""
Français: ""grotte"" - Русский: ""пещера""
Français: ""queue"" - Русский: ""хвост""
Français: ""discours"" - Русский: ""","[587, 1909, 29927, 8201, 212]",речь,"[961, 1028, 269, 805, 5965, 29879, 12032]",speech,discours
"Français: ""exemple"" - Русский: ""пример""
Français: ""mère"" - Русский: ""мать""
Français: ""cœur"" - Русский: ""сердце""
Français: ""réunion"" - Русский: ""собрание""
Français: ""enfant"" - Русский: ""","[587, 1909, 29927, 8201, 212]",ребенок,"[521, 2278, 5145, 305, 274, 4161, 18558, 29883]",child,enfant
"Français: ""partie"" - Русский: ""часть""
Français: ""nord"" - Русский: ""север""
Français: ""neuf"" - Русский: ""девять""
Français: ""or"" - Русский: ""золото""
Français: ""tour"" - Русский: ""","[4724, 836, 29975, 3102, 211]",башня,"[260, 29873, 19372, 304, 517]",tower,tour
"Français: ""deux"" - Русский: ""два""
Français: ""genre"" - Русский: ""вид""
Français: ""forêt"" - Русский: ""лес""
Français: ""neige"" - Русский: ""снег""
Français: ""personne"" - Русский: ""","[19084, 2950, 9831, 29981, 14347, 1093, 2493, 212]",человек,"[639, 1236, 3736, 29886, 10532, 6774, 546, 412, 2022, 282]",person,personne
"Français: ""structure"" - Русский: ""структура""
Français: ""ligne"" - Русский: ""линия""
Français: ""onde"" - Русский: ""волна""
Français: ""personne"" - Русский: ""человек""
Français: ""bureau"" - Русский: ""","[29904, 614, 211]",офис,"[29877, 3344, 310, 1283, 8034, 974, 288, 2696, 20205]",office,bureau
"Français: ""exemple"" - Русский: ""пример""
Français: ""dix"" - Русский: ""десять""
Français: ""étoile"" - Русский: ""звезда""
Français: ""génération"" - Русский: ""поколение""
Français: ""son"" - Русский: ""","[754, 27643, 29972, 29351, 211]",звук,"[6047, 269, 578, 29879, 29802, 3669, 577]",sound,son
"Français: ""personne"" - Русский: ""человек""
Français: ""paire"" - Русский: ""пара""
Français: ""génération"" - Русский: ""поколение""
Français: ""son"" - Русский: ""звук""
Français: ""pouvoir"" - Русский: ""","[490, 8672, 29942, 211]",власть,"[4764, 29886, 772, 282, 13519, 12248, 3081, 1129]",power,pouvoir
"Français: ""ligne"" - Русский: ""линия""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""visage"" - Русский: ""лицо""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""été"" - Русский: ""","[29944, 4674, 13174, 753, 10975, 211]",лето,"[11801, 269, 22792, 2083, 29879, 2146, 2533, 480]",summer,été


==> figures/translation/13b_fr_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""cinq"" - 中文: ""五""
Français: ""cœur"" - 中文: ""心""
Français: ""partie"" - 中文: ""部""
Français: ""trois"" - 中文: ""三""
Français: ""nuage"" - 中文: ""","[31784, 231]",云,"[29883, 1067, 17184, 274, 695, 15126, 9274, 23642, 9570]",cloud,nuage
"Français: ""vallée"" - 中文: ""谷""
Français: ""tribu"" - 中文: ""族""
Français: ""vertu"" - 中文: ""德""
Français: ""œil"" - 中文: ""目""
Français: ""sac"" - 中文: ""","[31473, 232]",包,"[2291, 19548, 289, 23156, 9922, 29890]",bag,sac
"Français: ""école"" - 中文: ""校""
Français: ""version"" - 中文: ""版""
Français: ""point"" - 中文: ""点""
Français: ""mille"" - 中文: ""千""
Français: ""bouche"" - 中文: ""","[30856, 232]",口,"[21026, 286, 29442, 13394, 29885, 2730, 4346]",mouth,bouche
"Français: ""champ"" - 中文: ""场""
Français: ""nord"" - 中文: ""北""
Français: ""fleur"" - 中文: ""花""
Français: ""tour"" - 中文: ""塔""
Français: ""sol"" - 中文: ""","[31181, 232]",土,"[22473, 578, 269, 29879, 577]",soil,sol
"Français: ""temps"" - 中文: ""时""
Français: ""porte"" - 中文: ""门""
Français: ""vallée"" - 中文: ""谷""
Français: ""rue"" - 中文: ""街""
Français: ""montagne"" - 中文: ""","[30329, 232]",山,"[16476, 286, 14378, 29442, 29885, 5766, 2730, 4346]",mountain,montagne
"Français: ""paire"" - 中文: ""双""
Français: ""gauche"" - 中文: ""左""
Français: ""été"" - 中文: ""夏""
Français: ""sept"" - 中文: ""七""
Français: ""cœur"" - 中文: ""","[30869, 232]",心,"[354, 5192, 29882, 23057, 540, 298, 8293]",heart,cœur
"Français: ""bande"" - 中文: ""条""
Français: ""un"" - 中文: ""一""
Français: ""jour"" - 中文: ""日""
Français: ""enfant"" - 中文: ""子""
Français: ""main"" - 中文: ""","[30880, 233]",手,"[1361, 29882, 2350, 5905, 5403, 3179, 447, 298]",hand,main
"Français: ""quatre"" - 中文: ""四""
Français: ""bois"" - 中文: ""木""
Français: ""rouge"" - 中文: ""红""
Français: ""gauche"" - 中文: ""左""
Français: ""jour"" - 中文: ""","[30325, 233]",日,"[2462, 1146, 29881, 1388, 3250, 270]",day,jour
"Français: ""source"" - 中文: ""源""
Français: ""neuf"" - 中文: ""九""
Français: ""main"" - 中文: ""手""
Français: ""ligne"" - 中文: ""线""
Français: ""étoile"" - 中文: ""","[30900, 233]",星,"[8508, 5810, 269, 303, 380, 9523, 29879, 5173]",star,étoile
"Français: ""loi"" - 中文: ""法""
Français: ""tribu"" - 中文: ""族""
Français: ""bouche"" - 中文: ""口""
Français: ""gauche"" - 中文: ""左""
Français: ""ressort"" - 中文: ""","[31031, 233]",春,"[6709, 7689, 805, 269, 15099, 1028, 29879, 4278]",spring,ressort
"Français: ""siège"" - 中文: ""座""
Français: ""sud"" - 中文: ""南""
Français: ""quatre"" - 中文: ""四""
Français: ""or"" - 中文: ""金""
Français: ""lune"" - 中文: ""","[30534, 233]",月,"[18786, 286, 29885, 2730, 4346]",moon,lune
"Français: ""bouche"" - 中文: ""口""
Français: ""mille"" - 中文: ""千""
Français: ""ménage"" - 中文: ""户""
Français: ""été"" - 中文: ""夏""
Français: ""bois"" - 中文: ""","[30710, 233]",木,"[827, 8879, 8112, 29893, 6115, 281]",wood,bois
"Français: ""forêt"" - 中文: ""林""
Français: ""cravate"" - 中文: ""结""
Français: ""six"" - 中文: ""六""
Français: ""dix"" - 中文: ""十""
Français: ""village"" - 中文: ""","[30402, 233]",村,"[28765, 325, 21031, 4213, 1403, 11928, 17191, 3516, 5720, 29894]",village,village
"Français: ""tête"" - 中文: ""头""
Français: ""génération"" - 中文: ""代""
Français: ""océan"" - 中文: ""洋""
Français: ""quatre"" - 中文: ""四""
Français: ""forêt"" - 中文: ""","[30853, 233]",林,"[29888, 1454, 1701, 1079, 1181, 285, 26839, 13569, 363]",forest,forêt
"Français: ""défaite"" - 中文: ""败""
Français: ""bande"" - 中文: ""条""
Français: ""bouche"" - 中文: ""口""
Français: ""sud"" - 中文: ""南""
Français: ""fruit"" - 中文: ""","[30801, 233]",果,"[15774, 29888, 285, 1341, 1424]",fruit,fruit
"Français: ""trois"" - 中文: ""三""
Français: ""montagne"" - 中文: ""山""
Français: ""milieu"" - 中文: ""中""
Français: ""tentative"" - 中文: ""试""
Français: ""grille"" - 中文: ""","[31168, 233]",格,"[629, 7720, 330, 867, 6856, 29887]",grid,grille
"Français: ""avancer"" - 中文: ""进""
Français: ""enfant"" - 中文: ""子""
Français: ""sept"" - 中文: ""七""
Français: ""groupe"" - 中文: ""群""
Français: ""chanson"" - 中文: ""","[31173, 233]",歌,"[1100, 578, 269, 21453, 1487, 4823, 29879, 577]",song,chanson
"Français: ""école"" - 中文: ""校""
Français: ""groupe"" - 中文: ""群""
Français: ""grille"" - 中文: ""格""
Français: ""pouvoir"" - 中文: ""力""
Français: ""étang"" - 中文: ""","[31853, 233]",池,"[282, 12509, 772, 2818, 29886, 1112, 1129]",pond,étang
"Français: ""roche"" - 中文: ""岩""
Français: ""maison"" - 中文: ""屋""
Français: ""visage"" - 中文: ""面""
Français: ""cheval"" - 中文: ""马""
Français: ""sable"" - 中文: ""","[31476, 233]",沙,"[28455, 872, 269, 11982, 29879, 4977, 9753]",sand,sable
"Français: ""œil"" - 中文: ""目""
Français: ""ligne"" - 中文: ""线""
Français: ""histoire"" - 中文: ""史""
Français: ""porte"" - 中文: ""门""
Français: ""loi"" - 中文: ""","[30545, 233]",法,"[29880, 433, 4307, 10653, 425, 301]",law,loi
"Français: ""six"" - 中文: ""六""
Français: ""ressort"" - 中文: ""春""
Français: ""main"" - 中文: ""手""
Français: ""école"" - 中文: ""校""
Français: ""onde"" - 中文: ""","[31529, 233]",波,"[29893, 2766, 11324, 10742, 27766, 281]",wave,onde
"Français: ""nuage"" - 中文: ""云""
Français: ""champ"" - 中文: ""场""
Français: ""neuf"" - 中文: ""九""
Français: ""quatre"" - 中文: ""四""
Français: ""océan"" - 中文: ""","[31534, 233]",洋,"[288, 25802, 12954, 23474, 29877, 542]",ocean,océan
"Français: ""forêt"" - 中文: ""林""
Français: ""été"" - 中文: ""夏""
Français: ""juge"" - 中文: ""判""
Français: ""filet"" - 中文: ""网""
Français: ""grotte"" - 中文: ""","[31886, 233]",洞,"[5777, 24230, 29883, 274, 18346, 1113]",cave,grotte
"Français: ""siège"" - 中文: ""座""
Français: ""supprimer"" - 中文: ""删""
Français: ""nord"" - 中文: ""北""
Français: ""pied"" - 中文: ""足""
Français: ""mer"" - 中文: ""","[30581, 233]",海,"[269, 7205, 29879, 409, 344]",sea,mer
"Français: ""bois"" - 中文: ""木""
Français: ""jour"" - 中文: ""日""
Français: ""cheval"" - 中文: ""马""
Français: ""structure"" - 中文: ""构""
Français: ""lac"" - 中文: ""","[31496, 233]",湖,"[29880, 433, 425, 301, 18170, 24591, 19437]",lake,lac
"Français: ""siège"" - 中文: ""座""
Français: ""village"" - 中文: ""村""
Français: ""machine"" - 中文: ""机""
Français: ""gauche"" - 中文: ""左""
Français: ""source"" - 中文: ""","[31193, 233]",源,"[2752, 578, 269, 4993, 29879, 3669, 577]",source,source
"Français: ""supprimer"" - 中文: ""删""
Français: ""champ"" - 中文: ""场""
Français: ""position"" - 中文: ""位""
Français: ""gare"" - 中文: ""站""
Français: ""point"" - 中文: ""","[30940, 234]",点,"[282, 3149, 1298, 772, 11899, 29886, 1129]",point,point
"Français: ""rouge"" - 中文: ""红""
Français: ""sac"" - 中文: ""包""
Français: ""visage"" - 中文: ""面""
Français: ""mot"" - 中文: ""字""
Français: ""version"" - 中文: ""","[30845, 234]",版,"[874, 1147, 1873, 325, 2453, 3259, 345, 369, 1224, 29894]",version,version
"Français: ""neuf"" - 中文: ""九""
Français: ""montagne"" - 中文: ""山""
Français: ""mille"" - 中文: ""千""
Français: ""bureau"" - 中文: ""局""
Français: ""ballon"" - 中文: ""","[31539, 234]",球,"[2291, 2135, 8287, 6411, 289, 5521, 9922, 29890]",ball,ballon
"Français: ""mer"" - 中文: ""海""
Français: ""océan"" - 中文: ""洋""
Français: ""mère"" - 中文: ""母""
Français: ""machine"" - 中文: ""机""
Français: ""gare"" - 中文: ""","[31433, 234]",站,"[23436, 269, 1002, 303, 19569, 380, 9523, 6112, 29879, 5073, 5173]",station,gare
"Français: ""bande"" - 中文: ""条""
Français: ""sol"" - 中文: ""地""
Français: ""bureau"" - 中文: ""局""
Français: ""nuage"" - 中文: ""云""
Français: ""riz"" - 中文: ""","[31902, 234]",米,"[10107, 11674, 29878, 19408, 374, 9597, 2200, 364]",rice,riz
"Français: ""structure"" - 中文: ""构""
Français: ""fleur"" - 中文: ""花""
Français: ""bourse"" - 中文: ""交""
Français: ""cœur"" - 中文: ""心""
Français: ""rouge"" - 中文: ""","[31869, 234]",红,"[337, 1127, 29878, 2654, 364, 276]",red,rouge
"Français: ""enfant"" - 中文: ""子""
Français: ""sept"" - 中文: ""七""
Français: ""quatre"" - 中文: ""四""
Français: ""vertu"" - 中文: ""德""
Français: ""ligne"" - 中文: ""","[31532, 234]",线,"[29880, 1196, 301, 492, 6276, 1915, 619, 1220]",line,ligne
"Français: ""ménage"" - 中文: ""户""
Français: ""pouvoir"" - 中文: ""力""
Français: ""ville"" - 中文: ""城""
Français: ""loi"" - 中文: ""法""
Français: ""filet"" - 中文: ""","[31222, 234]",网,"[7787, 29876, 452, 484, 302, 1212]",net,filet
"Français: ""vertu"" - 中文: ""德""
Français: ""siège"" - 中文: ""座""
Français: ""neige"" - 中文: ""雪""
Français: ""supprimer"" - 中文: ""删""
Français: ""fleur"" - 中文: ""","[30830, 235]",花,"[29888, 28149, 4972, 285, 1731, 1652, 1579, 5685]",flower,fleur
"Français: ""mille"" - 中文: ""千""
Français: ""bureau"" - 中文: ""局""
Français: ""fleur"" - 中文: ""花""
Français: ""vallée"" - 中文: ""谷""
Français: ""thé"" - 中文: ""","[31954, 235]",茶,"[734, 260, 29873, 23429, 371]",tea,thé
"Français: ""carré"" - 中文: ""方""
Français: ""quatre"" - 中文: ""四""
Français: ""temps"" - 中文: ""时""
Français: ""fleur"" - 中文: ""花""
Français: ""pied"" - 中文: ""","[31722, 235]",足,"[5431, 29888, 1701, 3661, 1181, 285, 6661, 7953]",foot,pied
"Français: ""deux"" - 中文: ""二""
Français: ""carré"" - 中文: ""方""
Français: ""lumière"" - 中文: ""光""
Français: ""personne"" - 中文: ""人""
Français: ""or"" - 中文: ""","[30659, 236]",金,"[1484, 15192, 7684, 748, 330, 29887]",gold,or
"Français: ""tête"" - 中文: ""头""
Français: ""lune"" - 中文: ""月""
Français: ""groupe"" - 中文: ""群""
Français: ""montagne"" - 中文: ""山""
Français: ""porte"" - 中文: ""","[31649, 236]",门,"[437, 17433, 1867, 3050, 29881, 270]",door,porte
"Français: ""mer"" - 中文: ""海""
Français: ""rue"" - 中文: ""街""
Français: ""cravate"" - 中文: ""结""
Français: ""réunion"" - 中文: ""会""
Français: ""neige"" - 中文: ""","[31731, 236]",雪,"[15007, 5807, 269, 16586, 29879]",snow,neige
"Français: ""mot"" - 中文: ""字""
Français: ""sol"" - 中文: ""土""
Français: ""enfant"" - 中文: ""子""
Français: ""rue"" - 中文: ""街""
Français: ""cheval"" - 中文: ""","[31530, 236]",马,"[1251, 4029, 2015, 29882, 11231, 10435, 5089, 298]",horse,cheval
"Français: ""école"" - 中文: ""校""
Français: ""quatre"" - 中文: ""四""
Français: ""avancer"" - 中文: ""进""
Français: ""province"" - 中文: ""省""
Français: ""un"" - 中文: ""","[30287, 231]",一,"[288, 697, 265, 29877, 373, 650]",one,un
"Français: ""ville"" - 中文: ""城""
Français: ""tête"" - 中文: ""头""
Français: ""filet"" - 中文: ""网""
Français: ""maison"" - 中文: ""屋""
Français: ""deux"" - 中文: ""","[30685, 231]",二,"[7516, 1023, 260, 3252, 29873, 10184]",two,deux
"Français: ""cœur"" - 中文: ""心""
Français: ""ménage"" - 中文: ""户""
Français: ""bande"" - 中文: ""条""
Français: ""talent"" - 中文: ""才""
Français: ""trois"" - 中文: ""","[30457, 231]",三,"[266, 17536, 1468, 260, 12455, 386, 29873, 2211]",three,trois
"Français: ""onde"" - 中文: ""波""
Français: ""tête"" - 中文: ""头""
Français: ""point"" - 中文: ""点""
Français: ""cheval"" - 中文: ""马""
Français: ""quatre"" - 中文: ""","[30928, 232]",四,"[29888, 1701, 1181, 285, 17823, 3023, 12584]",four,quatre
"Français: ""fleur"" - 中文: ""花""
Français: ""nord"" - 中文: ""北""
Français: ""pont"" - 中文: ""桥""
Français: ""pouvoir"" - 中文: ""力""
Français: ""cinq"" - 中文: ""","[30904, 231]",五,"[29888, 285, 5320, 20818, 5713, 7241]",five,cinq
"Français: ""ballon"" - 中文: ""球""
Français: ""juge"" - 中文: ""判""
Français: ""filet"" - 中文: ""网""
Français: ""hausse"" - 中文: ""起""
Français: ""six"" - 中文: ""","[31304, 232]",六,"[1039, 4832, 269, 28319, 1354, 29879]",six,six
"Français: ""main"" - 中文: ""手""
Français: ""groupe"" - 中文: ""群""
Français: ""deux"" - 中文: ""二""
Français: ""beauté"" - 中文: ""美""
Français: ""sept"" - 中文: ""","[31425, 231]",七,"[344, 269, 9881, 409, 29879]",seven,sept
"Français: ""supprimer"" - 中文: ""删""
Français: ""vertu"" - 中文: ""德""
Français: ""océan"" - 中文: ""洋""
Français: ""point"" - 中文: ""点""
Français: ""huit"" - 中文: ""","[31044, 232]",八,"[10096, 15761, 29872, 321, 9475, 29319]",eight,huit
"Français: ""hausse"" - 中文: ""起""
Français: ""province"" - 中文: ""省""
Français: ""or"" - 中文: ""金""
Français: ""rue"" - 中文: ""街""
Français: ""neuf"" - 中文: ""","[31321, 231]",九,"[17081, 6836, 29876, 1240, 14183, 302]",nine,neuf
"Français: ""neige"" - 中文: ""雪""
Français: ""gauche"" - 中文: ""左""
Français: ""soleil"" - 中文: ""阳""
Français: ""fruit"" - 中文: ""果""
Français: ""dix"" - 中文: ""","[30802, 232]",十,"[734, 260, 841, 29873, 3006, 371]",ten,dix
"Français: ""fleur"" - 中文: ""花""
Français: ""gare"" - 中文: ""站""
Français: ""sable"" - 中文: ""沙""
Français: ""couleur"" - 中文: ""色""
Français: ""tête"" - 中文: ""","[31584, 232]",头,"[2343, 354, 29882, 540, 298, 2813]",head,tête
"Français: ""pied"" - 中文: ""足""
Français: ""personne"" - 中文: ""人""
Français: ""neuf"" - 中文: ""九""
Français: ""gare"" - 中文: ""站""
Français: ""bande"" - 中文: ""","[31217, 233]",条,"[851, 17010, 710, 269, 17820, 10076, 303, 380, 29879]",strip,bande
"Français: ""bouche"" - 中文: ""口""
Français: ""genre"" - 中文: ""种""
Français: ""maison"" - 中文: ""屋""
Français: ""mot"" - 中文: ""字""
Français: ""rue"" - 中文: ""","[30813, 235]",街,"[13045, 851, 710, 11952, 269, 12243, 29352, 303, 380, 29879]",street,rue
"Français: ""beauté"" - 中文: ""美""
Français: ""neige"" - 中文: ""雪""
Français: ""neuf"" - 中文: ""九""
Français: ""mille"" - 中文: ""千""
Français: ""partie"" - 中文: ""","[30636, 236]",部,"[282, 3300, 760, 610, 29886, 862, 1595, 3274]",part,partie
"Français: ""ressort"" - 中文: ""春""
Français: ""chanson"" - 中文: ""歌""
Français: ""sol"" - 中文: ""土""
Français: ""fruit"" - 中文: ""果""
Français: ""œil"" - 中文: ""","[30895, 234]",目,"[29872, 10977, 321, 1032]",eye,œil
"Français: ""cinq"" - 中文: ""五""
Français: ""visage"" - 中文: ""面""
Français: ""pied"" - 中文: ""足""
Français: ""machine"" - 中文: ""机""
Français: ""champ"" - 中文: ""","[31632, 232]",场,"[29888, 2671, 285, 5713, 1746, 7241, 29607]",field,champ
"Français: ""océan"" - 中文: ""洋""
Français: ""trois"" - 中文: ""三""
Français: ""personne"" - 中文: ""人""
Français: ""groupe"" - 中文: ""群""
Français: ""site"" - 中文: ""","[31702, 232]",址,"[1039, 269, 3268, 7845, 1354, 29879, 2746]",site,site
"Français: ""temps"" - 中文: ""时""
Français: ""deux"" - 中文: ""二""
Français: ""machine"" - 中文: ""机""
Français: ""est"" - 中文: ""东""
Français: ""danse"" - 中文: ""","[31939, 235]",舞,"[1146, 1388, 6025, 29881, 17948, 18386, 270]",dance,danse
"Français: ""est"" - 中文: ""东""
Français: ""tentative"" - 中文: ""试""
Français: ""maison"" - 中文: ""屋""
Français: ""cinq"" - 中文: ""五""
Français: ""mot"" - 中文: ""","[30578, 232]",字,"[827, 8879, 29893, 1734, 1742, 13762, 6365, 281]",word,mot
"Français: ""avancer"" - 中文: ""进""
Français: ""jour"" - 中文: ""日""
Français: ""village"" - 中文: ""村""
Français: ""genre"" - 中文: ""种""
Français: ""paire"" - 中文: ""","[31960, 232]",双,"[282, 18784, 3300, 29886, 5101, 3274]",pair,paire
"Français: ""sud"" - 中文: ""南""
Français: ""position"" - 中文: ""位""
Français: ""discours"" - 中文: ""话""
Français: ""machine"" - 中文: ""机""
Français: ""siège"" - 中文: ""","[31780, 232]",座,"[344, 269, 7205, 409, 12949, 29879]",seat,siège
"Français: ""porte"" - 中文: ""门""
Français: ""école"" - 中文: ""校""
Français: ""discours"" - 中文: ""话""
Français: ""un"" - 中文: ""一""
Français: ""lumière"" - 中文: ""","[30867, 232]",光,"[3473, 29880, 301, 3578, 492, 14172, 619, 4366]",light,lumière
"Français: ""fruit"" - 中文: ""果""
Français: ""village"" - 中文: ""村""
Français: ""position"" - 中文: ""位""
Français: ""huit"" - 中文: ""八""
Français: ""mille"" - 中文: ""","[31159, 232]",千,"[266, 260, 386, 12595, 7693, 29873, 10405]",thousand,mille
"Français: ""chanson"" - 中文: ""歌""
Français: ""génération"" - 中文: ""代""
Français: ""partie"" - 中文: ""部""
Français: ""or"" - 中文: ""金""
Français: ""nord"" - 中文: ""","[30662, 232]",北,"[15459, 29876, 3643, 6641, 1217, 302, 694]",north,nord
"Français: ""ménage"" - 中文: ""户""
Français: ""cœur"" - 中文: ""心""
Français: ""ligne"" - 中文: ""线""
Français: ""forêt"" - 中文: ""林""
Français: ""machine"" - 中文: ""","[31429, 233]",机,"[5825, 4933, 611, 23523, 7672, 655, 286, 29885, 8628]",machine,machine
"Français: ""sol"" - 中文: ""地""
Français: ""ville"" - 中文: ""城""
Français: ""lune"" - 中文: ""月""
Français: ""position"" - 中文: ""位""
Français: ""temps"" - 中文: ""","[30594, 233]",时,"[260, 931, 5335, 19538, 2230, 29873, 9346, 2034]",time,temps
"Français: ""bouche"" - 中文: ""口""
Français: ""deux"" - 中文: ""二""
Français: ""paire"" - 中文: ""双""
Français: ""son"" - 中文: ""音""
Français: ""position"" - 中文: ""","[30956, 231]",位,"[282, 1066, 772, 2602, 3283, 29886, 926, 13686, 1129]",position,position
"Français: ""beauté"" - 中文: ""美""
Français: ""six"" - 中文: ""六""
Français: ""sable"" - 中文: ""沙""
Français: ""grotte"" - 中文: ""洞""
Français: ""province"" - 中文: ""","[31600, 234]",省,"[282, 410, 544, 1326, 558, 771, 29886, 12291, 8482, 16123]",province,province
"Français: ""partie"" - 中文: ""部""
Français: ""discours"" - 中文: ""话""
Français: ""machine"" - 中文: ""机""
Français: ""beauté"" - 中文: ""美""
Français: ""bourse"" - 中文: ""","[31398, 231]",交,"[14523, 5566, 29872, 429, 321, 735, 6543]",exchange,bourse
"Français: ""champ"" - 中文: ""场""
Français: ""fleur"" - 中文: ""花""
Français: ""étang"" - 中文: ""池""
Français: ""lac"" - 中文: ""湖""
Français: ""milieu"" - 中文: ""","[30275, 231]",中,"[7145, 17662, 3737, 7256, 2460, 286, 29885, 6563]",middle,milieu
"Français: ""grotte"" - 中文: ""洞""
Français: ""œil"" - 中文: ""目""
Français: ""cœur"" - 中文: ""心""
Français: ""jour"" - 中文: ""日""
Français: ""couleur"" - 中文: ""","[31085, 235]",色,"[2927, 29883, 1111, 2780, 274, 1054, 1302, 10965, 784]",color,couleur
"Français: ""océan"" - 中文: ""洋""
Français: ""point"" - 中文: ""点""
Français: ""bande"" - 中文: ""条""
Français: ""mer"" - 中文: ""海""
Français: ""genre"" - 中文: ""","[31893, 234]",种,"[14380, 29895, 413, 8506, 2924, 9089, 19015, 1984]",kind,genre
"Français: ""pied"" - 中文: ""足""
Français: ""discours"" - 中文: ""话""
Français: ""filet"" - 中文: ""网""
Français: ""mère"" - 中文: ""母""
Français: ""juge"" - 中文: ""","[31791, 232]",判,"[17675, 6577, 16833, 29926, 4900, 432, 3623]",judge,juge
"Français: ""village"" - 中文: ""村""
Français: ""grille"" - 中文: ""格""
Français: ""vallée"" - 中文: ""谷""
Français: ""ligne"" - 中文: ""线""
Français: ""école"" - 中文: ""","[31071, 233]",校,"[27041, 885, 816, 1557, 269, 1364, 3762, 29879]",school,école
"Français: ""tour"" - 中文: ""塔""
Français: ""œil"" - 中文: ""目""
Français: ""défaite"" - 中文: ""败""
Français: ""position"" - 中文: ""位""
Français: ""structure"" - 中文: ""","[31901, 233]",构,"[851, 710, 269, 2281, 3829, 303, 23905, 4984, 380, 10582, 29879, 6220]",structure,structure
"Français: ""grille"" - 中文: ""格""
Français: ""ville"" - 中文: ""城""
Français: ""œil"" - 中文: ""目""
Français: ""champ"" - 中文: ""场""
Français: ""cravate"" - 中文: ""","[31320, 234]",结,"[260, 19538, 29873, 2034, 22134]",tie,cravate
"Français: ""grille"" - 中文: ""格""
Français: ""nuage"" - 中文: ""云""
Français: ""bureau"" - 中文: ""局""
Français: ""œil"" - 中文: ""目""
Français: ""exemple"" - 中文: ""","[31507, 231]",例,"[29872, 429, 1342, 321, 4392, 735, 4773]",example,exemple
"Français: ""province"" - 中文: ""省""
Français: ""étang"" - 中文: ""池""
Français: ""deux"" - 中文: ""二""
Français: ""nord"" - 中文: ""北""
Français: ""visage"" - 中文: ""","[30806, 236]",面,"[29888, 2258, 5444, 285, 3700, 2161, 17470, 4024]",face,visage
"Français: ""source"" - 中文: ""源""
Français: ""neige"" - 中文: ""雪""
Français: ""sud"" - 中文: ""南""
Français: ""temps"" - 中文: ""时""
Français: ""pont"" - 中文: ""","[31749, 233]",桥,"[1506, 289, 12945, 1182, 19515, 18419, 28635, 29890]",bridge,pont
"Français: ""gauche"" - 中文: ""左""
Français: ""partie"" - 中文: ""部""
Français: ""vertu"" - 中文: ""德""
Français: ""forêt"" - 中文: ""林""
Français: ""supprimer"" - 中文: ""","[31916, 232]",删,"[6144, 7374, 8143, 29881, 5217, 311, 316, 628, 270]",delete,supprimer
"Français: ""thé"" - 中文: ""茶""
Français: ""est"" - 中文: ""东""
Français: ""mot"" - 中文: ""字""
Français: ""nord"" - 中文: ""北""
Français: ""groupe"" - 中文: ""","[31829, 234]",群,"[629, 2972, 2318, 4071, 330, 17170, 867, 29887]",group,groupe
"Français: ""ville"" - 中文: ""城""
Français: ""est"" - 中文: ""东""
Français: ""structure"" - 中文: ""构""
Français: ""porte"" - 中文: ""门""
Français: ""talent"" - 中文: ""","[31979, 233]",才,"[24242, 5969, 17694, 260, 11062, 941, 29873, 20411]",talent,talent
"Français: ""genre"" - 中文: ""种""
Français: ""danse"" - 中文: ""舞""
Français: ""lac"" - 中文: ""湖""
Français: ""neige"" - 中文: ""雪""
Français: ""beauté"" - 中文: ""","[30630, 234]",美,"[367, 289, 915, 6562, 15409, 29890]",beauty,beauté
"Français: ""génération"" - 中文: ""代""
Français: ""lune"" - 中文: ""月""
Français: ""tête"" - 中文: ""头""
Français: ""section"" - 中文: ""段""
Français: ""plate-forme"" - 中文: ""","[31037, 232]",台,"[282, 715, 13974, 572, 18870, 7481, 29886, 2174, 12120]",platform,plate-forme
"Français: ""ligne"" - 中文: ""线""
Français: ""thé"" - 中文: ""茶""
Français: ""œil"" - 中文: ""目""
Français: ""grotte"" - 中文: ""洞""
Français: ""maison"" - 中文: ""","[31654, 232]",屋,"[1251, 10774, 9261, 29882, 8697, 3699, 5089, 298]",house,maison
"Français: ""supprimer"" - 中文: ""删""
Français: ""main"" - 中文: ""手""
Français: ""vitesse"" - 中文: ""速""
Français: ""cœur"" - 中文: ""心""
Français: ""soleil"" - 中文: ""","[31430, 236]",阳,"[11445, 269, 2146, 480, 6575, 29879]",sun,soleil
"Français: ""mot"" - 中文: ""字""
Français: ""version"" - 中文: ""版""
Français: ""tentative"" - 中文: ""试""
Français: ""vertu"" - 中文: ""德""
Français: ""réunion"" - 中文: ""","[30437, 231]",会,"[17897, 11781, 5870, 1004, 286, 592, 29885]",meeting,réunion
"Français: ""carré"" - 中文: ""方""
Français: ""tête"" - 中文: ""头""
Français: ""thé"" - 中文: ""茶""
Français: ""œil"" - 中文: ""目""
Français: ""histoire"" - 中文: ""","[30911, 232]",史,"[9825, 7251, 4955, 29882, 22880, 18434, 2918, 670, 3603, 16211, 298]",history,histoire
"Français: ""discours"" - 中文: ""话""
Français: ""bande"" - 中文: ""条""
Français: ""thé"" - 中文: ""茶""
Français: ""soleil"" - 中文: ""阳""
Français: ""vallée"" - 中文: ""","[31112, 235]",谷,"[28519, 19599, 22044, 2947, 325, 791, 659, 1564, 29894]",valley,vallée
"Français: ""jour"" - 中文: ""日""
Français: ""sable"" - 中文: ""沙""
Français: ""un"" - 中文: ""一""
Français: ""histoire"" - 中文: ""史""
Français: ""carré"" - 中文: ""","[30525, 233]",方,"[17619, 6862, 269, 3044, 10674, 26613, 18074, 29879]",square,carré
"Français: ""jour"" - 中文: ""日""
Français: ""soleil"" - 中文: ""阳""
Français: ""vitesse"" - 中文: ""速""
Français: ""or"" - 中文: ""金""
Français: ""génération"" - 中文: ""","[30690, 231]",代,"[2531, 4738, 18530, 1176, 1885, 12623, 29887, 1737, 479, 330]",generation,génération
"Français: ""forêt"" - 中文: ""林""
Français: ""avancer"" - 中文: ""进""
Français: ""genre"" - 中文: ""种""
Français: ""jour"" - 中文: ""日""
Français: ""sud"" - 中文: ""","[30601, 232]",南,"[13267, 578, 269, 7062, 29879, 3669, 577]",south,sud
"Français: ""école"" - 中文: ""校""
Français: ""chanson"" - 中文: ""歌""
Français: ""sept"" - 中文: ""七""
Français: ""section"" - 中文: ""段""
Français: ""vertu"" - 中文: ""","[31169, 232]",德,"[325, 10636, 27935, 15389, 2405, 4610, 3516, 1403, 29894]",virtue,vertu
"Français: ""vitesse"" - 中文: ""速""
Français: ""danse"" - 中文: ""舞""
Français: ""paire"" - 中文: ""双""
Français: ""rue"" - 中文: ""街""
Français: ""tribu"" - 中文: ""","[30999, 233]",族,"[260, 9434, 3367, 29873, 509, 29563, 534, 3626]",tribe,tribu
"Français: ""plate-forme"" - 中文: ""台""
Français: ""milieu"" - 中文: ""中""
Français: ""six"" - 中文: ""六""
Français: ""vallée"" - 中文: ""谷""
Français: ""ville"" - 中文: ""","[30626, 232]",城,"[7537, 4583, 29883, 274, 455, 12690, 4272, 20752]",city,ville
"Français: ""lumière"" - 中文: ""光""
Français: ""porte"" - 中文: ""门""
Français: ""ville"" - 中文: ""城""
Français: ""queue"" - 中文: ""尾""
Français: ""vitesse"" - 中文: ""","[31859, 236]",速,"[6210, 5965, 805, 19322, 269, 1028, 961, 29879]",speed,vitesse
"Français: ""supprimer"" - 中文: ""删""
Français: ""groupe"" - 中文: ""群""
Français: ""œil"" - 中文: ""目""
Français: ""danse"" - 中文: ""舞""
Français: ""sol"" - 中文: ""","[30533, 232]",地,"[2057, 629, 5962, 4071, 330, 17170, 867, 29887]",ground,sol
"Français: ""province"" - 中文: ""省""
Français: ""structure"" - 中文: ""构""
Français: ""milieu"" - 中文: ""中""
Français: ""bureau"" - 中文: ""局""
Français: ""avancer"" - 中文: ""","[31174, 235]",进,"[6564, 3061, 29874, 594, 263, 17263, 328]",advance,avancer
"Français: ""temps"" - 中文: ""时""
Français: ""maison"" - 中文: ""屋""
Français: ""mot"" - 中文: ""字""
Français: ""est"" - 中文: ""东""
Français: ""tentative"" - 中文: ""","[31787, 235]",试,"[21609, 15127, 1098, 4218, 472, 271, 1131, 263, 29874]",attempt,tentative
"Français: ""rue"" - 中文: ""街""
Français: ""huit"" - 中文: ""八""
Français: ""école"" - 中文: ""校""
Français: ""mer"" - 中文: ""海""
Français: ""défaite"" - 中文: ""","[31955, 235]",败,"[822, 8686, 29881, 311, 316, 1753, 20653, 270]",defeat,défaite
"Français: ""retour"" - 中文: ""回""
Français: ""village"" - 中文: ""村""
Français: ""enfant"" - 中文: ""子""
Français: ""cravate"" - 中文: ""结""
Français: ""queue"" - 中文: ""","[31631, 232]",尾,"[12464, 260, 11062, 941, 29873, 18237]",tail,queue
"Français: ""structure"" - 中文: ""构""
Français: ""roche"" - 中文: ""岩""
Français: ""pouvoir"" - 中文: ""力""
Français: ""forêt"" - 中文: ""林""
Français: ""mère"" - 中文: ""","[31763, 233]",母,"[3184, 5637, 25550, 14817, 286, 29885, 2730, 4346]",mother,mère
"Français: ""supprimer"" - 中文: ""删""
Français: ""temps"" - 中文: ""时""
Français: ""dix"" - 中文: ""十""
Français: ""bande"" - 中文: ""条""
Français: ""est"" - 中文: ""","[30979, 231]",东,"[29872, 23027, 321, 11248, 9755, 2240]",east,est
"Français: ""sac"" - 中文: ""包""
Français: ""genre"" - 中文: ""种""
Français: ""cinq"" - 中文: ""五""
Français: ""œil"" - 中文: ""目""
Français: ""retour"" - 中文: ""","[30742, 232]",回,"[3240, 337, 2267, 736, 29878, 2457, 364, 276]",return,retour
"Français: ""tour"" - 中文: ""塔""
Français: ""été"" - 中文: ""夏""
Français: ""bourse"" - 中文: ""交""
Français: ""version"" - 中文: ""版""
Français: ""discours"" - 中文: ""","[31852, 235]",话,"[5965, 805, 269, 961, 1028, 29879, 12032]",speech,discours
"Français: ""tentative"" - 中文: ""试""
Français: ""ressort"" - 中文: ""春""
Français: ""danse"" - 中文: ""舞""
Français: ""couleur"" - 中文: ""色""
Français: ""enfant"" - 中文: ""","[30319, 232]",子,"[2278, 29883, 5145, 274, 4161, 305, 18558, 521]",child,enfant
"Français: ""maison"" - 中文: ""屋""
Français: ""queue"" - 中文: ""尾""
Français: ""thé"" - 中文: ""茶""
Français: ""version"" - 中文: ""版""
Français: ""tour"" - 中文: ""","[31831, 232]",塔,"[517, 260, 19372, 304, 29873]",tower,tour
"Français: ""mère"" - 中文: ""母""
Français: ""été"" - 中文: ""夏""
Français: ""cœur"" - 中文: ""心""
Français: ""bande"" - 中文: ""条""
Français: ""ménage"" - 中文: ""","[31229, 233]",户,"[22329, 1251, 10774, 9261, 29882, 8697, 3699, 5089, 298]",household,ménage
"Français: ""vertu"" - 中文: ""德""
Français: ""ligne"" - 中文: ""线""
Français: ""lune"" - 中文: ""月""
Français: ""ville"" - 中文: ""城""
Français: ""personne"" - 中文: ""","[30313, 231]",人,"[639, 282, 412, 546, 1236, 3736, 10532, 29886, 2022, 6774]",person,personne
"Français: ""océan"" - 中文: ""洋""
Français: ""soleil"" - 中文: ""阳""
Français: ""rue"" - 中文: ""街""
Français: ""enfant"" - 中文: ""子""
Français: ""section"" - 中文: ""","[31559, 233]",段,"[3471, 21149, 5226, 269, 344, 2042, 8803, 409, 29879, 4004]",section,section
"Français: ""école"" - 中文: ""校""
Français: ""sud"" - 中文: ""南""
Français: ""cravate"" - 中文: ""结""
Français: ""sac"" - 中文: ""包""
Français: ""bureau"" - 中文: ""","[31655, 232]",局,"[288, 20205, 1283, 8034, 3344, 310, 2696, 974, 29877]",office,bureau
"Français: ""couleur"" - 中文: ""色""
Français: ""deux"" - 中文: ""二""
Français: ""discours"" - 中文: ""话""
Français: ""plate-forme"" - 中文: ""台""
Français: ""roche"" - 中文: ""","[31753, 232]",岩,"[696, 29878, 307, 20821, 10198, 364, 7679]",rock,roche
"Français: ""tentative"" - 中文: ""试""
Français: ""lac"" - 中文: ""湖""
Français: ""œil"" - 中文: ""目""
Français: ""forêt"" - 中文: ""林""
Français: ""hausse"" - 中文: ""","[31558, 235]",起,"[10107, 29878, 374, 14451, 5161, 364, 3780]",rise,hausse
"Français: ""visage"" - 中文: ""面""
Français: ""juge"" - 中文: ""判""
Français: ""grille"" - 中文: ""格""
Français: ""est"" - 中文: ""东""
Français: ""gauche"" - 中文: ""","[31651, 232]",左,"[29880, 2175, 280, 25874, 1563, 301, 454]",left,gauche
"Français: ""océan"" - 中文: ""洋""
Français: ""sable"" - 中文: ""沙""
Français: ""cinq"" - 中文: ""五""
Français: ""huit"" - 中文: ""八""
Français: ""son"" - 中文: ""","[30941, 236]",音,"[29802, 578, 269, 6047, 29879, 3669, 577]",sound,son
"Français: ""chanson"" - 中文: ""歌""
Français: ""son"" - 中文: ""音""
Français: ""milieu"" - 中文: ""中""
Français: ""roche"" - 中文: ""岩""
Français: ""pouvoir"" - 中文: ""","[31074, 232]",力,"[282, 13519, 3081, 772, 4764, 12248, 29886, 1129]",power,pouvoir
"Français: ""bois"" - 中文: ""木""
Français: ""son"" - 中文: ""音""
Français: ""vallée"" - 中文: ""谷""
Français: ""avancer"" - 中文: ""进""
Français: ""été"" - 中文: ""","[31241, 232]",夏,"[11801, 2083, 269, 22792, 2146, 2533, 480, 29879]",summer,été


==> figures/translation/13b_ru_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""удалить"" - Deutsch: ""löschen""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""книга"" - Deutsch: ""","[350, 22987, 29933, 5373, 10586, 3727]",Buch,"[833, 2909, 1045, 289, 3143, 29890]",book,книга
"Русский: ""море"" - Deutsch: ""Meer""
Русский: ""группа"" - Deutsch: ""Gruppe""
Русский: ""предмет"" - Deutsch: ""Gegenstand""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""облако"" - Deutsch: ""","[14962, 399, 11902, 29956]",Wolke,"[9570, 695, 29883, 1067, 23642, 17184, 9274, 15126, 274]",cloud,облако
"Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""море"" - Deutsch: ""Meer""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""вода"" - Deutsch: ""Wasser""
Русский: ""сумка"" - Deutsch: ""","[323, 29911, 10523, 23793]",Tasche,"[19548, 9922, 2291, 23156, 289, 29890]",bag,сумка
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""рот"" - Deutsch: ""","[29924, 341, 13564, 8229]",Mund,"[13394, 286, 4346, 21026, 29442, 29885, 2730]",mouth,рот
"Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""юг"" - Deutsch: ""Süden""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""почва"" - Deutsch: ""","[350, 29933, 8431, 19929, 1952]",Boden,"[22473, 578, 577, 29879, 269]",soil,почва
"Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""офис"" - Deutsch: ""Büro""
Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""гора"" - Deutsch: ""","[350, 9827, 1522, 3629, 29933, 2292, 17104]",Berg,"[286, 14378, 5766, 4346, 16476, 29442, 29885, 2730]",mountain,гора
"Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""север"" - Deutsch: ""Norden""
Русский: ""юг"" - Deutsch: ""Süden""
Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""сердце"" - Deutsch: ""","[379, 29950, 3868, 18650, 12905, 940, 2439]",Herz,"[8293, 298, 23057, 354, 5192, 29882, 540]",heart,сердце
"Русский: ""власть"" - Deutsch: ""Macht""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""звезда"" - Deutsch: ""","[624, 23413, 2443, 317, 7789, 855, 29903, 28588]",Stern,"[303, 9523, 8508, 29879, 269, 380, 5810, 5173]",star,звезда
"Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""пять"" - Deutsch: ""fünf""
Русский: ""восемь"" - Deutsch: ""acht""
Русский: ""друг"" - Deutsch: ""Freund""
Русский: ""пружина"" - Deutsch: ""","[29943, 5169, 7351, 17972, 8263, 383]",Feder,"[15099, 7689, 1028, 6709, 29879, 805, 269, 4278]",spring,пружина
"Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""земля"" - Deutsch: ""Boden""
Русский: ""пример"" - Deutsch: ""Beispiel""
Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""луна"" - Deutsch: ""","[12125, 29924, 7185, 341, 2598, 22638, 4546]",Mond,"[286, 4346, 29885, 2730, 18786]",moon,луна
"Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""два"" - Deutsch: ""zwei""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""деревня"" - Deutsch: ""","[17207, 1938, 29928, 360, 6132, 9579]",Dorf,"[17191, 11928, 28765, 4213, 5720, 29894, 3516, 325, 1403, 21031]",village,деревня
"Русский: ""озеро"" - Deutsch: ""See""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""вода"" - Deutsch: ""Wasser""
Русский: ""лес"" - Deutsch: ""","[5260, 17721, 22552, 399, 29956]",Wald,"[285, 29888, 1454, 1181, 1079, 13569, 26839, 1701, 363]",forest,лес
"Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""сетка"" - Deutsch: ""","[402, 26074, 28712, 4406, 11786, 29954]",Gitter,"[629, 7720, 330, 867, 6856, 29887]",grid,сетка
"Русский: ""точка"" - Deutsch: ""Punkt""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""группа"" - Deutsch: ""Gruppe""
Русский: ""песня"" - Deutsch: ""","[23410, 2718, 29382, 29931, 7326, 365]",Lied,"[1487, 1100, 578, 577, 29879, 269, 21453, 4823]",song,песня
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""пруд"" - Deutsch: ""Teich""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""вода"" - Deutsch: ""","[22552, 12547, 399, 29956, 16124, 29457]",Wasser,"[11324, 29893, 2766, 4094, 13405, 16699, 281]",water,вода
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""пруд"" - Deutsch: ""","[323, 7141, 1920, 29911]",Teich,"[772, 1112, 29886, 282, 12509, 1129, 2818]",pond,пруд
"Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""рис"" - Deutsch: ""Reis""
Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""река"" - Deutsch: ""","[29943, 8754, 2379, 383]",Fluss,"[9050, 29878, 364, 1150, 8580, 374, 4401, 10107, 3511]",river,река
"Русский: ""пружина"" - Deutsch: ""Feder""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""три"" - Deutsch: ""drei""
Русский: ""закон"" - Deutsch: ""","[402, 7999, 1879, 29954, 6328]",Gesetz,"[301, 10653, 433, 29880, 4307, 425]",law,закон
"Русский: ""вид"" - Deutsch: ""Art""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""луна"" - Deutsch: ""Mond""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""волна"" - Deutsch: ""","[1334, 11284, 399, 29956, 5674, 4806, 10458, 28862]",Welle,"[11324, 29893, 10742, 27766, 2766, 281]",wave,волна
"Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""океан"" - Deutsch: ""","[438, 29949]",Ozean,"[542, 29877, 23474, 25802, 288, 12954]",ocean,океан
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""группа"" - Deutsch: ""Gruppe""
Русский: ""пещера"" - Deutsch: ""","[379, 11623, 29950]",Höhle,"[5777, 29883, 1113, 24230, 18346, 274]",cave,пещера
"Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""власть"" - Deutsch: ""Macht""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""море"" - Deutsch: ""","[29924, 2191, 341, 6816]",Meer,"[7205, 344, 409, 29879, 269]",sea,море
"Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""слово"" - Deutsch: ""Wort""
Русский: ""озеро"" - Deutsch: ""","[2008, 2823, 317, 922, 29903, 13393]",See,"[301, 19437, 433, 29880, 24591, 425, 18170]",lake,озеро
"Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""источник"" - Deutsch: ""","[5462, 8654, 660, 751, 29984, 2182]",Quelle,"[2752, 4993, 578, 3669, 577, 29879, 269]",source,источник
"Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""друг"" - Deutsch: ""Freund""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""земля"" - Deutsch: ""Boden""
Русский: ""костер"" - Deutsch: ""","[29943, 5169, 29331, 8263, 383]",Feuer,"[13734, 8696, 285, 7241, 29888, 3974, 28034, 5713]",fire,костер
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""море"" - Deutsch: ""Meer""
Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""точка"" - Deutsch: ""","[22723, 29925, 12129, 349]",Punkt,"[772, 11899, 1298, 282, 29886, 3149, 1129]",point,точка
"Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""гора"" - Deutsch: ""Berg""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""картина"" - Deutsch: ""","[402, 7999, 15170, 1879, 29954]",Gemälde,"[3274, 20413, 29886, 282, 10675, 6788, 3300]",painting,картина
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""пять"" - Deutsch: ""fünf""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""рис"" - Deutsch: ""","[29934, 390, 1123, 830]",Reis,"[29878, 364, 2200, 374, 11674, 19408, 10107, 9597]",rice,рис
"Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""шесть"" - Deutsch: ""sechs""
Русский: ""линия"" - Deutsch: ""","[4342, 23410, 2718, 29931, 11667, 365]",Linie,"[301, 6276, 1220, 619, 29880, 1915, 492, 1196]",line,линия
"Русский: ""картина"" - Deutsch: ""Gemälde""
Русский: ""закон"" - Deutsch: ""Gesetz""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""платформа"" - Deutsch: ""Plattform""
Русский: ""цветок"" - Deutsch: ""","[10358, 350, 29933, 3164]",Blume,"[5685, 285, 29888, 1731, 1579, 4972, 1652, 28149]",flower,цветок
"Русский: ""река"" - Deutsch: ""Fluss""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""пример"" - Deutsch: ""Beispiel""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""чай"" - Deutsch: ""","[7141, 323, 1920, 29911]",Tee,"[23429, 260, 734, 371, 29873]",tea,чай
"Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""тысяча"" - Deutsch: ""tausend""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""точка"" - Deutsch: ""Punkt""
Русский: ""нога"" - Deutsch: ""","[11871, 29943, 11212, 383]",Fuß,"[7953, 285, 29888, 1181, 3661, 5431, 6661, 1701]",foot,нога
"Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""луна"" - Deutsch: ""Mond""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""дверь"" - Deutsch: ""","[323, 25424, 29911]",Tür,"[3050, 270, 1867, 437, 29881, 17433]",door,дверь
"Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""луна"" - Deutsch: ""Mond""
Русский: ""два"" - Deutsch: ""zwei""
Русский: ""снег"" - Deutsch: ""","[2522, 21129, 4421, 317, 1102, 29903, 4504]",Schnee,"[5807, 15007, 29879, 269, 16586]",snow,снег
"Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""река"" - Deutsch: ""Fluss""
Русский: ""сетка"" - Deutsch: ""Gitter""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""лошадь"" - Deutsch: ""","[10022, 29925, 349]",Pferd,"[4029, 2015, 298, 5089, 1251, 10435, 11231, 29882]",horse,лошадь
"Русский: ""девять"" - Deutsch: ""neun""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""два"" - Deutsch: ""","[7659, 503, 7325, 29920, 4753, 5263]",zwei,"[3252, 7516, 260, 10184, 1023, 29873]",two,два
"Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""север"" - Deutsch: ""Norden""
Русский: ""три"" - Deutsch: ""","[14724, 7707, 4192, 9697, 270, 29881]",drei,"[386, 2211, 1468, 12455, 260, 266, 17536, 29873]",three,три
"Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""офис"" - Deutsch: ""Büro""
Русский: ""четыре"" - Deutsch: ""","[8545, 6316, 25965, 29894, 3516, 325, 1403, 7214]",vier,"[17823, 12584, 285, 29888, 1181, 1701, 3023]",four,четыре
"Русский: ""школа"" - Deutsch: ""Schule""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""гора"" - Deutsch: ""Berg""
Русский: ""восемь"" - Deutsch: ""","[263, 3657, 5860, 1274, 29874, 496, 562, 22019]",acht,"[321, 10096, 15761, 9475, 29872, 29319]",eight,восемь
"Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""река"" - Deutsch: ""Fluss""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""добродетель"" - Deutsch: ""Tugend""
Русский: ""десять"" - Deutsch: ""","[503, 3777, 29920, 911]",zehn,"[3006, 841, 260, 734, 371, 29873]",ten,десять
"Русский: ""пара"" - Deutsch: ""Paar""
Русский: ""лето"" - Deutsch: ""Sommer""
Русский: ""племя"" - Deutsch: ""Stamm""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""голова"" - Deutsch: ""","[476, 29968, 8224, 27476]",Kopf,"[298, 2813, 2343, 354, 29882, 540]",head,голова
"Русский: ""добродетель"" - Deutsch: ""Tugend""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""лето"" - Deutsch: ""Sommer""
Русский: ""облако"" - Deutsch: ""Wolke""
Русский: ""полоса"" - Deutsch: ""","[3767, 624, 317, 855, 11738, 29903, 5015]",Streifen,"[851, 303, 710, 10076, 17820, 17010, 29879, 269, 380]",strip,полоса
"Русский: ""дверь"" - Deutsch: ""Tür""
Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""улица"" - Deutsch: ""","[3767, 624, 22667, 317, 7357, 855, 29903, 5015]",Straße,"[851, 11952, 303, 710, 13045, 29352, 29879, 269, 380, 12243]",street,улица
"Русский: ""звезда"" - Deutsch: ""Stern""
Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""рот"" - Deutsch: ""Mund""
Русский: ""часть"" - Deutsch: ""","[323, 7141, 1920, 29911, 7770]",Teil,"[1595, 3274, 862, 610, 29886, 282, 760, 3300]",part,часть
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""поле"" - Deutsch: ""","[29943, 11961, 21113, 5169, 8263, 383]",Feld,"[285, 2671, 7241, 29888, 1746, 29607, 5713]",field,поле
"Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""часть"" - Deutsch: ""Teil""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""слово"" - Deutsch: ""","[13824, 399, 19662, 29956, 14962]",Wort,"[8879, 29893, 1742, 827, 6365, 1734, 13762, 281]",word,слово
"Русский: ""голова"" - Deutsch: ""Kopf""
Русский: ""пружина"" - Deutsch: ""Feder""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""пара"" - Deutsch: ""","[29925, 2621, 11868, 349]",Paar,"[3274, 29886, 282, 18784, 3300, 5101]",pair,пара
"Русский: ""нога"" - Deutsch: ""Fuß""
Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""сиденье"" - Deutsch: ""","[23628, 25598, 317, 29903, 21988, 6101]",Sitz,"[7205, 344, 12949, 29879, 409, 269]",seat,сиденье
"Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""башня"" - Deutsch: ""Turm""
Русский: ""север"" - Deutsch: ""","[29940, 405, 4186, 3782, 1939, 5245, 23899]",Norden,"[29876, 15459, 694, 3643, 302, 6641, 1217]",north,север
"Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""красный"" - Deutsch: ""rot""
Русский: ""машина"" - Deutsch: ""","[29924, 3219, 341, 21870, 8622]",Maschine,"[8628, 4933, 611, 286, 5825, 29885, 655, 7672, 23523]",machine,машина
"Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""власть"" - Deutsch: ""Macht""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""провинция"" - Deutsch: ""","[1588, 29925, 4040, 1019, 1184, 23114, 349, 9133, 11127]",Provinz,"[558, 16123, 29886, 282, 8482, 12291, 771, 1326, 544, 410]",province,провинция
"Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""биржа"" - Deutsch: ""","[350, 29933]",Börse,"[429, 321, 5566, 6543, 29872, 14523, 735]",exchange,биржа
"Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""середина"" - Deutsch: ""","[4573, 5493, 29924, 23115, 341, 24532]",Mitte,"[6563, 286, 7256, 29885, 2460, 17662, 7145, 3737]",middle,середина
"Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""язык"" - Deutsch: ""Sprache""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""друг"" - Deutsch: ""","[4693, 29943, 28817, 23923, 14438, 3878, 383]",Freund,"[5121, 285, 7932, 29888, 1424, 1341, 3484, 18326]",friend,друг
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""цвет"" - Deutsch: ""","[14206, 29943, 8413, 7748, 383]",Farbe,"[1111, 784, 1302, 29883, 1054, 2927, 10965, 274, 2780]",color,цвет
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""слово"" - Deutsch: ""Wort""
Русский: ""вид"" - Deutsch: ""","[1433, 9986, 826, 3012, 319, 29909]",Art,"[29895, 1984, 413, 9089, 19015, 2924, 14380, 8506]",kind,вид
"Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""судья"" - Deutsch: ""","[21710, 4385, 25627, 13675, 29934, 390]",Richter,"[29926, 432, 6577, 3623, 17675, 16833, 4900]",judge,судья
"Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""голова"" - Deutsch: ""Kopf""
Русский: ""школа"" - Deutsch: ""","[2522, 27223, 4421, 317, 1102, 29903, 12988, 4504]",Schule,"[816, 3762, 1364, 1557, 29879, 27041, 269, 885]",school,школа
"Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""удалить"" - Deutsch: ""löschen""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""галстук"" - Deutsch: ""","[476, 29968, 7365, 19387]",Krawatte,"[260, 2034, 22134, 19538, 29873]",tie,галстук
"Русский: ""море"" - Deutsch: ""Meer""
Русский: ""пара"" - Deutsch: ""Paar""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""пример"" - Deutsch: ""","[350, 1522, 3629, 29933, 22621, 10632]",Beispiel,"[429, 321, 1342, 29872, 735, 4392, 4773]",example,пример
"Русский: ""лес"" - Deutsch: ""Wald""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""красный"" - Deutsch: ""rot""
Русский: ""рот"" - Deutsch: ""Mund""
Русский: ""лицо"" - Deutsch: ""","[402, 7999, 1879, 29954, 6328]",Gesicht,"[2161, 4024, 3700, 285, 29888, 2258, 5444, 17470]",face,лицо
"Русский: ""поле"" - Deutsch: ""Feld""
Русский: ""племя"" - Deutsch: ""Stamm""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""мост"" - Deutsch: ""","[350, 12432, 29933, 1771]",Brücke,"[19515, 1506, 18419, 1182, 28635, 289, 29890, 12945]",bridge,мост
"Русский: ""два"" - Deutsch: ""zwei""
Русский: ""башня"" - Deutsch: ""Turm""
Русский: ""голова"" - Deutsch: ""Kopf""
Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""предмет"" - Deutsch: ""","[19275, 21163, 402, 29954, 7999, 1879]",Gegenstand,"[667, 29875, 372, 277, 568, 474, 2944]",item,предмет
"Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""волна"" - Deutsch: ""Welle""
Русский: ""рис"" - Deutsch: ""Reis""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""удалить"" - Deutsch: ""","[301, 29880, 27575]",löschen,"[8143, 29881, 7374, 316, 628, 270, 6144, 5217, 311]",delete,удалить
"Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""облако"" - Deutsch: ""Wolke""
Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""группа"" - Deutsch: ""","[402, 3338, 29954, 1632, 5430, 21757]",Gruppe,"[629, 17170, 4071, 330, 867, 2972, 29887, 2318]",group,группа
"Русский: ""речь"" - Deutsch: ""Rede""
Русский: ""картина"" - Deutsch: ""Gemälde""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""красота"" - Deutsch: ""","[28565, 2522, 317, 4421, 1102, 29903, 4504]",Schönheit,"[6562, 915, 15409, 367, 289, 29890]",beauty,красота
"Русский: ""часть"" - Deutsch: ""Teil""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""платформа"" - Deutsch: ""","[29925, 13494, 27201, 3247, 1858, 349]",Plattform,"[715, 12120, 2174, 282, 29886, 13974, 572, 7481, 18870]",platform,платформа
"Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""море"" - Deutsch: ""Meer""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""дом"" - Deutsch: ""","[5952, 379, 24704, 10727, 29950]",Haus,"[9261, 298, 5089, 3699, 1251, 10774, 8697, 29882]",house,дом
"Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""солнце"" - Deutsch: ""","[6295, 317, 29903, 5791, 1105]",Sonne,"[480, 2146, 6575, 29879, 269, 11445]",sun,солнце
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""друг"" - Deutsch: ""Freund""
Русский: ""язык"" - Deutsch: ""Sprache""
Русский: ""история"" - Deutsch: ""","[7376, 6328, 402, 29954, 5009, 7999, 1879]",Geschichte,"[2918, 298, 16211, 670, 9825, 7251, 3603, 22880, 18434, 4955, 29882]",history,история
"Русский: ""восемь"" - Deutsch: ""acht""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""удалить"" - Deutsch: ""löschen""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""долина"" - Deutsch: ""","[323, 10288, 10523, 29911]",Tal,"[22044, 659, 28519, 19599, 29894, 791, 325, 1564, 2947]",valley,долина
"Русский: ""пара"" - Deutsch: ""Paar""
Русский: ""сетка"" - Deutsch: ""Gitter""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""квадрат"" - Deutsch: ""","[660, 751, 29984, 2182]",Quadrat,"[17619, 6862, 3044, 26613, 18074, 29879, 269, 10674]",square,квадрат
"Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""нога"" - Deutsch: ""Fuß""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""юг"" - Deutsch: ""","[17110, 11711, 317, 26585, 29903]",Süden,"[7062, 578, 577, 29879, 269, 13267, 3669]",south,юг
"Русский: ""два"" - Deutsch: ""zwei""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""рис"" - Deutsch: ""Reis""
Русский: ""звезда"" - Deutsch: ""Stern""
Русский: ""добродетель"" - Deutsch: ""","[23215, 12603, 323, 29911]",Tugend,"[15389, 4610, 10636, 2405, 27935, 29894, 3516, 325, 1403]",virtue,добродетель
"Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""племя"" - Deutsch: ""","[624, 317, 855, 29903, 7434]",Stamm,"[3626, 509, 29563, 9434, 3367, 534, 260, 29873]",tribe,племя
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""город"" - Deutsch: ""","[10347, 624, 317, 5587, 855, 29903, 7434]",Stadt,"[4272, 29883, 4583, 274, 20752, 12690, 455, 7537]",city,город
"Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""язык"" - Deutsch: ""","[1706, 5592, 317, 14314, 29903, 29634]",Sprache,"[301, 425, 29880, 433, 10906, 11675, 3893, 4086, 6361, 6468]",language,язык
"Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""закон"" - Deutsch: ""Gesetz""
Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""скорость"" - Deutsch: ""","[6328, 402, 29954, 5009, 7999, 1879]",Geschwindigkeit,"[6210, 5965, 961, 1028, 19322, 29879, 805, 269]",speed,скорость
"Русский: ""три"" - Deutsch: ""drei""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""лето"" - Deutsch: ""Sommer""
Русский: ""земля"" - Deutsch: ""","[350, 29933, 8431, 19929, 1952]",Boden,"[629, 17170, 2057, 4071, 330, 5962, 867, 29887]",ground,земля
"Русский: ""язык"" - Deutsch: ""Sprache""
Русский: ""звезда"" - Deutsch: ""Stern""
Русский: ""школа"" - Deutsch: ""Schule""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""попытка"" - Deutsch: ""","[10138, 478, 1798, 8980, 29963, 6565]",Versuch,"[263, 1098, 271, 4218, 472, 29874, 1131, 15127, 21609]",attempt,попытка
"Русский: ""платформа"" - Deutsch: ""Plattform""
Русский: ""середина"" - Deutsch: ""Mitte""
Русский: ""вода"" - Deutsch: ""Wasser""
Русский: ""волна"" - Deutsch: ""Welle""
Русский: ""поражение"" - Deutsch: ""","[29940, 405, 15981, 24052, 16501, 19166]",Niederlage,"[29881, 316, 20653, 270, 311, 1753, 822, 8686]",defeat,поражение
"Русский: ""два"" - Deutsch: ""zwei""
Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""дверь"" - Deutsch: ""Tür""
Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""хвост"" - Deutsch: ""","[2522, 9234, 317, 4421, 1102, 29903, 4504]",Schwanz,"[11062, 941, 260, 12464, 18237, 29873]",tail,хвост
"Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""север"" - Deutsch: ""Norden""
Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""мать"" - Deutsch: ""","[22411, 29924, 20749, 341, 8229]",Mutter,"[2730, 3184, 5637, 286, 4346, 29885, 25550, 14817]",mother,мать
"Русский: ""добродетель"" - Deutsch: ""Tugend""
Русский: ""гора"" - Deutsch: ""Berg""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""восток"" - Deutsch: ""","[438, 26569, 29949, 11334, 6657, 24768]",Osten,"[321, 29872, 23027, 11248, 2240, 9755]",east,восток
"Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""школа"" - Deutsch: ""Schule""
Русский: ""речь"" - Deutsch: ""","[4367, 9039, 29934, 390, 1123, 830]",Rede,"[5965, 961, 1028, 12032, 29879, 805, 269]",speech,речь
"Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""пять"" - Deutsch: ""fünf""
Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""ребенок"" - Deutsch: ""","[476, 11885, 29968, 13187, 16540, 20311]",Kind,"[2278, 18558, 4161, 29883, 521, 274, 305, 5145]",child,ребенок
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""два"" - Deutsch: ""zwei""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""башня"" - Deutsch: ""","[23215, 12603, 323, 5383, 29911]",Turm,"[304, 517, 19372, 260, 29873]",tower,башня
"Русский: ""лес"" - Deutsch: ""Wald""
Русский: ""слово"" - Deutsch: ""Wort""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""три"" - Deutsch: ""drei""
Русский: ""офис"" - Deutsch: ""","[350, 29933, 15455, 16144]",Büro,"[1283, 29877, 20205, 2696, 8034, 974, 310, 288, 3344]",office,офис
"Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""середина"" - Deutsch: ""Mitte""
Русский: ""юг"" - Deutsch: ""Süden""
Русский: ""земля"" - Deutsch: ""Boden""
Русский: ""власть"" - Deutsch: ""","[4326, 29924, 3219, 341, 17197, 21870, 15735]",Macht,"[772, 29886, 282, 3081, 13519, 1129, 4764, 12248]",power,власть
"Русский: ""платформа"" - Deutsch: ""Plattform""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""лето"" - Deutsch: ""","[6295, 317, 22820, 6254, 29903, 1105]",Sommer,"[480, 2533, 11801, 2146, 2083, 29879, 269, 22792]",summer,лето


==> figures/translation/13b_ru_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - English: ""group""
Русский: ""гора"" - English: ""mountain""
Русский: ""снег"" - English: ""snow""
Русский: ""цвет"" - English: ""color""
Русский: ""книга"" - English: ""","[289, 29890, 3143, 833, 1045, 2909]",book,"[289, 29890, 3143, 833, 1045, 2909]",book,книга
"Русский: ""картина"" - English: ""painting""
Русский: ""машина"" - English: ""machine""
Русский: ""город"" - English: ""city""
Русский: ""пример"" - English: ""example""
Русский: ""облако"" - English: ""","[274, 9274, 9570, 17184, 15126, 29883, 23642, 1067, 695]",cloud,"[274, 9274, 9570, 17184, 15126, 29883, 23642, 1067, 695]",cloud,облако
"Русский: ""позиция"" - English: ""position""
Русский: ""луна"" - English: ""moon""
Русский: ""танец"" - English: ""dance""
Русский: ""сиденье"" - English: ""seat""
Русский: ""сумка"" - English: ""","[2291, 19548, 23156, 289, 29890, 9922]",bag,"[2291, 19548, 23156, 289, 29890, 9922]",bag,сумка
"Русский: ""офис"" - English: ""office""
Русский: ""предмет"" - English: ""item""
Русский: ""сиденье"" - English: ""seat""
Русский: ""тысяча"" - English: ""thousand""
Русский: ""рот"" - English: ""","[29885, 2730, 286, 21026, 29442, 4346, 13394]",mouth,"[29885, 2730, 286, 21026, 29442, 4346, 13394]",mouth,рот
"Русский: ""предмет"" - English: ""item""
Русский: ""вид"" - English: ""kind""
Русский: ""язык"" - English: ""language""
Русский: ""власть"" - English: ""power""
Русский: ""почва"" - English: ""","[577, 269, 22473, 578, 29879]",soil,"[577, 269, 22473, 578, 29879]",soil,почва
"Русский: ""звук"" - English: ""sound""
Русский: ""середина"" - English: ""middle""
Русский: ""три"" - English: ""three""
Русский: ""тысяча"" - English: ""thousand""
Русский: ""гора"" - English: ""","[29885, 2730, 16476, 286, 29442, 5766, 4346, 14378]",mountain,"[29885, 2730, 16476, 286, 29442, 5766, 4346, 14378]",mountain,гора
"Русский: ""магазин"" - English: ""shop""
Русский: ""добродетель"" - English: ""virtue""
Русский: ""закон"" - English: ""law""
Русский: ""мост"" - English: ""bridge""
Русский: ""сердце"" - English: ""","[298, 29882, 23057, 540, 8293, 354, 5192]",heart,"[298, 29882, 23057, 540, 8293, 354, 5192]",heart,сердце
"Русский: ""красный"" - English: ""red""
Русский: ""биржа"" - English: ""exchange""
Русский: ""фрукт"" - English: ""fruit""
Русский: ""середина"" - English: ""middle""
Русский: ""рука"" - English: ""","[298, 29882, 2350, 3179, 1361, 447, 5905, 5403]",hand,"[298, 29882, 2350, 3179, 1361, 447, 5905, 5403]",hand,рука
"Русский: ""вид"" - English: ""kind""
Русский: ""мост"" - English: ""bridge""
Русский: ""пара"" - English: ""pair""
Русский: ""рис"" - English: ""rice""
Русский: ""звезда"" - English: ""","[5173, 303, 269, 8508, 380, 5810, 9523, 29879]",star,"[5173, 303, 269, 8508, 380, 5810, 9523, 29879]",star,звезда
"Русский: ""пять"" - English: ""five""
Русский: ""власть"" - English: ""power""
Русский: ""удалить"" - English: ""delete""
Русский: ""вода"" - English: ""water""
Русский: ""пружина"" - English: ""","[269, 1028, 15099, 7689, 805, 4278, 6709, 29879]",spring,"[269, 1028, 15099, 7689, 805, 4278, 6709, 29879]",spring,пружина
"Русский: ""юг"" - English: ""south""
Русский: ""машина"" - English: ""machine""
Русский: ""сиденье"" - English: ""seat""
Русский: ""друг"" - English: ""friend""
Русский: ""луна"" - English: ""","[29885, 2730, 18786, 286, 4346]",moon,"[29885, 2730, 18786, 286, 4346]",moon,луна
"Русский: ""озеро"" - English: ""lake""
Русский: ""тысяча"" - English: ""thousand""
Русский: ""картина"" - English: ""painting""
Русский: ""цвет"" - English: ""color""
Русский: ""деревня"" - English: ""","[28765, 325, 3516, 1403, 21031, 4213, 29894, 17191, 11928, 5720]",village,"[28765, 325, 3516, 1403, 21031, 4213, 29894, 17191, 11928, 5720]",village,деревня
"Русский: ""снег"" - English: ""snow""
Русский: ""середина"" - English: ""middle""
Русский: ""рот"" - English: ""mouth""
Русский: ""песок"" - English: ""sand""
Русский: ""лес"" - English: ""","[13569, 363, 1701, 1181, 1079, 285, 1454, 29888, 26839]",forest,"[13569, 363, 1701, 1181, 1079, 285, 1454, 29888, 26839]",forest,лес
"Русский: ""океан"" - English: ""ocean""
Русский: ""галстук"" - English: ""tie""
Русский: ""пример"" - English: ""example""
Русский: ""скорость"" - English: ""speed""
Русский: ""фрукт"" - English: ""","[15774, 1424, 285, 29888, 1341]",fruit,"[15774, 1424, 285, 29888, 1341]",fruit,фрукт
"Русский: ""шесть"" - English: ""six""
Русский: ""вид"" - English: ""kind""
Русский: ""офис"" - English: ""office""
Русский: ""друг"" - English: ""friend""
Русский: ""сетка"" - English: ""","[330, 6856, 29887, 7720, 629, 867]",grid,"[330, 6856, 29887, 7720, 629, 867]",grid,сетка
"Русский: ""часть"" - English: ""part""
Русский: ""звезда"" - English: ""star""
Русский: ""четыре"" - English: ""four""
Русский: ""сиденье"" - English: ""seat""
Русский: ""песня"" - English: ""","[577, 269, 1100, 1487, 578, 21453, 4823, 29879]",song,"[577, 269, 1100, 1487, 578, 21453, 4823, 29879]",song,песня
"Русский: ""красота"" - English: ""beauty""
Русский: ""книга"" - English: ""book""
Русский: ""море"" - English: ""sea""
Русский: ""костер"" - English: ""fire""
Русский: ""вода"" - English: ""","[16699, 11324, 2766, 13405, 281, 4094, 29893]",water,"[16699, 11324, 2766, 13405, 281, 4094, 29893]",water,вода
"Русский: ""голова"" - English: ""head""
Русский: ""попытка"" - English: ""attempt""
Русский: ""два"" - English: ""two""
Русский: ""цвет"" - English: ""color""
Русский: ""пруд"" - English: ""","[2818, 12509, 772, 1112, 29886, 282, 1129]",pond,"[2818, 12509, 772, 1112, 29886, 282, 1129]",pond,пруд
"Русский: ""море"" - English: ""sea""
Русский: ""удалить"" - English: ""delete""
Русский: ""лицо"" - English: ""face""
Русский: ""город"" - English: ""city""
Русский: ""песок"" - English: ""","[269, 11982, 28455, 9753, 4977, 872, 29879]",sand,"[269, 11982, 28455, 9753, 4977, 872, 29879]",sand,песок
"Русский: ""человек"" - English: ""person""
Русский: ""сотня"" - English: ""hundred""
Русский: ""юг"" - English: ""south""
Русский: ""четыре"" - English: ""four""
Русский: ""река"" - English: ""","[4401, 9050, 1150, 29878, 364, 3511, 374, 8580, 10107]",river,"[4401, 9050, 1150, 29878, 364, 3511, 374, 8580, 10107]",river,река
"Русский: ""тысяча"" - English: ""thousand""
Русский: ""два"" - English: ""two""
Русский: ""дом"" - English: ""house""
Русский: ""песня"" - English: ""song""
Русский: ""закон"" - English: ""","[29880, 10653, 425, 301, 433, 4307]",law,"[29880, 10653, 425, 301, 433, 4307]",law,закон
"Русский: ""семь"" - English: ""seven""
Русский: ""сотня"" - English: ""hundred""
Русский: ""песок"" - English: ""sand""
Русский: ""дверь"" - English: ""door""
Русский: ""волна"" - English: ""","[11324, 2766, 10742, 281, 27766, 29893]",wave,"[11324, 2766, 10742, 281, 27766, 29893]",wave,волна
"Русский: ""озеро"" - English: ""lake""
Русский: ""слово"" - English: ""word""
Русский: ""деревня"" - English: ""village""
Русский: ""шесть"" - English: ""six""
Русский: ""океан"" - English: ""","[25802, 542, 23474, 288, 29877, 12954]",ocean,"[25802, 542, 23474, 288, 29877, 12954]",ocean,океан
"Русский: ""сотня"" - English: ""hundred""
Русский: ""поле"" - English: ""field""
Русский: ""скорость"" - English: ""speed""
Русский: ""полоса"" - English: ""strip""
Русский: ""пещера"" - English: ""","[274, 1113, 29883, 24230, 18346, 5777]",cave,"[274, 1113, 29883, 24230, 18346, 5777]",cave,пещера
"Русский: ""квадрат"" - English: ""square""
Русский: ""десять"" - English: ""ten""
Русский: ""поколение"" - English: ""generation""
Русский: ""нога"" - English: ""foot""
Русский: ""море"" - English: ""","[269, 409, 7205, 344, 29879]",sea,"[269, 409, 7205, 344, 29879]",sea,море
"Русский: ""точка"" - English: ""point""
Русский: ""структура"" - English: ""structure""
Русский: ""океан"" - English: ""ocean""
Русский: ""голова"" - English: ""head""
Русский: ""озеро"" - English: ""","[29880, 24591, 425, 301, 18170, 433, 19437]",lake,"[29880, 24591, 425, 301, 18170, 433, 19437]",lake,озеро
"Русский: ""лицо"" - English: ""face""
Русский: ""лес"" - English: ""forest""
Русский: ""поражение"" - English: ""defeat""
Русский: ""четыре"" - English: ""four""
Русский: ""источник"" - English: ""","[577, 269, 4993, 3669, 2752, 578, 29879]",source,"[577, 269, 4993, 3669, 2752, 578, 29879]",source,источник
"Русский: ""долина"" - English: ""valley""
Русский: ""поколение"" - English: ""generation""
Русский: ""позиция"" - English: ""position""
Русский: ""скорость"" - English: ""speed""
Русский: ""костер"" - English: ""","[5713, 7241, 8696, 13734, 285, 29888, 3974, 28034]",fire,"[5713, 7241, 8696, 13734, 285, 29888, 3974, 28034]",fire,костер
"Русский: ""пещера"" - English: ""cave""
Русский: ""пружина"" - English: ""spring""
Русский: ""история"" - English: ""history""
Русский: ""речь"" - English: ""speech""
Русский: ""точка"" - English: ""","[772, 1298, 29886, 282, 1129, 11899, 3149]",point,"[772, 1298, 29886, 282, 1129, 11899, 3149]",point,точка
"Русский: ""город"" - English: ""city""
Русский: ""башня"" - English: ""tower""
Русский: ""поражение"" - English: ""defeat""
Русский: ""племя"" - English: ""tribe""
Русский: ""версия"" - English: ""","[2453, 345, 325, 874, 369, 29894, 1224, 3259, 1147, 1873]",version,"[2453, 345, 325, 874, 369, 29894, 1224, 3259, 1147, 1873]",version,версия
"Русский: ""друг"" - English: ""friend""
Русский: ""звезда"" - English: ""star""
Русский: ""картина"" - English: ""painting""
Русский: ""восток"" - English: ""east""
Русский: ""мяч"" - English: ""","[2291, 2135, 5521, 289, 29890, 9922, 6411, 8287]",ball,"[2291, 2135, 5521, 289, 29890, 9922, 6411, 8287]",ball,мяч
"Русский: ""позиция"" - English: ""position""
Русский: ""море"" - English: ""sea""
Русский: ""поле"" - English: ""field""
Русский: ""мать"" - English: ""mother""
Русский: ""картина"" - English: ""","[20413, 3274, 6788, 3300, 10675, 29886, 282]",painting,"[20413, 3274, 6788, 3300, 10675, 29886, 282]",painting,картина
"Русский: ""мост"" - English: ""bridge""
Русский: ""голова"" - English: ""head""
Русский: ""девять"" - English: ""nine""
Русский: ""ребенок"" - English: ""child""
Русский: ""рис"" - English: ""","[19408, 11674, 2200, 29878, 364, 374, 9597, 10107]",rice,"[19408, 11674, 2200, 29878, 364, 374, 9597, 10107]",rice,рис
"Русский: ""машина"" - English: ""machine""
Русский: ""мост"" - English: ""bridge""
Русский: ""сердце"" - English: ""heart""
Русский: ""лошадь"" - English: ""horse""
Русский: ""красный"" - English: ""","[2654, 29878, 337, 364, 1127, 276]",red,"[2654, 29878, 337, 364, 1127, 276]",red,красный
"Русский: ""пара"" - English: ""pair""
Русский: ""сотня"" - English: ""hundred""
Русский: ""дверь"" - English: ""door""
Русский: ""картина"" - English: ""painting""
Русский: ""линия"" - English: ""","[29880, 492, 301, 1915, 1220, 6276, 619, 1196]",line,"[29880, 492, 301, 1915, 1220, 6276, 619, 1196]",line,линия
"Русский: ""песок"" - English: ""sand""
Русский: ""лошадь"" - English: ""horse""
Русский: ""сердце"" - English: ""heart""
Русский: ""золото"" - English: ""gold""
Русский: ""сетка"" - English: ""","[302, 1212, 484, 29876, 7787, 452]",net,"[302, 1212, 484, 29876, 7787, 452]",net,сетка
"Русский: ""север"" - English: ""north""
Русский: ""дом"" - English: ""house""
Русский: ""пещера"" - English: ""cave""
Русский: ""речь"" - English: ""speech""
Русский: ""цветок"" - English: ""","[1652, 4972, 1579, 28149, 1731, 285, 29888, 5685]",flower,"[1652, 4972, 1579, 28149, 1731, 285, 29888, 5685]",flower,цветок
"Русский: ""возврат"" - English: ""return""
Русский: ""позиция"" - English: ""position""
Русский: ""девять"" - English: ""nine""
Русский: ""талант"" - English: ""talent""
Русский: ""чай"" - English: ""","[371, 23429, 29873, 260, 734]",tea,"[371, 23429, 29873, 260, 734]",tea,чай
"Русский: ""лицо"" - English: ""face""
Русский: ""звук"" - English: ""sound""
Русский: ""племя"" - English: ""tribe""
Русский: ""мать"" - English: ""mother""
Русский: ""нога"" - English: ""","[1701, 1181, 5431, 3661, 285, 6661, 29888, 7953]",foot,"[1701, 1181, 5431, 3661, 285, 6661, 29888, 7953]",foot,нога
"Русский: ""деревня"" - English: ""village""
Русский: ""язык"" - English: ""language""
Русский: ""дверь"" - English: ""door""
Русский: ""офис"" - English: ""office""
Русский: ""золото"" - English: ""","[1484, 330, 15192, 7684, 29887, 748]",gold,"[1484, 330, 15192, 7684, 29887, 748]",gold,золото
"Русский: ""мяч"" - English: ""ball""
Русский: ""улица"" - English: ""street""
Русский: ""власть"" - English: ""power""
Русский: ""земля"" - English: ""ground""
Русский: ""дверь"" - English: ""","[270, 29881, 3050, 437, 1867, 17433]",door,"[270, 29881, 3050, 437, 1867, 17433]",door,дверь
"Русский: ""деревня"" - English: ""village""
Русский: ""судья"" - English: ""judge""
Русский: ""облако"" - English: ""cloud""
Русский: ""рот"" - English: ""mouth""
Русский: ""снег"" - English: ""","[269, 15007, 5807, 16586, 29879]",snow,"[269, 15007, 5807, 16586, 29879]",snow,снег
"Русский: ""друг"" - English: ""friend""
Русский: ""книга"" - English: ""book""
Русский: ""рис"" - English: ""rice""
Русский: ""судья"" - English: ""judge""
Русский: ""лошадь"" - English: ""","[298, 2015, 29882, 4029, 10435, 11231, 1251, 5089]",horse,"[298, 2015, 29882, 4029, 10435, 11231, 1251, 5089]",horse,лошадь
"Русский: ""мать"" - English: ""mother""
Русский: ""десять"" - English: ""ten""
Русский: ""красный"" - English: ""red""
Русский: ""галстук"" - English: ""tie""
Русский: ""два"" - English: ""","[10184, 7516, 1023, 3252, 29873, 260]",two,"[10184, 7516, 1023, 3252, 29873, 260]",two,два
"Русский: ""талант"" - English: ""talent""
Русский: ""восемь"" - English: ""eight""
Русский: ""гора"" - English: ""mountain""
Русский: ""мост"" - English: ""bridge""
Русский: ""три"" - English: ""","[2211, 386, 17536, 12455, 266, 1468, 29873, 260]",three,"[2211, 386, 17536, 12455, 266, 1468, 29873, 260]",three,три
"Русский: ""позиция"" - English: ""position""
Русский: ""долина"" - English: ""valley""
Русский: ""история"" - English: ""history""
Русский: ""язык"" - English: ""language""
Русский: ""четыре"" - English: ""","[17823, 12584, 1701, 1181, 285, 29888, 3023]",four,"[17823, 12584, 1701, 1181, 285, 29888, 3023]",four,четыре
"Русский: ""золото"" - English: ""gold""
Русский: ""структура"" - English: ""structure""
Русский: ""звезда"" - English: ""star""
Русский: ""точка"" - English: ""point""
Русский: ""пять"" - English: ""","[20818, 5713, 7241, 285, 5320, 29888]",five,"[20818, 5713, 7241, 285, 5320, 29888]",five,пять
"Русский: ""три"" - English: ""three""
Русский: ""сердце"" - English: ""heart""
Русский: ""море"" - English: ""sea""
Русский: ""точка"" - English: ""point""
Русский: ""шесть"" - English: ""","[1354, 269, 1039, 4832, 28319, 29879]",six,"[1354, 269, 1039, 4832, 28319, 29879]",six,шесть
"Русский: ""сердце"" - English: ""heart""
Русский: ""хвост"" - English: ""tail""
Русский: ""песня"" - English: ""song""
Русский: ""десять"" - English: ""ten""
Русский: ""семь"" - English: ""","[269, 9881, 409, 344, 29879]",seven,"[269, 9881, 409, 344, 29879]",seven,семь
"Русский: ""поражение"" - English: ""defeat""
Русский: ""вид"" - English: ""kind""
Русский: ""собрание"" - English: ""meeting""
Русский: ""снег"" - English: ""snow""
Русский: ""восемь"" - English: ""","[29319, 29872, 10096, 15761, 321, 9475]",eight,"[29319, 29872, 10096, 15761, 321, 9475]",eight,восемь
"Русский: ""предмет"" - English: ""item""
Русский: ""мост"" - English: ""bridge""
Русский: ""полоса"" - English: ""strip""
Русский: ""река"" - English: ""river""
Русский: ""девять"" - English: ""","[17081, 302, 14183, 29876, 1240, 6836]",nine,"[17081, 302, 14183, 29876, 1240, 6836]",nine,девять
"Русский: ""добродетель"" - English: ""virtue""
Русский: ""звук"" - English: ""sound""
Русский: ""костер"" - English: ""fire""
Русский: ""деревня"" - English: ""village""
Русский: ""десять"" - English: ""","[3006, 371, 841, 29873, 260, 734]",ten,"[3006, 371, 841, 29873, 260, 734]",ten,десять
"Русский: ""десять"" - English: ""ten""
Русский: ""предмет"" - English: ""item""
Русский: ""дом"" - English: ""house""
Русский: ""линия"" - English: ""line""
Русский: ""голова"" - English: ""","[298, 2813, 29882, 2343, 540, 354]",head,"[298, 2813, 29882, 2343, 540, 354]",head,голова
"Русский: ""звук"" - English: ""sound""
Русский: ""машина"" - English: ""machine""
Русский: ""власть"" - English: ""power""
Русский: ""версия"" - English: ""version""
Русский: ""магазин"" - English: ""","[269, 528, 19032, 18296, 17394, 845, 29879]",shop,"[269, 528, 19032, 18296, 17394, 845, 29879]",shop,магазин
"Русский: ""друг"" - English: ""friend""
Русский: ""закон"" - English: ""law""
Русский: ""пара"" - English: ""pair""
Русский: ""шесть"" - English: ""six""
Русский: ""полоса"" - English: ""","[710, 303, 269, 851, 17820, 380, 17010, 10076, 29879]",strip,"[710, 303, 269, 851, 17820, 380, 17010, 10076, 29879]",strip,полоса
"Русский: ""линия"" - English: ""line""
Русский: ""скорость"" - English: ""speed""
Русский: ""поражение"" - English: ""defeat""
Русский: ""поле"" - English: ""field""
Русский: ""улица"" - English: ""","[710, 303, 269, 851, 29352, 380, 12243, 13045, 11952, 29879]",street,"[710, 303, 269, 851, 29352, 380, 12243, 13045, 11952, 29879]",street,улица
"Русский: ""язык"" - English: ""language""
Русский: ""линия"" - English: ""line""
Русский: ""красота"" - English: ""beauty""
Русский: ""танец"" - English: ""dance""
Русский: ""часть"" - English: ""","[3274, 1595, 3300, 610, 862, 29886, 282, 760]",part,"[3274, 1595, 3300, 610, 862, 29886, 282, 760]",part,часть
"Русский: ""почва"" - English: ""soil""
Русский: ""цвет"" - English: ""color""
Русский: ""племя"" - English: ""tribe""
Русский: ""сетка"" - English: ""net""
Русский: ""поле"" - English: ""","[5713, 7241, 285, 29607, 29888, 2671, 1746]",field,"[5713, 7241, 285, 29607, 29888, 2671, 1746]",field,поле
"Русский: ""картина"" - English: ""painting""
Русский: ""чай"" - English: ""tea""
Русский: ""источник"" - English: ""source""
Русский: ""попытка"" - English: ""attempt""
Русский: ""танец"" - English: ""","[270, 17948, 6025, 29881, 1388, 18386, 1146]",dance,"[270, 17948, 6025, 29881, 1388, 18386, 1146]",dance,танец
"Русский: ""пять"" - English: ""five""
Русский: ""вид"" - English: ""kind""
Русский: ""восемь"" - English: ""eight""
Русский: ""десять"" - English: ""ten""
Русский: ""слово"" - English: ""","[1734, 13762, 8879, 827, 6365, 1742, 281, 29893]",word,"[1734, 13762, 8879, 827, 6365, 1742, 281, 29893]",word,слово
"Русский: ""солнце"" - English: ""sun""
Русский: ""два"" - English: ""two""
Русский: ""озеро"" - English: ""lake""
Русский: ""позиция"" - English: ""position""
Русский: ""пара"" - English: ""","[3274, 18784, 3300, 5101, 29886, 282]",pair,"[3274, 18784, 3300, 5101, 29886, 282]",pair,пара
"Русский: ""рука"" - English: ""hand""
Русский: ""племя"" - English: ""tribe""
Русский: ""картина"" - English: ""painting""
Русский: ""нога"" - English: ""foot""
Русский: ""сиденье"" - English: ""","[269, 409, 7205, 344, 12949, 29879]",seat,"[269, 409, 7205, 344, 12949, 29879]",seat,сиденье
"Русский: ""середина"" - English: ""middle""
Русский: ""пять"" - English: ""five""
Русский: ""галстук"" - English: ""tie""
Русский: ""солнце"" - English: ""sun""
Русский: ""тысяча"" - English: ""","[7693, 12595, 386, 10405, 266, 29873, 260]",thousand,"[7693, 12595, 386, 10405, 266, 29873, 260]",thousand,тысяча
"Русский: ""почва"" - English: ""soil""
Русский: ""танец"" - English: ""dance""
Русский: ""друг"" - English: ""friend""
Русский: ""два"" - English: ""two""
Русский: ""север"" - English: ""","[302, 694, 3643, 29876, 1217, 15459, 6641]",north,"[302, 694, 3643, 29876, 1217, 15459, 6641]",north,север
"Русский: ""точка"" - English: ""point""
Русский: ""добродетель"" - English: ""virtue""
Русский: ""пещера"" - English: ""cave""
Русский: ""лошадь"" - English: ""horse""
Русский: ""машина"" - English: ""","[655, 5825, 4933, 29885, 7672, 611, 286, 23523, 8628]",machine,"[655, 5825, 4933, 29885, 7672, 611, 286, 23523, 8628]",machine,машина
"Русский: ""красный"" - English: ""red""
Русский: ""собрание"" - English: ""meeting""
Русский: ""река"" - English: ""river""
Русский: ""звезда"" - English: ""star""
Русский: ""позиция"" - English: ""","[2602, 3283, 772, 29886, 13686, 1066, 926, 282, 1129]",position,"[2602, 3283, 772, 29886, 13686, 1066, 926, 282, 1129]",position,позиция
"Русский: ""гора"" - English: ""mountain""
Русский: ""сиденье"" - English: ""seat""
Русский: ""история"" - English: ""history""
Русский: ""река"" - English: ""river""
Русский: ""провинция"" - English: ""","[558, 771, 16123, 1326, 544, 8482, 282, 12291, 29886, 410]",province,"[558, 771, 16123, 1326, 544, 8482, 282, 12291, 29886, 410]",province,провинция
"Русский: ""магазин"" - English: ""shop""
Русский: ""пример"" - English: ""example""
Русский: ""море"" - English: ""sea""
Русский: ""машина"" - English: ""machine""
Русский: ""биржа"" - English: ""","[429, 5566, 29872, 14523, 6543, 735, 321]",exchange,"[429, 5566, 29872, 14523, 6543, 735, 321]",exchange,биржа
"Русский: ""девять"" - English: ""nine""
Русский: ""четыре"" - English: ""four""
Русский: ""поражение"" - English: ""defeat""
Русский: ""рука"" - English: ""hand""
Русский: ""середина"" - English: ""","[7256, 29885, 286, 7145, 17662, 6563, 2460, 3737]",middle,"[7256, 29885, 286, 7145, 17662, 6563, 2460, 3737]",middle,середина
"Русский: ""галстук"" - English: ""tie""
Русский: ""источник"" - English: ""source""
Русский: ""башня"" - English: ""tower""
Русский: ""попытка"" - English: ""attempt""
Русский: ""друг"" - English: ""","[3484, 5121, 18326, 1424, 285, 29888, 1341, 7932]",friend,"[3484, 5121, 18326, 1424, 285, 29888, 1341, 7932]",friend,друг
"Русский: ""звезда"" - English: ""star""
Русский: ""власть"" - English: ""power""
Русский: ""версия"" - English: ""version""
Русский: ""рис"" - English: ""rice""
Русский: ""цвет"" - English: ""","[784, 10965, 274, 1111, 2927, 1302, 29883, 2780, 1054]",color,"[784, 10965, 274, 1111, 2927, 1302, 29883, 2780, 1054]",color,цвет
"Русский: ""слово"" - English: ""word""
Русский: ""красота"" - English: ""beauty""
Русский: ""речь"" - English: ""speech""
Русский: ""лето"" - English: ""summer""
Русский: ""вид"" - English: ""","[8506, 2924, 29895, 413, 1984, 14380, 19015, 9089]",kind,"[8506, 2924, 29895, 413, 1984, 14380, 19015, 9089]",kind,вид
"Русский: ""группа"" - English: ""group""
Русский: ""три"" - English: ""three""
Русский: ""часть"" - English: ""part""
Русский: ""лето"" - English: ""summer""
Русский: ""судья"" - English: ""","[6577, 17675, 16833, 432, 29926, 3623, 4900]",judge,"[6577, 17675, 16833, 432, 29926, 3623, 4900]",judge,судья
"Русский: ""мост"" - English: ""bridge""
Русский: ""рука"" - English: ""hand""
Русский: ""север"" - English: ""north""
Русский: ""поколение"" - English: ""generation""
Русский: ""школа"" - English: ""","[269, 1557, 816, 27041, 3762, 1364, 885, 29879]",school,"[269, 1557, 816, 27041, 3762, 1364, 885, 29879]",school,школа
"Русский: ""песок"" - English: ""sand""
Русский: ""звук"" - English: ""sound""
Русский: ""книга"" - English: ""book""
Русский: ""танец"" - English: ""dance""
Русский: ""структура"" - English: ""","[6220, 303, 269, 29879, 710, 23905, 851, 4984, 380, 10582, 3829, 2281]",structure,"[6220, 303, 269, 29879, 710, 23905, 851, 4984, 380, 10582, 3829, 2281]",structure,структура
"Русский: ""офис"" - English: ""office""
Русский: ""рот"" - English: ""mouth""
Русский: ""лицо"" - English: ""face""
Русский: ""три"" - English: ""three""
Русский: ""галстук"" - English: ""","[19538, 22134, 2034, 29873, 260]",tie,"[19538, 22134, 2034, 29873, 260]",tie,галстук
"Русский: ""лес"" - English: ""forest""
Русский: ""песня"" - English: ""song""
Русский: ""два"" - English: ""two""
Русский: ""красный"" - English: ""red""
Русский: ""пример"" - English: ""","[4773, 429, 29872, 735, 4392, 1342, 321]",example,"[4773, 429, 29872, 735, 4392, 1342, 321]",example,пример
"Русский: ""возврат"" - English: ""return""
Русский: ""улица"" - English: ""street""
Русский: ""восток"" - English: ""east""
Русский: ""биржа"" - English: ""exchange""
Русский: ""лицо"" - English: ""","[3700, 5444, 2161, 285, 29888, 4024, 2258, 17470]",face,"[3700, 5444, 2161, 285, 29888, 4024, 2258, 17470]",face,лицо
"Русский: ""удалить"" - English: ""delete""
Русский: ""человек"" - English: ""person""
Русский: ""восемь"" - English: ""eight""
Русский: ""поколение"" - English: ""generation""
Русский: ""мост"" - English: ""","[1506, 18419, 1182, 289, 19515, 29890, 28635, 12945]",bridge,"[1506, 18419, 1182, 289, 19515, 29890, 28635, 12945]",bridge,мост
"Русский: ""песня"" - English: ""song""
Русский: ""книга"" - English: ""book""
Русский: ""возврат"" - English: ""return""
Русский: ""голова"" - English: ""head""
Русский: ""предмет"" - English: ""","[474, 2944, 568, 667, 372, 277, 29875]",item,"[474, 2944, 568, 667, 372, 277, 29875]",item,предмет
"Русский: ""провинция"" - English: ""province""
Русский: ""пруд"" - English: ""pond""
Русский: ""улица"" - English: ""street""
Русский: ""лето"" - English: ""summer""
Русский: ""удалить"" - English: ""","[270, 8143, 29881, 7374, 311, 628, 6144, 5217, 316]",delete,"[270, 8143, 29881, 7374, 311, 628, 6144, 5217, 316]",delete,удалить
"Русский: ""речь"" - English: ""speech""
Русский: ""племя"" - English: ""tribe""
Русский: ""четыре"" - English: ""four""
Русский: ""мать"" - English: ""mother""
Русский: ""группа"" - English: ""","[330, 2318, 29887, 17170, 629, 867, 2972, 4071]",group,"[330, 2318, 29887, 17170, 629, 867, 2972, 4071]",group,группа
"Русский: ""добродетель"" - English: ""virtue""
Русский: ""золото"" - English: ""gold""
Русский: ""десять"" - English: ""ten""
Русский: ""закон"" - English: ""law""
Русский: ""талант"" - English: ""","[17694, 941, 24242, 20411, 5969, 11062, 260, 29873]",talent,"[17694, 941, 24242, 20411, 5969, 11062, 260, 29873]",talent,талант
"Русский: ""танец"" - English: ""dance""
Русский: ""картина"" - English: ""painting""
Русский: ""машина"" - English: ""machine""
Русский: ""пять"" - English: ""five""
Русский: ""красота"" - English: ""","[367, 15409, 915, 6562, 289, 29890]",beauty,"[367, 15409, 915, 6562, 289, 29890]",beauty,красота
"Русский: ""девять"" - English: ""nine""
Русский: ""попытка"" - English: ""attempt""
Русский: ""ребенок"" - English: ""child""
Русский: ""магазин"" - English: ""shop""
Русский: ""платформа"" - English: ""","[18870, 7481, 715, 12120, 13974, 29886, 572, 2174, 282]",platform,"[18870, 7481, 715, 12120, 13974, 29886, 572, 2174, 282]",platform,платформа
"Русский: ""песня"" - English: ""song""
Русский: ""мяч"" - English: ""ball""
Русский: ""золото"" - English: ""gold""
Русский: ""десять"" - English: ""ten""
Русский: ""дом"" - English: ""","[298, 29882, 9261, 10774, 3699, 8697, 1251, 5089]",house,"[298, 29882, 9261, 10774, 3699, 8697, 1251, 5089]",house,дом
"Русский: ""восток"" - English: ""east""
Русский: ""предмет"" - English: ""item""
Русский: ""офис"" - English: ""office""
Русский: ""земля"" - English: ""ground""
Русский: ""солнце"" - English: ""","[269, 11445, 6575, 2146, 480, 29879]",sun,"[269, 11445, 6575, 2146, 480, 29879]",sun,солнце
"Русский: ""источник"" - English: ""source""
Русский: ""дом"" - English: ""house""
Русский: ""часть"" - English: ""part""
Русский: ""рис"" - English: ""rice""
Русский: ""собрание"" - English: ""","[29885, 17897, 286, 592, 1004, 5870, 11781]",meeting,"[29885, 17897, 286, 592, 1004, 5870, 11781]",meeting,собрание
"Русский: ""картина"" - English: ""painting""
Русский: ""сердце"" - English: ""heart""
Русский: ""нога"" - English: ""foot""
Русский: ""гора"" - English: ""mountain""
Русский: ""история"" - English: ""","[2918, 298, 29882, 22880, 7251, 9825, 18434, 4955, 670, 3603, 16211]",history,"[2918, 298, 29882, 22880, 7251, 9825, 18434, 4955, 670, 3603, 16211]",history,история
"Русский: ""голова"" - English: ""head""
Русский: ""лошадь"" - English: ""horse""
Русский: ""солнце"" - English: ""sun""
Русский: ""восемь"" - English: ""eight""
Русский: ""долина"" - English: ""","[1564, 28519, 325, 2947, 22044, 29894, 659, 791, 19599]",valley,"[1564, 28519, 325, 2947, 22044, 29894, 659, 791, 19599]",valley,долина
"Русский: ""сетка"" - English: ""net""
Русский: ""сумка"" - English: ""bag""
Русский: ""мяч"" - English: ""ball""
Русский: ""цветок"" - English: ""flower""
Русский: ""квадрат"" - English: ""","[3044, 269, 29879, 17619, 10674, 26613, 18074, 6862]",square,"[3044, 269, 29879, 17619, 10674, 26613, 18074, 6862]",square,квадрат
"Русский: ""почва"" - English: ""soil""
Русский: ""лето"" - English: ""summer""
Русский: ""квадрат"" - English: ""square""
Русский: ""сердце"" - English: ""heart""
Русский: ""поколение"" - English: ""","[2531, 330, 479, 1737, 4738, 18530, 29887, 12623, 1176, 1885]",generation,"[2531, 330, 479, 1737, 4738, 18530, 29887, 12623, 1176, 1885]",generation,поколение
"Русский: ""предмет"" - English: ""item""
Русский: ""песок"" - English: ""sand""
Русский: ""снег"" - English: ""snow""
Русский: ""поле"" - English: ""field""
Русский: ""юг"" - English: ""","[577, 269, 7062, 13267, 3669, 578, 29879]",south,"[577, 269, 7062, 13267, 3669, 578, 29879]",south,юг
"Русский: ""рука"" - English: ""hand""
Русский: ""позиция"" - English: ""position""
Русский: ""юг"" - English: ""south""
Русский: ""почва"" - English: ""soil""
Русский: ""добродетель"" - English: ""","[27935, 325, 3516, 10636, 2405, 1403, 15389, 29894, 4610]",virtue,"[27935, 325, 3516, 10636, 2405, 1403, 15389, 29894, 4610]",virtue,добродетель
"Русский: ""дверь"" - English: ""door""
Русский: ""юг"" - English: ""south""
Русский: ""сетка"" - English: ""grid""
Русский: ""точка"" - English: ""point""
Русский: ""племя"" - English: ""","[3626, 9434, 509, 29563, 534, 3367, 260, 29873]",tribe,"[3626, 9434, 509, 29563, 534, 3367, 260, 29873]",tribe,племя
"Русский: ""друг"" - English: ""friend""
Русский: ""позиция"" - English: ""position""
Русский: ""дом"" - English: ""house""
Русский: ""река"" - English: ""river""
Русский: ""город"" - English: ""","[20752, 7537, 274, 4272, 455, 4583, 29883, 12690]",city,"[20752, 7537, 274, 4272, 455, 4583, 29883, 12690]",city,город
"Русский: ""удалить"" - English: ""delete""
Русский: ""часть"" - English: ""part""
Русский: ""сетка"" - English: ""grid""
Русский: ""четыре"" - English: ""four""
Русский: ""язык"" - English: ""","[29880, 6468, 10906, 425, 4086, 6361, 301, 11675, 3893, 433]",language,"[29880, 6468, 10906, 425, 4086, 6361, 301, 11675, 3893, 433]",language,язык
"Русский: ""сетка"" - English: ""grid""
Русский: ""пример"" - English: ""example""
Русский: ""песок"" - English: ""sand""
Русский: ""человек"" - English: ""person""
Русский: ""скорость"" - English: ""","[269, 6210, 5965, 1028, 961, 19322, 805, 29879]",speed,"[269, 6210, 5965, 1028, 961, 19322, 805, 29879]",speed,скорость
"Русский: ""биржа"" - English: ""exchange""
Русский: ""красота"" - English: ""beauty""
Русский: ""четыре"" - English: ""four""
Русский: ""сердце"" - English: ""heart""
Русский: ""земля"" - English: ""","[330, 2057, 29887, 17170, 5962, 629, 867, 4071]",ground,"[330, 2057, 29887, 17170, 5962, 629, 867, 4071]",ground,земля
"Русский: ""лицо"" - English: ""face""
Русский: ""озеро"" - English: ""lake""
Русский: ""север"" - English: ""north""
Русский: ""луна"" - English: ""moon""
Русский: ""попытка"" - English: ""","[21609, 4218, 1131, 263, 29874, 15127, 1098, 271, 472]",attempt,"[21609, 4218, 1131, 263, 29874, 15127, 1098, 271, 472]",attempt,попытка
"Русский: ""семь"" - English: ""seven""
Русский: ""закон"" - English: ""law""
Русский: ""пещера"" - English: ""cave""
Русский: ""озеро"" - English: ""lake""
Русский: ""поражение"" - English: ""","[8686, 270, 29881, 311, 1753, 822, 20653, 316]",defeat,"[8686, 270, 29881, 311, 1753, 822, 20653, 316]",defeat,поражение
"Русский: ""пруд"" - English: ""pond""
Русский: ""позиция"" - English: ""position""
Русский: ""нога"" - English: ""foot""
Русский: ""поле"" - English: ""field""
Русский: ""хвост"" - English: ""","[941, 18237, 12464, 11062, 260, 29873]",tail,"[941, 18237, 12464, 11062, 260, 29873]",tail,хвост
"Русский: ""звезда"" - English: ""star""
Русский: ""возврат"" - English: ""return""
Русский: ""полоса"" - English: ""strip""
Русский: ""поле"" - English: ""field""
Русский: ""мать"" - English: ""","[29885, 2730, 3184, 286, 25550, 14817, 5637, 4346]",mother,"[29885, 2730, 3184, 286, 25550, 14817, 5637, 4346]",mother,мать
"Русский: ""голова"" - English: ""head""
Русский: ""источник"" - English: ""source""
Русский: ""чай"" - English: ""tea""
Русский: ""машина"" - English: ""machine""
Русский: ""восток"" - English: ""","[2240, 9755, 29872, 11248, 23027, 321]",east,"[2240, 9755, 29872, 11248, 23027, 321]",east,восток
"Русский: ""судья"" - English: ""judge""
Русский: ""племя"" - English: ""tribe""
Русский: ""север"" - English: ""north""
Русский: ""добродетель"" - English: ""virtue""
Русский: ""возврат"" - English: ""","[2457, 736, 29878, 337, 364, 2267, 3240, 276]",return,"[2457, 736, 29878, 337, 364, 2267, 3240, 276]",return,возврат
"Русский: ""восемь"" - English: ""eight""
Русский: ""структура"" - English: ""structure""
Русский: ""полоса"" - English: ""strip""
Русский: ""школа"" - English: ""school""
Русский: ""речь"" - English: ""","[269, 29879, 5965, 1028, 961, 805, 12032]",speech,"[269, 29879, 5965, 1028, 961, 805, 12032]",speech,речь
"Русский: ""лицо"" - English: ""face""
Русский: ""школа"" - English: ""school""
Русский: ""город"" - English: ""city""
Русский: ""слово"" - English: ""word""
Русский: ""ребенок"" - English: ""","[274, 5145, 29883, 2278, 4161, 18558, 521, 305]",child,"[274, 5145, 29883, 2278, 4161, 18558, 521, 305]",child,ребенок
"Русский: ""рис"" - English: ""rice""
Русский: ""костер"" - English: ""fire""
Русский: ""школа"" - English: ""school""
Русский: ""платформа"" - English: ""platform""
Русский: ""башня"" - English: ""","[304, 517, 29873, 260, 19372]",tower,"[304, 517, 29873, 260, 19372]",tower,башня
"Русский: ""четыре"" - English: ""four""
Русский: ""озеро"" - English: ""lake""
Русский: ""картина"" - English: ""painting""
Русский: ""поражение"" - English: ""defeat""
Русский: ""человек"" - English: ""","[639, 10532, 6774, 412, 1236, 3736, 29886, 2022, 282, 546]",person,"[639, 10532, 6774, 412, 1236, 3736, 29886, 2022, 282, 546]",person,человек
"Русский: ""золото"" - English: ""gold""
Русский: ""песня"" - English: ""song""
Русский: ""лето"" - English: ""summer""
Русский: ""лицо"" - English: ""face""
Русский: ""сотня"" - English: ""","[298, 29882, 22888, 9074, 6905, 6893]",hundred,"[298, 29882, 22888, 9074, 6905, 6893]",hundred,сотня
"Русский: ""нога"" - English: ""foot""
Русский: ""структура"" - English: ""structure""
Русский: ""звезда"" - English: ""star""
Русский: ""лицо"" - English: ""face""
Русский: ""офис"" - English: ""","[8034, 974, 310, 288, 29877, 1283, 20205, 2696, 3344]",office,"[8034, 974, 310, 288, 29877, 1283, 20205, 2696, 3344]",office,офис
"Русский: ""город"" - English: ""city""
Русский: ""нога"" - English: ""foot""
Русский: ""рот"" - English: ""mouth""
Русский: ""скорость"" - English: ""speed""
Русский: ""звук"" - English: ""","[577, 269, 3669, 578, 6047, 29802, 29879]",sound,"[577, 269, 3669, 578, 6047, 29802, 29879]",sound,звук
"Русский: ""солнце"" - English: ""sun""
Русский: ""костер"" - English: ""fire""
Русский: ""сетка"" - English: ""grid""
Русский: ""четыре"" - English: ""four""
Русский: ""власть"" - English: ""","[4764, 12248, 772, 3081, 13519, 29886, 282, 1129]",power,"[4764, 12248, 772, 3081, 13519, 29886, 282, 1129]",power,власть
"Русский: ""источник"" - English: ""source""
Русский: ""возврат"" - English: ""return""
Русский: ""красота"" - English: ""beauty""
Русский: ""пара"" - English: ""pair""
Русский: ""лето"" - English: ""","[11801, 269, 2083, 2146, 22792, 480, 2533, 29879]",summer,"[11801, 269, 2083, 2146, 22792, 480, 2533, 29879]",summer,лето


==> figures/translation/13b_ru_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""хвост"" - Français: ""queue""
Русский: ""сумка"" - Français: ""sac""
Русский: ""нога"" - Français: ""pied""
Русский: ""линия"" - Français: ""ligne""
Русский: ""облако"" - Français: ""","[3433, 29876, 302, 4948]",nuage,"[9274, 17184, 9570, 274, 1067, 695, 29883, 23642, 15126]",cloud,облако
"Русский: ""юг"" - Français: ""sud""
Русский: ""вид"" - Français: ""genre""
Русский: ""рис"" - Français: ""riz""
Русский: ""собрание"" - Français: ""réunion""
Русский: ""сумка"" - Français: ""","[269, 7067, 872, 29879, 4977]",sac,"[29890, 289, 23156, 19548, 9922, 2291]",bag,сумка
"Русский: ""песок"" - Français: ""sable""
Русский: ""улица"" - Français: ""rue""
Русский: ""север"" - Français: ""nord""
Русский: ""цветок"" - Français: ""fleur""
Русский: ""рот"" - Français: ""","[289, 29890, 833, 16380, 1045]",bouche,"[4346, 21026, 286, 29885, 29442, 2730, 13394]",mouth,рот
"Русский: ""сиденье"" - Français: ""siège""
Русский: ""речь"" - Français: ""discours""
Русский: ""рука"" - Français: ""main""
Русский: ""снег"" - Français: ""neige""
Русский: ""сердце"" - Français: ""","[274, 29883]",cœur,"[5192, 354, 23057, 29882, 8293, 298, 540]",heart,сердце
"Русский: ""красный"" - Français: ""rouge""
Русский: ""закон"" - Français: ""loi""
Русский: ""сиденье"" - Français: ""siège""
Русский: ""озеро"" - Français: ""lac""
Русский: ""рука"" - Français: ""","[286, 3396, 24402, 29885, 655, 5530, 611, 1667]",main,"[5403, 3179, 447, 1361, 29882, 2350, 298, 5905]",hand,рука
"Русский: ""долина"" - Français: ""vallée""
Русский: ""офис"" - Français: ""bureau""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""рука"" - Français: ""main""
Русский: ""звезда"" - Français: ""","[904, 2852, 1893, 29948]",étoile,"[380, 269, 8508, 9523, 5810, 5173, 29879, 303]",star,звезда
"Русский: ""улица"" - Français: ""rue""
Русский: ""дверь"" - Français: ""porte""
Русский: ""поле"" - Français: ""champ""
Русский: ""полоса"" - Français: ""bande""
Русский: ""пружина"" - Français: ""","[337, 29878, 276, 1253, 620, 18475, 364, 690]",ressort,"[269, 805, 7689, 4278, 29879, 6709, 1028, 15099]",spring,пружина
"Русский: ""слово"" - Français: ""mot""
Русский: ""восемь"" - Français: ""huit""
Русский: ""дверь"" - Français: ""porte""
Русский: ""племя"" - Français: ""tribu""
Русский: ""луна"" - Français: ""","[301, 25081, 29880, 6092, 8092]",lune,"[4346, 286, 18786, 29885, 2730]",moon,луна
"Русский: ""танец"" - Français: ""danse""
Русский: ""поражение"" - Français: ""défaite""
Русский: ""рука"" - Français: ""main""
Русский: ""океан"" - Français: ""océan""
Русский: ""песня"" - Français: ""","[10329, 305, 274, 5083, 521, 29883, 25875, 5815]",chanson,"[269, 4823, 1100, 577, 1487, 29879, 21453, 578]",song,песня
"Русский: ""лес"" - Français: ""forêt""
Русский: ""луна"" - Français: ""lune""
Русский: ""восемь"" - Français: ""huit""
Русский: ""попытка"" - Français: ""tentative""
Русский: ""пруд"" - Français: ""","[28899, 904, 2852, 1893, 29948]",étang,"[2818, 1129, 772, 12509, 29886, 1112, 282]",pond,пруд
"Русский: ""мост"" - Français: ""pont""
Русский: ""море"" - Français: ""mer""
Русский: ""семь"" - Français: ""sept""
Русский: ""вид"" - Français: ""genre""
Русский: ""волна"" - Français: ""","[29877, 898, 16504, 265, 13469, 373, 288]",onde,"[10742, 29893, 27766, 2766, 11324, 281]",wave,волна
"Русский: ""танец"" - Français: ""danse""
Русский: ""десять"" - Français: ""dix""
Русский: ""озеро"" - Français: ""lac""
Русский: ""земля"" - Français: ""sol""
Русский: ""пещера"" - Français: ""","[17170, 330, 867, 629, 4071, 29887]",grotte,"[5777, 274, 29883, 1113, 18346, 24230]",cave,пещера
"Русский: ""звезда"" - Français: ""étoile""
Русский: ""поле"" - Français: ""champ""
Русский: ""север"" - Français: ""nord""
Русский: ""океан"" - Français: ""océan""
Русский: ""море"" - Français: ""","[286, 29885, 2778, 1050, 1004, 592]",mer,"[409, 269, 344, 29879, 7205]",sea,море
"Русский: ""улица"" - Français: ""rue""
Русский: ""линия"" - Français: ""ligne""
Русский: ""вид"" - Français: ""genre""
Русский: ""судья"" - Français: ""juge""
Русский: ""сетка"" - Français: ""","[285, 1777, 5713, 1445, 977, 29888, 7241, 934]",filet,"[452, 7787, 29876, 1212, 484, 302]",net,сетка
"Русский: ""речь"" - Français: ""discours""
Русский: ""возврат"" - Français: ""retour""
Русский: ""гора"" - Français: ""montagne""
Русский: ""четыре"" - Français: ""quatre""
Русский: ""нога"" - Français: ""","[5036, 15957, 1631, 12343, 29886, 282, 2930]",pied,"[5431, 285, 1701, 7953, 1181, 29888, 3661, 6661]",foot,нога
"Русский: ""сиденье"" - Français: ""siège""
Русский: ""платформа"" - Français: ""plate-forme""
Русский: ""судья"" - Français: ""juge""
Русский: ""дверь"" - Français: ""porte""
Русский: ""золото"" - Français: ""","[470, 272, 29877, 288]",or,"[330, 15192, 748, 1484, 7684, 29887]",gold,золото
"Русский: ""скорость"" - Français: ""vitesse""
Русский: ""лето"" - Français: ""été""
Русский: ""восемь"" - Français: ""huit""
Русский: ""возврат"" - Français: ""retour""
Русский: ""дверь"" - Français: ""","[14931, 1129, 772, 1971, 13732, 637, 1277, 2011, 29886, 282]",porte,"[1867, 17433, 3050, 437, 270, 29881]",door,дверь
"Русский: ""лицо"" - Français: ""visage""
Русский: ""цветок"" - Français: ""fleur""
Русский: ""галстук"" - Français: ""cravate""
Русский: ""солнце"" - Français: ""soleil""
Русский: ""снег"" - Français: ""","[12106, 452, 29876, 484, 302]",neige,"[269, 15007, 5807, 16586, 29879]",snow,снег
"Русский: ""красный"" - Français: ""rouge""
Русский: ""звезда"" - Français: ""étoile""
Русский: ""удалить"" - Français: ""supprimer""
Русский: ""юг"" - Français: ""sud""
Русский: ""лошадь"" - Français: ""","[29823, 305, 274, 521, 29883, 1173, 923, 25042]",cheval,"[4029, 1251, 2015, 29882, 298, 10435, 5089, 11231]",horse,лошадь
"Русский: ""офис"" - Français: ""bureau""
Русский: ""девять"" - Français: ""neuf""
Русский: ""рот"" - Français: ""bouche""
Русский: ""тысяча"" - Français: ""mille""
Русский: ""два"" - Français: ""","[311, 316, 270, 29881, 4239]",deux,"[7516, 260, 10184, 3252, 29873, 1023]",two,два
"Русский: ""пруд"" - Français: ""étang""
Русский: ""попытка"" - Français: ""tentative""
Русский: ""цвет"" - Français: ""couleur""
Русский: ""платформа"" - Français: ""plate-forme""
Русский: ""четыре"" - Français: ""","[339, 12134, 29939, 439, 21408, 3855]",quatre,"[285, 1701, 12584, 17823, 1181, 29888, 3023]",four,четыре
"Русский: ""восемь"" - Français: ""huit""
Русский: ""золото"" - Français: ""or""
Русский: ""улица"" - Français: ""rue""
Русский: ""гора"" - Français: ""montagne""
Русский: ""пять"" - Français: ""","[274, 4670, 29883, 455, 17256, 16381, 4583]",cinq,"[285, 20818, 5320, 5713, 29888, 7241]",five,пять
"Русский: ""дверь"" - Français: ""porte""
Русский: ""восток"" - Français: ""est""
Русский: ""луна"" - Français: ""lune""
Русский: ""красный"" - Français: ""rouge""
Русский: ""восемь"" - Français: ""","[27052, 15669, 6905, 29882, 298, 22888]",huit,"[10096, 29319, 15761, 29872, 9475, 321]",eight,восемь
"Русский: ""голова"" - Français: ""tête""
Русский: ""город"" - Français: ""ville""
Русский: ""пять"" - Français: ""cinq""
Русский: ""луна"" - Français: ""lune""
Русский: ""десять"" - Français: ""","[652, 6051, 23386, 270, 29881]",dix,"[371, 260, 841, 29873, 734, 3006]",ten,десять
"Русский: ""юг"" - Français: ""sud""
Русский: ""улица"" - Français: ""rue""
Русский: ""возврат"" - Français: ""retour""
Русский: ""сетка"" - Français: ""filet""
Русский: ""голова"" - Français: ""","[17949, 260, 29873]",tête,"[2343, 2813, 354, 29882, 298, 540]",head,голова
"Русский: ""добродетель"" - Français: ""vertu""
Русский: ""море"" - Français: ""mer""
Русский: ""два"" - Français: ""deux""
Русский: ""нога"" - Français: ""pied""
Русский: ""полоса"" - Français: ""","[4980, 27628, 289, 29890, 9922, 3719, 2571, 2291, 9892]",bande,"[380, 269, 10076, 17010, 710, 17820, 29879, 303, 851]",strip,полоса
"Русский: ""власть"" - Français: ""pouvoir""
Русский: ""племя"" - Français: ""tribu""
Русский: ""десять"" - Français: ""dix""
Русский: ""закон"" - Français: ""loi""
Русский: ""улица"" - Français: ""","[29878, 16014, 582, 5796, 364]",rue,"[380, 269, 29352, 11952, 710, 13045, 29879, 303, 851, 12243]",street,улица
"Русский: ""лошадь"" - Français: ""cheval""
Русский: ""север"" - Français: ""nord""
Русский: ""юг"" - Français: ""sud""
Русский: ""голова"" - Français: ""tête""
Русский: ""поле"" - Français: ""","[10329, 305, 274, 521, 29883, 5815, 18480, 11179]",champ,"[285, 5713, 29888, 7241, 29607, 1746, 2671]",field,поле
"Русский: ""красота"" - Français: ""beauté""
Русский: ""семь"" - Français: ""sept""
Русский: ""скорость"" - Français: ""vitesse""
Русский: ""история"" - Français: ""histoire""
Русский: ""слово"" - Français: ""","[4346, 3184, 286, 29885, 2730, 14817]",mot,"[6365, 29893, 13762, 8879, 827, 1742, 281, 1734]",word,слово
"Русский: ""нога"" - Français: ""pied""
Русский: ""мать"" - Français: ""mère""
Русский: ""восток"" - Français: ""est""
Русский: ""солнце"" - Français: ""soleil""
Русский: ""тысяча"" - Français: ""","[3737, 286, 2460, 19958, 23853, 3533, 29885, 2316]",mille,"[12595, 260, 266, 7693, 29873, 10405, 386]",thousand,тысяча
"Русский: ""поражение"" - Français: ""défaite""
Русский: ""цвет"" - Français: ""couleur""
Русский: ""квадрат"" - Français: ""carré""
Русский: ""красота"" - Français: ""beauté""
Русский: ""биржа"" - Français: ""","[289, 29890, 833, 16380, 6526, 1045]",bourse,"[735, 6543, 429, 14523, 29872, 321, 5566]",exchange,биржа
"Русский: ""племя"" - Français: ""tribu""
Русский: ""почва"" - Français: ""sol""
Русский: ""цвет"" - Français: ""couleur""
Русский: ""поле"" - Français: ""champ""
Русский: ""вид"" - Français: ""","[2531, 330, 1737, 16151, 1885, 479, 29887]",genre,"[9089, 14380, 8506, 413, 19015, 2924, 1984, 29895]",kind,вид
"Русский: ""звук"" - Français: ""son""
Русский: ""девять"" - Français: ""neuf""
Русский: ""снег"" - Français: ""neige""
Русский: ""четыре"" - Français: ""quatre""
Русский: ""школа"" - Français: ""","[24618, 4582, 904, 29948]",école,"[269, 885, 3762, 1364, 27041, 29879, 816, 1557]",school,школа
"Русский: ""школа"" - Français: ""école""
Русский: ""долина"" - Français: ""vallée""
Русский: ""ребенок"" - Français: ""enfant""
Русский: ""звук"" - Français: ""son""
Русский: ""галстук"" - Français: ""","[274, 29883, 26844, 2181, 12220, 7283]",cravate,"[22134, 260, 19538, 29873, 2034]",tie,галстук
"Русский: ""сердце"" - Français: ""cœur""
Русский: ""пруд"" - Français: ""étang""
Русский: ""улица"" - Français: ""rue""
Русский: ""власть"" - Français: ""pouvoir""
Русский: ""лицо"" - Français: ""","[325, 1998, 3516, 1403, 29894, 1730]",visage,"[285, 2258, 5444, 2161, 4024, 17470, 29888, 3700]",face,лицо
"Русский: ""чай"" - Français: ""thé""
Русский: ""улица"" - Français: ""rue""
Русский: ""попытка"" - Français: ""tentative""
Русский: ""пружина"" - Français: ""ressort""
Русский: ""мост"" - Français: ""","[1129, 29649, 772, 12509, 13185, 29886, 1112, 282]",pont,"[28635, 12945, 19515, 18419, 1506, 289, 29890, 1182]",bridge,мост
"Русский: ""цветок"" - Français: ""fleur""
Русский: ""биржа"" - Français: ""bourse""
Русский: ""слово"" - Français: ""mot""
Русский: ""офис"" - Français: ""bureau""
Русский: ""удалить"" - Français: ""","[269, 2146, 13159, 480, 12587, 29879, 1462, 19303]",supprimer,"[7374, 311, 6144, 316, 8143, 270, 29881, 5217, 628]",delete,удалить
"Русский: ""история"" - Français: ""histoire""
Русский: ""середина"" - Français: ""milieu""
Русский: ""хвост"" - Français: ""queue""
Русский: ""танец"" - Français: ""danse""
Русский: ""дом"" - Français: ""","[18234, 286, 24402, 3503, 29885, 655, 5530, 611]",maison,"[10774, 8697, 1251, 9261, 29882, 3699, 298, 5089]",house,дом
"Русский: ""лошадь"" - Français: ""cheval""
Русский: ""ребенок"" - Français: ""enfant""
Русский: ""линия"" - Français: ""ligne""
Русский: ""три"" - Français: ""trois""
Русский: ""собрание"" - Français: ""","[29878, 1841, 5606, 364]",réunion,"[17897, 286, 5870, 29885, 11781, 1004, 592]",meeting,собрание
"Русский: ""три"" - Français: ""trois""
Русский: ""мать"" - Français: ""mère""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""два"" - Français: ""deux""
Русский: ""квадрат"" - Français: ""","[5777, 274, 4287, 29883, 1113, 1559]",carré,"[269, 6862, 10674, 26613, 17619, 29879, 18074, 3044]",square,квадрат
"Русский: ""почва"" - Français: ""sol""
Русский: ""луна"" - Français: ""lune""
Русский: ""платформа"" - Français: ""plate-forme""
Русский: ""облако"" - Français: ""nuage""
Русский: ""город"" - Français: ""","[325, 4213, 3516, 1403, 17191, 29894, 8441, 11928, 4909]",ville,"[4272, 274, 12690, 29883, 455, 7537, 20752, 4583]",city,город
"Русский: ""красота"" - Français: ""beauté""
Русский: ""звук"" - Français: ""son""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""долина"" - Français: ""vallée""
Русский: ""скорость"" - Français: ""","[325, 13901, 3516, 1403, 29894]",vitesse,"[269, 805, 6210, 961, 29879, 1028, 5965, 19322]",speed,скорость
"Русский: ""озеро"" - Français: ""lac""
Русский: ""рис"" - Français: ""riz""
Русский: ""племя"" - Français: ""tribu""
Русский: ""галстук"" - Français: ""cravate""
Русский: ""земля"" - Français: ""","[269, 2929, 899, 577, 29879, 578]",sol,"[17170, 330, 867, 5962, 629, 2057, 4071, 29887]",ground,земля
"Русский: ""вид"" - Français: ""genre""
Русский: ""город"" - Français: ""ville""
Русский: ""красота"" - Français: ""beauté""
Русский: ""нога"" - Français: ""pied""
Русский: ""попытка"" - Français: ""","[12033, 371, 260, 841, 29873, 734, 3006]",tentative,"[21609, 271, 29874, 15127, 263, 472, 1098, 4218, 1131]",attempt,попытка
"Русский: ""ребенок"" - Français: ""enfant""
Русский: ""вид"" - Français: ""genre""
Русский: ""звезда"" - Français: ""étoile""
Русский: ""лето"" - Français: ""été""
Русский: ""хвост"" - Français: ""","[339, 712, 9521, 802, 29939, 9990, 439, 3855]",queue,"[12464, 11062, 941, 260, 29873, 18237]",tail,хвост
"Русский: ""вид"" - Français: ""genre""
Русский: ""школа"" - Français: ""école""
Русский: ""красный"" - Français: ""rouge""
Русский: ""рот"" - Français: ""bouche""
Русский: ""речь"" - Français: ""","[17021, 766, 6051, 652, 2218, 270, 2313, 29881]",discours,"[269, 805, 961, 12032, 29879, 1028, 5965]",speech,речь
"Русский: ""офис"" - Français: ""bureau""
Русский: ""волна"" - Français: ""onde""
Русский: ""пружина"" - Français: ""ressort""
Русский: ""песок"" - Français: ""sable""
Русский: ""ребенок"" - Français: ""","[23578, 427, 12377, 29872, 264, 321]",enfant,"[2278, 305, 274, 521, 29883, 4161, 5145, 18558]",child,ребенок
"Русский: ""озеро"" - Français: ""lac""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""сиденье"" - Français: ""siège""
Русский: ""пещера"" - Français: ""grotte""
Русский: ""офис"" - Français: ""","[2423, 289, 6866, 29890, 8399, 1321]",bureau,"[8034, 3344, 974, 29877, 20205, 310, 1283, 2696, 288]",office,офис
"Русский: ""лес"" - Français: ""forêt""
Русский: ""полоса"" - Français: ""bande""
Русский: ""озеро"" - Français: ""lac""
Русский: ""красота"" - Français: ""beauté""
Русский: ""лето"" - Français: ""","[904, 2852, 7342, 4370, 1893, 29948]",été,"[269, 2146, 2083, 480, 11801, 29879, 22792, 2533]",summer,лето


==> figures/translation/13b_ru_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - Русский: ""группа""
Русский: ""гора"" - Русский: ""гора""
Русский: ""снег"" - Русский: ""снег""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""книга"" - Русский: ""","[1186, 29951, 13024, 211]",книга,"[29890, 289, 2909, 3143, 1045, 833]",book,книга
"Русский: ""луна"" - Русский: ""луна""
Русский: ""возврат"" - Русский: ""возврат""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""юг"" - Русский: ""юг""
Русский: ""облако"" - Русский: ""","[29904, 4389, 1604, 5055, 614, 211]",облако,"[15126, 29883, 9274, 1067, 17184, 695, 274, 23642, 9570]",cloud,облако
"Русский: ""песня"" - Русский: ""песня""
Русский: ""луна"" - Русский: ""луна""
Русский: ""океан"" - Русский: ""океан""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""сумка"" - Русский: ""","[3404, 29935, 531, 2937, 212]",сумка,"[29890, 19548, 23156, 289, 2291, 9922]",bag,сумка
"Русский: ""позиция"" - Русский: ""позиция""
Русский: ""вид"" - Русский: ""вид""
Русский: ""слово"" - Русский: ""слово""
Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""рот"" - Русский: ""","[1561, 29927, 8201, 576, 212]",рот,"[286, 29885, 13394, 2730, 4346, 21026, 29442]",mouth,рот
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""вид"" - Русский: ""вид""
Русский: ""скорость"" - Русский: ""скорость""
Русский: ""власть"" - Русский: ""власть""
Русский: ""почва"" - Русский: ""","[733, 18752, 1268, 469, 29964, 211]",почва,"[269, 578, 577, 29879, 22473]",soil,почва
"Русский: ""собрание"" - Русский: ""собрание""
Русский: ""середина"" - Русский: ""середина""
Русский: ""три"" - Русский: ""три""
Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""гора"" - Русский: ""","[1084, 1214, 588, 29969, 17310, 24856, 211]",гора,"[286, 14378, 29885, 16476, 2730, 4346, 5766, 29442]",mountain,гора
"Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""звук"" - Русский: ""звук""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""мост"" - Русский: ""мост""
Русский: ""сердце"" - Русский: ""","[10182, 29935, 531, 1502, 14315, 1586, 212]",сердце,"[5192, 8293, 354, 298, 23057, 29882, 540]",heart,сердце
"Русский: ""юг"" - Русский: ""юг""
Русский: ""чай"" - Русский: ""чай""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""картина"" - Русский: ""картина""
Русский: ""рука"" - Русский: ""","[29927, 8201, 5368, 1086, 11218, 212]",рука,"[3179, 5905, 447, 2350, 1361, 298, 5403, 29882]",hand,рука
"Русский: ""танец"" - Русский: ""танец""
Русский: ""школа"" - Русский: ""школа""
Русский: ""костер"" - Русский: ""костер""
Русский: ""группа"" - Русский: ""группа""
Русский: ""звезда"" - Русский: ""","[27643, 29972, 754, 211]",звезда,"[269, 5173, 303, 8508, 380, 5810, 9523, 29879]",star,звезда
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""семь"" - Русский: ""семь""
Русский: ""волна"" - Русский: ""волна""
Русский: ""сумка"" - Русский: ""сумка""
Русский: ""пружина"" - Русский: ""","[21550, 469, 29964, 12781, 211]",пружина,"[269, 4278, 7689, 1028, 15099, 6709, 29879, 805]",spring,пружина
"Русский: ""лицо"" - Русский: ""лицо""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""луна"" - Русский: ""","[16050, 1844, 29944, 211]",луна,"[286, 29885, 2730, 4346, 18786]",moon,луна
"Русский: ""школа"" - Русский: ""школа""
Русский: ""ребенок"" - Русский: ""ребенок""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""песня"" - Русский: ""песня""
Русский: ""деревня"" - Русский: ""","[29957, 10247, 19792, 1216, 2263, 662, 20229, 6620, 211]",деревня,"[4213, 29894, 28765, 5720, 21031, 1403, 17191, 3516, 325, 11928]",village,деревня
"Русский: ""середина"" - Русский: ""середина""
Русский: ""талант"" - Русский: ""талант""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""рис"" - Русский: ""рис""
Русский: ""лес"" - Русский: ""","[4674, 29944, 753, 211]",лес,"[29888, 1079, 285, 26839, 13569, 1454, 1701, 363, 1181]",forest,лес
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""точка"" - Русский: ""точка""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""офис"" - Русский: ""офис""
Русский: ""фрукт"" - Русский: ""","[23692, 1606, 30011, 212]",фрукт,"[29888, 1341, 285, 1424, 15774]",fruit,фрукт
"Русский: ""книга"" - Русский: ""книга""
Русский: ""поле"" - Русский: ""поле""
Русский: ""магазин"" - Русский: ""магазин""
Русский: ""закон"" - Русский: ""закон""
Русский: ""сетка"" - Русский: ""","[29935, 531, 1502, 1586, 212]",сетка,"[7720, 6856, 29887, 867, 629, 330]",grid,сетка
"Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""пещера"" - Русский: ""пещера""
Русский: ""мужчина"" - Русский: ""мужчина""
Русский: ""вид"" - Русский: ""вид""
Русский: ""песня"" - Русский: ""","[6414, 15536, 469, 29964, 2100, 211]",песня,"[269, 1100, 21453, 578, 577, 29879, 1487, 4823]",song,песня
"Русский: ""середина"" - Русский: ""середина""
Русский: ""золото"" - Русский: ""золото""
Русский: ""язык"" - Русский: ""язык""
Русский: ""песня"" - Русский: ""песня""
Русский: ""вода"" - Русский: ""","[29942, 8160, 490, 984, 1786, 211]",вода,"[16699, 4094, 13405, 281, 11324, 2766, 29893]",water,вода
"Русский: ""судья"" - Русский: ""судья""
Русский: ""предмет"" - Русский: ""предмет""
Русский: ""песня"" - Русский: ""песня""
Русский: ""власть"" - Русский: ""власть""
Русский: ""пруд"" - Русский: ""","[21550, 469, 29964, 12781, 211]",пруд,"[1129, 12509, 772, 2818, 29886, 282, 1112]",pond,пруд
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""вид"" - Русский: ""вид""
Русский: ""пара"" - Русский: ""пара""
Русский: ""человек"" - Русский: ""человек""
Русский: ""песок"" - Русский: ""","[6414, 15536, 469, 29964, 2100, 211]",песок,"[9753, 269, 11982, 28455, 4977, 872, 29879]",sand,песок
"Русский: ""улица"" - Русский: ""улица""
Русский: ""власть"" - Русский: ""власть""
Русский: ""закон"" - Русский: ""закон""
Русский: ""рис"" - Русский: ""рис""
Русский: ""река"" - Русский: ""","[29927, 8201, 587, 1909, 212]",река,"[364, 10107, 374, 1150, 29878, 3511, 8580, 4401, 9050]",river,река
"Русский: ""море"" - Русский: ""море""
Русский: ""слово"" - Русский: ""слово""
Русский: ""пример"" - Русский: ""пример""
Русский: ""платформа"" - Русский: ""платформа""
Русский: ""закон"" - Русский: ""","[1077, 1902, 29972, 754, 211]",закон,"[433, 301, 29880, 10653, 425, 4307]",law,закон
"Русский: ""океан"" - Русский: ""океан""
Русский: ""костер"" - Русский: ""костер""
Русский: ""вода"" - Русский: ""вода""
Русский: ""семь"" - Русский: ""семь""
Русский: ""волна"" - Русский: ""","[29942, 490, 984, 1786, 211]",волна,"[27766, 10742, 281, 11324, 2766, 29893]",wave,волна
"Русский: ""картина"" - Русский: ""картина""
Русский: ""поле"" - Русский: ""поле""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""океан"" - Русский: ""","[6752, 29904, 26242, 614, 211]",океан,"[288, 542, 23474, 29877, 12954, 25802]",ocean,океан
"Русский: ""река"" - Русский: ""река""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""гора"" - Русский: ""гора""
Русский: ""линия"" - Русский: ""линия""
Русский: ""пещера"" - Русский: ""","[6414, 469, 29964, 2100, 211]",пещера,"[29883, 1113, 24230, 5777, 18346, 274]",cave,пещера
"Русский: ""скорость"" - Русский: ""скорость""
Русский: ""рис"" - Русский: ""рис""
Русский: ""озеро"" - Русский: ""озеро""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""море"" - Русский: ""","[12434, 1630, 15256, 757, 2569, 29959, 211]",море,"[344, 269, 7205, 409, 29879]",sea,море
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""два"" - Русский: ""два""
Русский: ""линия"" - Русский: ""линия""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""озеро"" - Русский: ""","[29904, 29495, 614, 211]",озеро,"[18170, 19437, 433, 24591, 301, 29880, 425]",lake,озеро
"Русский: ""часть"" - Русский: ""часть""
Русский: ""долина"" - Русский: ""долина""
Русский: ""восток"" - Русский: ""восток""
Русский: ""вид"" - Русский: ""вид""
Русский: ""источник"" - Русский: ""","[9971, 11452, 29917, 7874, 606, 211]",источник,"[269, 578, 577, 2752, 3669, 4993, 29879]",source,источник
"Русский: ""четыре"" - Русский: ""четыре""
Русский: ""полоса"" - Русский: ""полоса""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""офис"" - Русский: ""офис""
Русский: ""костер"" - Русский: ""","[1186, 29951, 1046, 551, 211]",костер,"[29888, 285, 7241, 13734, 5713, 8696, 3974, 28034]",fire,костер
"Русский: ""картина"" - Русский: ""картина""
Русский: ""юг"" - Русский: ""юг""
Русский: ""судья"" - Русский: ""судья""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""точка"" - Русский: ""","[702, 2721, 1937, 29932, 212]",точка,"[1129, 3149, 772, 11899, 1298, 29886, 282]",point,точка
"Русский: ""солнце"" - Русский: ""солнце""
Русский: ""звук"" - Русский: ""звук""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""песня"" - Русский: ""песня""
Русский: ""версия"" - Русский: ""","[1521, 29942, 8060, 490, 3340, 3531, 211]",версия,"[345, 369, 874, 1224, 1147, 3259, 2453, 325, 1873, 29894]",version,версия
"Русский: ""платформа"" - Русский: ""платформа""
Русский: ""песня"" - Русский: ""песня""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""пять"" - Русский: ""пять""
Русский: ""мяч"" - Русский: ""","[5010, 27693, 757, 29959, 211]",мяч,"[29890, 289, 2135, 8287, 2291, 9922, 6411, 5521]",ball,мяч
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""девять"" - Русский: ""девять""
Русский: ""красота"" - Русский: ""красота""
Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""картина"" - Русский: ""","[1186, 29951, 1787, 10766, 15266, 642, 211]",картина,"[3300, 6788, 20413, 10675, 29886, 282, 3274]",painting,картина
"Русский: ""танец"" - Русский: ""танец""
Русский: ""луна"" - Русский: ""луна""
Русский: ""земля"" - Русский: ""земля""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""рис"" - Русский: ""","[29927, 8201, 641, 12591, 19625, 212]",рис,"[364, 10107, 374, 29878, 11674, 19408, 2200, 9597]",rice,рис
"Русский: ""долина"" - Русский: ""долина""
Русский: ""голова"" - Русский: ""голова""
Русский: ""юг"" - Русский: ""юг""
Русский: ""школа"" - Русский: ""школа""
Русский: ""красный"" - Русский: ""","[1186, 29951, 3360, 6697, 211]",красный,"[276, 364, 337, 29878, 1127, 2654]",red,красный
"Русский: ""мужчина"" - Русский: ""мужчина""
Русский: ""мост"" - Русский: ""мост""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""вид"" - Русский: ""вид""
Русский: ""линия"" - Русский: ""","[3550, 29944, 8279, 644, 211]",линия,"[1196, 6276, 619, 301, 492, 1915, 29880, 1220]",line,линия
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""квадрат"" - Русский: ""квадрат""
Русский: ""два"" - Русский: ""два""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""сетка"" - Русский: ""","[29935, 531, 1502, 1586, 212]",сетка,"[1212, 29876, 7787, 452, 302, 484]",net,сетка
"Русский: ""семь"" - Русский: ""семь""
Русский: ""три"" - Русский: ""три""
Русский: ""судья"" - Русский: ""судья""
Русский: ""речь"" - Русский: ""речь""
Русский: ""цветок"" - Русский: ""","[29996, 3716, 212]",цветок,"[29888, 5685, 1579, 1731, 4972, 285, 28149, 1652]",flower,цветок
"Русский: ""школа"" - Русский: ""школа""
Русский: ""пара"" - Русский: ""пара""
Русский: ""история"" - Русский: ""история""
Русский: ""костер"" - Русский: ""костер""
Русский: ""чай"" - Русский: ""","[3655, 2493, 1282, 29981, 19424, 212]",чай,"[371, 29873, 734, 260, 23429]",tea,чай
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""рот"" - Русский: ""рот""
Русский: ""север"" - Русский: ""север""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""нога"" - Русский: ""","[6968, 29921, 18211, 4228, 570, 211]",нога,"[29888, 5431, 7953, 285, 3661, 6661, 1701, 1181]",foot,нога
"Русский: ""пара"" - Русский: ""пара""
Русский: ""машина"" - Русский: ""машина""
Русский: ""офис"" - Русский: ""офис""
Русский: ""попытка"" - Русский: ""попытка""
Русский: ""золото"" - Русский: ""","[4734, 29972, 25687, 754, 26467, 211]",золото,"[29887, 330, 7684, 1484, 15192, 748]",gold,золото
"Русский: ""красный"" - Русский: ""красный""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""дверь"" - Русский: ""","[29957, 20880, 662, 211]",дверь,"[1867, 270, 3050, 29881, 17433, 437]",door,дверь
"Русский: ""источник"" - Русский: ""источник""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""чай"" - Русский: ""чай""
Русский: ""звук"" - Русский: ""звук""
Русский: ""снег"" - Русский: ""","[29935, 531, 212]",снег,"[269, 15007, 5807, 16586, 29879]",snow,снег
"Русский: ""дверь"" - Русский: ""дверь""
Русский: ""красный"" - Русский: ""красный""
Русский: ""пещера"" - Русский: ""пещера""
Русский: ""восток"" - Русский: ""восток""
Русский: ""лошадь"" - Русский: ""","[29944, 13860, 843, 211]",лошадь,"[10435, 2015, 11231, 4029, 298, 29882, 5089, 1251]",horse,лошадь
"Русский: ""поле"" - Русский: ""поле""
Русский: ""пример"" - Русский: ""пример""
Русский: ""история"" - Русский: ""история""
Русский: ""книга"" - Русский: ""книга""
Русский: ""два"" - Русский: ""","[11883, 29957, 662, 211]",два,"[10184, 1023, 3252, 29873, 260, 7516]",two,два
"Русский: ""лето"" - Русский: ""лето""
Русский: ""талант"" - Русский: ""талант""
Русский: ""облако"" - Русский: ""облако""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""три"" - Русский: ""","[10357, 7678, 1937, 29932, 212]",три,"[1468, 29873, 12455, 386, 260, 266, 2211, 17536]",three,три
"Русский: ""танец"" - Русский: ""танец""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""слово"" - Русский: ""слово""
Русский: ""источник"" - Русский: ""источник""
Русский: ""четыре"" - Русский: ""","[2950, 2493, 1093, 24998, 29981, 212]",четыре,"[29888, 285, 17823, 3023, 12584, 1701, 1181]",four,четыре
"Русский: ""озеро"" - Русский: ""озеро""
Русский: ""девять"" - Русский: ""девять""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""дом"" - Русский: ""дом""
Русский: ""пять"" - Русский: ""","[469, 24200, 29964, 211]",пять,"[29888, 285, 7241, 5320, 5713, 20818]",five,пять
"Русский: ""юг"" - Русский: ""юг""
Русский: ""пруд"" - Русский: ""пруд""
Русский: ""десять"" - Русский: ""десять""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""шесть"" - Русский: ""","[3354, 30002, 20116, 2237, 212]",шесть,"[1039, 269, 1354, 28319, 29879, 4832]",six,шесть
"Русский: ""красота"" - Русский: ""красота""
Русский: ""середина"" - Русский: ""середина""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""песок"" - Русский: ""песок""
Русский: ""семь"" - Русский: ""","[29935, 531, 1502, 18534, 1586, 212]",семь,"[344, 269, 9881, 409, 29879]",seven,семь
"Русский: ""источник"" - Русский: ""источник""
Русский: ""земля"" - Русский: ""земля""
Русский: ""облако"" - Русский: ""облако""
Русский: ""семь"" - Русский: ""семь""
Русский: ""восемь"" - Русский: ""","[29942, 490, 984, 1786, 16335, 211]",восемь,"[321, 10096, 29319, 9475, 15761, 29872]",eight,восемь
"Русский: ""человек"" - Русский: ""человек""
Русский: ""красный"" - Русский: ""красный""
Русский: ""звезда"" - Русский: ""звезда""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""девять"" - Русский: ""","[29957, 1216, 2263, 662, 211]",девять,"[29876, 14183, 17081, 302, 1240, 6836]",nine,девять
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""пруд"" - Русский: ""пруд""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""скорость"" - Русский: ""скорость""
Русский: ""десять"" - Русский: ""","[29957, 1216, 2263, 662, 26661, 211]",десять,"[371, 841, 29873, 734, 260, 3006]",ten,десять
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""племя"" - Русский: ""племя""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""версия"" - Русский: ""версия""
Русский: ""голова"" - Русский: ""","[1084, 1214, 27187, 29969, 588, 19311, 211]",голова,"[2343, 354, 298, 2813, 29882, 540]",head,голова
"Русский: ""почва"" - Русский: ""почва""
Русский: ""облако"" - Русский: ""облако""
Русский: ""цветок"" - Русский: ""цветок""
Русский: ""закон"" - Русский: ""закон""
Русский: ""магазин"" - Русский: ""","[2394, 757, 1155, 29959, 211]",магазин,"[269, 19032, 845, 17394, 18296, 528, 29879]",shop,магазин
"Русский: ""слово"" - Русский: ""слово""
Русский: ""золото"" - Русский: ""золото""
Русский: ""сумка"" - Русский: ""сумка""
Русский: ""танец"" - Русский: ""танец""
Русский: ""полоса"" - Русский: ""","[733, 24141, 9518, 1268, 7372, 469, 29964, 15960, 211]",полоса,"[269, 10076, 851, 17010, 710, 380, 303, 17820, 29879]",strip,полоса
"Русский: ""мост"" - Русский: ""мост""
Русский: ""красный"" - Русский: ""красный""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""версия"" - Русский: ""версия""
Русский: ""улица"" - Русский: ""","[16756, 29960, 863, 212]",улица,"[269, 29352, 851, 11952, 710, 13045, 303, 380, 29879, 12243]",street,улица
"Русский: ""снег"" - Русский: ""снег""
Русский: ""рот"" - Русский: ""рот""
Русский: ""вода"" - Русский: ""вода""
Русский: ""поражение"" - Русский: ""поражение""
Русский: ""часть"" - Русский: ""","[19829, 17265, 3655, 2493, 12978, 15267, 1282, 29981, 212]",часть,"[3300, 862, 610, 760, 29886, 1595, 282, 3274]",part,часть
"Русский: ""лето"" - Русский: ""лето""
Русский: ""луна"" - Русский: ""луна""
Русский: ""волна"" - Русский: ""волна""
Русский: ""язык"" - Русский: ""язык""
Русский: ""поле"" - Русский: ""","[733, 9518, 1268, 7372, 469, 29964, 29235, 211]",поле,"[29888, 2671, 285, 7241, 5713, 1746, 29607]",field,поле
"Русский: ""картина"" - Русский: ""картина""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""два"" - Русский: ""два""
Русский: ""танец"" - Русский: ""","[7951, 20395, 676, 1937, 29932, 1710, 212]",танец,"[1146, 6025, 18386, 270, 29881, 17948, 1388]",dance,танец
"Русский: ""машина"" - Русский: ""машина""
Русский: ""власть"" - Русский: ""власть""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""судья"" - Русский: ""судья""
Русский: ""слово"" - Русский: ""","[15391, 29935, 531, 26443, 19945, 212]",слово,"[1742, 827, 1734, 281, 8879, 6365, 13762, 29893]",word,слово
"Русский: ""структура"" - Русский: ""структура""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""пара"" - Русский: ""","[1843, 19714, 20691, 469, 7596, 29964, 4554, 11396, 211]",пара,"[5101, 3300, 18784, 29886, 282, 3274]",pair,пара
"Русский: ""пример"" - Русский: ""пример""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""платформа"" - Русский: ""платформа""
Русский: ""костер"" - Русский: ""костер""
Русский: ""сиденье"" - Русский: ""","[3485, 29935, 531, 1325, 212]",сиденье,"[344, 12949, 269, 7205, 409, 29879]",seat,сиденье
"Русский: ""биржа"" - Русский: ""биржа""
Русский: ""школа"" - Русский: ""школа""
Русский: ""нога"" - Русский: ""нога""
Русский: ""юг"" - Русский: ""юг""
Русский: ""тысяча"" - Русский: ""","[19506, 3327, 1937, 29932, 212]",тысяча,"[12595, 10405, 29873, 386, 260, 7693, 266]",thousand,тысяча
"Русский: ""юг"" - Русский: ""юг""
Русский: ""вид"" - Русский: ""вид""
Русский: ""племя"" - Русский: ""племя""
Русский: ""человек"" - Русский: ""человек""
Русский: ""север"" - Русский: ""","[23967, 29935, 531, 1502, 1586, 212]",север,"[694, 15459, 29876, 1217, 3643, 302, 6641]",north,север
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""север"" - Русский: ""север""
Русский: ""цветок"" - Русский: ""цветок""
Русский: ""племя"" - Русский: ""племя""
Русский: ""машина"" - Русский: ""","[2394, 757, 1155, 29959, 211]",машина,"[5825, 286, 4933, 29885, 23523, 611, 655, 7672, 8628]",machine,машина
"Русский: ""четыре"" - Русский: ""четыре""
Русский: ""речь"" - Русский: ""речь""
Русский: ""вид"" - Русский: ""вид""
Русский: ""друг"" - Русский: ""друг""
Русский: ""позиция"" - Русский: ""","[733, 1268, 469, 15884, 21527, 29964, 211]",позиция,"[1129, 772, 2602, 3283, 29886, 1066, 282, 13686, 926]",position,позиция
"Русский: ""речь"" - Русский: ""речь""
Русский: ""гора"" - Русский: ""гора""
Русский: ""рис"" - Русский: ""рис""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""провинция"" - Русский: ""","[21550, 5945, 469, 1471, 10613, 29964, 12781, 211]",провинция,"[544, 16123, 771, 8482, 558, 29886, 282, 1326, 410, 12291]",province,провинция
"Русский: ""город"" - Русский: ""город""
Русский: ""три"" - Русский: ""три""
Русский: ""вид"" - Русский: ""вид""
Русский: ""пять"" - Русский: ""пять""
Русский: ""биржа"" - Русский: ""","[2384, 5660, 836, 29975, 211]",биржа,"[321, 6543, 429, 29872, 5566, 735, 14523]",exchange,биржа
"Русский: ""сумка"" - Русский: ""сумка""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""звук"" - Русский: ""звук""
Русский: ""середина"" - Русский: ""","[17560, 10182, 29935, 531, 1502, 14315, 1586, 212]",середина,"[7145, 286, 29885, 3737, 2460, 17662, 7256, 6563]",middle,середина
"Русский: ""скорость"" - Русский: ""скорость""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""часть"" - Русский: ""часть""
Русский: ""голова"" - Русский: ""голова""
Русский: ""друг"" - Русский: ""","[29957, 9433, 662, 4849, 211]",друг,"[29888, 1341, 285, 5121, 3484, 7932, 1424, 18326]",friend,друг
"Русский: ""юг"" - Русский: ""юг""
Русский: ""рука"" - Русский: ""рука""
Русский: ""красота"" - Русский: ""красота""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""цвет"" - Русский: ""","[29996, 3716, 212]",цвет,"[2927, 29883, 2780, 1111, 784, 1302, 274, 10965, 1054]",color,цвет
"Русский: ""восток"" - Русский: ""восток""
Русский: ""линия"" - Русский: ""линия""
Русский: ""море"" - Русский: ""море""
Русский: ""снег"" - Русский: ""снег""
Русский: ""вид"" - Русский: ""","[20874, 29942, 1221, 490, 2196, 21491, 211]",вид,"[9089, 2924, 14380, 413, 19015, 29895, 8506, 1984]",kind,вид
"Русский: ""золото"" - Русский: ""золото""
Русский: ""вода"" - Русский: ""вода""
Русский: ""рука"" - Русский: ""рука""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""судья"" - Русский: ""","[3404, 29935, 531, 2937, 212]",судья,"[16833, 3623, 17675, 29926, 432, 4900, 6577]",judge,судья
"Русский: ""солнце"" - Русский: ""солнце""
Русский: ""источник"" - Русский: ""источник""
Русский: ""луна"" - Русский: ""луна""
Русский: ""юг"" - Русский: ""юг""
Русский: ""школа"" - Русский: ""","[28567, 3354, 30002, 28231, 12351, 212]",школа,"[3762, 269, 816, 27041, 885, 1557, 1364, 29879]",school,школа
"Русский: ""школа"" - Русский: ""школа""
Русский: ""рот"" - Русский: ""рот""
Русский: ""середина"" - Русский: ""середина""
Русский: ""власть"" - Русский: ""власть""
Русский: ""структура"" - Русский: ""","[22675, 29935, 464, 531, 20361, 25819, 2091, 18212, 212]",структура,"[3829, 269, 2281, 851, 4984, 10582, 710, 6220, 23905, 380, 303, 29879]",structure,структура
"Русский: ""рот"" - Русский: ""рот""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""версия"" - Русский: ""версия""
Русский: ""песня"" - Русский: ""песня""
Русский: ""галстук"" - Русский: ""","[1214, 1779, 29969, 8203, 211]",галстук,"[19538, 22134, 29873, 260, 2034]",tie,галстук
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""версия"" - Русский: ""версия""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""речь"" - Русский: ""речь""
Русский: ""пример"" - Русский: ""","[21550, 1695, 469, 25390, 29964, 12781, 7104, 211]",пример,"[321, 4773, 4392, 429, 29872, 1342, 735]",example,пример
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""красный"" - Русский: ""красный""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""мать"" - Русский: ""мать""
Русский: ""лицо"" - Русский: ""","[3550, 29944, 644, 211]",лицо,"[4024, 29888, 5444, 285, 2161, 3700, 17470, 2258]",face,лицо
"Русский: ""рис"" - Русский: ""рис""
Русский: ""пара"" - Русский: ""пара""
Русский: ""часть"" - Русский: ""часть""
Русский: ""долина"" - Русский: ""долина""
Русский: ""мост"" - Русский: ""","[1630, 757, 2569, 29959, 211]",мост,"[29890, 19515, 289, 1182, 18419, 12945, 1506, 28635]",bridge,мост
"Русский: ""деревня"" - Русский: ""деревня""
Русский: ""девять"" - Русский: ""девять""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""чай"" - Русский: ""чай""
Русский: ""предмет"" - Русский: ""","[21550, 4570, 469, 5784, 29964, 2102, 12781, 211]",предмет,"[474, 568, 277, 29875, 372, 2944, 667]",item,предмет
"Русский: ""долина"" - Русский: ""долина""
Русский: ""песок"" - Русский: ""песок""
Русский: ""вид"" - Русский: ""вид""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""удалить"" - Русский: ""","[19871, 29960, 863, 212]",удалить,"[311, 5217, 7374, 270, 316, 29881, 6144, 8143, 628]",delete,удалить
"Русский: ""провинция"" - Русский: ""провинция""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""пара"" - Русский: ""пара""
Русский: ""пять"" - Русский: ""пять""
Русский: ""группа"" - Русский: ""","[1214, 29969, 6148, 10841, 211]",группа,"[867, 29887, 2318, 629, 330, 4071, 17170, 2972]",group,группа
"Русский: ""лицо"" - Русский: ""лицо""
Русский: ""машина"" - Русский: ""машина""
Русский: ""источник"" - Русский: ""источник""
Русский: ""золото"" - Русский: ""золото""
Русский: ""талант"" - Русский: ""","[9829, 1937, 676, 29932, 1710, 212]",талант,"[17694, 5969, 20411, 29873, 941, 24242, 260, 11062]",talent,талант
"Русский: ""судья"" - Русский: ""судья""
Русский: ""пять"" - Русский: ""пять""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""солнце"" - Русский: ""солнце""
Русский: ""красота"" - Русский: ""","[1186, 29951, 3360, 6697, 211]",красота,"[915, 29890, 289, 367, 15409, 6562]",beauty,красота
"Русский: ""возврат"" - Русский: ""возврат""
Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""море"" - Русский: ""море""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""платформа"" - Русский: ""","[8433, 469, 29964, 18478, 211]",платформа,"[572, 13974, 12120, 18870, 715, 2174, 29886, 7481, 282]",platform,платформа
"Русский: ""хвост"" - Русский: ""хвост""
Русский: ""танец"" - Русский: ""танец""
Русский: ""пять"" - Русский: ""пять""
Русский: ""язык"" - Русский: ""язык""
Русский: ""дом"" - Русский: ""","[29957, 1802, 662, 8418, 1447, 211]",дом,"[10774, 9261, 8697, 298, 29882, 3699, 5089, 1251]",house,дом
"Русский: ""источник"" - Русский: ""источник""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""поле"" - Русский: ""поле""
Русский: ""рис"" - Русский: ""рис""
Русский: ""солнце"" - Русский: ""","[1778, 29935, 531, 2223, 212]",солнце,"[269, 11445, 2146, 6575, 480, 29879]",sun,солнце
"Русский: ""картина"" - Русский: ""картина""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""нога"" - Русский: ""нога""
Русский: ""гора"" - Русский: ""гора""
Русский: ""собрание"" - Русский: ""","[21291, 17393, 1778, 29935, 531, 2223, 212]",собрание,"[1004, 286, 29885, 17897, 5870, 11781, 592]",meeting,собрание
"Русский: ""голова"" - Русский: ""голова""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""солнце"" - Русский: ""солнце""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""история"" - Русский: ""","[9971, 15855, 11452, 29917, 7874, 606, 211]",история,"[22880, 2918, 16211, 18434, 3603, 7251, 4955, 298, 9825, 29882, 670]",history,история
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""девять"" - Русский: ""девять""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""долина"" - Русский: ""","[29957, 15906, 1802, 662, 1447, 11213, 211]",долина,"[2947, 29894, 28519, 22044, 1564, 791, 325, 19599, 659]",valley,долина
"Русский: ""восемь"" - Русский: ""восемь""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""луна"" - Русский: ""луна""
Русский: ""почва"" - Русский: ""почва""
Русский: ""квадрат"" - Русский: ""","[1186, 29951, 11691, 211]",квадрат,"[18074, 269, 10674, 17619, 6862, 26613, 3044, 29879]",square,квадрат
"Русский: ""пара"" - Русский: ""пара""
Русский: ""север"" - Русский: ""север""
Русский: ""два"" - Русский: ""два""
Русский: ""деревня"" - Русский: ""деревня""
Русский: ""поколение"" - Русский: ""","[733, 1268, 469, 29964, 211]",поколение,"[479, 18530, 4738, 12623, 1176, 29887, 1885, 330, 2531, 1737]",generation,поколение
"Русский: ""поле"" - Русский: ""поле""
Русский: ""рука"" - Русский: ""рука""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""океан"" - Русский: ""океан""
Русский: ""юг"" - Русский: ""","[8053, 30005, 212]",юг,"[269, 13267, 578, 577, 7062, 3669, 29879]",south,юг
"Русский: ""картина"" - Русский: ""картина""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""племя"" - Русский: ""племя""
Русский: ""голова"" - Русский: ""голова""
Русский: ""добродетель"" - Русский: ""","[29957, 1802, 662, 1447, 211]",добродетель,"[10636, 27935, 4610, 1403, 2405, 3516, 325, 29894, 15389]",virtue,добродетель
"Русский: ""лето"" - Русский: ""лето""
Русский: ""структура"" - Русский: ""структура""
Русский: ""судья"" - Русский: ""судья""
Русский: ""река"" - Русский: ""река""
Русский: ""племя"" - Русский: ""","[469, 29964, 211]",племя,"[534, 509, 3367, 29873, 260, 29563, 9434, 3626]",tribe,племя
"Русский: ""хвост"" - Русский: ""хвост""
Русский: ""часть"" - Русский: ""часть""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""город"" - Русский: ""","[9546, 1084, 1214, 588, 29969, 19051, 17310, 12816, 24856, 211]",город,"[29883, 455, 4583, 12690, 7537, 4272, 274, 20752]",city,город
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""пример"" - Русский: ""пример""
Русский: ""песок"" - Русский: ""песок""
Русский: ""человек"" - Русский: ""человек""
Русский: ""язык"" - Русский: ""","[27763, 2282, 29970, 14264, 212]",язык,"[11675, 6468, 433, 10906, 301, 6361, 29880, 3893, 425, 4086]",language,язык
"Русский: ""друг"" - Русский: ""друг""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""улица"" - Русский: ""улица""
Русский: ""семь"" - Русский: ""семь""
Русский: ""скорость"" - Русский: ""","[1130, 29935, 18924, 531, 6231, 212]",скорость,"[961, 269, 5965, 19322, 805, 1028, 29879, 6210]",speed,скорость
"Русский: ""цветок"" - Русский: ""цветок""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""нога"" - Русский: ""нога""
Русский: ""версия"" - Русский: ""версия""
Русский: ""земля"" - Русский: ""","[4791, 29972, 24263, 12639, 754, 20117, 211]",земля,"[2057, 867, 29887, 629, 330, 4071, 17170, 5962]",ground,земля
"Русский: ""восемь"" - Русский: ""восемь""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""мост"" - Русский: ""мост""
Русский: ""деревня"" - Русский: ""деревня""
Русский: ""попытка"" - Русский: ""","[733, 1268, 469, 29964, 211]",попытка,"[21609, 1131, 472, 1098, 271, 263, 15127, 4218, 29874]",attempt,попытка
"Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""волна"" - Русский: ""волна""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""рука"" - Русский: ""рука""
Русский: ""поражение"" - Русский: ""","[733, 20263, 1268, 21463, 28227, 469, 29964, 211]",поражение,"[311, 1753, 270, 316, 29881, 822, 20653, 8686]",defeat,поражение
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""друг"" - Русский: ""друг""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""хвост"" - Русский: ""","[4354, 29988, 212]",хвост,"[29873, 941, 12464, 260, 18237, 11062]",tail,хвост
"Русский: ""точка"" - Русский: ""точка""
Русский: ""книга"" - Русский: ""книга""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""север"" - Русский: ""север""
Русский: ""мать"" - Русский: ""","[2394, 18992, 757, 1155, 12819, 29959, 211]",мать,"[286, 29885, 25550, 5637, 2730, 3184, 4346, 14817]",mother,мать
"Русский: ""звезда"" - Русский: ""звезда""
Русский: ""слово"" - Русский: ""слово""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""власть"" - Русский: ""власть""
Русский: ""восток"" - Русский: ""","[29942, 490, 25896, 984, 1786, 16335, 26170, 211]",восток,"[321, 23027, 2240, 9755, 29872, 11248]",east,восток
"Русский: ""школа"" - Русский: ""школа""
Русский: ""поле"" - Русский: ""поле""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""три"" - Русский: ""три""
Русский: ""возврат"" - Русский: ""","[29942, 490, 6849, 984, 1786, 211]",возврат,"[736, 364, 276, 337, 29878, 2457, 3240, 2267]",return,возврат
"Русский: ""мост"" - Русский: ""мост""
Русский: ""структура"" - Русский: ""структура""
Русский: ""язык"" - Русский: ""язык""
Русский: ""слово"" - Русский: ""слово""
Русский: ""речь"" - Русский: ""","[29927, 8201, 587, 1909, 212]",речь,"[961, 269, 5965, 12032, 1028, 29879, 805]",speech,речь
"Русский: ""красный"" - Русский: ""красный""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""дом"" - Русский: ""дом""
Русский: ""ребенок"" - Русский: ""","[29927, 8201, 1909, 587, 212]",ребенок,"[2278, 305, 18558, 29883, 521, 4161, 274, 5145]",child,ребенок
"Русский: ""красота"" - Русский: ""красота""
Русский: ""песок"" - Русский: ""песок""
Русский: ""машина"" - Русский: ""машина""
Русский: ""костер"" - Русский: ""костер""
Русский: ""башня"" - Русский: ""","[3102, 836, 4724, 29975, 211]",башня,"[304, 29873, 517, 260, 19372]",tower,башня
"Русский: ""золото"" - Русский: ""золото""
Русский: ""песня"" - Русский: ""песня""
Русский: ""лето"" - Русский: ""лето""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""мужчина"" - Русский: ""","[20686, 757, 29959, 1805, 4179, 211]",мужчина,"[4439, 286, 29885, 5156, 611, 655, 19202, 14263]",male,мужчина
"Русский: ""племя"" - Русский: ""племя""
Русский: ""язык"" - Русский: ""язык""
Русский: ""звезда"" - Русский: ""звезда""
Русский: ""картина"" - Русский: ""картина""
Русский: ""человек"" - Русский: ""","[2950, 9831, 2493, 1093, 19084, 14347, 29981, 212]",человек,"[1236, 3736, 639, 6774, 412, 546, 2022, 29886, 10532, 282]",person,человек
"Русский: ""город"" - Русский: ""город""
Русский: ""нога"" - Русский: ""нога""
Русский: ""рот"" - Русский: ""рот""
Русский: ""земля"" - Русский: ""земля""
Русский: ""сотня"" - Русский: ""","[1778, 29935, 531, 2223, 23966, 212]",сотня,"[22888, 9074, 6905, 6893, 298, 29882]",hundred,сотня
"Русский: ""собрание"" - Русский: ""собрание""
Русский: ""костер"" - Русский: ""костер""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""офис"" - Русский: ""","[29904, 614, 211]",офис,"[1283, 288, 310, 8034, 29877, 3344, 20205, 974, 2696]",office,офис
"Русский: ""источник"" - Русский: ""источник""
Русский: ""речь"" - Русский: ""речь""
Русский: ""красота"" - Русский: ""красота""
Русский: ""пара"" - Русский: ""пара""
Русский: ""звук"" - Русский: ""","[27643, 29972, 29351, 754, 211]",звук,"[6047, 269, 29802, 578, 577, 3669, 29879]",sound,звук
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""нога"" - Русский: ""нога""
Русский: ""власть"" - Русский: ""","[29942, 490, 8672, 211]",власть,"[1129, 772, 4764, 13519, 12248, 29886, 282, 3081]",power,власть
"Русский: ""луна"" - Русский: ""луна""
Русский: ""улица"" - Русский: ""улица""
Русский: ""власть"" - Русский: ""власть""
Русский: ""песок"" - Русский: ""песок""
Русский: ""лето"" - Русский: ""","[10975, 13174, 4674, 29944, 753, 211]",лето,"[269, 2146, 480, 2083, 29879, 22792, 11801, 2533]",summer,лето


==> figures/translation/13b_ru_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - 中文: ""群""
Русский: ""гора"" - 中文: ""山""
Русский: ""снег"" - 中文: ""雪""
Русский: ""цвет"" - 中文: ""色""
Русский: ""книга"" - 中文: ""","[31900, 231]",书,"[289, 2909, 833, 3143, 1045, 29890]",book,книга
"Русский: ""луна"" - 中文: ""月""
Русский: ""возврат"" - 中文: ""回""
Русский: ""биржа"" - 中文: ""交""
Русский: ""юг"" - 中文: ""南""
Русский: ""облако"" - 中文: ""","[31784, 231]",云,"[9274, 695, 9570, 274, 15126, 29883, 23642, 17184, 1067]",cloud,облако
"Русский: ""песня"" - 中文: ""歌""
Русский: ""луна"" - 中文: ""月""
Русский: ""океан"" - 中文: ""洋""
Русский: ""позиция"" - 中文: ""位""
Русский: ""сумка"" - 中文: ""","[31473, 232]",包,"[2291, 289, 9922, 29890, 19548, 23156]",bag,сумка
"Русский: ""позиция"" - 中文: ""位""
Русский: ""вид"" - 中文: ""种""
Русский: ""слово"" - 中文: ""字""
Русский: ""сиденье"" - 中文: ""座""
Русский: ""рот"" - 中文: ""","[30856, 232]",口,"[4346, 13394, 21026, 29442, 29885, 2730, 286]",mouth,рот
"Русский: ""предмет"" - 中文: ""项""
Русский: ""вид"" - 中文: ""种""
Русский: ""скорость"" - 中文: ""速""
Русский: ""власть"" - 中文: ""力""
Русский: ""почва"" - 中文: ""","[31181, 232]",土,"[269, 29879, 577, 578, 22473]",soil,почва
"Русский: ""собрание"" - 中文: ""会""
Русский: ""середина"" - 中文: ""中""
Русский: ""три"" - 中文: ""三""
Русский: ""тысяча"" - 中文: ""千""
Русский: ""гора"" - 中文: ""","[30329, 232]",山,"[4346, 16476, 14378, 29442, 5766, 29885, 2730, 286]",mountain,гора
"Русский: ""тысяча"" - 中文: ""千""
Русский: ""звук"" - 中文: ""音""
Русский: ""дверь"" - 中文: ""门""
Русский: ""мост"" - 中文: ""桥""
Русский: ""сердце"" - 中文: ""","[30869, 232]",心,"[354, 5192, 298, 540, 8293, 29882, 23057]",heart,сердце
"Русский: ""юг"" - 中文: ""南""
Русский: ""чай"" - 中文: ""茶""
Русский: ""цвет"" - 中文: ""色""
Русский: ""картина"" - 中文: ""画""
Русский: ""рука"" - 中文: ""","[30880, 233]",手,"[447, 5905, 298, 2350, 3179, 1361, 5403, 29882]",hand,рука
"Русский: ""танец"" - 中文: ""舞""
Русский: ""школа"" - 中文: ""校""
Русский: ""костер"" - 中文: ""火""
Русский: ""группа"" - 中文: ""群""
Русский: ""звезда"" - 中文: ""","[30900, 233]",星,"[269, 8508, 29879, 5810, 380, 303, 5173, 9523]",star,звезда
"Русский: ""поколение"" - 中文: ""代""
Русский: ""семь"" - 中文: ""七""
Русский: ""волна"" - 中文: ""波""
Русский: ""сумка"" - 中文: ""包""
Русский: ""пружина"" - 中文: ""","[31031, 233]",春,"[269, 1028, 29879, 15099, 7689, 6709, 805, 4278]",spring,пружина
"Русский: ""лицо"" - 中文: ""面""
Русский: ""пружина"" - 中文: ""春""
Русский: ""удалить"" - 中文: ""删""
Русский: ""поколение"" - 中文: ""代""
Русский: ""луна"" - 中文: ""","[30534, 233]",月,"[4346, 18786, 29885, 2730, 286]",moon,луна
"Русский: ""школа"" - 中文: ""校""
Русский: ""ребенок"" - 中文: ""子""
Русский: ""восемь"" - 中文: ""八""
Русский: ""песня"" - 中文: ""歌""
Русский: ""деревня"" - 中文: ""","[30402, 233]",村,"[21031, 3516, 11928, 4213, 29894, 28765, 17191, 1403, 5720, 325]",village,деревня
"Русский: ""середина"" - 中文: ""中""
Русский: ""талант"" - 中文: ""才""
Русский: ""удалить"" - 中文: ""删""
Русский: ""рис"" - 中文: ""米""
Русский: ""лес"" - 中文: ""","[30853, 233]",林,"[1701, 1454, 1181, 1079, 29888, 285, 363, 26839, 13569]",forest,лес
"Русский: ""сетка"" - 中文: ""网""
Русский: ""точка"" - 中文: ""点""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""офис"" - 中文: ""局""
Русский: ""фрукт"" - 中文: ""","[30801, 233]",果,"[1424, 15774, 1341, 29888, 285]",fruit,фрукт
"Русский: ""книга"" - 中文: ""书""
Русский: ""поле"" - 中文: ""场""
Русский: ""магазин"" - 中文: ""店""
Русский: ""закон"" - 中文: ""法""
Русский: ""сетка"" - 中文: ""","[31168, 233]",格,"[6856, 867, 629, 7720, 330, 29887]",grid,сетка
"Русский: ""сиденье"" - 中文: ""座""
Русский: ""пещера"" - 中文: ""洞""
Русский: ""мужчина"" - 中文: ""男""
Русский: ""вид"" - 中文: ""种""
Русский: ""песня"" - 中文: ""","[31173, 233]",歌,"[269, 1487, 4823, 29879, 577, 578, 1100, 21453]",song,песня
"Русский: ""середина"" - 中文: ""中""
Русский: ""золото"" - 中文: ""金""
Русский: ""язык"" - 中文: ""语""
Русский: ""песня"" - 中文: ""歌""
Русский: ""вода"" - 中文: ""","[30716, 233]",水,"[2766, 13405, 4094, 281, 11324, 16699, 29893]",water,вода
"Русский: ""судья"" - 中文: ""判""
Русский: ""предмет"" - 中文: ""项""
Русский: ""песня"" - 中文: ""歌""
Русский: ""власть"" - 中文: ""力""
Русский: ""пруд"" - 中文: ""","[31853, 233]",池,"[1112, 29886, 772, 12509, 2818, 1129, 282]",pond,пруд
"Русский: ""галстук"" - 中文: ""结""
Русский: ""вид"" - 中文: ""种""
Русский: ""пара"" - 中文: ""双""
Русский: ""человек"" - 中文: ""人""
Русский: ""песок"" - 中文: ""","[31476, 233]",沙,"[269, 28455, 11982, 29879, 9753, 872, 4977]",sand,песок
"Русский: ""улица"" - 中文: ""街""
Русский: ""власть"" - 中文: ""力""
Русский: ""закон"" - 中文: ""法""
Русский: ""рис"" - 中文: ""米""
Русский: ""река"" - 中文: ""","[30828, 233]",河,"[10107, 29878, 4401, 374, 8580, 364, 9050, 1150, 3511]",river,река
"Русский: ""море"" - 中文: ""海""
Русский: ""слово"" - 中文: ""字""
Русский: ""пример"" - 中文: ""例""
Русский: ""платформа"" - 中文: ""台""
Русский: ""закон"" - 中文: ""","[30545, 233]",法,"[29880, 4307, 301, 10653, 425, 433]",law,закон
"Русский: ""океан"" - 中文: ""洋""
Русский: ""костер"" - 中文: ""火""
Русский: ""вода"" - 中文: ""水""
Русский: ""семь"" - 中文: ""七""
Русский: ""волна"" - 中文: ""","[31529, 233]",波,"[2766, 281, 10742, 11324, 27766, 29893]",wave,волна
"Русский: ""картина"" - 中文: ""画""
Русский: ""поле"" - 中文: ""场""
Русский: ""мяч"" - 中文: ""球""
Русский: ""шесть"" - 中文: ""六""
Русский: ""океан"" - 中文: ""","[31534, 233]",洋,"[23474, 542, 29877, 25802, 288, 12954]",ocean,океан
"Русский: ""река"" - 中文: ""河""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""гора"" - 中文: ""山""
Русский: ""линия"" - 中文: ""线""
Русский: ""пещера"" - 中文: ""","[31886, 233]",洞,"[18346, 5777, 1113, 274, 29883, 24230]",cave,пещера
"Русский: ""скорость"" - 中文: ""速""
Русский: ""рис"" - 中文: ""米""
Русский: ""озеро"" - 中文: ""湖""
Русский: ""шесть"" - 中文: ""六""
Русский: ""море"" - 中文: ""","[30581, 233]",海,"[269, 344, 29879, 409, 7205]",sea,море
"Русский: ""галстук"" - 中文: ""结""
Русский: ""два"" - 中文: ""二""
Русский: ""линия"" - 中文: ""线""
Русский: ""собрание"" - 中文: ""会""
Русский: ""озеро"" - 中文: ""","[31496, 233]",湖,"[29880, 301, 18170, 19437, 425, 433, 24591]",lake,озеро
"Русский: ""часть"" - 中文: ""部""
Русский: ""долина"" - 中文: ""谷""
Русский: ""восток"" - 中文: ""东""
Русский: ""вид"" - 中文: ""种""
Русский: ""источник"" - 中文: ""","[31193, 233]",源,"[269, 2752, 29879, 577, 578, 3669, 4993]",source,источник
"Русский: ""четыре"" - 中文: ""四""
Русский: ""полоса"" - 中文: ""条""
Русский: ""сотня"" - 中文: ""百""
Русский: ""офис"" - 中文: ""局""
Русский: ""костер"" - 中文: ""","[31313, 234]",火,"[8696, 7241, 3974, 28034, 29888, 285, 5713, 13734]",fire,костер
"Русский: ""картина"" - 中文: ""画""
Русский: ""юг"" - 中文: ""南""
Русский: ""судья"" - 中文: ""判""
Русский: ""удалить"" - 中文: ""删""
Русский: ""точка"" - 中文: ""","[30940, 234]",点,"[1298, 772, 29886, 11899, 3149, 1129, 282]",point,точка
"Русский: ""солнце"" - 中文: ""阳""
Русский: ""звук"" - 中文: ""音""
Русский: ""собрание"" - 中文: ""会""
Русский: ""песня"" - 中文: ""歌""
Русский: ""версия"" - 中文: ""","[30845, 234]",版,"[3259, 2453, 874, 29894, 1224, 345, 1147, 369, 1873, 325]",version,версия
"Русский: ""платформа"" - 中文: ""台""
Русский: ""песня"" - 中文: ""歌""
Русский: ""удалить"" - 中文: ""删""
Русский: ""пять"" - 中文: ""五""
Русский: ""мяч"" - 中文: ""","[31539, 234]",球,"[5521, 2291, 289, 2135, 6411, 8287, 9922, 29890]",ball,мяч
"Русский: ""сетка"" - 中文: ""网""
Русский: ""девять"" - 中文: ""九""
Русский: ""красота"" - 中文: ""美""
Русский: ""тысяча"" - 中文: ""千""
Русский: ""картина"" - 中文: ""","[31046, 234]",画,"[6788, 3300, 29886, 3274, 20413, 10675, 282]",painting,картина
"Русский: ""танец"" - 中文: ""舞""
Русский: ""луна"" - 中文: ""月""
Русский: ""земля"" - 中文: ""地""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""рис"" - 中文: ""","[31902, 234]",米,"[10107, 2200, 11674, 9597, 29878, 374, 364, 19408]",rice,рис
"Русский: ""долина"" - 中文: ""谷""
Русский: ""голова"" - 中文: ""头""
Русский: ""юг"" - 中文: ""南""
Русский: ""школа"" - 中文: ""校""
Русский: ""красный"" - 中文: ""","[31869, 234]",红,"[1127, 29878, 364, 276, 337, 2654]",red,красный
"Русский: ""мужчина"" - 中文: ""男""
Русский: ""мост"" - 中文: ""桥""
Русский: ""галстук"" - 中文: ""结""
Русский: ""вид"" - 中文: ""种""
Русский: ""линия"" - 中文: ""","[31532, 234]",线,"[29880, 1220, 301, 6276, 1915, 1196, 619, 492]",line,линия
"Русский: ""поколение"" - 中文: ""代""
Русский: ""квадрат"" - 中文: ""方""
Русский: ""два"" - 中文: ""二""
Русский: ""четыре"" - 中文: ""四""
Русский: ""сетка"" - 中文: ""","[31222, 234]",网,"[452, 29876, 484, 7787, 1212, 302]",net,сетка
"Русский: ""семь"" - 中文: ""七""
Русский: ""три"" - 中文: ""三""
Русский: ""судья"" - 中文: ""判""
Русский: ""речь"" - 中文: ""话""
Русский: ""цветок"" - 中文: ""","[30830, 235]",花,"[1579, 4972, 28149, 5685, 1731, 29888, 285, 1652]",flower,цветок
"Русский: ""школа"" - 中文: ""校""
Русский: ""пара"" - 中文: ""双""
Русский: ""история"" - 中文: ""史""
Русский: ""костер"" - 中文: ""火""
Русский: ""чай"" - 中文: ""","[31954, 235]",茶,"[23429, 29873, 371, 260, 734]",tea,чай
"Русский: ""поколение"" - 中文: ""代""
Русский: ""рот"" - 中文: ""口""
Русский: ""север"" - 中文: ""北""
Русский: ""цвет"" - 中文: ""色""
Русский: ""нога"" - 中文: ""","[31722, 235]",足,"[1701, 5431, 6661, 1181, 7953, 3661, 285, 29888]",foot,нога
"Русский: ""пара"" - 中文: ""双""
Русский: ""машина"" - 中文: ""机""
Русский: ""офис"" - 中文: ""局""
Русский: ""попытка"" - 中文: ""试""
Русский: ""золото"" - 中文: ""","[30659, 236]",金,"[15192, 7684, 330, 748, 29887, 1484]",gold,золото
"Русский: ""красный"" - 中文: ""红""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""мяч"" - 中文: ""球""
Русский: ""пружина"" - 中文: ""春""
Русский: ""дверь"" - 中文: ""","[31649, 236]",门,"[270, 1867, 437, 17433, 3050, 29881]",door,дверь
"Русский: ""источник"" - 中文: ""源""
Русский: ""цвет"" - 中文: ""色""
Русский: ""чай"" - 中文: ""茶""
Русский: ""звук"" - 中文: ""音""
Русский: ""снег"" - 中文: ""","[31731, 236]",雪,"[269, 5807, 29879, 16586, 15007]",snow,снег
"Русский: ""дверь"" - 中文: ""门""
Русский: ""красный"" - 中文: ""红""
Русский: ""пещера"" - 中文: ""洞""
Русский: ""восток"" - 中文: ""东""
Русский: ""лошадь"" - 中文: ""","[31530, 236]",马,"[10435, 1251, 11231, 298, 4029, 2015, 29882, 5089]",horse,лошадь
"Русский: ""поле"" - 中文: ""场""
Русский: ""пример"" - 中文: ""例""
Русский: ""история"" - 中文: ""史""
Русский: ""книга"" - 中文: ""书""
Русский: ""два"" - 中文: ""","[30685, 231]",二,"[3252, 7516, 29873, 1023, 260, 10184]",two,два
"Русский: ""лето"" - 中文: ""夏""
Русский: ""талант"" - 中文: ""才""
Русский: ""облако"" - 中文: ""云""
Русский: ""биржа"" - 中文: ""交""
Русский: ""три"" - 中文: ""","[30457, 231]",三,"[1468, 2211, 17536, 29873, 260, 386, 266, 12455]",three,три
"Русский: ""танец"" - 中文: ""舞""
Русский: ""шесть"" - 中文: ""六""
Русский: ""слово"" - 中文: ""字""
Русский: ""источник"" - 中文: ""源""
Русский: ""четыре"" - 中文: ""","[30928, 232]",四,"[12584, 17823, 1701, 1181, 3023, 29888, 285]",four,четыре
"Русский: ""озеро"" - 中文: ""湖""
Русский: ""девять"" - 中文: ""九""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""дом"" - 中文: ""屋""
Русский: ""пять"" - 中文: ""","[30904, 231]",五,"[7241, 20818, 29888, 5320, 285, 5713]",five,пять
"Русский: ""юг"" - 中文: ""南""
Русский: ""пруд"" - 中文: ""池""
Русский: ""десять"" - 中文: ""十""
Русский: ""сотня"" - 中文: ""百""
Русский: ""шесть"" - 中文: ""","[31304, 232]",六,"[269, 1039, 29879, 28319, 1354, 4832]",six,шесть
"Русский: ""красота"" - 中文: ""美""
Русский: ""середина"" - 中文: ""中""
Русский: ""биржа"" - 中文: ""交""
Русский: ""песок"" - 中文: ""沙""
Русский: ""семь"" - 中文: ""","[31425, 231]",七,"[269, 29879, 344, 9881, 409]",seven,семь
"Русский: ""источник"" - 中文: ""源""
Русский: ""земля"" - 中文: ""地""
Русский: ""облако"" - 中文: ""云""
Русский: ""семь"" - 中文: ""七""
Русский: ""восемь"" - 中文: ""","[31044, 232]",八,"[10096, 29319, 321, 29872, 15761, 9475]",eight,восемь
"Русский: ""человек"" - 中文: ""人""
Русский: ""красный"" - 中文: ""红""
Русский: ""звезда"" - 中文: ""星""
Русский: ""мяч"" - 中文: ""球""
Русский: ""девять"" - 中文: ""","[31321, 231]",九,"[29876, 6836, 14183, 17081, 302, 1240]",nine,девять
"Русский: ""сетка"" - 中文: ""网""
Русский: ""пруд"" - 中文: ""池""
Русский: ""лошадь"" - 中文: ""马""
Русский: ""скорость"" - 中文: ""速""
Русский: ""десять"" - 中文: ""","[30802, 232]",十,"[260, 29873, 371, 3006, 734, 841]",ten,десять
"Русский: ""предмет"" - 中文: ""项""
Русский: ""племя"" - 中文: ""族""
Русский: ""собрание"" - 中文: ""会""
Русский: ""версия"" - 中文: ""版""
Русский: ""голова"" - 中文: ""","[31584, 232]",头,"[354, 2343, 298, 2813, 540, 29882]",head,голова
"Русский: ""почва"" - 中文: ""土""
Русский: ""облако"" - 中文: ""云""
Русский: ""цветок"" - 中文: ""花""
Русский: ""закон"" - 中文: ""法""
Русский: ""магазин"" - 中文: ""","[31758, 232]",店,"[269, 18296, 29879, 528, 19032, 17394, 845]",shop,магазин
"Русский: ""слово"" - 中文: ""字""
Русский: ""золото"" - 中文: ""金""
Русский: ""сумка"" - 中文: ""包""
Русский: ""танец"" - 中文: ""舞""
Русский: ""полоса"" - 中文: ""","[31217, 233]",条,"[269, 17820, 10076, 851, 17010, 710, 29879, 380, 303]",strip,полоса
"Русский: ""мост"" - 中文: ""桥""
Русский: ""красный"" - 中文: ""红""
Русский: ""мяч"" - 中文: ""球""
Русский: ""версия"" - 中文: ""版""
Русский: ""улица"" - 中文: ""","[30813, 235]",街,"[269, 851, 11952, 710, 29879, 13045, 29352, 380, 303, 12243]",street,улица
"Русский: ""снег"" - 中文: ""雪""
Русский: ""рот"" - 中文: ""口""
Русский: ""вода"" - 中文: ""水""
Русский: ""поражение"" - 中文: ""败""
Русский: ""часть"" - 中文: ""","[30636, 236]",部,"[1595, 29886, 3300, 610, 3274, 760, 862, 282]",part,часть
"Русский: ""лето"" - 中文: ""夏""
Русский: ""луна"" - 中文: ""月""
Русский: ""волна"" - 中文: ""波""
Русский: ""язык"" - 中文: ""语""
Русский: ""поле"" - 中文: ""","[31632, 232]",场,"[1746, 7241, 2671, 29607, 29888, 285, 5713]",field,поле
"Русский: ""картина"" - 中文: ""画""
Русский: ""дверь"" - 中文: ""门""
Русский: ""лицо"" - 中文: ""面""
Русский: ""два"" - 中文: ""二""
Русский: ""танец"" - 中文: ""","[31939, 235]",舞,"[270, 18386, 29881, 1388, 1146, 17948, 6025]",dance,танец
"Русский: ""машина"" - 中文: ""机""
Русский: ""власть"" - 中文: ""力""
Русский: ""провинция"" - 中文: ""省""
Русский: ""судья"" - 中文: ""判""
Русский: ""слово"" - 中文: ""","[30578, 232]",字,"[1742, 281, 1734, 827, 8879, 13762, 6365, 29893]",word,слово
"Русский: ""структура"" - 中文: ""构""
Русский: ""шесть"" - 中文: ""六""
Русский: ""дверь"" - 中文: ""门""
Русский: ""пружина"" - 中文: ""春""
Русский: ""пара"" - 中文: ""","[31960, 232]",双,"[18784, 5101, 29886, 3300, 3274, 282]",pair,пара
"Русский: ""пример"" - 中文: ""例""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""платформа"" - 中文: ""台""
Русский: ""костер"" - 中文: ""火""
Русский: ""сиденье"" - 中文: ""","[31780, 232]",座,"[269, 29879, 344, 409, 12949, 7205]",seat,сиденье
"Русский: ""биржа"" - 中文: ""交""
Русский: ""школа"" - 中文: ""校""
Русский: ""нога"" - 中文: ""足""
Русский: ""юг"" - 中文: ""南""
Русский: ""тысяча"" - 中文: ""","[31159, 232]",千,"[7693, 12595, 29873, 260, 386, 266, 10405]",thousand,тысяча
"Русский: ""юг"" - 中文: ""南""
Русский: ""вид"" - 中文: ""种""
Русский: ""племя"" - 中文: ""族""
Русский: ""человек"" - 中文: ""人""
Русский: ""север"" - 中文: ""","[30662, 232]",北,"[694, 29876, 3643, 1217, 302, 6641, 15459]",north,север
"Русский: ""галстук"" - 中文: ""结""
Русский: ""север"" - 中文: ""北""
Русский: ""цветок"" - 中文: ""花""
Русский: ""племя"" - 中文: ""族""
Русский: ""машина"" - 中文: ""","[31429, 233]",机,"[611, 5825, 4933, 29885, 8628, 7672, 655, 23523, 286]",machine,машина
"Русский: ""четыре"" - 中文: ""四""
Русский: ""речь"" - 中文: ""话""
Русский: ""вид"" - 中文: ""种""
Русский: ""друг"" - 中文: ""友""
Русский: ""позиция"" - 中文: ""","[30956, 231]",位,"[13686, 3283, 926, 772, 29886, 2602, 1066, 1129, 282]",position,позиция
"Русский: ""речь"" - 中文: ""话""
Русский: ""гора"" - 中文: ""山""
Русский: ""рис"" - 中文: ""米""
Русский: ""фрукт"" - 中文: ""果""
Русский: ""провинция"" - 中文: ""","[31600, 234]",省,"[16123, 544, 8482, 1326, 29886, 771, 558, 410, 12291, 282]",province,провинция
"Русский: ""город"" - 中文: ""城""
Русский: ""три"" - 中文: ""三""
Русский: ""вид"" - 中文: ""种""
Русский: ""пять"" - 中文: ""五""
Русский: ""биржа"" - 中文: ""","[31398, 231]",交,"[5566, 6543, 429, 321, 29872, 735, 14523]",exchange,биржа
"Русский: ""сумка"" - 中文: ""包""
Русский: ""лошадь"" - 中文: ""马""
Русский: ""лицо"" - 中文: ""面""
Русский: ""звук"" - 中文: ""音""
Русский: ""середина"" - 中文: ""","[30275, 231]",中,"[7145, 2460, 3737, 7256, 29885, 6563, 286, 17662]",middle,середина
"Русский: ""скорость"" - 中文: ""速""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""часть"" - 中文: ""部""
Русский: ""голова"" - 中文: ""头""
Русский: ""друг"" - 中文: ""","[31373, 232]",友,"[1424, 1341, 7932, 3484, 18326, 29888, 285, 5121]",friend,друг
"Русский: ""юг"" - 中文: ""南""
Русский: ""рука"" - 中文: ""手""
Русский: ""красота"" - 中文: ""美""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""цвет"" - 中文: ""","[31085, 235]",色,"[10965, 2780, 1111, 274, 29883, 1054, 2927, 1302, 784]",color,цвет
"Русский: ""восток"" - 中文: ""东""
Русский: ""линия"" - 中文: ""线""
Русский: ""море"" - 中文: ""海""
Русский: ""снег"" - 中文: ""雪""
Русский: ""вид"" - 中文: ""","[31893, 234]",种,"[413, 2924, 8506, 14380, 19015, 29895, 9089, 1984]",kind,вид
"Русский: ""золото"" - 中文: ""金""
Русский: ""вода"" - 中文: ""水""
Русский: ""рука"" - 中文: ""手""
Русский: ""фрукт"" - 中文: ""果""
Русский: ""судья"" - 中文: ""","[31791, 232]",判,"[432, 29926, 6577, 4900, 3623, 17675, 16833]",judge,судья
"Русский: ""солнце"" - 中文: ""阳""
Русский: ""источник"" - 中文: ""源""
Русский: ""луна"" - 中文: ""月""
Русский: ""юг"" - 中文: ""南""
Русский: ""школа"" - 中文: ""","[31071, 233]",校,"[269, 3762, 1557, 885, 29879, 816, 1364, 27041]",school,школа
"Русский: ""школа"" - 中文: ""校""
Русский: ""рот"" - 中文: ""口""
Русский: ""середина"" - 中文: ""中""
Русский: ""власть"" - 中文: ""力""
Русский: ""структура"" - 中文: ""","[31901, 233]",构,"[269, 851, 2281, 4984, 3829, 29879, 710, 10582, 23905, 380, 303, 6220]",structure,структура
"Русский: ""рот"" - 中文: ""口""
Русский: ""пружина"" - 中文: ""春""
Русский: ""версия"" - 中文: ""版""
Русский: ""песня"" - 中文: ""歌""
Русский: ""галстук"" - 中文: ""","[31320, 234]",结,"[19538, 22134, 29873, 260, 2034]",tie,галстук
"Русский: ""полоса"" - 中文: ""条""
Русский: ""версия"" - 中文: ""版""
Русский: ""удалить"" - 中文: ""删""
Русский: ""речь"" - 中文: ""话""
Русский: ""пример"" - 中文: ""","[31507, 231]",例,"[429, 321, 1342, 29872, 4773, 735, 4392]",example,пример
"Русский: ""предмет"" - 中文: ""项""
Русский: ""красный"" - 中文: ""红""
Русский: ""провинция"" - 中文: ""省""
Русский: ""мать"" - 中文: ""母""
Русский: ""лицо"" - 中文: ""","[30806, 236]",面,"[4024, 3700, 29888, 285, 2258, 5444, 2161, 17470]",face,лицо
"Русский: ""рис"" - 中文: ""米""
Русский: ""пара"" - 中文: ""双""
Русский: ""часть"" - 中文: ""部""
Русский: ""долина"" - 中文: ""谷""
Русский: ""мост"" - 中文: ""","[31749, 233]",桥,"[1182, 289, 28635, 18419, 19515, 29890, 1506, 12945]",bridge,мост
"Русский: ""деревня"" - 中文: ""村""
Русский: ""девять"" - 中文: ""九""
Русский: ""галстук"" - 中文: ""结""
Русский: ""чай"" - 中文: ""茶""
Русский: ""предмет"" - 中文: ""","[31888, 236]",项,"[29875, 277, 474, 372, 2944, 568, 667]",item,предмет
"Русский: ""долина"" - 中文: ""谷""
Русский: ""песок"" - 中文: ""沙""
Русский: ""вид"" - 中文: ""种""
Русский: ""восемь"" - 中文: ""八""
Русский: ""удалить"" - 中文: ""","[31916, 232]",删,"[270, 6144, 311, 8143, 628, 7374, 316, 5217, 29881]",delete,удалить
"Русский: ""провинция"" - 中文: ""省""
Русский: ""сотня"" - 中文: ""百""
Русский: ""пара"" - 中文: ""双""
Русский: ""пять"" - 中文: ""五""
Русский: ""группа"" - 中文: ""","[31829, 234]",群,"[629, 2972, 4071, 2318, 29887, 330, 17170, 867]",group,группа
"Русский: ""лицо"" - 中文: ""面""
Русский: ""машина"" - 中文: ""机""
Русский: ""источник"" - 中文: ""源""
Русский: ""золото"" - 中文: ""金""
Русский: ""талант"" - 中文: ""","[31979, 233]",才,"[941, 20411, 17694, 5969, 29873, 260, 24242, 11062]",talent,талант
"Русский: ""судья"" - 中文: ""判""
Русский: ""пять"" - 中文: ""五""
Русский: ""мяч"" - 中文: ""球""
Русский: ""солнце"" - 中文: ""阳""
Русский: ""красота"" - 中文: ""","[30630, 234]",美,"[289, 15409, 367, 915, 29890, 6562]",beauty,красота
"Русский: ""возврат"" - 中文: ""回""
Русский: ""сиденье"" - 中文: ""座""
Русский: ""море"" - 中文: ""海""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""платформа"" - 中文: ""","[31037, 232]",台,"[18870, 7481, 29886, 2174, 12120, 572, 13974, 715, 282]",platform,платформа
"Русский: ""хвост"" - 中文: ""尾""
Русский: ""танец"" - 中文: ""舞""
Русский: ""пять"" - 中文: ""五""
Русский: ""язык"" - 中文: ""语""
Русский: ""дом"" - 中文: ""","[31654, 232]",屋,"[9261, 5089, 8697, 1251, 10774, 298, 3699, 29882]",house,дом
"Русский: ""источник"" - 中文: ""源""
Русский: ""собрание"" - 中文: ""会""
Русский: ""поле"" - 中文: ""场""
Русский: ""рис"" - 中文: ""米""
Русский: ""солнце"" - 中文: ""","[31430, 236]",阳,"[269, 29879, 11445, 6575, 2146, 480]",sun,солнце
"Русский: ""картина"" - 中文: ""画""
Русский: ""сердце"" - 中文: ""心""
Русский: ""нога"" - 中文: ""足""
Русский: ""гора"" - 中文: ""山""
Русский: ""собрание"" - 中文: ""","[30437, 231]",会,"[592, 1004, 17897, 5870, 29885, 11781, 286]",meeting,собрание
"Русский: ""голова"" - 中文: ""头""
Русский: ""лошадь"" - 中文: ""马""
Русский: ""солнце"" - 中文: ""阳""
Русский: ""восемь"" - 中文: ""八""
Русский: ""история"" - 中文: ""","[30911, 232]",史,"[3603, 16211, 298, 9825, 18434, 7251, 4955, 2918, 22880, 29882, 670]",history,история
"Русский: ""галстук"" - 中文: ""结""
Русский: ""девять"" - 中文: ""九""
Русский: ""сетка"" - 中文: ""网""
Русский: ""шесть"" - 中文: ""六""
Русский: ""долина"" - 中文: ""","[31112, 235]",谷,"[29894, 1564, 2947, 659, 19599, 325, 22044, 791, 28519]",valley,долина
"Русский: ""восемь"" - 中文: ""八""
Русский: ""сердце"" - 中文: ""心""
Русский: ""луна"" - 中文: ""月""
Русский: ""почва"" - 中文: ""土""
Русский: ""квадрат"" - 中文: ""","[30525, 233]",方,"[269, 10674, 29879, 17619, 6862, 3044, 26613, 18074]",square,квадрат
"Русский: ""пара"" - 中文: ""双""
Русский: ""север"" - 中文: ""北""
Русский: ""два"" - 中文: ""二""
Русский: ""деревня"" - 中文: ""村""
Русский: ""поколение"" - 中文: ""","[30690, 231]",代,"[18530, 2531, 1885, 4738, 1176, 479, 29887, 1737, 330, 12623]",generation,поколение
"Русский: ""поле"" - 中文: ""场""
Русский: ""рука"" - 中文: ""手""
Русский: ""галстук"" - 中文: ""结""
Русский: ""океан"" - 中文: ""洋""
Русский: ""юг"" - 中文: ""","[30601, 232]",南,"[269, 7062, 29879, 577, 13267, 578, 3669]",south,юг
"Русский: ""картина"" - 中文: ""画""
Русский: ""поколение"" - 中文: ""代""
Русский: ""племя"" - 中文: ""族""
Русский: ""голова"" - 中文: ""头""
Русский: ""добродетель"" - 中文: ""","[31169, 232]",德,"[2405, 3516, 4610, 29894, 15389, 1403, 10636, 27935, 325]",virtue,добродетель
"Русский: ""лето"" - 中文: ""夏""
Русский: ""структура"" - 中文: ""构""
Русский: ""судья"" - 中文: ""判""
Русский: ""река"" - 中文: ""河""
Русский: ""племя"" - 中文: ""","[30999, 233]",族,"[534, 3626, 29563, 29873, 3367, 260, 509, 9434]",tribe,племя
"Русский: ""хвост"" - 中文: ""尾""
Русский: ""часть"" - 中文: ""部""
Русский: ""сетка"" - 中文: ""格""
Русский: ""четыре"" - 中文: ""四""
Русский: ""город"" - 中文: ""","[30626, 232]",城,"[455, 274, 4583, 7537, 4272, 29883, 20752, 12690]",city,город
"Русский: ""сетка"" - 中文: ""格""
Русский: ""пример"" - 中文: ""例""
Русский: ""песок"" - 中文: ""沙""
Русский: ""человек"" - 中文: ""人""
Русский: ""язык"" - 中文: ""","[31505, 235]",语,"[6361, 29880, 6468, 301, 11675, 3893, 425, 4086, 10906, 433]",language,язык
"Русский: ""друг"" - 中文: ""友""
Русский: ""сердце"" - 中文: ""心""
Русский: ""улица"" - 中文: ""街""
Русский: ""семь"" - 中文: ""七""
Русский: ""скорость"" - 中文: ""","[31859, 236]",速,"[269, 5965, 6210, 1028, 29879, 805, 961, 19322]",speed,скорость
"Русский: ""цветок"" - 中文: ""花""
Русский: ""провинция"" - 中文: ""省""
Русский: ""нога"" - 中文: ""足""
Русский: ""версия"" - 中文: ""版""
Русский: ""земля"" - 中文: ""","[30533, 232]",地,"[2057, 629, 4071, 5962, 29887, 330, 17170, 867]",ground,земля
"Русский: ""восемь"" - 中文: ""八""
Русский: ""позиция"" - 中文: ""位""
Русский: ""мост"" - 中文: ""桥""
Русский: ""деревня"" - 中文: ""村""
Русский: ""попытка"" - 中文: ""","[31787, 235]",试,"[1098, 4218, 1131, 29874, 21609, 271, 472, 15127, 263]",attempt,попытка
"Русский: ""сиденье"" - 中文: ""座""
Русский: ""волна"" - 中文: ""波""
Русский: ""восемь"" - 中文: ""八""
Русский: ""рука"" - 中文: ""手""
Русский: ""поражение"" - 中文: ""","[31955, 235]",败,"[270, 822, 8686, 311, 1753, 316, 20653, 29881]",defeat,поражение
"Русский: ""полоса"" - 中文: ""条""
Русский: ""друг"" - 中文: ""友""
Русский: ""провинция"" - 中文: ""省""
Русский: ""фрукт"" - 中文: ""果""
Русский: ""хвост"" - 中文: ""","[31631, 232]",尾,"[18237, 29873, 11062, 260, 941, 12464]",tail,хвост
"Русский: ""точка"" - 中文: ""点""
Русский: ""книга"" - 中文: ""书""
Русский: ""сотня"" - 中文: ""百""
Русский: ""север"" - 中文: ""北""
Русский: ""мать"" - 中文: ""","[31763, 233]",母,"[4346, 14817, 25550, 5637, 29885, 2730, 3184, 286]",mother,мать
"Русский: ""звезда"" - 中文: ""星""
Русский: ""слово"" - 中文: ""字""
Русский: ""галстук"" - 中文: ""结""
Русский: ""власть"" - 中文: ""力""
Русский: ""восток"" - 中文: ""","[30979, 231]",东,"[2240, 321, 29872, 9755, 23027, 11248]",east,восток
"Русский: ""школа"" - 中文: ""校""
Русский: ""поле"" - 中文: ""场""
Русский: ""четыре"" - 中文: ""四""
Русский: ""три"" - 中文: ""三""
Русский: ""возврат"" - 中文: ""","[30742, 232]",回,"[2267, 2457, 3240, 736, 29878, 364, 276, 337]",return,возврат
"Русский: ""мост"" - 中文: ""桥""
Русский: ""структура"" - 中文: ""构""
Русский: ""язык"" - 中文: ""语""
Русский: ""слово"" - 中文: ""字""
Русский: ""речь"" - 中文: ""","[31852, 235]",话,"[269, 5965, 12032, 1028, 29879, 805, 961]",speech,речь
"Русский: ""красный"" - 中文: ""红""
Русский: ""позиция"" - 中文: ""位""
Русский: ""биржа"" - 中文: ""交""
Русский: ""дом"" - 中文: ""屋""
Русский: ""ребенок"" - 中文: ""","[30319, 232]",子,"[5145, 18558, 2278, 274, 305, 29883, 4161, 521]",child,ребенок
"Русский: ""красота"" - 中文: ""美""
Русский: ""песок"" - 中文: ""沙""
Русский: ""машина"" - 中文: ""机""
Русский: ""костер"" - 中文: ""火""
Русский: ""башня"" - 中文: ""","[31831, 232]",塔,"[304, 29873, 260, 517, 19372]",tower,башня
"Русский: ""золото"" - 中文: ""金""
Русский: ""песня"" - 中文: ""歌""
Русский: ""лето"" - 中文: ""夏""
Русский: ""лицо"" - 中文: ""面""
Русский: ""мужчина"" - 中文: ""","[31203, 234]",男,"[4439, 611, 14263, 29885, 19202, 655, 5156, 286]",male,мужчина
"Русский: ""племя"" - 中文: ""族""
Русский: ""язык"" - 中文: ""语""
Русский: ""звезда"" - 中文: ""星""
Русский: ""картина"" - 中文: ""画""
Русский: ""человек"" - 中文: ""","[30313, 231]",人,"[639, 1236, 6774, 412, 29886, 10532, 2022, 546, 3736, 282]",person,человек
"Русский: ""город"" - 中文: ""城""
Русский: ""нога"" - 中文: ""足""
Русский: ""рот"" - 中文: ""口""
Русский: ""земля"" - 中文: ""地""
Русский: ""сотня"" - 中文: ""","[31047, 234]",百,"[22888, 9074, 6893, 298, 6905, 29882]",hundred,сотня
"Русский: ""собрание"" - 中文: ""会""
Русский: ""костер"" - 中文: ""火""
Русский: ""сетка"" - 中文: ""格""
Русский: ""четыре"" - 中文: ""四""
Русский: ""офис"" - 中文: ""","[31655, 232]",局,"[8034, 29877, 1283, 2696, 288, 974, 310, 20205, 3344]",office,офис
"Русский: ""источник"" - 中文: ""源""
Русский: ""речь"" - 中文: ""话""
Русский: ""красота"" - 中文: ""美""
Русский: ""пара"" - 中文: ""双""
Русский: ""звук"" - 中文: ""","[30941, 236]",音,"[269, 29879, 577, 6047, 578, 3669, 29802]",sound,звук
"Русский: ""полоса"" - 中文: ""条""
Русский: ""поколение"" - 中文: ""代""
Русский: ""собрание"" - 中文: ""会""
Русский: ""нога"" - 中文: ""足""
Русский: ""власть"" - 中文: ""","[31074, 232]",力,"[12248, 772, 29886, 3081, 1129, 13519, 282, 4764]",power,власть
"Русский: ""луна"" - 中文: ""月""
Русский: ""улица"" - 中文: ""街""
Русский: ""власть"" - 中文: ""力""
Русский: ""песок"" - 中文: ""沙""
Русский: ""лето"" - 中文: ""","[31241, 232]",夏,"[269, 22792, 11801, 29879, 2083, 2533, 2146, 480]",summer,лето


==> figures/translation/13b_zh_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""删"" - Deutsch: ""löschen""
中文: ""月"" - Deutsch: ""Mond""
中文: ""山"" - Deutsch: ""Berg""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""书"" - Deutsch: ""","[5373, 22987, 3727, 350, 10586, 29933]",Buch,"[1045, 2909, 3143, 833, 289, 29890]",book,书
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""春"" - Deutsch: ""Feder""
中文: ""起"" - Deutsch: ""Anstieg""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""云"" - Deutsch: ""","[11902, 14962, 399, 29956]",Wolke,"[23642, 1067, 29883, 15126, 9274, 274, 695, 17184, 9570]",cloud,云
"中文: ""格"" - Deutsch: ""Gitter""
中文: ""阳"" - Deutsch: ""Sonne""
中文: ""部"" - Deutsch: ""Teil""
中文: ""判"" - Deutsch: ""Richter""
中文: ""包"" - Deutsch: ""","[10523, 323, 29911, 23793]",Tasche,"[9922, 2291, 289, 29890, 19548, 23156]",bag,包
"中文: ""语"" - Deutsch: ""Sprache""
中文: ""南"" - Deutsch: ""Süden""
中文: ""街"" - Deutsch: ""Straße""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""口"" - Deutsch: ""","[13564, 29924, 8229, 341]",Mund,"[29442, 4346, 2730, 29885, 286, 13394, 21026]",mouth,口
"中文: ""七"" - Deutsch: ""sieben""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""力"" - Deutsch: ""Macht""
中文: ""土"" - Deutsch: ""","[8431, 1952, 350, 19929, 29933]",Boden,"[577, 578, 269, 22473, 29879]",soil,土
"中文: ""子"" - Deutsch: ""Kind""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""色"" - Deutsch: ""Farbe""
中文: ""山"" - Deutsch: ""","[3629, 350, 2292, 29933, 1522, 9827, 17104]",Berg,"[29442, 4346, 16476, 5766, 2730, 14378, 29885, 286]",mountain,山
"中文: ""北"" - Deutsch: ""Norden""
中文: ""口"" - Deutsch: ""Mund""
中文: ""座"" - Deutsch: ""Sitz""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""布"" - Deutsch: ""","[323, 29911, 12603, 23215]",Tuch,"[1067, 29883, 15126, 695, 274, 13950, 17184]",cloth,布
"中文: ""交"" - Deutsch: ""Börse""
中文: ""败"" - Deutsch: ""Niederlage""
中文: ""二"" - Deutsch: ""zwei""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""心"" - Deutsch: ""","[29950, 940, 379, 3868, 2439, 12905, 18650]",Herz,"[298, 540, 8293, 5192, 354, 23057, 29882]",heart,心
"中文: ""红"" - Deutsch: ""rot""
中文: ""条"" - Deutsch: ""Streifen""
中文: ""歌"" - Deutsch: ""Lied""
中文: ""校"" - Deutsch: ""Schule""
中文: ""日"" - Deutsch: ""","[10523, 8176, 323, 29911, 10522]",Tag,"[2462, 1388, 29881, 3250, 1146, 270]",day,日
"中文: ""千"" - Deutsch: ""tausend""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""星"" - Deutsch: ""","[28588, 2443, 7789, 23413, 624, 29903, 855, 317]",Stern,"[5810, 29879, 380, 269, 303, 9523, 5173, 8508]",star,星
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""部"" - Deutsch: ""Teil""
中文: ""场"" - Deutsch: ""Feld""
中文: ""春"" - Deutsch: ""","[17972, 5169, 7351, 8263, 29943, 383]",Feder,"[1028, 805, 15099, 7689, 269, 6709, 29879, 4278]",spring,春
"中文: ""塔"" - Deutsch: ""Turm""
中文: ""湖"" - Deutsch: ""See""
中文: ""部"" - Deutsch: ""Teil""
中文: ""美"" - Deutsch: ""Schönheit""
中文: ""月"" - Deutsch: ""","[7185, 12125, 2598, 4546, 29924, 22638, 341]",Mond,"[18786, 4346, 29885, 2730, 286]",moon,月
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""东"" - Deutsch: ""Osten""
中文: ""台"" - Deutsch: ""Plattform""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""木"" - Deutsch: ""","[29950, 26211, 8335, 4168, 379, 19984]",Holz,"[29893, 8112, 6115, 827, 8879, 281]",wood,木
"中文: ""街"" - Deutsch: ""Straße""
中文: ""址"" - Deutsch: ""Standort""
中文: ""项"" - Deutsch: ""Gegenstand""
中文: ""河"" - Deutsch: ""Fluss""
中文: ""村"" - Deutsch: ""","[29928, 1938, 6132, 17207, 360, 9579]",Dorf,"[11928, 28765, 5720, 17191, 1403, 21031, 325, 3516, 29894, 4213]",village,村
"中文: ""美"" - Deutsch: ""Schönheit""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""一"" - Deutsch: ""eins""
中文: ""书"" - Deutsch: ""Buch""
中文: ""林"" - Deutsch: ""","[22552, 5260, 17721, 399, 29956]",Wald,"[29888, 26839, 1454, 285, 363, 1701, 1079, 13569, 1181]",forest,林
"中文: ""址"" - Deutsch: ""Standort""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""判"" - Deutsch: ""Richter""
中文: ""场"" - Deutsch: ""Feld""
中文: ""格"" - Deutsch: ""","[29954, 402, 26074, 4406, 11786, 28712]",Gitter,"[6856, 29887, 330, 629, 867, 7720]",grid,格
"中文: ""源"" - Deutsch: ""Quelle""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""门"" - Deutsch: ""Tür""
中文: ""土"" - Deutsch: ""Boden""
中文: ""歌"" - Deutsch: ""","[29382, 29931, 7326, 2718, 365, 23410]",Lied,"[1100, 577, 578, 1487, 269, 4823, 29879, 21453]",song,歌
"中文: ""美"" - Deutsch: ""Schönheit""
中文: ""春"" - Deutsch: ""Feder""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""九"" - Deutsch: ""neun""
中文: ""水"" - Deutsch: ""","[22552, 29457, 12547, 16124, 399, 29956]",Wasser,"[13405, 29893, 2766, 4094, 16699, 281, 11324]",water,水
"中文: ""部"" - Deutsch: ""Teil""
中文: ""口"" - Deutsch: ""Mund""
中文: ""河"" - Deutsch: ""Fluss""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""池"" - Deutsch: ""","[1920, 323, 29911, 7141]",Teich,"[2818, 1112, 772, 12509, 282, 1129, 29886]",pond,池
"中文: ""族"" - Deutsch: ""Stamm""
中文: ""一"" - Deutsch: ""eins""
中文: ""三"" - Deutsch: ""drei""
中文: ""项"" - Deutsch: ""Gegenstand""
中文: ""河"" - Deutsch: ""","[29943, 2379, 8754, 383]",Fluss,"[374, 364, 29878, 1150, 3511, 4401, 9050, 10107, 8580]",river,河
"中文: ""场"" - Deutsch: ""Feld""
中文: ""红"" - Deutsch: ""rot""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""雪"" - Deutsch: ""Schnee""
中文: ""法"" - Deutsch: ""","[29954, 402, 1879, 6328, 7999]",Gesetz,"[29880, 425, 4307, 433, 10653, 301]",law,法
"中文: ""海"" - Deutsch: ""Meer""
中文: ""座"" - Deutsch: ""Sitz""
中文: ""例"" - Deutsch: ""Beispiel""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""波"" - Deutsch: ""","[28862, 11284, 5674, 4806, 1334, 10458, 399, 29956]",Welle,"[29893, 10742, 2766, 27766, 281, 11324]",wave,波
"中文: ""东"" - Deutsch: ""Osten""
中文: ""例"" - Deutsch: ""Beispiel""
中文: ""门"" - Deutsch: ""Tür""
中文: ""八"" - Deutsch: ""acht""
中文: ""洋"" - Deutsch: ""","[29949, 438]",Ozean,"[23474, 25802, 288, 12954, 542, 29877]",ocean,洋
"中文: ""八"" - Deutsch: ""acht""
中文: ""南"" - Deutsch: ""Süden""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""发"" - Deutsch: ""Haar""
中文: ""洞"" - Deutsch: ""","[29950, 379, 11623]",Höhle,"[18346, 5777, 29883, 24230, 1113, 274]",cave,洞
"中文: ""败"" - Deutsch: ""Niederlage""
中文: ""线"" - Deutsch: ""Linie""
中文: ""山"" - Deutsch: ""Berg""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""海"" - Deutsch: ""","[6816, 2191, 29924, 341]",Meer,"[409, 269, 29879, 344, 7205]",sea,海
"中文: ""洋"" - Deutsch: ""Ozean""
中文: ""心"" - Deutsch: ""Herz""
中文: ""话"" - Deutsch: ""Rede""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""湖"" - Deutsch: ""","[2008, 922, 29903, 13393, 2823, 317]",See,"[29880, 425, 19437, 18170, 24591, 433, 301]",lake,湖
"中文: ""种"" - Deutsch: ""Art""
中文: ""花"" - Deutsch: ""Blume""
中文: ""波"" - Deutsch: ""Welle""
中文: ""千"" - Deutsch: ""tausend""
中文: ""源"" - Deutsch: ""","[751, 2182, 29984, 8654, 660, 5462]",Quelle,"[577, 578, 4993, 3669, 269, 2752, 29879]",source,源
"中文: ""画"" - Deutsch: ""Gemälde""
中文: ""阳"" - Deutsch: ""Sonne""
中文: ""地"" - Deutsch: ""Boden""
中文: ""站"" - Deutsch: ""Bahnhof""
中文: ""火"" - Deutsch: ""","[5169, 29943, 29331, 8263, 383]",Feuer,"[13734, 29888, 28034, 3974, 285, 7241, 8696, 5713]",fire,火
"中文: ""洞"" - Deutsch: ""Höhle""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""池"" - Deutsch: ""Teich""
中文: ""部"" - Deutsch: ""Teil""
中文: ""点"" - Deutsch: ""","[22723, 12129, 29925, 349]",Punkt,"[772, 11899, 282, 3149, 1298, 1129, 29886]",point,点
"中文: ""源"" - Deutsch: ""Quelle""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""色"" - Deutsch: ""Farbe""
中文: ""画"" - Deutsch: ""","[29954, 402, 1879, 15170, 7999]",Gemälde,"[3300, 10675, 6788, 282, 3274, 20413, 29886]",painting,画
"中文: ""格"" - Deutsch: ""Gitter""
中文: ""删"" - Deutsch: ""löschen""
中文: ""洞"" - Deutsch: ""Höhle""
中文: ""话"" - Deutsch: ""Rede""
中文: ""站"" - Deutsch: ""","[15174, 15131, 28701, 350, 29933, 6000]",Bahnhof,"[6112, 19569, 1002, 29879, 23436, 380, 269, 303, 9523, 5173, 5073]",station,站
"中文: ""判"" - Deutsch: ""Richter""
中文: ""座"" - Deutsch: ""Sitz""
中文: ""局"" - Deutsch: ""Büro""
中文: ""种"" - Deutsch: ""Art""
中文: ""米"" - Deutsch: ""","[390, 1123, 29934, 830]",Reis,"[9597, 374, 364, 29878, 11674, 2200, 19408, 10107]",rice,米
"中文: ""河"" - Deutsch: ""Fluss""
中文: ""东"" - Deutsch: ""Osten""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""街"" - Deutsch: ""Straße""
中文: ""线"" - Deutsch: ""","[29931, 4342, 11667, 2718, 365, 23410]",Linie,"[29880, 492, 6276, 1915, 1220, 1196, 301, 619]",line,线
"中文: ""书"" - Deutsch: ""Buch""
中文: ""马"" - Deutsch: ""Pferd""
中文: ""一"" - Deutsch: ""eins""
中文: ""省"" - Deutsch: ""Provinz""
中文: ""花"" - Deutsch: ""","[10358, 350, 3164, 29933]",Blume,"[29888, 285, 28149, 5685, 4972, 1652, 1579, 1731]",flower,花
"中文: ""中"" - Deutsch: ""Mitte""
中文: ""局"" - Deutsch: ""Büro""
中文: ""交"" - Deutsch: ""Börse""
中文: ""语"" - Deutsch: ""Sprache""
中文: ""茶"" - Deutsch: ""","[1920, 323, 29911, 7141]",Tee,"[734, 29873, 260, 23429, 371]",tea,茶
"中文: ""三"" - Deutsch: ""drei""
中文: ""交"" - Deutsch: ""Börse""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""云"" - Deutsch: ""Wolke""
中文: ""足"" - Deutsch: ""","[29943, 11871, 11212, 383]",Fuß,"[6661, 29888, 3661, 285, 1701, 7953, 5431, 1181]",foot,足
"中文: ""机"" - Deutsch: ""Maschine""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""洞"" - Deutsch: ""Höhle""
中文: ""局"" - Deutsch: ""Büro""
中文: ""门"" - Deutsch: ""","[25424, 323, 29911]",Tür,"[17433, 29881, 437, 270, 1867, 3050]",door,门
"中文: ""水"" - Deutsch: ""Wasser""
中文: ""五"" - Deutsch: ""fünf""
中文: ""场"" - Deutsch: ""Feld""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""雪"" - Deutsch: ""","[21129, 2522, 29903, 4421, 4504, 1102, 317]",Schnee,"[5807, 16586, 269, 29879, 15007]",snow,雪
"中文: ""火"" - Deutsch: ""Feuer""
中文: ""门"" - Deutsch: ""Tür""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""茶"" - Deutsch: ""Tee""
中文: ""马"" - Deutsch: ""","[10022, 29925, 349]",Pferd,"[298, 4029, 1251, 2015, 5089, 10435, 11231, 29882]",horse,马
"中文: ""洋"" - Deutsch: ""Ozean""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""土"" - Deutsch: ""Boden""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""一"" - Deutsch: ""","[10096, 29872, 1011, 321, 21084]",eins,"[697, 288, 265, 650, 373, 29877]",one,一
"中文: ""光"" - Deutsch: ""Licht""
中文: ""米"" - Deutsch: ""Reis""
中文: ""子"" - Deutsch: ""Kind""
中文: ""站"" - Deutsch: ""Bahnhof""
中文: ""二"" - Deutsch: ""","[4753, 7659, 503, 29920, 5263, 7325]",zwei,"[29873, 260, 7516, 1023, 10184, 3252]",two,二
"中文: ""座"" - Deutsch: ""Sitz""
中文: ""口"" - Deutsch: ""Mund""
中文: ""户"" - Deutsch: ""Haushalt""
中文: ""部"" - Deutsch: ""Teil""
中文: ""三"" - Deutsch: ""","[14724, 4192, 29881, 9697, 270, 7707]",drei,"[12455, 29873, 266, 260, 1468, 386, 2211, 17536]",three,三
"中文: ""花"" - Deutsch: ""Blume""
中文: ""洋"" - Deutsch: ""Ozean""
中文: ""五"" - Deutsch: ""fünf""
中文: ""星"" - Deutsch: ""Stern""
中文: ""四"" - Deutsch: ""","[25965, 8545, 6316, 1403, 7214, 325, 3516, 29894]",vier,"[29888, 12584, 17823, 285, 1701, 3023, 1181]",four,四
"中文: ""春"" - Deutsch: ""Feder""
中文: ""池"" - Deutsch: ""Teich""
中文: ""足"" - Deutsch: ""Fuß""
中文: ""友"" - Deutsch: ""Freund""
中文: ""八"" - Deutsch: ""","[5860, 3657, 263, 496, 562, 22019, 1274, 29874]",acht,"[10096, 29872, 9475, 321, 29319, 15761]",eight,八
"中文: ""东"" - Deutsch: ""Osten""
中文: ""友"" - Deutsch: ""Freund""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""局"" - Deutsch: ""Büro""
中文: ""十"" - Deutsch: ""","[911, 503, 3777, 29920]",zehn,"[734, 29873, 260, 841, 371, 3006]",ten,十
"中文: ""足"" - Deutsch: ""Fuß""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""茶"" - Deutsch: ""Tee""
中文: ""日"" - Deutsch: ""Tag""
中文: ""头"" - Deutsch: ""","[27476, 29968, 476, 8224]",Kopf,"[298, 540, 2343, 354, 29882, 2813]",head,头
"中文: ""南"" - Deutsch: ""Süden""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""条"" - Deutsch: ""","[624, 29903, 3767, 5015, 11738, 855, 317]",Streifen,"[710, 17820, 17010, 851, 380, 269, 303, 29879, 10076]",strip,条
"中文: ""地"" - Deutsch: ""Boden""
中文: ""红"" - Deutsch: ""rot""
中文: ""书"" - Deutsch: ""Buch""
中文: ""花"" - Deutsch: ""Blume""
中文: ""街"" - Deutsch: ""","[624, 7357, 29903, 3767, 5015, 22667, 855, 317]",Straße,"[710, 29352, 851, 13045, 11952, 380, 269, 303, 29879, 12243]",street,街
"中文: ""交"" - Deutsch: ""Börse""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""母"" - Deutsch: ""Mutter""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""部"" - Deutsch: ""","[7770, 1920, 29911, 323, 7141]",Teil,"[862, 610, 760, 1595, 3300, 282, 3274, 29886]",part,部
"中文: ""种"" - Deutsch: ""Art""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""湖"" - Deutsch: ""See""
中文: ""足"" - Deutsch: ""Fuß""
中文: ""目"" - Deutsch: ""","[29909, 22333, 8407, 319]",Auge,"[29872, 10977, 1032, 321]",eye,目
"中文: ""土"" - Deutsch: ""Boden""
中文: ""北"" - Deutsch: ""Norden""
中文: ""星"" - Deutsch: ""Stern""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""场"" - Deutsch: ""","[5169, 21113, 8263, 11961, 29943, 383]",Feld,"[29607, 29888, 2671, 285, 7241, 1746, 5713]",field,场
"中文: ""速"" - Deutsch: ""Geschwindigkeit""
中文: ""中"" - Deutsch: ""Mitte""
中文: ""删"" - Deutsch: ""löschen""
中文: ""木"" - Deutsch: ""Holz""
中文: ""址"" - Deutsch: ""","[7813, 624, 29903, 6679, 11042, 7434, 855, 317]",Standort,"[2746, 3268, 7845, 1039, 1354, 269, 29879]",site,址
"中文: ""力"" - Deutsch: ""Macht""
中文: ""北"" - Deutsch: ""Norden""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""删"" - Deutsch: ""löschen""
中文: ""字"" - Deutsch: ""","[19662, 13824, 14962, 399, 29956]",Wort,"[1734, 29893, 13762, 827, 8879, 6365, 281, 1742]",word,字
"中文: ""二"" - Deutsch: ""zwei""
中文: ""口"" - Deutsch: ""Mund""
中文: ""歌"" - Deutsch: ""Lied""
中文: ""户"" - Deutsch: ""Haushalt""
中文: ""双"" - Deutsch: ""","[2621, 29925, 349, 11868]",Paar,"[3300, 5101, 18784, 282, 3274, 29886]",pair,双
"中文: ""月"" - Deutsch: ""Mond""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""足"" - Deutsch: ""Fuß""
中文: ""美"" - Deutsch: ""Schönheit""
中文: ""座"" - Deutsch: ""","[21988, 23628, 25598, 29903, 6101, 317]",Sitz,"[409, 269, 29879, 344, 7205, 12949]",seat,座
"中文: ""波"" - Deutsch: ""Welle""
中文: ""三"" - Deutsch: ""drei""
中文: ""日"" - Deutsch: ""Tag""
中文: ""一"" - Deutsch: ""eins""
中文: ""光"" - Deutsch: ""","[29931, 23410, 2718, 10413, 365]",Licht,"[3473, 29880, 492, 3578, 14172, 301, 4366, 619]",light,光
"中文: ""格"" - Deutsch: ""Gitter""
中文: ""花"" - Deutsch: ""Blume""
中文: ""土"" - Deutsch: ""Boden""
中文: ""八"" - Deutsch: ""acht""
中文: ""北"" - Deutsch: ""","[1939, 3782, 23899, 29940, 4186, 5245, 405]",Norden,"[29876, 694, 1217, 15459, 6641, 3643, 302]",north,北
"中文: ""交"" - Deutsch: ""Börse""
中文: ""败"" - Deutsch: ""Niederlage""
中文: ""心"" - Deutsch: ""Herz""
中文: ""阳"" - Deutsch: ""Sonne""
中文: ""机"" - Deutsch: ""","[21870, 8622, 29924, 3219, 341]",Maschine,"[5825, 23523, 8628, 29885, 655, 286, 7672, 611, 4933]",machine,机
"中文: ""户"" - Deutsch: ""Haushalt""
中文: ""山"" - Deutsch: ""Berg""
中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""光"" - Deutsch: ""Licht""
中文: ""时"" - Deutsch: ""","[29999, 5347, 24625, 796, 3091]",Zeit,"[19538, 2034, 931, 29873, 260, 2230, 9346, 5335]",time,时
"中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""口"" - Deutsch: ""Mund""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""友"" - Deutsch: ""Freund""
中文: ""利"" - Deutsch: ""","[29940, 12487, 405]",Nutzen,"[7795, 915, 14169, 1785, 3856, 289, 13982, 29890, 367]",benefit,利
"中文: ""尾"" - Deutsch: ""Schwanz""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""校"" - Deutsch: ""Schule""
中文: ""马"" - Deutsch: ""Pferd""
中文: ""省"" - Deutsch: ""","[1184, 23114, 11127, 29925, 1019, 1588, 4040, 349, 9133]",Provinz,"[771, 410, 1326, 12291, 16123, 282, 8482, 558, 544, 29886]",province,省
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""败"" - Deutsch: ""Niederlage""
中文: ""站"" - Deutsch: ""Bahnhof""
中文: ""校"" - Deutsch: ""Schule""
中文: ""交"" - Deutsch: ""","[350, 29933]",Börse,"[29872, 14523, 6543, 735, 321, 5566, 429]",exchange,交
"中文: ""条"" - Deutsch: ""Streifen""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""发"" - Deutsch: ""Haar""
中文: ""木"" - Deutsch: ""Holz""
中文: ""中"" - Deutsch: ""","[4573, 24532, 29924, 5493, 341, 23115]",Mitte,"[7256, 7145, 3737, 29885, 6563, 286, 17662, 2460]",middle,中
"中文: ""七"" - Deutsch: ""sieben""
中文: ""红"" - Deutsch: ""rot""
中文: ""八"" - Deutsch: ""acht""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""友"" - Deutsch: ""","[3878, 4693, 29943, 23923, 28817, 14438, 383]",Freund,"[7932, 29888, 5121, 1341, 285, 18326, 1424, 3484]",friend,友
"中文: ""心"" - Deutsch: ""Herz""
中文: ""十"" - Deutsch: ""zehn""
中文: ""街"" - Deutsch: ""Straße""
中文: ""红"" - Deutsch: ""rot""
中文: ""色"" - Deutsch: ""","[8413, 14206, 29943, 7748, 383]",Farbe,"[2927, 10965, 784, 29883, 2780, 1054, 1111, 1302, 274]",color,色
"中文: ""屋"" - Deutsch: ""Haus""
中文: ""试"" - Deutsch: ""Versuch""
中文: ""春"" - Deutsch: ""Feder""
中文: ""红"" - Deutsch: ""rot""
中文: ""种"" - Deutsch: ""","[29909, 1433, 3012, 826, 9986, 319]",Art,"[413, 14380, 9089, 29895, 8506, 19015, 1984, 2924]",kind,种
"中文: ""湖"" - Deutsch: ""See""
中文: ""话"" - Deutsch: ""Rede""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""火"" - Deutsch: ""Feuer""
中文: ""判"" - Deutsch: ""","[13675, 29934, 25627, 21710, 390, 4385]",Richter,"[29926, 6577, 17675, 3623, 16833, 4900, 432]",judge,判
"中文: ""阳"" - Deutsch: ""Sonne""
中文: ""台"" - Deutsch: ""Plattform""
中文: ""波"" - Deutsch: ""Welle""
中文: ""五"" - Deutsch: ""fünf""
中文: ""校"" - Deutsch: ""","[2522, 29903, 4421, 27223, 317, 4504, 1102, 12988]",Schule,"[885, 1557, 27041, 1364, 3762, 269, 29879, 816]",school,校
"中文: ""座"" - Deutsch: ""Sitz""
中文: ""七"" - Deutsch: ""sieben""
中文: ""双"" - Deutsch: ""Paar""
中文: ""美"" - Deutsch: ""Schönheit""
中文: ""结"" - Deutsch: ""","[19387, 476, 29968, 7365]",Krawatte,"[19538, 2034, 22134, 29873, 260]",tie,结
"中文: ""子"" - Deutsch: ""Kind""
中文: ""心"" - Deutsch: ""Herz""
中文: ""千"" - Deutsch: ""tausend""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""例"" - Deutsch: ""","[3629, 22621, 350, 29933, 1522, 10632]",Beispiel,"[29872, 4392, 735, 321, 1342, 4773, 429]",example,例
"中文: ""池"" - Deutsch: ""Teich""
中文: ""十"" - Deutsch: ""zehn""
中文: ""书"" - Deutsch: ""Buch""
中文: ""判"" - Deutsch: ""Richter""
中文: ""面"" - Deutsch: ""","[29954, 402, 1879, 6328, 7999]",Gesicht,"[2258, 29888, 4024, 285, 3700, 2161, 17470, 5444]",face,面
"中文: ""起"" - Deutsch: ""Anstieg""
中文: ""口"" - Deutsch: ""Mund""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""五"" - Deutsch: ""fünf""
中文: ""桥"" - Deutsch: ""","[12432, 350, 29933, 1771]",Brücke,"[28635, 1182, 1506, 18419, 289, 29890, 12945, 19515]",bridge,桥
"中文: ""木"" - Deutsch: ""Holz""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""红"" - Deutsch: ""rot""
中文: ""项"" - Deutsch: ""","[1879, 402, 29954, 19275, 21163, 7999]",Gegenstand,"[474, 372, 568, 277, 667, 2944, 29875]",item,项
"中文: ""时"" - Deutsch: ""Zeit""
中文: ""地"" - Deutsch: ""Boden""
中文: ""春"" - Deutsch: ""Feder""
中文: ""项"" - Deutsch: ""Gegenstand""
中文: ""删"" - Deutsch: ""","[29880, 27575, 301]",löschen,"[5217, 7374, 29881, 311, 316, 628, 270, 6144, 8143]",delete,删
"中文: ""星"" - Deutsch: ""Stern""
中文: ""塔"" - Deutsch: ""Turm""
中文: ""台"" - Deutsch: ""Plattform""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""群"" - Deutsch: ""","[5430, 29954, 402, 1632, 21757, 3338]",Gruppe,"[2318, 17170, 29887, 330, 629, 867, 4071, 2972]",group,群
"中文: ""红"" - Deutsch: ""rot""
中文: ""光"" - Deutsch: ""Licht""
中文: ""址"" - Deutsch: ""Standort""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""美"" - Deutsch: ""","[2522, 28565, 29903, 4421, 4504, 1102, 317]",Schönheit,"[915, 6562, 289, 15409, 29890, 367]",beauty,美
"中文: ""结"" - Deutsch: ""Krawatte""
中文: ""力"" - Deutsch: ""Macht""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""门"" - Deutsch: ""Tür""
中文: ""台"" - Deutsch: ""","[1858, 27201, 29925, 13494, 349, 3247]",Plattform,"[13974, 7481, 2174, 572, 12120, 18870, 282, 715, 29886]",platform,台
"中文: ""话"" - Deutsch: ""Rede""
中文: ""头"" - Deutsch: ""Kopf""
中文: ""部"" - Deutsch: ""Teil""
中文: ""双"" - Deutsch: ""Paar""
中文: ""屋"" - Deutsch: ""","[29950, 24704, 379, 10727, 5952]",Haus,"[298, 9261, 10774, 1251, 5089, 3699, 8697, 29882]",house,屋
"中文: ""木"" - Deutsch: ""Holz""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""林"" - Deutsch: ""Wald""
中文: ""阳"" - Deutsch: ""","[29903, 1105, 6295, 5791, 317]",Sonne,"[2146, 269, 6575, 29879, 11445, 480]",sun,阳
"中文: ""中"" - Deutsch: ""Mitte""
中文: ""波"" - Deutsch: ""Welle""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""源"" - Deutsch: ""Quelle""
中文: ""史"" - Deutsch: ""","[1879, 6328, 402, 29954, 7376, 7999, 5009]",Geschichte,"[22880, 298, 3603, 2918, 7251, 4955, 16211, 670, 18434, 9825, 29882]",history,史
"中文: ""花"" - Deutsch: ""Blume""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""速"" - Deutsch: ""Geschwindigkeit""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""谷"" - Deutsch: ""","[10288, 10523, 323, 29911]",Tal,"[2947, 19599, 28519, 659, 22044, 325, 1564, 791, 29894]",valley,谷
"中文: ""删"" - Deutsch: ""löschen""
中文: ""地"" - Deutsch: ""Boden""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""千"" - Deutsch: ""tausend""
中文: ""方"" - Deutsch: ""","[751, 2182, 29984, 660]",Quadrat,"[3044, 10674, 17619, 6862, 29879, 269, 26613, 18074]",square,方
"中文: ""春"" - Deutsch: ""Feder""
中文: ""母"" - Deutsch: ""Mutter""
中文: ""四"" - Deutsch: ""vier""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""南"" - Deutsch: ""","[17110, 11711, 26585, 29903, 317]",Süden,"[577, 578, 7062, 3669, 269, 13267, 29879]",south,南
"中文: ""子"" - Deutsch: ""Kind""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""月"" - Deutsch: ""Mond""
中文: ""四"" - Deutsch: ""vier""
中文: ""德"" - Deutsch: ""","[323, 29911, 23215, 12603]",Tugend,"[15389, 4610, 10636, 1403, 325, 2405, 3516, 27935, 29894]",virtue,德
"中文: ""足"" - Deutsch: ""Fuß""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""族"" - Deutsch: ""","[624, 29903, 7434, 855, 317]",Stamm,"[9434, 509, 534, 3626, 29873, 260, 3367, 29563]",tribe,族
"中文: ""洋"" - Deutsch: ""Ozean""
中文: ""土"" - Deutsch: ""Boden""
中文: ""话"" - Deutsch: ""Rede""
中文: ""头"" - Deutsch: ""Kopf""
中文: ""城"" - Deutsch: ""","[624, 10347, 5587, 29903, 7434, 855, 317]",Stadt,"[4583, 4272, 29883, 455, 20752, 274, 12690, 7537]",city,城
"中文: ""布"" - Deutsch: ""Tuch""
中文: ""发"" - Deutsch: ""Haar""
中文: ""山"" - Deutsch: ""Berg""
中文: ""夏"" - Deutsch: ""Sommer""
中文: ""语"" - Deutsch: ""","[29634, 5592, 1706, 29903, 14314, 317]",Sprache,"[29880, 6361, 425, 11675, 10906, 4086, 3893, 433, 301, 6468]",language,语
"中文: ""方"" - Deutsch: ""Quadrat""
中文: ""土"" - Deutsch: ""Boden""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""速"" - Deutsch: ""","[1879, 6328, 402, 29954, 7999, 5009]",Geschwindigkeit,"[961, 1028, 6210, 805, 19322, 269, 5965, 29879]",speed,速
"中文: ""力"" - Deutsch: ""Macht""
中文: ""春"" - Deutsch: ""Feder""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""波"" - Deutsch: ""Welle""
中文: ""地"" - Deutsch: ""","[8431, 1952, 350, 19929, 29933]",Boden,"[17170, 29887, 2057, 330, 629, 867, 4071, 5962]",ground,地
"中文: ""台"" - Deutsch: ""Plattform""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""省"" - Deutsch: ""Provinz""
中文: ""洋"" - Deutsch: ""Ozean""
中文: ""试"" - Deutsch: ""","[8980, 478, 6565, 29963, 1798, 10138]",Versuch,"[1098, 4218, 271, 15127, 263, 1131, 21609, 472, 29874]",attempt,试
"中文: ""台"" - Deutsch: ""Plattform""
中文: ""部"" - Deutsch: ""Teil""
中文: ""四"" - Deutsch: ""vier""
中文: ""双"" - Deutsch: ""Paar""
中文: ""败"" - Deutsch: ""","[16501, 15981, 19166, 405, 24052, 29940]",Niederlage,"[822, 8686, 29881, 311, 316, 1753, 270, 20653]",defeat,败
"中文: ""心"" - Deutsch: ""Herz""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""话"" - Deutsch: ""Rede""
中文: ""机"" - Deutsch: ""Maschine""
中文: ""尾"" - Deutsch: ""","[9234, 2522, 29903, 4421, 4504, 1102, 317]",Schwanz,"[941, 29873, 12464, 260, 11062, 18237]",tail,尾
"中文: ""山"" - Deutsch: ""Berg""
中文: ""部"" - Deutsch: ""Teil""
中文: ""二"" - Deutsch: ""zwei""
中文: ""千"" - Deutsch: ""tausend""
中文: ""母"" - Deutsch: ""","[22411, 20749, 29924, 8229, 341]",Mutter,"[25550, 4346, 2730, 3184, 29885, 14817, 286, 5637]",mother,母
"中文: ""试"" - Deutsch: ""Versuch""
中文: ""双"" - Deutsch: ""Paar""
中文: ""光"" - Deutsch: ""Licht""
中文: ""部"" - Deutsch: ""Teil""
中文: ""东"" - Deutsch: ""","[26569, 6657, 24768, 29949, 11334, 438]",Osten,"[2240, 29872, 11248, 321, 23027, 9755]",east,东
"中文: ""阳"" - Deutsch: ""Sonne""
中文: ""北"" - Deutsch: ""Norden""
中文: ""河"" - Deutsch: ""Fluss""
中文: ""门"" - Deutsch: ""Tür""
中文: ""话"" - Deutsch: ""","[390, 1123, 9039, 29934, 4367, 830]",Rede,"[961, 1028, 805, 269, 5965, 29879, 12032]",speech,话
"中文: ""花"" - Deutsch: ""Blume""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""话"" - Deutsch: ""Rede""
中文: ""木"" - Deutsch: ""Holz""
中文: ""子"" - Deutsch: ""","[11885, 16540, 13187, 29968, 476, 20311]",Kind,"[305, 521, 18558, 274, 29883, 4161, 2278, 5145]",child,子
"中文: ""母"" - Deutsch: ""Mutter""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""心"" - Deutsch: ""Herz""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""塔"" - Deutsch: ""","[5383, 323, 29911, 12603, 23215]",Turm,"[19372, 517, 29873, 260, 304]",tower,塔
"中文: ""东"" - Deutsch: ""Osten""
中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""话"" - Deutsch: ""Rede""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""发"" - Deutsch: ""","[29950, 24704, 379, 5952]",Haar,"[298, 2350, 11315, 447, 23535, 29882]",hair,发
"中文: ""线"" - Deutsch: ""Linie""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""址"" - Deutsch: ""Standort""
中文: ""户"" - Deutsch: ""","[29950, 24704, 379, 10727, 5952]",Haushalt,"[298, 9261, 10774, 1251, 5089, 22329, 3699, 8697, 29882]",household,户
"中文: ""友"" - Deutsch: ""Freund""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""马"" - Deutsch: ""Pferd""
中文: ""省"" - Deutsch: ""Provinz""
中文: ""段"" - Deutsch: ""","[29909, 319, 4920, 1976, 24650]",Abschnitt,"[409, 29879, 21149, 269, 4004, 8803, 344, 3471, 2042, 5226]",section,段
"中文: ""点"" - Deutsch: ""Punkt""
中文: ""书"" - Deutsch: ""Buch""
中文: ""千"" - Deutsch: ""tausend""
中文: ""街"" - Deutsch: ""Straße""
中文: ""局"" - Deutsch: ""","[16144, 350, 29933, 15455]",Büro,"[1283, 20205, 288, 310, 3344, 974, 2696, 8034, 29877]",office,局
"中文: ""日"" - Deutsch: ""Tag""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""五"" - Deutsch: ""fünf""
中文: ""九"" - Deutsch: ""neun""
中文: ""起"" - Deutsch: ""","[29909, 319, 2744, 21877, 530]",Anstieg,"[14451, 374, 364, 29878, 5161, 10107, 3780]",rise,起
"中文: ""校"" - Deutsch: ""Schule""
中文: ""米"" - Deutsch: ""Reis""
中文: ""茶"" - Deutsch: ""Tee""
中文: ""交"" - Deutsch: ""Börse""
中文: ""力"" - Deutsch: ""","[4326, 21870, 17197, 15735, 29924, 3219, 341]",Macht,"[772, 4764, 3081, 282, 13519, 1129, 12248, 29886]",power,力
"中文: ""省"" - Deutsch: ""Provinz""
中文: ""地"" - Deutsch: ""Boden""
中文: ""塔"" - Deutsch: ""Turm""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""夏"" - Deutsch: ""","[22820, 29903, 1105, 6295, 6254, 317]",Sommer,"[2533, 11801, 2146, 2083, 269, 22792, 29879, 480]",summer,夏


==> figures/translation/13b_zh_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""十"" - English: ""ten""
中文: ""茶"" - English: ""tea""
中文: ""池"" - English: ""pond""
中文: ""版"" - English: ""version""
中文: ""书"" - English: ""","[3143, 1045, 833, 2909, 29890, 289]",book,"[3143, 1045, 833, 2909, 29890, 289]",book,书
"中文: ""百"" - English: ""hundred""
中文: ""心"" - English: ""heart""
中文: ""屋"" - English: ""house""
中文: ""部"" - English: ""part""
中文: ""云"" - English: ""","[23642, 17184, 1067, 15126, 9274, 274, 695, 29883, 9570]",cloud,"[23642, 17184, 1067, 15126, 9274, 274, 695, 29883, 9570]",cloud,云
"中文: ""地"" - English: ""ground""
中文: ""母"" - English: ""mother""
中文: ""北"" - English: ""north""
中文: ""木"" - English: ""wood""
中文: ""包"" - English: ""","[19548, 29890, 9922, 2291, 23156, 289]",bag,"[19548, 29890, 9922, 2291, 23156, 289]",bag,包
"中文: ""点"" - English: ""point""
中文: ""构"" - English: ""structure""
中文: ""位"" - English: ""position""
中文: ""春"" - English: ""spring""
中文: ""口"" - English: ""","[286, 2730, 29442, 29885, 4346, 21026, 13394]",mouth,"[286, 2730, 29442, 29885, 4346, 21026, 13394]",mouth,口
"中文: ""中"" - English: ""middle""
中文: ""城"" - English: ""city""
中文: ""起"" - English: ""rise""
中文: ""桥"" - English: ""bridge""
中文: ""土"" - English: ""","[29879, 577, 269, 22473, 578]",soil,"[29879, 577, 269, 22473, 578]",soil,土
"中文: ""族"" - English: ""tribe""
中文: ""画"" - English: ""painting""
中文: ""子"" - English: ""child""
中文: ""构"" - English: ""structure""
中文: ""山"" - English: ""","[286, 2730, 29442, 29885, 4346, 5766, 14378, 16476]",mountain,"[286, 2730, 29442, 29885, 4346, 5766, 14378, 16476]",mountain,山
"中文: ""北"" - English: ""north""
中文: ""花"" - English: ""flower""
中文: ""红"" - English: ""red""
中文: ""座"" - English: ""seat""
中文: ""布"" - English: ""","[17184, 1067, 15126, 13950, 274, 29883, 695]",cloth,"[17184, 1067, 15126, 13950, 274, 29883, 695]",cloth,布
"中文: ""店"" - English: ""shop""
中文: ""尾"" - English: ""tail""
中文: ""舞"" - English: ""dance""
中文: ""布"" - English: ""cloth""
中文: ""心"" - English: ""","[298, 5192, 540, 23057, 29882, 8293, 354]",heart,"[298, 5192, 540, 23057, 29882, 8293, 354]",heart,心
"中文: ""水"" - English: ""water""
中文: ""桥"" - English: ""bridge""
中文: ""茶"" - English: ""tea""
中文: ""四"" - English: ""four""
中文: ""手"" - English: ""","[1361, 5905, 298, 447, 3179, 5403, 29882, 2350]",hand,"[1361, 5905, 298, 447, 3179, 5403, 29882, 2350]",hand,手
"中文: ""岩"" - English: ""rock""
中文: ""城"" - English: ""city""
中文: ""力"" - English: ""power""
中文: ""四"" - English: ""four""
中文: ""日"" - English: ""","[1146, 1388, 270, 3250, 2462, 29881]",day,"[1146, 1388, 270, 3250, 2462, 29881]",day,日
"中文: ""果"" - English: ""fruit""
中文: ""美"" - English: ""beauty""
中文: ""中"" - English: ""middle""
中文: ""林"" - English: ""forest""
中文: ""星"" - English: ""","[29879, 380, 5173, 8508, 5810, 269, 9523, 303]",star,"[29879, 380, 5173, 8508, 5810, 269, 9523, 303]",star,星
"中文: ""塔"" - English: ""tower""
中文: ""湖"" - English: ""lake""
中文: ""回"" - English: ""return""
中文: ""店"" - English: ""shop""
中文: ""春"" - English: ""","[29879, 4278, 6709, 805, 7689, 269, 1028, 15099]",spring,"[29879, 4278, 6709, 805, 7689, 269, 1028, 15099]",spring,春
"中文: ""火"" - English: ""fire""
中文: ""方"" - English: ""square""
中文: ""话"" - English: ""speech""
中文: ""洞"" - English: ""cave""
中文: ""月"" - English: ""","[286, 2730, 29885, 4346, 18786]",moon,"[286, 2730, 29885, 4346, 18786]",moon,月
"中文: ""音"" - English: ""sound""
中文: ""百"" - English: ""hundred""
中文: ""点"" - English: ""point""
中文: ""花"" - English: ""flower""
中文: ""木"" - English: ""","[6115, 8879, 827, 29893, 8112, 281]",wood,"[6115, 8879, 827, 29893, 8112, 281]",wood,木
"中文: ""塔"" - English: ""tower""
中文: ""书"" - English: ""book""
中文: ""头"" - English: ""head""
中文: ""金"" - English: ""gold""
中文: ""村"" - English: ""","[29894, 28765, 21031, 5720, 325, 3516, 4213, 11928, 17191, 1403]",village,"[29894, 28765, 21031, 5720, 325, 3516, 4213, 11928, 17191, 1403]",village,村
"中文: ""段"" - English: ""section""
中文: ""场"" - English: ""field""
中文: ""包"" - English: ""bag""
中文: ""口"" - English: ""mouth""
中文: ""林"" - English: ""","[1454, 1701, 13569, 26839, 1079, 29888, 363, 1181, 285]",forest,"[1454, 1701, 13569, 26839, 1079, 29888, 363, 1181, 285]",forest,林
"中文: ""波"" - English: ""wave""
中文: ""中"" - English: ""middle""
中文: ""塔"" - English: ""tower""
中文: ""四"" - English: ""four""
中文: ""果"" - English: ""","[15774, 1341, 29888, 1424, 285]",fruit,"[15774, 1341, 29888, 1424, 285]",fruit,果
"中文: ""时"" - English: ""time""
中文: ""城"" - English: ""city""
中文: ""木"" - English: ""wood""
中文: ""中"" - English: ""middle""
中文: ""格"" - English: ""","[6856, 29887, 7720, 330, 629, 867]",grid,"[6856, 29887, 7720, 330, 629, 867]",grid,格
"中文: ""湖"" - English: ""lake""
中文: ""马"" - English: ""horse""
中文: ""校"" - English: ""school""
中文: ""茶"" - English: ""tea""
中文: ""歌"" - English: ""","[29879, 577, 1487, 4823, 269, 1100, 21453, 578]",song,"[29879, 577, 1487, 4823, 269, 1100, 21453, 578]",song,歌
"中文: ""一"" - English: ""one""
中文: ""头"" - English: ""head""
中文: ""左"" - English: ""left""
中文: ""城"" - English: ""city""
中文: ""水"" - English: ""","[4094, 16699, 13405, 29893, 281, 2766, 11324]",water,"[4094, 16699, 13405, 29893, 281, 2766, 11324]",water,水
"中文: ""头"" - English: ""head""
中文: ""洞"" - English: ""cave""
中文: ""才"" - English: ""talent""
中文: ""场"" - English: ""field""
中文: ""池"" - English: ""","[2818, 1129, 772, 1112, 29886, 282, 12509]",pond,"[2818, 1129, 772, 1112, 29886, 282, 12509]",pond,池
"中文: ""法"" - English: ""law""
中文: ""茶"" - English: ""tea""
中文: ""语"" - English: ""language""
中文: ""交"" - English: ""exchange""
中文: ""沙"" - English: ""","[29879, 11982, 9753, 872, 269, 28455, 4977]",sand,"[29879, 11982, 9753, 872, 269, 28455, 4977]",sand,沙
"中文: ""海"" - English: ""sea""
中文: ""格"" - English: ""grid""
中文: ""回"" - English: ""return""
中文: ""机"" - English: ""machine""
中文: ""河"" - English: ""","[374, 8580, 1150, 4401, 9050, 3511, 10107, 364, 29878]",river,"[374, 8580, 1150, 4401, 9050, 3511, 10107, 364, 29878]",river,河
"中文: ""中"" - English: ""middle""
中文: ""阳"" - English: ""sun""
中文: ""果"" - English: ""fruit""
中文: ""条"" - English: ""strip""
中文: ""法"" - English: ""","[425, 301, 4307, 10653, 433, 29880]",law,"[425, 301, 4307, 10653, 433, 29880]",law,法
"中文: ""日"" - English: ""day""
中文: ""画"" - English: ""painting""
中文: ""进"" - English: ""advance""
中文: ""结"" - English: ""tie""
中文: ""波"" - English: ""","[10742, 29893, 281, 2766, 11324, 27766]",wave,"[10742, 29893, 281, 2766, 11324, 27766]",wave,波
"中文: ""败"" - English: ""defeat""
中文: ""法"" - English: ""law""
中文: ""座"" - English: ""seat""
中文: ""百"" - English: ""hundred""
中文: ""洋"" - English: ""","[12954, 23474, 288, 542, 29877, 25802]",ocean,"[12954, 23474, 288, 542, 29877, 25802]",ocean,洋
"中文: ""判"" - English: ""judge""
中文: ""发"" - English: ""hair""
中文: ""中"" - English: ""middle""
中文: ""马"" - English: ""horse""
中文: ""洞"" - English: ""","[24230, 18346, 29883, 274, 5777, 1113]",cave,"[24230, 18346, 29883, 274, 5777, 1113]",cave,洞
"中文: ""校"" - English: ""school""
中文: ""画"" - English: ""painting""
中文: ""利"" - English: ""benefit""
中文: ""山"" - English: ""mountain""
中文: ""海"" - English: ""","[29879, 7205, 269, 344, 409]",sea,"[29879, 7205, 269, 344, 409]",sea,海
"中文: ""布"" - English: ""cloth""
中文: ""城"" - English: ""city""
中文: ""进"" - English: ""advance""
中文: ""二"" - English: ""two""
中文: ""湖"" - English: ""","[425, 24591, 301, 19437, 433, 18170, 29880]",lake,"[425, 24591, 301, 19437, 433, 18170, 29880]",lake,湖
"中文: ""字"" - English: ""word""
中文: ""语"" - English: ""language""
中文: ""洋"" - English: ""ocean""
中文: ""条"" - English: ""strip""
中文: ""源"" - English: ""","[29879, 3669, 577, 2752, 4993, 269, 578]",source,"[29879, 3669, 577, 2752, 4993, 269, 578]",source,源
"中文: ""歌"" - English: ""song""
中文: ""足"" - English: ""foot""
中文: ""人"" - English: ""person""
中文: ""网"" - English: ""net""
中文: ""火"" - English: ""","[5713, 3974, 28034, 29888, 7241, 8696, 13734, 285]",fire,"[5713, 3974, 28034, 29888, 7241, 8696, 13734, 285]",fire,火
"中文: ""五"" - English: ""five""
中文: ""才"" - English: ""talent""
中文: ""目"" - English: ""eye""
中文: ""一"" - English: ""one""
中文: ""点"" - English: ""","[1129, 1298, 29886, 282, 11899, 3149, 772]",point,"[1129, 1298, 29886, 282, 11899, 3149, 772]",point,点
"中文: ""土"" - English: ""soil""
中文: ""水"" - English: ""water""
中文: ""木"" - English: ""wood""
中文: ""利"" - English: ""benefit""
中文: ""版"" - English: ""","[874, 29894, 369, 2453, 325, 1873, 1147, 1224, 3259, 345]",version,"[874, 29894, 369, 2453, 325, 1873, 1147, 1224, 3259, 345]",version,版
"中文: ""书"" - English: ""book""
中文: ""八"" - English: ""eight""
中文: ""六"" - English: ""six""
中文: ""结"" - English: ""tie""
中文: ""球"" - English: ""","[6411, 5521, 8287, 29890, 9922, 2135, 2291, 289]",ball,"[6411, 5521, 8287, 29890, 9922, 2135, 2291, 289]",ball,球
"中文: ""史"" - English: ""history""
中文: ""门"" - English: ""door""
中文: ""屋"" - English: ""house""
中文: ""速"" - English: ""speed""
中文: ""画"" - English: ""","[29886, 10675, 282, 3300, 3274, 6788, 20413]",painting,"[29886, 10675, 282, 3300, 3274, 6788, 20413]",painting,画
"中文: ""发"" - English: ""hair""
中文: ""日"" - English: ""day""
中文: ""洋"" - English: ""ocean""
中文: ""七"" - English: ""seven""
中文: ""站"" - English: ""","[29879, 380, 5173, 19569, 269, 9523, 23436, 6112, 1002, 303, 5073]",station,"[29879, 380, 5173, 19569, 269, 9523, 23436, 6112, 1002, 303, 5073]",station,站
"中文: ""土"" - English: ""soil""
中文: ""河"" - English: ""river""
中文: ""发"" - English: ""hair""
中文: ""子"" - English: ""child""
中文: ""米"" - English: ""","[374, 2200, 11674, 9597, 10107, 364, 29878, 19408]",rice,"[374, 2200, 11674, 9597, 10107, 364, 29878, 19408]",rice,米
"中文: ""六"" - English: ""six""
中文: ""方"" - English: ""square""
中文: ""构"" - English: ""structure""
中文: ""画"" - English: ""painting""
中文: ""红"" - English: ""","[337, 276, 1127, 2654, 364, 29878]",red,"[337, 276, 1127, 2654, 364, 29878]",red,红
"中文: ""双"" - English: ""pair""
中文: ""史"" - English: ""history""
中文: ""版"" - English: ""version""
中文: ""种"" - English: ""kind""
中文: ""线"" - English: ""","[492, 301, 6276, 1220, 619, 1915, 1196, 29880]",line,"[492, 301, 6276, 1220, 619, 1915, 1196, 29880]",line,线
"中文: ""山"" - English: ""mountain""
中文: ""源"" - English: ""source""
中文: ""岩"" - English: ""rock""
中文: ""结"" - English: ""tie""
中文: ""网"" - English: ""","[7787, 1212, 484, 302, 452, 29876]",net,"[7787, 1212, 484, 302, 452, 29876]",net,网
"中文: ""球"" - English: ""ball""
中文: ""岩"" - English: ""rock""
中文: ""母"" - English: ""mother""
中文: ""门"" - English: ""door""
中文: ""花"" - English: ""","[4972, 5685, 1579, 29888, 28149, 1731, 285, 1652]",flower,"[4972, 5685, 1579, 29888, 28149, 1731, 285, 1652]",flower,花
"中文: ""阳"" - English: ""sun""
中文: ""种"" - English: ""kind""
中文: ""位"" - English: ""position""
中文: ""七"" - English: ""seven""
中文: ""茶"" - English: ""","[260, 734, 29873, 23429, 371]",tea,"[260, 734, 29873, 23429, 371]",tea,茶
"中文: ""金"" - English: ""gold""
中文: ""布"" - English: ""cloth""
中文: ""手"" - English: ""hand""
中文: ""代"" - English: ""generation""
中文: ""足"" - English: ""","[29888, 1181, 3661, 6661, 5431, 285, 7953, 1701]",foot,"[29888, 1181, 3661, 6661, 5431, 285, 7953, 1701]",foot,足
"中文: ""进"" - English: ""advance""
中文: ""构"" - English: ""structure""
中文: ""败"" - English: ""defeat""
中文: ""机"" - English: ""machine""
中文: ""金"" - English: ""","[15192, 7684, 29887, 748, 330, 1484]",gold,"[15192, 7684, 29887, 748, 330, 1484]",gold,金
"中文: ""法"" - English: ""law""
中文: ""北"" - English: ""north""
中文: ""项"" - English: ""item""
中文: ""书"" - English: ""book""
中文: ""门"" - English: ""","[1867, 17433, 3050, 270, 437, 29881]",door,"[1867, 17433, 3050, 270, 437, 29881]",door,门
"中文: ""力"" - English: ""power""
中文: ""包"" - English: ""bag""
中文: ""才"" - English: ""talent""
中文: ""湖"" - English: ""lake""
中文: ""雪"" - English: ""","[29879, 16586, 5807, 269, 15007]",snow,"[29879, 16586, 5807, 269, 15007]",snow,雪
"中文: ""构"" - English: ""structure""
中文: ""舞"" - English: ""dance""
中文: ""六"" - English: ""six""
中文: ""日"" - English: ""day""
中文: ""马"" - English: ""","[298, 11231, 4029, 2015, 5089, 1251, 29882, 10435]",horse,"[298, 11231, 4029, 2015, 5089, 1251, 29882, 10435]",horse,马
"中文: ""土"" - English: ""soil""
中文: ""点"" - English: ""point""
中文: ""花"" - English: ""flower""
中文: ""四"" - English: ""four""
中文: ""一"" - English: ""","[373, 650, 265, 288, 29877, 697]",one,"[373, 650, 265, 288, 29877, 697]",one,一
"中文: ""语"" - English: ""language""
中文: ""户"" - English: ""household""
中文: ""代"" - English: ""generation""
中文: ""部"" - English: ""part""
中文: ""二"" - English: ""","[260, 29873, 3252, 10184, 1023, 7516]",two,"[260, 29873, 3252, 10184, 1023, 7516]",two,二
"中文: ""时"" - English: ""time""
中文: ""六"" - English: ""six""
中文: ""湖"" - English: ""lake""
中文: ""池"" - English: ""pond""
中文: ""三"" - English: ""","[260, 2211, 29873, 386, 17536, 1468, 12455, 266]",three,"[260, 2211, 29873, 386, 17536, 1468, 12455, 266]",three,三
"中文: ""省"" - English: ""province""
中文: ""结"" - English: ""tie""
中文: ""试"" - English: ""attempt""
中文: ""春"" - English: ""spring""
中文: ""四"" - English: ""","[3023, 17823, 29888, 12584, 1181, 285, 1701]",four,"[3023, 17823, 29888, 12584, 1181, 285, 1701]",four,四
"中文: ""点"" - English: ""point""
中文: ""花"" - English: ""flower""
中文: ""会"" - English: ""meeting""
中文: ""金"" - English: ""gold""
中文: ""五"" - English: ""","[5320, 20818, 5713, 29888, 7241, 285]",five,"[5320, 20818, 5713, 29888, 7241, 285]",five,五
"中文: ""美"" - English: ""beauty""
中文: ""结"" - English: ""tie""
中文: ""春"" - English: ""spring""
中文: ""五"" - English: ""five""
中文: ""六"" - English: ""","[29879, 4832, 1039, 269, 1354, 28319]",six,"[29879, 4832, 1039, 269, 1354, 28319]",six,六
"中文: ""美"" - English: ""beauty""
中文: ""项"" - English: ""item""
中文: ""字"" - English: ""word""
中文: ""败"" - English: ""defeat""
中文: ""七"" - English: ""","[29879, 9881, 269, 344, 409]",seven,"[29879, 9881, 269, 344, 409]",seven,七
"中文: ""时"" - English: ""time""
中文: ""一"" - English: ""one""
中文: ""水"" - English: ""water""
中文: ""美"" - English: ""beauty""
中文: ""八"" - English: ""","[29872, 321, 29319, 15761, 9475, 10096]",eight,"[29872, 321, 29319, 15761, 9475, 10096]",eight,八
"中文: ""色"" - English: ""color""
中文: ""局"" - English: ""office""
中文: ""红"" - English: ""red""
中文: ""沙"" - English: ""sand""
中文: ""九"" - English: ""","[17081, 14183, 302, 6836, 29876, 1240]",nine,"[17081, 14183, 302, 6836, 29876, 1240]",nine,九
"中文: ""波"" - English: ""wave""
中文: ""土"" - English: ""soil""
中文: ""会"" - English: ""meeting""
中文: ""三"" - English: ""three""
中文: ""十"" - English: ""","[260, 734, 29873, 841, 371, 3006]",ten,"[260, 734, 29873, 841, 371, 3006]",ten,十
"中文: ""足"" - English: ""foot""
中文: ""一"" - English: ""one""
中文: ""光"" - English: ""light""
中文: ""左"" - English: ""left""
中文: ""头"" - English: ""","[298, 540, 29882, 2343, 354, 2813]",head,"[298, 540, 29882, 2343, 354, 2813]",head,头
"中文: ""南"" - English: ""south""
中文: ""山"" - English: ""mountain""
中文: ""金"" - English: ""gold""
中文: ""木"" - English: ""wood""
中文: ""店"" - English: ""","[17394, 29879, 528, 19032, 18296, 269, 845]",shop,"[17394, 29879, 528, 19032, 18296, 269, 845]",shop,店
"中文: ""百"" - English: ""hundred""
中文: ""线"" - English: ""line""
中文: ""母"" - English: ""mother""
中文: ""林"" - English: ""forest""
中文: ""条"" - English: ""","[10076, 29879, 710, 380, 269, 851, 17820, 303, 17010]",strip,"[10076, 29879, 710, 380, 269, 851, 17820, 303, 17010]",strip,条
"中文: ""版"" - English: ""version""
中文: ""利"" - English: ""benefit""
中文: ""三"" - English: ""three""
中文: ""速"" - English: ""speed""
中文: ""街"" - English: ""","[29879, 710, 380, 29352, 11952, 269, 13045, 851, 303, 12243]",street,"[29879, 710, 380, 29352, 11952, 269, 13045, 851, 303, 12243]",street,街
"中文: ""败"" - English: ""defeat""
中文: ""友"" - English: ""friend""
中文: ""东"" - English: ""east""
中文: ""回"" - English: ""return""
中文: ""部"" - English: ""","[862, 29886, 282, 3300, 610, 760, 3274, 1595]",part,"[862, 29886, 282, 3300, 610, 760, 3274, 1595]",part,部
"中文: ""条"" - English: ""strip""
中文: ""校"" - English: ""school""
中文: ""城"" - English: ""city""
中文: ""母"" - English: ""mother""
中文: ""目"" - English: ""","[29872, 321, 10977, 1032]",eye,"[29872, 321, 10977, 1032]",eye,目
"中文: ""点"" - English: ""point""
中文: ""座"" - English: ""seat""
中文: ""目"" - English: ""eye""
中文: ""段"" - English: ""section""
中文: ""场"" - English: ""","[1746, 5713, 29607, 29888, 7241, 2671, 285]",field,"[1746, 5713, 29607, 29888, 7241, 2671, 285]",field,场
"中文: ""构"" - English: ""structure""
中文: ""心"" - English: ""heart""
中文: ""场"" - English: ""field""
中文: ""机"" - English: ""machine""
中文: ""址"" - English: ""","[29879, 7845, 1039, 3268, 269, 2746, 1354]",site,"[29879, 7845, 1039, 3268, 269, 2746, 1354]",site,址
"中文: ""口"" - English: ""mouth""
中文: ""木"" - English: ""wood""
中文: ""方"" - English: ""square""
中文: ""目"" - English: ""eye""
中文: ""舞"" - English: ""","[1146, 1388, 18386, 270, 17948, 6025, 29881]",dance,"[1146, 1388, 18386, 270, 17948, 6025, 29881]",dance,舞
"中文: ""代"" - English: ""generation""
中文: ""六"" - English: ""six""
中文: ""发"" - English: ""hair""
中文: ""九"" - English: ""nine""
中文: ""字"" - English: ""","[8879, 827, 6365, 1742, 29893, 281, 1734, 13762]",word,"[8879, 827, 6365, 1742, 29893, 281, 1734, 13762]",word,字
"中文: ""话"" - English: ""speech""
中文: ""场"" - English: ""field""
中文: ""山"" - English: ""mountain""
中文: ""九"" - English: ""nine""
中文: ""双"" - English: ""","[18784, 29886, 282, 3300, 5101, 3274]",pair,"[18784, 29886, 282, 3300, 5101, 3274]",pair,双
"中文: ""日"" - English: ""day""
中文: ""德"" - English: ""virtue""
中文: ""判"" - English: ""judge""
中文: ""例"" - English: ""example""
中文: ""座"" - English: ""","[29879, 7205, 12949, 269, 344, 409]",seat,"[29879, 7205, 12949, 269, 344, 409]",seat,座
"中文: ""林"" - English: ""forest""
中文: ""书"" - English: ""book""
中文: ""试"" - English: ""attempt""
中文: ""左"" - English: ""left""
中文: ""光"" - English: ""","[492, 301, 4366, 3473, 14172, 3578, 619, 29880]",light,"[492, 301, 4366, 3473, 14172, 3578, 619, 29880]",light,光
"中文: ""场"" - English: ""field""
中文: ""种"" - English: ""kind""
中文: ""口"" - English: ""mouth""
中文: ""构"" - English: ""structure""
中文: ""千"" - English: ""","[260, 29873, 386, 12595, 7693, 266, 10405]",thousand,"[260, 29873, 386, 12595, 7693, 266, 10405]",thousand,千
"中文: ""德"" - English: ""virtue""
中文: ""母"" - English: ""mother""
中文: ""网"" - English: ""net""
中文: ""省"" - English: ""province""
中文: ""北"" - English: ""","[15459, 1217, 302, 3643, 29876, 6641, 694]",north,"[15459, 1217, 302, 3643, 29876, 6641, 694]",north,北
"中文: ""史"" - English: ""history""
中文: ""村"" - English: ""village""
中文: ""语"" - English: ""language""
中文: ""北"" - English: ""north""
中文: ""机"" - English: ""","[611, 286, 29885, 655, 7672, 5825, 4933, 23523, 8628]",machine,"[611, 286, 29885, 655, 7672, 5825, 4933, 23523, 8628]",machine,机
"中文: ""三"" - English: ""three""
中文: ""目"" - English: ""eye""
中文: ""友"" - English: ""friend""
中文: ""史"" - English: ""history""
中文: ""时"" - English: ""","[260, 29873, 2230, 19538, 931, 2034, 5335, 9346]",time,"[260, 29873, 2230, 19538, 931, 2034, 5335, 9346]",time,时
"中文: ""湖"" - English: ""lake""
中文: ""试"" - English: ""attempt""
中文: ""果"" - English: ""fruit""
中文: ""画"" - English: ""painting""
中文: ""利"" - English: ""","[13982, 3856, 7795, 14169, 367, 915, 29890, 1785, 289]",benefit,"[13982, 3856, 7795, 14169, 367, 915, 29890, 1785, 289]",benefit,利
"中文: ""方"" - English: ""square""
中文: ""头"" - English: ""head""
中文: ""阳"" - English: ""sun""
中文: ""中"" - English: ""middle""
中文: ""位"" - English: ""","[926, 1129, 29886, 2602, 282, 1066, 3283, 13686, 772]",position,"[926, 1129, 29886, 2602, 282, 1066, 3283, 13686, 772]",position,位
"中文: ""北"" - English: ""north""
中文: ""洞"" - English: ""cave""
中文: ""台"" - English: ""platform""
中文: ""群"" - English: ""group""
中文: ""省"" - English: ""","[410, 16123, 8482, 29886, 12291, 558, 282, 544, 771, 1326]",province,"[410, 16123, 8482, 29886, 12291, 558, 282, 544, 771, 1326]",province,省
"中文: ""删"" - English: ""delete""
中文: ""发"" - English: ""hair""
中文: ""夏"" - English: ""summer""
中文: ""足"" - English: ""foot""
中文: ""交"" - English: ""","[29872, 321, 735, 429, 6543, 5566, 14523]",exchange,"[29872, 321, 735, 429, 6543, 5566, 14523]",exchange,交
"中文: ""城"" - English: ""city""
中文: ""点"" - English: ""point""
中文: ""方"" - English: ""square""
中文: ""官"" - English: ""official""
中文: ""中"" - English: ""","[286, 7145, 29885, 6563, 17662, 2460, 7256, 3737]",middle,"[286, 7145, 29885, 6563, 17662, 2460, 7256, 3737]",middle,中
"中文: ""交"" - English: ""exchange""
中文: ""源"" - English: ""source""
中文: ""例"" - English: ""example""
中文: ""人"" - English: ""person""
中文: ""友"" - English: ""","[3484, 5121, 1341, 29888, 1424, 7932, 18326, 285]",friend,"[3484, 5121, 1341, 29888, 1424, 7932, 18326, 285]",friend,友
"中文: ""尾"" - English: ""tail""
中文: ""星"" - English: ""star""
中文: ""林"" - English: ""forest""
中文: ""夏"" - English: ""summer""
中文: ""色"" - English: ""","[2927, 1111, 10965, 784, 1054, 1302, 274, 2780, 29883]",color,"[2927, 1111, 10965, 784, 1054, 1302, 274, 2780, 29883]",color,色
"中文: ""门"" - English: ""door""
中文: ""四"" - English: ""four""
中文: ""花"" - English: ""flower""
中文: ""段"" - English: ""section""
中文: ""种"" - English: ""","[19015, 413, 9089, 29895, 14380, 8506, 2924, 1984]",kind,"[19015, 413, 9089, 29895, 14380, 8506, 2924, 1984]",kind,种
"中文: ""日"" - English: ""day""
中文: ""山"" - English: ""mountain""
中文: ""东"" - English: ""east""
中文: ""段"" - English: ""section""
中文: ""判"" - English: ""","[3623, 29926, 16833, 4900, 432, 17675, 6577]",judge,"[3623, 29926, 16833, 4900, 432, 17675, 6577]",judge,判
"中文: ""洞"" - English: ""cave""
中文: ""心"" - English: ""heart""
中文: ""项"" - English: ""item""
中文: ""网"" - English: ""net""
中文: ""校"" - English: ""","[29879, 1364, 27041, 816, 269, 885, 1557, 3762]",school,"[29879, 1364, 27041, 816, 269, 885, 1557, 3762]",school,校
"中文: ""一"" - English: ""one""
中文: ""塔"" - English: ""tower""
中文: ""雪"" - English: ""snow""
中文: ""力"" - English: ""power""
中文: ""构"" - English: ""","[29879, 710, 380, 10582, 6220, 23905, 2281, 269, 4984, 851, 3829, 303]",structure,"[29879, 710, 380, 10582, 6220, 23905, 2281, 269, 4984, 851, 3829, 303]",structure,构
"中文: ""火"" - English: ""fire""
中文: ""阳"" - English: ""sun""
中文: ""舞"" - English: ""dance""
中文: ""村"" - English: ""village""
中文: ""结"" - English: ""","[260, 29873, 19538, 22134, 2034]",tie,"[260, 29873, 19538, 22134, 2034]",tie,结
"中文: ""话"" - English: ""speech""
中文: ""布"" - English: ""cloth""
中文: ""起"" - English: ""rise""
中文: ""月"" - English: ""moon""
中文: ""例"" - English: ""","[29872, 321, 4392, 735, 429, 4773, 1342]",example,"[29872, 321, 4392, 735, 429, 4773, 1342]",example,例
"中文: ""进"" - English: ""advance""
中文: ""官"" - English: ""official""
中文: ""红"" - English: ""red""
中文: ""结"" - English: ""tie""
中文: ""面"" - English: ""","[3700, 4024, 2258, 5444, 29888, 17470, 2161, 285]",face,"[3700, 4024, 2258, 5444, 29888, 17470, 2161, 285]",face,面
"中文: ""址"" - English: ""site""
中文: ""目"" - English: ""eye""
中文: ""发"" - English: ""hair""
中文: ""茶"" - English: ""tea""
中文: ""桥"" - English: ""","[12945, 19515, 18419, 29890, 1182, 1506, 28635, 289]",bridge,"[12945, 19515, 18419, 29890, 1182, 1506, 28635, 289]",bridge,桥
"中文: ""会"" - English: ""meeting""
中文: ""村"" - English: ""village""
中文: ""五"" - English: ""five""
中文: ""局"" - English: ""office""
中文: ""项"" - English: ""","[29875, 277, 372, 667, 2944, 474, 568]",item,"[29875, 277, 372, 667, 2944, 474, 568]",item,项
"中文: ""金"" - English: ""gold""
中文: ""史"" - English: ""history""
中文: ""水"" - English: ""water""
中文: ""力"" - English: ""power""
中文: ""删"" - English: ""","[5217, 311, 628, 7374, 270, 316, 6144, 8143, 29881]",delete,"[5217, 311, 628, 7374, 270, 316, 6144, 8143, 29881]",delete,删
"中文: ""米"" - English: ""rice""
中文: ""金"" - English: ""gold""
中文: ""茶"" - English: ""tea""
中文: ""回"" - English: ""return""
中文: ""群"" - English: ""","[2318, 2972, 17170, 4071, 29887, 330, 629, 867]",group,"[2318, 2972, 17170, 4071, 29887, 330, 629, 867]",group,群
"中文: ""友"" - English: ""friend""
中文: ""交"" - English: ""exchange""
中文: ""三"" - English: ""three""
中文: ""沙"" - English: ""sand""
中文: ""才"" - English: ""","[260, 11062, 29873, 24242, 20411, 17694, 941, 5969]",talent,"[260, 11062, 29873, 24242, 20411, 17694, 941, 5969]",talent,才
"中文: ""岩"" - English: ""rock""
中文: ""话"" - English: ""speech""
中文: ""力"" - English: ""power""
中文: ""人"" - English: ""person""
中文: ""美"" - English: ""","[6562, 367, 915, 29890, 15409, 289]",beauty,"[6562, 367, 915, 29890, 15409, 289]",beauty,美
"中文: ""舞"" - English: ""dance""
中文: ""群"" - English: ""group""
中文: ""校"" - English: ""school""
中文: ""发"" - English: ""hair""
中文: ""台"" - English: ""","[12120, 29886, 715, 13974, 2174, 282, 7481, 572, 18870]",platform,"[12120, 29886, 715, 13974, 2174, 282, 7481, 572, 18870]",platform,台
"中文: ""歌"" - English: ""song""
中文: ""云"" - English: ""cloud""
中文: ""试"" - English: ""attempt""
中文: ""格"" - English: ""grid""
中文: ""屋"" - English: ""","[10774, 298, 3699, 8697, 5089, 1251, 29882, 9261]",house,"[10774, 298, 3699, 8697, 5089, 1251, 29882, 9261]",house,屋
"中文: ""官"" - English: ""official""
中文: ""网"" - English: ""net""
中文: ""母"" - English: ""mother""
中文: ""山"" - English: ""mountain""
中文: ""阳"" - English: ""","[6575, 29879, 2146, 480, 269, 11445]",sun,"[6575, 29879, 2146, 480, 269, 11445]",sun,阳
"中文: ""语"" - English: ""language""
中文: ""四"" - English: ""four""
中文: ""五"" - English: ""five""
中文: ""条"" - English: ""strip""
中文: ""会"" - English: ""","[286, 11781, 29885, 5870, 592, 1004, 17897]",meeting,"[286, 11781, 29885, 5870, 592, 1004, 17897]",meeting,会
"中文: ""双"" - English: ""pair""
中文: ""方"" - English: ""square""
中文: ""试"" - English: ""attempt""
中文: ""部"" - English: ""part""
中文: ""史"" - English: ""","[298, 670, 4955, 16211, 2918, 22880, 29882, 9825, 7251, 3603, 18434]",history,"[298, 670, 4955, 16211, 2918, 22880, 29882, 9825, 7251, 3603, 18434]",history,史
"中文: ""站"" - English: ""station""
中文: ""删"" - English: ""delete""
中文: ""例"" - English: ""example""
中文: ""布"" - English: ""cloth""
中文: ""谷"" - English: ""","[29894, 2947, 19599, 28519, 325, 1564, 659, 22044, 791]",valley,"[29894, 2947, 19599, 28519, 325, 1564, 659, 22044, 791]",valley,谷
"中文: ""项"" - English: ""item""
中文: ""城"" - English: ""city""
中文: ""构"" - English: ""structure""
中文: ""包"" - English: ""bag""
中文: ""方"" - English: ""","[29879, 3044, 269, 18074, 10674, 26613, 6862, 17619]",square,"[29879, 3044, 269, 18074, 10674, 26613, 6862, 17619]",square,方
"中文: ""面"" - English: ""face""
中文: ""构"" - English: ""structure""
中文: ""店"" - English: ""shop""
中文: ""项"" - English: ""item""
中文: ""代"" - English: ""","[479, 4738, 29887, 2531, 18530, 1885, 330, 1176, 1737, 12623]",generation,"[479, 4738, 29887, 2531, 18530, 1885, 330, 1176, 1737, 12623]",generation,代
"中文: ""舞"" - English: ""dance""
中文: ""话"" - English: ""speech""
中文: ""林"" - English: ""forest""
中文: ""时"" - English: ""time""
中文: ""南"" - English: ""","[29879, 3669, 577, 7062, 269, 13267, 578]",south,"[29879, 3669, 577, 7062, 269, 13267, 578]",south,南
"中文: ""线"" - English: ""line""
中文: ""林"" - English: ""forest""
中文: ""果"" - English: ""fruit""
中文: ""官"" - English: ""official""
中文: ""德"" - English: ""","[29894, 27935, 4610, 325, 3516, 2405, 10636, 1403, 15389]",virtue,"[29894, 27935, 4610, 325, 3516, 2405, 10636, 1403, 15389]",virtue,德
"中文: ""水"" - English: ""water""
中文: ""画"" - English: ""painting""
中文: ""头"" - English: ""head""
中文: ""二"" - English: ""two""
中文: ""族"" - English: ""","[260, 9434, 29873, 534, 509, 3626, 3367, 29563]",tribe,"[260, 9434, 29873, 534, 509, 3626, 3367, 29563]",tribe,族
"中文: ""米"" - English: ""rice""
中文: ""画"" - English: ""painting""
中文: ""书"" - English: ""book""
中文: ""速"" - English: ""speed""
中文: ""城"" - English: ""","[4583, 4272, 12690, 274, 7537, 29883, 20752, 455]",city,"[4583, 4272, 12690, 274, 7537, 29883, 20752, 455]",city,城
"中文: ""美"" - English: ""beauty""
中文: ""舞"" - English: ""dance""
中文: ""判"" - English: ""judge""
中文: ""面"" - English: ""face""
中文: ""语"" - English: ""","[425, 301, 3893, 4086, 10906, 433, 6468, 11675, 29880, 6361]",language,"[425, 301, 3893, 4086, 10906, 433, 6468, 11675, 29880, 6361]",language,语
"中文: ""东"" - English: ""east""
中文: ""友"" - English: ""friend""
中文: ""水"" - English: ""water""
中文: ""六"" - English: ""six""
中文: ""速"" - English: ""","[29879, 19322, 805, 6210, 269, 5965, 1028, 961]",speed,"[29879, 19322, 805, 6210, 269, 5965, 1028, 961]",speed,速
"中文: ""雪"" - English: ""snow""
中文: ""尾"" - English: ""tail""
中文: ""花"" - English: ""flower""
中文: ""海"" - English: ""sea""
中文: ""地"" - English: ""","[17170, 4071, 5962, 2057, 29887, 330, 629, 867]",ground,"[17170, 4071, 5962, 2057, 29887, 330, 629, 867]",ground,地
"中文: ""雪"" - English: ""snow""
中文: ""版"" - English: ""version""
中文: ""三"" - English: ""three""
中文: ""洋"" - English: ""ocean""
中文: ""进"" - English: ""","[17263, 263, 6564, 594, 328, 29874, 3061]",advance,"[17263, 263, 6564, 594, 328, 29874, 3061]",advance,进
"中文: ""夏"" - English: ""summer""
中文: ""站"" - English: ""station""
中文: ""画"" - English: ""painting""
中文: ""岩"" - English: ""rock""
中文: ""试"" - English: ""","[263, 21609, 1098, 29874, 15127, 271, 4218, 1131, 472]",attempt,"[263, 21609, 1098, 29874, 15127, 271, 4218, 1131, 472]",attempt,试
"中文: ""心"" - English: ""heart""
中文: ""塔"" - English: ""tower""
中文: ""足"" - English: ""foot""
中文: ""湖"" - English: ""lake""
中文: ""败"" - English: ""","[311, 20653, 8686, 270, 316, 822, 1753, 29881]",defeat,"[311, 20653, 8686, 270, 316, 822, 1753, 29881]",defeat,败
"中文: ""湖"" - English: ""lake""
中文: ""五"" - English: ""five""
中文: ""头"" - English: ""head""
中文: ""马"" - English: ""horse""
中文: ""尾"" - English: ""","[260, 11062, 29873, 12464, 941, 18237]",tail,"[260, 11062, 29873, 12464, 941, 18237]",tail,尾
"中文: ""四"" - English: ""four""
中文: ""马"" - English: ""horse""
中文: ""地"" - English: ""ground""
中文: ""星"" - English: ""star""
中文: ""母"" - English: ""","[286, 2730, 25550, 3184, 29885, 4346, 5637, 14817]",mother,"[286, 2730, 25550, 3184, 29885, 4346, 5637, 14817]",mother,母
"中文: ""音"" - English: ""sound""
中文: ""洋"" - English: ""ocean""
中文: ""岩"" - English: ""rock""
中文: ""子"" - English: ""child""
中文: ""东"" - English: ""","[9755, 321, 29872, 2240, 23027, 11248]",east,"[9755, 321, 29872, 2240, 23027, 11248]",east,东
"中文: ""双"" - English: ""pair""
中文: ""门"" - English: ""door""
中文: ""日"" - English: ""day""
中文: ""百"" - English: ""hundred""
中文: ""回"" - English: ""","[2457, 337, 736, 276, 3240, 2267, 364, 29878]",return,"[2457, 337, 736, 276, 3240, 2267, 364, 29878]",return,回
"中文: ""局"" - English: ""office""
中文: ""台"" - English: ""platform""
中文: ""岩"" - English: ""rock""
中文: ""才"" - English: ""talent""
中文: ""话"" - English: ""","[29879, 12032, 805, 269, 1028, 5965, 961]",speech,"[29879, 12032, 805, 269, 1028, 5965, 961]",speech,话
"中文: ""试"" - English: ""attempt""
中文: ""画"" - English: ""painting""
中文: ""面"" - English: ""face""
中文: ""果"" - English: ""fruit""
中文: ""子"" - English: ""","[2278, 305, 4161, 18558, 274, 5145, 521, 29883]",child,"[2278, 305, 4161, 18558, 274, 5145, 521, 29883]",child,子
"中文: ""街"" - English: ""street""
中文: ""法"" - English: ""law""
中文: ""千"" - English: ""thousand""
中文: ""面"" - English: ""face""
中文: ""塔"" - English: ""","[260, 29873, 19372, 517, 304]",tower,"[260, 29873, 19372, 517, 304]",tower,塔
"中文: ""岩"" - English: ""rock""
中文: ""星"" - English: ""star""
中文: ""湖"" - English: ""lake""
中文: ""官"" - English: ""official""
中文: ""发"" - English: ""","[11315, 298, 447, 29882, 2350, 23535]",hair,"[11315, 298, 447, 29882, 2350, 23535]",hair,发
"中文: ""塔"" - English: ""tower""
中文: ""尾"" - English: ""tail""
中文: ""字"" - English: ""word""
中文: ""机"" - English: ""machine""
中文: ""户"" - English: ""","[22329, 298, 10774, 3699, 8697, 5089, 1251, 29882, 9261]",household,"[22329, 298, 10774, 3699, 8697, 5089, 1251, 29882, 9261]",household,户
"中文: ""条"" - English: ""strip""
中文: ""省"" - English: ""province""
中文: ""例"" - English: ""example""
中文: ""版"" - English: ""version""
中文: ""人"" - English: ""","[10532, 3736, 29886, 1236, 2022, 282, 6774, 639, 412, 546]",person,"[10532, 3736, 29886, 1236, 2022, 282, 6774, 639, 412, 546]",person,人
"中文: ""洋"" - English: ""ocean""
中文: ""座"" - English: ""seat""
中文: ""史"" - English: ""history""
中文: ""法"" - English: ""law""
中文: ""段"" - English: ""","[29879, 8803, 4004, 5226, 269, 3471, 2042, 344, 409, 21149]",section,"[29879, 8803, 4004, 5226, 269, 3471, 2042, 344, 409, 21149]",section,段
"中文: ""校"" - English: ""school""
中文: ""画"" - English: ""painting""
中文: ""法"" - English: ""law""
中文: ""结"" - English: ""tie""
中文: ""官"" - English: ""","[2696, 974, 288, 3344, 29158, 310, 1283, 29877, 6221]",official,"[2696, 974, 288, 3344, 29158, 310, 1283, 29877, 6221]",official,官
"中文: ""红"" - English: ""red""
中文: ""时"" - English: ""time""
中文: ""花"" - English: ""flower""
中文: ""台"" - English: ""platform""
中文: ""百"" - English: ""","[298, 22888, 9074, 6893, 29882, 6905]",hundred,"[298, 22888, 9074, 6893, 29882, 6905]",hundred,百
"中文: ""云"" - English: ""cloud""
中文: ""子"" - English: ""child""
中文: ""种"" - English: ""kind""
中文: ""线"" - English: ""line""
中文: ""局"" - English: ""","[8034, 2696, 974, 288, 20205, 3344, 310, 1283, 29877]",office,"[8034, 2696, 974, 288, 20205, 3344, 310, 1283, 29877]",office,局
"中文: ""谷"" - English: ""valley""
中文: ""日"" - English: ""day""
中文: ""春"" - English: ""spring""
中文: ""马"" - English: ""horse""
中文: ""岩"" - English: ""","[7679, 10198, 20821, 696, 364, 307, 29878]",rock,"[7679, 10198, 20821, 696, 364, 307, 29878]",rock,岩
"中文: ""构"" - English: ""structure""
中文: ""池"" - English: ""pond""
中文: ""项"" - English: ""item""
中文: ""局"" - English: ""office""
中文: ""起"" - English: ""","[374, 3780, 14451, 5161, 10107, 364, 29878]",rise,"[374, 3780, 14451, 5161, 10107, 364, 29878]",rise,起
"中文: ""构"" - English: ""structure""
中文: ""子"" - English: ""child""
中文: ""足"" - English: ""foot""
中文: ""四"" - English: ""four""
中文: ""左"" - English: ""","[25874, 454, 301, 280, 2175, 1563, 29880]",left,"[25874, 454, 301, 280, 2175, 1563, 29880]",left,左
"中文: ""岩"" - English: ""rock""
中文: ""代"" - English: ""generation""
中文: ""速"" - English: ""speed""
中文: ""北"" - English: ""north""
中文: ""音"" - English: ""","[29879, 3669, 577, 269, 578, 6047, 29802]",sound,"[29879, 3669, 577, 269, 578, 6047, 29802]",sound,音
"中文: ""二"" - English: ""two""
中文: ""尾"" - English: ""tail""
中文: ""水"" - English: ""water""
中文: ""判"" - English: ""judge""
中文: ""力"" - English: ""","[1129, 3081, 29886, 12248, 282, 4764, 13519, 772]",power,"[1129, 3081, 29886, 12248, 282, 4764, 13519, 772]",power,力
"中文: ""日"" - English: ""day""
中文: ""速"" - English: ""speed""
中文: ""源"" - English: ""source""
中文: ""校"" - English: ""school""
中文: ""夏"" - English: ""","[29879, 11801, 2083, 2146, 22792, 269, 480, 2533]",summer,"[29879, 11801, 2083, 2146, 22792, 269, 480, 2533]",summer,夏


==> figures/translation/13b_zh_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""例"" - Français: ""exemple""
中文: ""八"" - Français: ""huit""
中文: ""左"" - Français: ""gauche""
中文: ""洋"" - Français: ""océan""
中文: ""云"" - Français: ""","[29876, 3433, 302, 4948]",nuage,"[15126, 274, 695, 17184, 29883, 1067, 23642, 9274, 9570]",cloud,云
"中文: ""城"" - Français: ""ville""
中文: ""四"" - Français: ""quatre""
中文: ""删"" - Français: ""supprimer""
中文: ""时"" - Français: ""temps""
中文: ""包"" - Français: ""","[29879, 872, 7067, 269, 4977]",sac,"[29890, 19548, 2291, 23156, 289, 9922]",bag,包
"中文: ""舞"" - Français: ""danse""
中文: ""茶"" - Français: ""thé""
中文: ""尾"" - Français: ""queue""
中文: ""试"" - Français: ""tentative""
中文: ""口"" - Français: ""","[29890, 16380, 289, 833, 1045]",bouche,"[2730, 286, 13394, 21026, 29442, 29885, 4346]",mouth,口
"中文: ""光"" - Français: ""lumière""
中文: ""头"" - Français: ""tête""
中文: ""云"" - Français: ""nuage""
中文: ""土"" - Français: ""sol""
中文: ""心"" - Français: ""","[274, 29883]",cœur,"[5192, 354, 8293, 298, 540, 23057, 29882]",heart,心
"中文: ""音"" - Français: ""son""
中文: ""中"" - Français: ""milieu""
中文: ""座"" - Français: ""siège""
中文: ""足"" - Français: ""pied""
中文: ""手"" - Français: ""","[286, 5530, 1667, 29885, 24402, 611, 655, 3396]",main,"[5403, 447, 5905, 1361, 2350, 3179, 298, 29882]",hand,手
"中文: ""地"" - Français: ""sol""
中文: ""判"" - Français: ""juge""
中文: ""手"" - Français: ""main""
中文: ""格"" - Français: ""grille""
中文: ""日"" - Français: ""","[8694, 29926, 2212, 8121, 2958, 20551, 432]",jour,"[2462, 1146, 270, 3250, 1388, 29881]",day,日
"中文: ""局"" - Français: ""bureau""
中文: ""桥"" - Français: ""pont""
中文: ""母"" - Français: ""mère""
中文: ""三"" - Français: ""trois""
中文: ""星"" - Français: ""","[2852, 29948, 904, 1893]",étoile,"[5810, 29879, 5173, 9523, 269, 380, 303, 8508]",star,星
"中文: ""门"" - Français: ""porte""
中文: ""马"" - Français: ""cheval""
中文: ""手"" - Français: ""main""
中文: ""话"" - Français: ""discours""
中文: ""春"" - Français: ""","[620, 690, 364, 337, 18475, 29878, 1253, 276]",ressort,"[29879, 4278, 6709, 1028, 269, 805, 7689, 15099]",spring,春
"中文: ""德"" - Français: ""vertu""
中文: ""场"" - Français: ""champ""
中文: ""海"" - Français: ""mer""
中文: ""口"" - Français: ""bouche""
中文: ""月"" - Français: ""","[6092, 301, 29880, 25081, 8092]",lune,"[2730, 286, 18786, 29885, 4346]",moon,月
"中文: ""春"" - Français: ""ressort""
中文: ""代"" - Français: ""génération""
中文: ""力"" - Français: ""pouvoir""
中文: ""屋"" - Français: ""maison""
中文: ""木"" - Français: ""","[29890, 289, 833, 1045, 23734]",bois,"[29893, 827, 6115, 281, 8112, 8879]",wood,木
"中文: ""月"" - Français: ""lune""
中文: ""结"" - Français: ""cravate""
中文: ""心"" - Français: ""cœur""
中文: ""桥"" - Français: ""pont""
中文: ""歌"" - Français: ""","[305, 25875, 274, 521, 10329, 29883, 5083, 5815]",chanson,"[29879, 21453, 269, 578, 577, 1487, 4823, 1100]",song,歌
"中文: ""线"" - Français: ""ligne""
中文: ""条"" - Français: ""bande""
中文: ""手"" - Français: ""main""
中文: ""进"" - Français: ""avancer""
中文: ""池"" - Français: ""","[2852, 29948, 28899, 904, 1893]",étang,"[12509, 1112, 282, 2818, 29886, 1129, 772]",pond,池
"中文: ""户"" - Français: ""ménage""
中文: ""条"" - Français: ""bande""
中文: ""尾"" - Français: ""queue""
中文: ""中"" - Français: ""milieu""
中文: ""波"" - Français: ""","[373, 265, 29877, 13469, 288, 898, 16504]",onde,"[29893, 27766, 281, 11324, 10742, 2766]",wave,波
"中文: ""左"" - Français: ""gauche""
中文: ""方"" - Français: ""carré""
中文: ""一"" - Français: ""un""
中文: ""色"" - Français: ""couleur""
中文: ""洞"" - Français: ""","[4071, 867, 629, 17170, 330, 29887]",grotte,"[24230, 1113, 274, 5777, 18346, 29883]",cave,洞
"中文: ""门"" - Français: ""porte""
中文: ""格"" - Français: ""grille""
中文: ""东"" - Français: ""est""
中文: ""起"" - Français: ""hausse""
中文: ""海"" - Français: ""","[286, 1050, 592, 29885, 2778, 1004]",mer,"[7205, 29879, 344, 269, 409]",sea,海
"中文: ""校"" - Français: ""école""
中文: ""座"" - Français: ""siège""
中文: ""谷"" - Français: ""vallée""
中文: ""城"" - Français: ""ville""
中文: ""站"" - Français: ""","[24816, 5397, 10364, 7171, 330, 3249, 29887]",gare,"[5073, 29879, 5173, 6112, 9523, 269, 303, 19569, 23436, 380, 1002]",station,站
"中文: ""音"" - Français: ""son""
中文: ""门"" - Français: ""porte""
中文: ""米"" - Français: ""riz""
中文: ""目"" - Français: ""œil""
中文: ""网"" - Français: ""","[29888, 1445, 934, 5713, 285, 977, 7241, 1777]",filet,"[1212, 29876, 484, 452, 302, 7787]",net,网
"中文: ""春"" - Français: ""ressort""
中文: ""格"" - Français: ""grille""
中文: ""八"" - Français: ""huit""
中文: ""光"" - Français: ""lumière""
中文: ""足"" - Français: ""","[282, 12343, 5036, 29886, 15957, 1631, 2930]",pied,"[7953, 29888, 5431, 1181, 285, 6661, 1701, 3661]",foot,足
"中文: ""春"" - Français: ""ressort""
中文: ""手"" - Français: ""main""
中文: ""话"" - Français: ""discours""
中文: ""三"" - Français: ""trois""
中文: ""金"" - Français: ""","[288, 272, 470, 29877]",or,"[15192, 1484, 748, 7684, 330, 29887]",gold,金
"中文: ""包"" - Français: ""sac""
中文: ""败"" - Français: ""défaite""
中文: ""试"" - Français: ""tentative""
中文: ""城"" - Français: ""ville""
中文: ""门"" - Français: ""","[637, 282, 13732, 1277, 29886, 1129, 1971, 2011, 14931, 772]",porte,"[1867, 437, 3050, 270, 17433, 29881]",door,门
"中文: ""谷"" - Français: ""vallée""
中文: ""林"" - Français: ""forêt""
中文: ""夏"" - Français: ""été""
中文: ""速"" - Français: ""vitesse""
中文: ""雪"" - Français: ""","[29876, 12106, 484, 452, 302]",neige,"[29879, 15007, 269, 16586, 5807]",snow,雪
"中文: ""池"" - Français: ""étang""
中文: ""格"" - Français: ""grille""
中文: ""门"" - Français: ""porte""
中文: ""头"" - Français: ""tête""
中文: ""马"" - Français: ""","[305, 25042, 274, 1173, 521, 29823, 29883, 923]",cheval,"[4029, 10435, 1251, 2015, 5089, 298, 11231, 29882]",horse,马
"中文: ""中"" - Français: ""milieu""
中文: ""尾"" - Français: ""queue""
中文: ""美"" - Français: ""beauté""
中文: ""舞"" - Français: ""danse""
中文: ""一"" - Français: ""","[29884, 348, 318, 443]",un,"[373, 265, 29877, 650, 288, 697]",one,一
"中文: ""八"" - Français: ""huit""
中文: ""话"" - Français: ""discours""
中文: ""母"" - Français: ""mère""
中文: ""花"" - Français: ""fleur""
中文: ""二"" - Français: ""","[316, 4239, 270, 311, 29881]",deux,"[1023, 29873, 3252, 7516, 260, 10184]",two,二
"中文: ""包"" - Français: ""sac""
中文: ""谷"" - Français: ""vallée""
中文: ""云"" - Français: ""nuage""
中文: ""删"" - Français: ""supprimer""
中文: ""四"" - Français: ""","[29939, 3855, 12134, 339, 21408, 439]",quatre,"[17823, 3023, 29888, 12584, 1181, 285, 1701]",four,四
"中文: ""族"" - Français: ""tribu""
中文: ""海"" - Français: ""mer""
中文: ""茶"" - Français: ""thé""
中文: ""尾"" - Français: ""queue""
中文: ""五"" - Français: ""","[17256, 4670, 274, 455, 29883, 4583, 16381]",cinq,"[29888, 5713, 285, 20818, 7241, 5320]",five,五
"中文: ""日"" - Français: ""jour""
中文: ""山"" - Français: ""montagne""
中文: ""方"" - Français: ""carré""
中文: ""手"" - Français: ""main""
中文: ""八"" - Français: ""","[22888, 6905, 27052, 15669, 298, 29882]",huit,"[321, 29319, 9475, 10096, 29872, 15761]",eight,八
"中文: ""格"" - Français: ""grille""
中文: ""面"" - Français: ""visage""
中文: ""台"" - Français: ""plate-forme""
中文: ""池"" - Français: ""étang""
中文: ""十"" - Français: ""","[6051, 652, 270, 23386, 29881]",dix,"[3006, 371, 29873, 734, 841, 260]",ten,十
"中文: ""会"" - Français: ""réunion""
中文: ""线"" - Français: ""ligne""
中文: ""湖"" - Français: ""lac""
中文: ""千"" - Français: ""mille""
中文: ""头"" - Français: ""","[29873, 17949, 260]",tête,"[2343, 2813, 354, 298, 540, 29882]",head,头
"中文: ""桥"" - Français: ""pont""
中文: ""土"" - Français: ""sol""
中文: ""左"" - Français: ""gauche""
中文: ""局"" - Français: ""bureau""
中文: ""条"" - Français: ""","[29890, 2291, 4980, 9892, 2571, 289, 27628, 9922, 3719]",bande,"[851, 29879, 17010, 710, 269, 17820, 380, 10076, 303]",strip,条
"中文: ""东"" - Français: ""est""
中文: ""尾"" - Français: ""queue""
中文: ""时"" - Français: ""temps""
中文: ""地"" - Français: ""sol""
中文: ""街"" - Français: ""","[364, 582, 16014, 5796, 29878]",rue,"[11952, 851, 29879, 12243, 710, 13045, 29352, 269, 380, 303]",street,街
"中文: ""千"" - Français: ""mille""
中文: ""二"" - Français: ""deux""
中文: ""雪"" - Français: ""neige""
中文: ""判"" - Français: ""juge""
中文: ""目"" - Français: """,[30106],œil,"[321, 10977, 1032, 29872]",eye,目
"中文: ""红"" - Français: ""rouge""
中文: ""回"" - Français: ""retour""
中文: ""五"" - Français: ""cinq""
中文: ""尾"" - Français: ""queue""
中文: ""场"" - Français: ""","[305, 274, 521, 10329, 18480, 11179, 29883, 5815]",champ,"[29888, 2671, 1746, 5713, 285, 7241, 29607]",field,场
"中文: ""云"" - Français: ""nuage""
中文: ""场"" - Français: ""champ""
中文: ""种"" - Français: ""genre""
中文: ""湖"" - Français: ""lac""
中文: ""字"" - Français: ""","[2730, 286, 29885, 14817, 4346, 3184]",mot,"[29893, 827, 6365, 281, 8879, 1742, 13762, 1734]",word,字
"中文: ""手"" - Français: ""main""
中文: ""土"" - Français: ""sol""
中文: ""池"" - Français: ""étang""
中文: ""舞"" - Français: ""danse""
中文: ""千"" - Français: ""","[286, 3533, 29885, 2316, 23853, 19958, 2460, 3737]",mille,"[10405, 29873, 7693, 266, 386, 12595, 260]",thousand,千
"中文: ""足"" - Français: ""pied""
中文: ""马"" - Français: ""cheval""
中文: ""试"" - Français: ""tentative""
中文: ""云"" - Français: ""nuage""
中文: ""交"" - Français: ""","[29890, 16380, 289, 833, 6526, 1045]",bourse,"[321, 5566, 429, 6543, 29872, 735, 14523]",exchange,交
"中文: ""台"" - Français: ""plate-forme""
中文: ""五"" - Français: ""cinq""
中文: ""条"" - Français: ""bande""
中文: ""子"" - Français: ""enfant""
中文: ""种"" - Français: ""","[330, 2531, 479, 1885, 29887, 1737, 16151]",genre,"[14380, 19015, 8506, 413, 29895, 9089, 1984, 2924]",kind,种
"中文: ""左"" - Français: ""gauche""
中文: ""例"" - Français: ""exemple""
中文: ""起"" - Français: ""hausse""
中文: ""云"" - Français: ""nuage""
中文: ""校"" - Français: ""","[29948, 24618, 4582, 904]",école,"[816, 29879, 1557, 885, 269, 3762, 27041, 1364]",school,校
"中文: ""光"" - Français: ""lumière""
中文: ""试"" - Français: ""tentative""
中文: ""二"" - Français: ""deux""
中文: ""三"" - Français: ""trois""
中文: ""结"" - Français: ""","[274, 2181, 26844, 12220, 29883, 7283]",cravate,"[29873, 22134, 19538, 2034, 260]",tie,结
"中文: ""南"" - Français: ""sud""
中文: ""云"" - Français: ""nuage""
中文: ""金"" - Français: ""or""
中文: ""中"" - Français: ""milieu""
中文: ""面"" - Français: ""","[1730, 325, 1403, 1998, 29894, 3516]",visage,"[5444, 2258, 29888, 2161, 285, 17470, 4024, 3700]",face,面
"中文: ""包"" - Français: ""sac""
中文: ""舞"" - Français: ""danse""
中文: ""会"" - Français: ""réunion""
中文: ""二"" - Français: ""deux""
中文: ""桥"" - Français: ""","[12509, 1112, 282, 29649, 29886, 1129, 772, 13185]",pont,"[19515, 29890, 12945, 1182, 28635, 289, 18419, 1506]",bridge,桥
"中文: ""头"" - Français: ""tête""
中文: ""尾"" - Français: ""queue""
中文: ""子"" - Français: ""enfant""
中文: ""母"" - Français: ""mère""
中文: ""删"" - Français: ""","[19303, 29879, 1462, 2146, 269, 12587, 13159, 480]",supprimer,"[8143, 7374, 316, 6144, 270, 311, 5217, 628, 29881]",delete,删
"中文: ""春"" - Français: ""ressort""
中文: ""岩"" - Français: ""roche""
中文: ""回"" - Français: ""retour""
中文: ""左"" - Français: ""gauche""
中文: ""屋"" - Français: ""","[286, 5530, 18234, 29885, 24402, 611, 655, 3503]",maison,"[9261, 1251, 10774, 8697, 3699, 5089, 298, 29882]",house,屋
"中文: ""夏"" - Français: ""été""
中文: ""口"" - Français: ""bouche""
中文: ""例"" - Français: ""exemple""
中文: ""五"" - Français: ""cinq""
中文: ""会"" - Français: ""","[364, 29878, 1841, 5606]",réunion,"[17897, 286, 592, 29885, 11781, 5870, 1004]",meeting,会
"中文: ""花"" - Français: ""fleur""
中文: ""夏"" - Français: ""été""
中文: ""口"" - Français: ""bouche""
中文: ""海"" - Français: ""mer""
中文: ""方"" - Français: ""","[4287, 1559, 1113, 274, 5777, 29883]",carré,"[29879, 17619, 10674, 269, 3044, 26613, 18074, 6862]",square,方
"中文: ""试"" - Français: ""tentative""
中文: ""光"" - Français: ""lumière""
中文: ""心"" - Français: ""cœur""
中文: ""音"" - Français: ""son""
中文: ""城"" - Français: ""","[325, 1403, 17191, 4909, 11928, 29894, 4213, 3516, 8441]",ville,"[274, 20752, 12690, 7537, 455, 29883, 4583, 4272]",city,城
"中文: ""德"" - Français: ""vertu""
中文: ""南"" - Français: ""sud""
中文: ""线"" - Français: ""ligne""
中文: ""金"" - Français: ""or""
中文: ""速"" - Français: ""","[325, 13901, 1403, 29894, 3516]",vitesse,"[961, 29879, 1028, 269, 805, 5965, 19322, 6210]",speed,速
"中文: ""茶"" - Français: ""thé""
中文: ""回"" - Français: ""retour""
中文: ""户"" - Français: ""ménage""
中文: ""交"" - Français: ""bourse""
中文: ""地"" - Français: ""","[29879, 2929, 269, 578, 577, 899]",sol,"[4071, 5962, 867, 629, 17170, 330, 2057, 29887]",ground,地
"中文: ""塔"" - Français: ""tour""
中文: ""台"" - Français: ""plate-forme""
中文: ""座"" - Français: ""siège""
中文: ""洋"" - Français: ""océan""
中文: ""试"" - Français: ""","[3006, 371, 29873, 734, 12033, 841, 260]",tentative,"[1098, 472, 29874, 4218, 15127, 271, 21609, 263, 1131]",attempt,试
"中文: ""删"" - Français: ""supprimer""
中文: ""千"" - Français: ""mille""
中文: ""母"" - Français: ""mère""
中文: ""判"" - Français: ""juge""
中文: ""尾"" - Français: ""","[712, 29939, 3855, 339, 9521, 802, 439, 9990]",queue,"[29873, 12464, 18237, 11062, 260, 941]",tail,尾
"中文: ""结"" - Français: ""cravate""
中文: ""波"" - Français: ""onde""
中文: ""进"" - Français: ""avancer""
中文: ""口"" - Français: ""bouche""
中文: ""话"" - Français: ""","[2218, 766, 2313, 6051, 652, 270, 17021, 29881]",discours,"[961, 29879, 1028, 269, 805, 5965, 12032]",speech,话
"中文: ""站"" - Français: ""gare""
中文: ""土"" - Français: ""sol""
中文: ""口"" - Français: ""bouche""
中文: ""头"" - Français: ""tête""
中文: ""子"" - Français: ""","[321, 12377, 264, 29872, 427, 23578]",enfant,"[5145, 305, 274, 521, 18558, 2278, 29883, 4161]",child,子
"中文: ""木"" - Français: ""bois""
中文: ""头"" - Français: ""tête""
中文: ""九"" - Français: ""neuf""
中文: ""十"" - Français: ""dix""
中文: ""户"" - Français: ""","[286, 29885, 12031, 8774]",ménage,"[9261, 1251, 10774, 8697, 22329, 3699, 5089, 298, 29882]",household,户
"中文: ""洞"" - Français: ""grotte""
中文: ""波"" - Français: ""onde""
中文: ""进"" - Français: ""avancer""
中文: ""池"" - Français: ""étang""
中文: ""局"" - Français: ""","[29890, 8399, 2423, 6866, 289, 1321]",bureau,"[20205, 310, 3344, 29877, 2696, 8034, 288, 1283, 974]",office,局
"中文: ""头"" - Français: ""tête""
中文: ""四"" - Français: ""quatre""
中文: ""月"" - Français: ""lune""
中文: ""口"" - Français: ""bouche""
中文: ""起"" - Français: ""","[447, 2350, 6208, 298, 29882]",hausse,"[364, 10107, 29878, 14451, 3780, 5161, 374]",rise,起
"中文: ""删"" - Français: ""supprimer""
中文: ""方"" - Français: ""carré""
中文: ""交"" - Français: ""bourse""
中文: ""三"" - Français: ""trois""
中文: ""左"" - Français: ""","[10364, 330, 26003, 3249, 29887, 13395]",gauche,"[29880, 301, 25874, 1563, 2175, 280, 454]",left,左
"中文: ""判"" - Français: ""juge""
中文: ""色"" - Français: ""couleur""
中文: ""波"" - Français: ""onde""
中文: ""城"" - Français: ""ville""
中文: ""夏"" - Français: ""","[2852, 29948, 904, 1893, 4370, 7342]",été,"[29879, 2146, 269, 2533, 2083, 480, 22792, 11801]",summer,夏


==> figures/translation/13b_zh_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""群"" - Русский: ""группа""
中文: ""山"" - Русский: ""гора""
中文: ""雪"" - Русский: ""снег""
中文: ""色"" - Русский: ""цвет""
中文: ""书"" - Русский: ""","[13024, 29951, 1186, 211]",книга,"[3143, 289, 833, 29890, 1045, 2909]",book,书
"中文: ""月"" - Русский: ""луна""
中文: ""回"" - Русский: ""возврат""
中文: ""交"" - Русский: ""биржа""
中文: ""南"" - Русский: ""юг""
中文: ""云"" - Русский: ""","[5055, 4389, 1604, 29904, 614, 211]",облако,"[9274, 274, 17184, 695, 15126, 23642, 29883, 1067, 9570]",cloud,云
"中文: ""歌"" - Русский: ""песня""
中文: ""月"" - Русский: ""луна""
中文: ""洋"" - Русский: ""океан""
中文: ""位"" - Русский: ""позиция""
中文: ""包"" - Русский: ""","[29935, 531, 3404, 2937, 212]",сумка,"[289, 2291, 9922, 19548, 29890, 23156]",bag,包
"中文: ""位"" - Русский: ""позиция""
中文: ""种"" - Русский: ""вид""
中文: ""字"" - Русский: ""слово""
中文: ""座"" - Русский: ""сиденье""
中文: ""口"" - Русский: ""","[576, 8201, 1561, 29927, 212]",рот,"[4346, 286, 2730, 29442, 13394, 21026, 29885]",mouth,口
"中文: ""项"" - Русский: ""предмет""
中文: ""种"" - Русский: ""вид""
中文: ""速"" - Русский: ""скорость""
中文: ""力"" - Русский: ""власть""
中文: ""土"" - Русский: ""","[1268, 733, 18752, 469, 29964, 211]",почва,"[577, 22473, 578, 29879, 269]",soil,土
"中文: ""会"" - Русский: ""собрание""
中文: ""中"" - Русский: ""середина""
中文: ""三"" - Русский: ""три""
中文: ""千"" - Русский: ""тысяча""
中文: ""山"" - Русский: ""","[24856, 17310, 1214, 588, 29969, 1084, 211]",гора,"[4346, 14378, 286, 2730, 29442, 16476, 5766, 29885]",mountain,山
"中文: ""千"" - Русский: ""тысяча""
中文: ""音"" - Русский: ""звук""
中文: ""门"" - Русский: ""дверь""
中文: ""桥"" - Русский: ""мост""
中文: ""心"" - Русский: ""","[29935, 531, 14315, 10182, 1502, 1586, 212]",сердце,"[540, 8293, 5192, 23057, 298, 354, 29882]",heart,心
"中文: ""南"" - Русский: ""юг""
中文: ""茶"" - Русский: ""чай""
中文: ""色"" - Русский: ""цвет""
中文: ""画"" - Русский: ""картина""
中文: ""手"" - Русский: ""","[8201, 1086, 5368, 11218, 29927, 212]",рука,"[1361, 3179, 5905, 5403, 298, 447, 29882, 2350]",hand,手
"中文: ""舞"" - Русский: ""танец""
中文: ""校"" - Русский: ""школа""
中文: ""火"" - Русский: ""костер""
中文: ""群"" - Русский: ""группа""
中文: ""星"" - Русский: ""","[27643, 29972, 754, 211]",звезда,"[8508, 303, 269, 380, 5173, 9523, 29879, 5810]",star,星
"中文: ""代"" - Русский: ""поколение""
中文: ""七"" - Русский: ""семь""
中文: ""波"" - Русский: ""волна""
中文: ""包"" - Русский: ""сумка""
中文: ""春"" - Русский: ""","[21550, 469, 12781, 29964, 211]",пружина,"[4278, 805, 7689, 15099, 1028, 6709, 29879, 269]",spring,春
"中文: ""面"" - Русский: ""лицо""
中文: ""春"" - Русский: ""пружина""
中文: ""删"" - Русский: ""удалить""
中文: ""代"" - Русский: ""поколение""
中文: ""月"" - Русский: ""","[16050, 29944, 1844, 211]",луна,"[4346, 286, 2730, 29885, 18786]",moon,月
"中文: ""校"" - Русский: ""школа""
中文: ""子"" - Русский: ""ребенок""
中文: ""八"" - Русский: ""восемь""
中文: ""歌"" - Русский: ""песня""
中文: ""村"" - Русский: ""","[10247, 19792, 2263, 29957, 1216, 662, 20229, 6620, 211]",деревня,"[4213, 29894, 17191, 325, 28765, 3516, 1403, 5720, 21031, 11928]",village,村
"中文: ""中"" - Русский: ""середина""
中文: ""才"" - Русский: ""талант""
中文: ""删"" - Русский: ""удалить""
中文: ""米"" - Русский: ""рис""
中文: ""林"" - Русский: ""","[29944, 753, 4674, 211]",лес,"[13569, 29888, 1701, 363, 1181, 1079, 285, 26839, 1454]",forest,林
"中文: ""网"" - Русский: ""сетка""
中文: ""点"" - Русский: ""точка""
中文: ""尾"" - Русский: ""хвост""
中文: ""局"" - Русский: ""офис""
中文: ""果"" - Русский: ""","[30011, 23692, 1606, 212]",фрукт,"[15774, 29888, 285, 1341, 1424]",fruit,果
"中文: ""书"" - Русский: ""книга""
中文: ""场"" - Русский: ""поле""
中文: ""店"" - Русский: ""магазин""
中文: ""法"" - Русский: ""закон""
中文: ""格"" - Русский: ""","[29935, 531, 1502, 1586, 212]",сетка,"[6856, 867, 29887, 629, 330, 7720]",grid,格
"中文: ""座"" - Русский: ""сиденье""
中文: ""洞"" - Русский: ""пещера""
中文: ""男"" - Русский: ""мужчина""
中文: ""种"" - Русский: ""вид""
中文: ""歌"" - Русский: ""","[469, 15536, 29964, 2100, 6414, 211]",песня,"[577, 1487, 4823, 1100, 578, 29879, 269, 21453]",song,歌
"中文: ""中"" - Русский: ""середина""
中文: ""金"" - Русский: ""золото""
中文: ""语"" - Русский: ""язык""
中文: ""歌"" - Русский: ""песня""
中文: ""水"" - Русский: ""","[29942, 8160, 1786, 490, 984, 211]",вода,"[16699, 281, 13405, 2766, 29893, 4094, 11324]",water,水
"中文: ""判"" - Русский: ""судья""
中文: ""项"" - Русский: ""предмет""
中文: ""歌"" - Русский: ""песня""
中文: ""力"" - Русский: ""власть""
中文: ""池"" - Русский: ""","[21550, 469, 12781, 29964, 211]",пруд,"[1129, 1112, 2818, 29886, 772, 282, 12509]",pond,池
"中文: ""结"" - Русский: ""галстук""
中文: ""种"" - Русский: ""вид""
中文: ""双"" - Русский: ""пара""
中文: ""人"" - Русский: ""человек""
中文: ""沙"" - Русский: ""","[469, 15536, 2100, 6414, 29964, 211]",песок,"[28455, 4977, 11982, 872, 9753, 29879, 269]",sand,沙
"中文: ""街"" - Русский: ""улица""
中文: ""力"" - Русский: ""власть""
中文: ""法"" - Русский: ""закон""
中文: ""米"" - Русский: ""рис""
中文: ""河"" - Русский: ""","[1909, 8201, 587, 29927, 212]",река,"[4401, 3511, 364, 374, 10107, 29878, 8580, 9050, 1150]",river,河
"中文: ""海"" - Русский: ""море""
中文: ""字"" - Русский: ""слово""
中文: ""例"" - Русский: ""пример""
中文: ""台"" - Русский: ""платформа""
中文: ""法"" - Русский: ""","[29972, 1902, 1077, 754, 211]",закон,"[4307, 425, 10653, 433, 29880, 301]",law,法
"中文: ""洋"" - Русский: ""океан""
中文: ""火"" - Русский: ""костер""
中文: ""水"" - Русский: ""вода""
中文: ""七"" - Русский: ""семь""
中文: ""波"" - Русский: ""","[29942, 1786, 490, 984, 211]",волна,"[281, 27766, 2766, 29893, 10742, 11324]",wave,波
"中文: ""画"" - Русский: ""картина""
中文: ""场"" - Русский: ""поле""
中文: ""球"" - Русский: ""мяч""
中文: ""六"" - Русский: ""шесть""
中文: ""洋"" - Русский: ""","[26242, 29904, 614, 6752, 211]",океан,"[542, 25802, 288, 12954, 29877, 23474]",ocean,洋
"中文: ""河"" - Русский: ""река""
中文: ""德"" - Русский: ""добродетель""
中文: ""山"" - Русский: ""гора""
中文: ""线"" - Русский: ""линия""
中文: ""洞"" - Русский: ""","[469, 2100, 6414, 29964, 211]",пещера,"[274, 1113, 29883, 18346, 5777, 24230]",cave,洞
"中文: ""速"" - Русский: ""скорость""
中文: ""米"" - Русский: ""рис""
中文: ""湖"" - Русский: ""озеро""
中文: ""六"" - Русский: ""шесть""
中文: ""海"" - Русский: ""","[1630, 29959, 12434, 757, 2569, 15256, 211]",море,"[409, 344, 29879, 269, 7205]",sea,海
"中文: ""结"" - Русский: ""галстук""
中文: ""二"" - Русский: ""два""
中文: ""线"" - Русский: ""линия""
中文: ""会"" - Русский: ""собрание""
中文: ""湖"" - Русский: ""","[29904, 614, 29495, 211]",озеро,"[425, 433, 19437, 18170, 29880, 301, 24591]",lake,湖
"中文: ""部"" - Русский: ""часть""
中文: ""谷"" - Русский: ""долина""
中文: ""东"" - Русский: ""восток""
中文: ""种"" - Русский: ""вид""
中文: ""源"" - Русский: ""","[606, 29917, 11452, 9971, 7874, 211]",источник,"[3669, 577, 4993, 2752, 578, 29879, 269]",source,源
"中文: ""四"" - Русский: ""четыре""
中文: ""条"" - Русский: ""полоса""
中文: ""百"" - Русский: ""сотня""
中文: ""局"" - Русский: ""офис""
中文: ""火"" - Русский: ""","[29951, 1046, 551, 1186, 211]",костер,"[28034, 29888, 13734, 8696, 7241, 285, 5713, 3974]",fire,火
"中文: ""画"" - Русский: ""картина""
中文: ""南"" - Русский: ""юг""
中文: ""判"" - Русский: ""судья""
中文: ""删"" - Русский: ""удалить""
中文: ""点"" - Русский: ""","[1937, 2721, 702, 29932, 212]",точка,"[1129, 1298, 3149, 29886, 772, 11899, 282]",point,点
"中文: ""阳"" - Русский: ""солнце""
中文: ""音"" - Русский: ""звук""
中文: ""会"" - Русский: ""собрание""
中文: ""歌"" - Русский: ""песня""
中文: ""版"" - Русский: ""","[29942, 1521, 490, 3531, 3340, 8060, 211]",версия,"[1873, 2453, 3259, 29894, 325, 369, 1224, 345, 874, 1147]",version,版
"中文: ""台"" - Русский: ""платформа""
中文: ""歌"" - Русский: ""песня""
中文: ""删"" - Русский: ""удалить""
中文: ""五"" - Русский: ""пять""
中文: ""球"" - Русский: ""","[29959, 757, 27693, 5010, 211]",мяч,"[5521, 289, 2291, 9922, 6411, 2135, 8287, 29890]",ball,球
"中文: ""网"" - Русский: ""сетка""
中文: ""九"" - Русский: ""девять""
中文: ""美"" - Русский: ""красота""
中文: ""千"" - Русский: ""тысяча""
中文: ""画"" - Русский: ""","[29951, 1787, 10766, 15266, 1186, 642, 211]",картина,"[10675, 20413, 3274, 6788, 29886, 3300, 282]",painting,画
"中文: ""舞"" - Русский: ""танец""
中文: ""月"" - Русский: ""луна""
中文: ""地"" - Русский: ""земля""
中文: ""德"" - Русский: ""добродетель""
中文: ""米"" - Русский: ""","[19625, 641, 8201, 12591, 29927, 212]",рис,"[9597, 19408, 11674, 364, 374, 10107, 29878, 2200]",rice,米
"中文: ""谷"" - Русский: ""долина""
中文: ""头"" - Русский: ""голова""
中文: ""南"" - Русский: ""юг""
中文: ""校"" - Русский: ""школа""
中文: ""红"" - Русский: ""","[29951, 6697, 3360, 1186, 211]",красный,"[2654, 276, 364, 1127, 29878, 337]",red,红
"中文: ""男"" - Русский: ""мужчина""
中文: ""桥"" - Русский: ""мост""
中文: ""结"" - Русский: ""галстук""
中文: ""种"" - Русский: ""вид""
中文: ""线"" - Русский: ""","[644, 8279, 29944, 3550, 211]",линия,"[619, 6276, 492, 1915, 1196, 29880, 301, 1220]",line,线
"中文: ""代"" - Русский: ""поколение""
中文: ""方"" - Русский: ""квадрат""
中文: ""二"" - Русский: ""два""
中文: ""四"" - Русский: ""четыре""
中文: ""网"" - Русский: ""","[29935, 531, 1502, 1586, 212]",сетка,"[484, 29876, 1212, 452, 7787, 302]",net,网
"中文: ""七"" - Русский: ""семь""
中文: ""三"" - Русский: ""три""
中文: ""判"" - Русский: ""судья""
中文: ""话"" - Русский: ""речь""
中文: ""花"" - Русский: ""","[3716, 29996, 212]",цветок,"[1652, 29888, 1731, 1579, 4972, 5685, 28149, 285]",flower,花
"中文: ""校"" - Русский: ""школа""
中文: ""双"" - Русский: ""пара""
中文: ""史"" - Русский: ""история""
中文: ""火"" - Русский: ""костер""
中文: ""茶"" - Русский: ""","[2493, 3655, 29981, 19424, 1282, 212]",чай,"[29873, 734, 371, 23429, 260]",tea,茶
"中文: ""代"" - Русский: ""поколение""
中文: ""口"" - Русский: ""рот""
中文: ""北"" - Русский: ""север""
中文: ""色"" - Русский: ""цвет""
中文: ""足"" - Русский: ""","[4228, 6968, 18211, 29921, 570, 211]",нога,"[29888, 1701, 7953, 1181, 6661, 5431, 285, 3661]",foot,足
"中文: ""双"" - Русский: ""пара""
中文: ""机"" - Русский: ""машина""
中文: ""局"" - Русский: ""офис""
中文: ""试"" - Русский: ""попытка""
中文: ""金"" - Русский: ""","[29972, 25687, 26467, 4734, 754, 211]",золото,"[29887, 330, 15192, 748, 1484, 7684]",gold,金
"中文: ""红"" - Русский: ""красный""
中文: ""德"" - Русский: ""добродетель""
中文: ""球"" - Русский: ""мяч""
中文: ""春"" - Русский: ""пружина""
中文: ""门"" - Русский: ""","[29957, 20880, 662, 211]",дверь,"[3050, 270, 437, 17433, 1867, 29881]",door,门
"中文: ""源"" - Русский: ""источник""
中文: ""色"" - Русский: ""цвет""
中文: ""茶"" - Русский: ""чай""
中文: ""音"" - Русский: ""звук""
中文: ""雪"" - Русский: ""","[29935, 531, 212]",снег,"[16586, 29879, 15007, 5807, 269]",snow,雪
"中文: ""门"" - Русский: ""дверь""
中文: ""红"" - Русский: ""красный""
中文: ""洞"" - Русский: ""пещера""
中文: ""东"" - Русский: ""восток""
中文: ""马"" - Русский: ""","[29944, 843, 13860, 211]",лошадь,"[1251, 4029, 10435, 2015, 11231, 298, 5089, 29882]",horse,马
"中文: ""场"" - Русский: ""поле""
中文: ""例"" - Русский: ""пример""
中文: ""史"" - Русский: ""история""
中文: ""书"" - Русский: ""книга""
中文: ""二"" - Русский: ""","[29957, 11883, 662, 211]",два,"[29873, 10184, 7516, 1023, 3252, 260]",two,二
"中文: ""夏"" - Русский: ""лето""
中文: ""才"" - Русский: ""талант""
中文: ""云"" - Русский: ""облако""
中文: ""交"" - Русский: ""биржа""
中文: ""三"" - Русский: ""","[1937, 10357, 7678, 29932, 212]",три,"[2211, 29873, 17536, 266, 12455, 386, 1468, 260]",three,三
"中文: ""舞"" - Русский: ""танец""
中文: ""六"" - Русский: ""шесть""
中文: ""字"" - Русский: ""слово""
中文: ""源"" - Русский: ""источник""
中文: ""四"" - Русский: ""","[2493, 29981, 1093, 24998, 2950, 212]",четыре,"[12584, 29888, 1701, 1181, 285, 17823, 3023]",four,四
"中文: ""湖"" - Русский: ""озеро""
中文: ""九"" - Русский: ""девять""
中文: ""德"" - Русский: ""добродетель""
中文: ""屋"" - Русский: ""дом""
中文: ""五"" - Русский: ""","[469, 24200, 29964, 211]",пять,"[29888, 20818, 7241, 285, 5713, 5320]",five,五
"中文: ""南"" - Русский: ""юг""
中文: ""池"" - Русский: ""пруд""
中文: ""十"" - Русский: ""десять""
中文: ""百"" - Русский: ""сотня""
中文: ""六"" - Русский: ""","[20116, 30002, 3354, 2237, 212]",шесть,"[4832, 28319, 1354, 1039, 29879, 269]",six,六
"中文: ""美"" - Русский: ""красота""
中文: ""中"" - Русский: ""середина""
中文: ""交"" - Русский: ""биржа""
中文: ""沙"" - Русский: ""песок""
中文: ""七"" - Русский: ""","[29935, 531, 1502, 1586, 18534, 212]",семь,"[409, 344, 9881, 29879, 269]",seven,七
"中文: ""源"" - Русский: ""источник""
中文: ""地"" - Русский: ""земля""
中文: ""云"" - Русский: ""облако""
中文: ""七"" - Русский: ""семь""
中文: ""八"" - Русский: ""","[29942, 1786, 490, 984, 16335, 211]",восемь,"[9475, 10096, 321, 29319, 15761, 29872]",eight,八
"中文: ""人"" - Русский: ""человек""
中文: ""红"" - Русский: ""красный""
中文: ""星"" - Русский: ""звезда""
中文: ""球"" - Русский: ""мяч""
中文: ""九"" - Русский: ""","[2263, 29957, 1216, 662, 211]",девять,"[6836, 29876, 1240, 17081, 14183, 302]",nine,九
"中文: ""网"" - Русский: ""сетка""
中文: ""池"" - Русский: ""пруд""
中文: ""马"" - Русский: ""лошадь""
中文: ""速"" - Русский: ""скорость""
中文: ""十"" - Русский: ""","[26661, 2263, 29957, 1216, 662, 211]",десять,"[29873, 841, 734, 371, 3006, 260]",ten,十
"中文: ""项"" - Русский: ""предмет""
中文: ""族"" - Русский: ""племя""
中文: ""会"" - Русский: ""собрание""
中文: ""版"" - Русский: ""версия""
中文: ""头"" - Русский: ""","[19311, 1214, 588, 27187, 29969, 1084, 211]",голова,"[540, 2343, 2813, 298, 354, 29882]",head,头
"中文: ""土"" - Русский: ""почва""
中文: ""云"" - Русский: ""облако""
中文: ""花"" - Русский: ""цветок""
中文: ""法"" - Русский: ""закон""
中文: ""店"" - Русский: ""","[29959, 757, 1155, 2394, 211]",магазин,"[19032, 17394, 18296, 845, 29879, 269, 528]",shop,店
"中文: ""字"" - Русский: ""слово""
中文: ""金"" - Русский: ""золото""
中文: ""包"" - Русский: ""сумка""
中文: ""舞"" - Русский: ""танец""
中文: ""条"" - Русский: ""","[1268, 733, 469, 9518, 24141, 7372, 15960, 29964, 211]",полоса,"[303, 10076, 17820, 380, 17010, 710, 851, 29879, 269]",strip,条
"中文: ""桥"" - Русский: ""мост""
中文: ""红"" - Русский: ""красный""
中文: ""球"" - Русский: ""мяч""
中文: ""版"" - Русский: ""версия""
中文: ""街"" - Русский: ""","[16756, 29960, 863, 212]",улица,"[13045, 303, 11952, 29352, 12243, 380, 710, 851, 29879, 269]",street,街
"中文: ""雪"" - Русский: ""снег""
中文: ""口"" - Русский: ""рот""
中文: ""水"" - Русский: ""вода""
中文: ""败"" - Русский: ""поражение""
中文: ""部"" - Русский: ""","[17265, 2493, 3655, 29981, 19829, 12978, 15267, 1282, 212]",часть,"[862, 3274, 610, 29886, 3300, 282, 760, 1595]",part,部
"中文: ""夏"" - Русский: ""лето""
中文: ""月"" - Русский: ""луна""
中文: ""波"" - Русский: ""волна""
中文: ""语"" - Русский: ""язык""
中文: ""场"" - Русский: ""","[1268, 733, 469, 29235, 9518, 7372, 29964, 211]",поле,"[29888, 1746, 2671, 7241, 29607, 285, 5713]",field,场
"中文: ""画"" - Русский: ""картина""
中文: ""门"" - Русский: ""дверь""
中文: ""面"" - Русский: ""лицо""
中文: ""二"" - Русский: ""два""
中文: ""舞"" - Русский: ""","[1937, 20395, 1710, 7951, 676, 29932, 212]",танец,"[18386, 270, 29881, 17948, 1146, 1388, 6025]",dance,舞
"中文: ""机"" - Русский: ""машина""
中文: ""力"" - Русский: ""власть""
中文: ""省"" - Русский: ""провинция""
中文: ""判"" - Русский: ""судья""
中文: ""字"" - Русский: ""","[29935, 531, 26443, 19945, 15391, 212]",слово,"[1742, 6365, 8879, 281, 1734, 13762, 827, 29893]",word,字
"中文: ""构"" - Русский: ""структура""
中文: ""六"" - Русский: ""шесть""
中文: ""门"" - Русский: ""дверь""
中文: ""春"" - Русский: ""пружина""
中文: ""双"" - Русский: ""","[11396, 7596, 469, 1843, 19714, 4554, 20691, 29964, 211]",пара,"[3274, 5101, 29886, 3300, 282, 18784]",pair,双
"中文: ""例"" - Русский: ""пример""
中文: ""尾"" - Русский: ""хвост""
中文: ""台"" - Русский: ""платформа""
中文: ""火"" - Русский: ""костер""
中文: ""座"" - Русский: ""","[29935, 531, 3485, 1325, 212]",сиденье,"[409, 12949, 344, 29879, 269, 7205]",seat,座
"中文: ""交"" - Русский: ""биржа""
中文: ""校"" - Русский: ""школа""
中文: ""足"" - Русский: ""нога""
中文: ""南"" - Русский: ""юг""
中文: ""千"" - Русский: ""","[1937, 19506, 3327, 29932, 212]",тысяча,"[29873, 12595, 7693, 266, 386, 260, 10405]",thousand,千
"中文: ""南"" - Русский: ""юг""
中文: ""种"" - Русский: ""вид""
中文: ""族"" - Русский: ""племя""
中文: ""人"" - Русский: ""человек""
中文: ""北"" - Русский: ""","[29935, 531, 1502, 1586, 23967, 212]",север,"[1217, 694, 29876, 3643, 15459, 6641, 302]",north,北
"中文: ""结"" - Русский: ""галстук""
中文: ""北"" - Русский: ""север""
中文: ""花"" - Русский: ""цветок""
中文: ""族"" - Русский: ""племя""
中文: ""机"" - Русский: ""","[29959, 757, 1155, 2394, 211]",машина,"[611, 8628, 23523, 7672, 655, 5825, 286, 4933, 29885]",machine,机
"中文: ""四"" - Русский: ""четыре""
中文: ""话"" - Русский: ""речь""
中文: ""种"" - Русский: ""вид""
中文: ""友"" - Русский: ""друг""
中文: ""位"" - Русский: ""","[1268, 733, 21527, 469, 15884, 29964, 211]",позиция,"[1129, 2602, 3283, 29886, 772, 926, 13686, 282, 1066]",position,位
"中文: ""话"" - Русский: ""речь""
中文: ""山"" - Русский: ""гора""
中文: ""米"" - Русский: ""рис""
中文: ""果"" - Русский: ""фрукт""
中文: ""省"" - Русский: ""","[21550, 469, 5945, 1471, 29964, 12781, 10613, 211]",провинция,"[8482, 544, 1326, 29886, 558, 282, 16123, 410, 12291, 771]",province,省
"中文: ""城"" - Русский: ""город""
中文: ""三"" - Русский: ""три""
中文: ""种"" - Русский: ""вид""
中文: ""五"" - Русский: ""пять""
中文: ""交"" - Русский: ""","[836, 29975, 2384, 5660, 211]",биржа,"[6543, 429, 321, 14523, 29872, 5566, 735]",exchange,交
"中文: ""包"" - Русский: ""сумка""
中文: ""马"" - Русский: ""лошадь""
中文: ""面"" - Русский: ""лицо""
中文: ""音"" - Русский: ""звук""
中文: ""中"" - Русский: ""","[29935, 17560, 531, 14315, 10182, 1502, 1586, 212]",середина,"[7145, 2460, 6563, 3737, 7256, 286, 17662, 29885]",middle,中
"中文: ""速"" - Русский: ""скорость""
中文: ""尾"" - Русский: ""хвост""
中文: ""部"" - Русский: ""часть""
中文: ""头"" - Русский: ""голова""
中文: ""友"" - Русский: ""","[29957, 4849, 9433, 662, 211]",друг,"[29888, 18326, 1424, 7932, 3484, 285, 5121, 1341]",friend,友
"中文: ""南"" - Русский: ""юг""
中文: ""手"" - Русский: ""рука""
中文: ""美"" - Русский: ""красота""
中文: ""尾"" - Русский: ""хвост""
中文: ""色"" - Русский: ""","[3716, 29996, 212]",цвет,"[2927, 274, 29883, 1111, 10965, 784, 1302, 2780, 1054]",color,色
"中文: ""东"" - Русский: ""восток""
中文: ""线"" - Русский: ""линия""
中文: ""海"" - Русский: ""море""
中文: ""雪"" - Русский: ""снег""
中文: ""种"" - Русский: ""","[29942, 1221, 21491, 490, 20874, 2196, 211]",вид,"[1984, 29895, 8506, 2924, 14380, 9089, 413, 19015]",kind,种
"中文: ""金"" - Русский: ""золото""
中文: ""水"" - Русский: ""вода""
中文: ""手"" - Русский: ""рука""
中文: ""果"" - Русский: ""фрукт""
中文: ""判"" - Русский: ""","[29935, 531, 3404, 2937, 212]",судья,"[432, 4900, 6577, 29926, 17675, 3623, 16833]",judge,判
"中文: ""阳"" - Русский: ""солнце""
中文: ""源"" - Русский: ""источник""
中文: ""月"" - Русский: ""луна""
中文: ""南"" - Русский: ""юг""
中文: ""校"" - Русский: ""","[12351, 28231, 30002, 3354, 28567, 212]",школа,"[3762, 885, 816, 1557, 27041, 1364, 29879, 269]",school,校
"中文: ""校"" - Русский: ""школа""
中文: ""口"" - Русский: ""рот""
中文: ""中"" - Русский: ""середина""
中文: ""力"" - Русский: ""власть""
中文: ""构"" - Русский: ""","[29935, 531, 25819, 2091, 22675, 464, 20361, 18212, 212]",структура,"[303, 6220, 23905, 710, 380, 2281, 3829, 851, 29879, 269, 10582, 4984]",structure,构
"中文: ""口"" - Русский: ""рот""
中文: ""春"" - Русский: ""пружина""
中文: ""版"" - Русский: ""версия""
中文: ""歌"" - Русский: ""песня""
中文: ""结"" - Русский: ""","[8203, 1214, 29969, 1779, 211]",галстук,"[29873, 22134, 19538, 2034, 260]",tie,结
"中文: ""条"" - Русский: ""полоса""
中文: ""版"" - Русский: ""версия""
中文: ""删"" - Русский: ""удалить""
中文: ""话"" - Русский: ""речь""
中文: ""例"" - Русский: ""","[21550, 7104, 469, 25390, 1695, 12781, 29964, 211]",пример,"[4773, 1342, 4392, 429, 321, 29872, 735]",example,例
"中文: ""项"" - Русский: ""предмет""
中文: ""红"" - Русский: ""красный""
中文: ""省"" - Русский: ""провинция""
中文: ""母"" - Русский: ""мать""
中文: ""面"" - Русский: ""","[644, 29944, 3550, 211]",лицо,"[5444, 29888, 2258, 2161, 285, 17470, 4024, 3700]",face,面
"中文: ""米"" - Русский: ""рис""
中文: ""双"" - Русский: ""пара""
中文: ""部"" - Русский: ""часть""
中文: ""谷"" - Русский: ""долина""
中文: ""桥"" - Русский: ""","[1630, 29959, 757, 2569, 211]",мост,"[28635, 289, 12945, 1182, 18419, 1506, 29890, 19515]",bridge,桥
"中文: ""村"" - Русский: ""деревня""
中文: ""九"" - Русский: ""девять""
中文: ""结"" - Русский: ""галстук""
中文: ""茶"" - Русский: ""чай""
中文: ""项"" - Русский: ""","[21550, 469, 12781, 5784, 4570, 2102, 29964, 211]",предмет,"[568, 372, 667, 474, 277, 29875, 2944]",item,项
"中文: ""谷"" - Русский: ""долина""
中文: ""沙"" - Русский: ""песок""
中文: ""种"" - Русский: ""вид""
中文: ""八"" - Русский: ""восемь""
中文: ""删"" - Русский: ""","[29960, 863, 19871, 212]",удалить,"[7374, 270, 5217, 29881, 8143, 628, 316, 6144, 311]",delete,删
"中文: ""省"" - Русский: ""провинция""
中文: ""百"" - Русский: ""сотня""
中文: ""双"" - Русский: ""пара""
中文: ""五"" - Русский: ""пять""
中文: ""群"" - Русский: ""","[6148, 1214, 10841, 29969, 211]",группа,"[2972, 867, 17170, 29887, 629, 330, 4071, 2318]",group,群
"中文: ""面"" - Русский: ""лицо""
中文: ""机"" - Русский: ""машина""
中文: ""源"" - Русский: ""источник""
中文: ""金"" - Русский: ""золото""
中文: ""才"" - Русский: ""","[1937, 1710, 9829, 676, 29932, 212]",талант,"[29873, 5969, 11062, 941, 17694, 20411, 260, 24242]",talent,才
"中文: ""判"" - Русский: ""судья""
中文: ""五"" - Русский: ""пять""
中文: ""球"" - Русский: ""мяч""
中文: ""阳"" - Русский: ""солнце""
中文: ""美"" - Русский: ""","[29951, 6697, 3360, 1186, 211]",красота,"[289, 6562, 29890, 367, 15409, 915]",beauty,美
"中文: ""回"" - Русский: ""возврат""
中文: ""座"" - Русский: ""сиденье""
中文: ""海"" - Русский: ""море""
中文: ""尾"" - Русский: ""хвост""
中文: ""台"" - Русский: ""","[469, 18478, 8433, 29964, 211]",платформа,"[7481, 715, 12120, 29886, 572, 18870, 282, 2174, 13974]",platform,台
"中文: ""尾"" - Русский: ""хвост""
中文: ""舞"" - Русский: ""танец""
中文: ""五"" - Русский: ""пять""
中文: ""语"" - Русский: ""язык""
中文: ""屋"" - Русский: ""","[1447, 29957, 1802, 662, 8418, 211]",дом,"[1251, 3699, 10774, 8697, 9261, 298, 5089, 29882]",house,屋
"中文: ""源"" - Русский: ""источник""
中文: ""会"" - Русский: ""собрание""
中文: ""场"" - Русский: ""поле""
中文: ""米"" - Русский: ""рис""
中文: ""阳"" - Русский: ""","[29935, 531, 1778, 2223, 212]",солнце,"[6575, 11445, 480, 2146, 29879, 269]",sun,阳
"中文: ""画"" - Русский: ""картина""
中文: ""心"" - Русский: ""сердце""
中文: ""足"" - Русский: ""нога""
中文: ""山"" - Русский: ""гора""
中文: ""会"" - Русский: ""","[29935, 531, 17393, 1778, 21291, 2223, 212]",собрание,"[17897, 592, 286, 5870, 1004, 11781, 29885]",meeting,会
"中文: ""头"" - Русский: ""голова""
中文: ""马"" - Русский: ""лошадь""
中文: ""阳"" - Русский: ""солнце""
中文: ""八"" - Русский: ""восемь""
中文: ""史"" - Русский: ""","[606, 29917, 11452, 9971, 15855, 7874, 211]",история,"[16211, 9825, 18434, 22880, 3603, 7251, 670, 298, 4955, 29882, 2918]",history,史
"中文: ""结"" - Русский: ""галстук""
中文: ""九"" - Русский: ""девять""
中文: ""网"" - Русский: ""сетка""
中文: ""六"" - Русский: ""шесть""
中文: ""谷"" - Русский: ""","[1447, 29957, 11213, 1802, 15906, 662, 211]",долина,"[791, 1564, 28519, 2947, 29894, 325, 22044, 659, 19599]",valley,谷
"中文: ""八"" - Русский: ""восемь""
中文: ""心"" - Русский: ""сердце""
中文: ""月"" - Русский: ""луна""
中文: ""土"" - Русский: ""почва""
中文: ""方"" - Русский: ""","[29951, 11691, 1186, 211]",квадрат,"[6862, 26613, 3044, 29879, 17619, 10674, 269, 18074]",square,方
"中文: ""双"" - Русский: ""пара""
中文: ""北"" - Русский: ""север""
中文: ""二"" - Русский: ""два""
中文: ""村"" - Русский: ""деревня""
中文: ""代"" - Русский: ""","[1268, 733, 469, 29964, 211]",поколение,"[12623, 2531, 1176, 479, 18530, 1737, 1885, 4738, 29887, 330]",generation,代
"中文: ""场"" - Русский: ""поле""
中文: ""手"" - Русский: ""рука""
中文: ""结"" - Русский: ""галстук""
中文: ""洋"" - Русский: ""океан""
中文: ""南"" - Русский: ""","[30005, 8053, 212]",юг,"[3669, 577, 13267, 578, 29879, 269, 7062]",south,南
"中文: ""画"" - Русский: ""картина""
中文: ""代"" - Русский: ""поколение""
中文: ""族"" - Русский: ""племя""
中文: ""头"" - Русский: ""голова""
中文: ""德"" - Русский: ""","[662, 1447, 1802, 29957, 211]",добродетель,"[2405, 27935, 29894, 325, 3516, 1403, 15389, 10636, 4610]",virtue,德
"中文: ""夏"" - Русский: ""лето""
中文: ""构"" - Русский: ""структура""
中文: ""判"" - Русский: ""судья""
中文: ""河"" - Русский: ""река""
中文: ""族"" - Русский: ""","[469, 29964, 211]",племя,"[29873, 509, 3367, 534, 9434, 29563, 3626, 260]",tribe,族
"中文: ""尾"" - Русский: ""хвост""
中文: ""部"" - Русский: ""часть""
中文: ""格"" - Русский: ""сетка""
中文: ""四"" - Русский: ""четыре""
中文: ""城"" - Русский: ""","[19051, 17310, 1214, 12816, 588, 9546, 29969, 24856, 1084, 211]",город,"[274, 20752, 12690, 29883, 4272, 455, 7537, 4583]",city,城
"中文: ""格"" - Русский: ""сетка""
中文: ""例"" - Русский: ""пример""
中文: ""沙"" - Русский: ""песок""
中文: ""人"" - Русский: ""человек""
中文: ""语"" - Русский: ""","[14264, 2282, 29970, 27763, 212]",язык,"[6361, 425, 3893, 433, 29880, 11675, 4086, 301, 10906, 6468]",language,语
"中文: ""友"" - Русский: ""друг""
中文: ""心"" - Русский: ""сердце""
中文: ""街"" - Русский: ""улица""
中文: ""七"" - Русский: ""семь""
中文: ""速"" - Русский: ""","[29935, 6231, 18924, 531, 1130, 212]",скорость,"[6210, 805, 961, 1028, 19322, 29879, 269, 5965]",speed,速
"中文: ""花"" - Русский: ""цветок""
中文: ""省"" - Русский: ""провинция""
中文: ""足"" - Русский: ""нога""
中文: ""版"" - Русский: ""версия""
中文: ""地"" - Русский: ""","[20117, 24263, 29972, 12639, 4791, 754, 211]",земля,"[2057, 5962, 867, 17170, 29887, 629, 330, 4071]",ground,地
"中文: ""八"" - Русский: ""восемь""
中文: ""位"" - Русский: ""позиция""
中文: ""桥"" - Русский: ""мост""
中文: ""村"" - Русский: ""деревня""
中文: ""试"" - Русский: ""","[1268, 733, 469, 29964, 211]",попытка,"[29874, 15127, 4218, 271, 21609, 472, 1098, 1131, 263]",attempt,试
"中文: ""座"" - Русский: ""сиденье""
中文: ""波"" - Русский: ""волна""
中文: ""八"" - Русский: ""восемь""
中文: ""手"" - Русский: ""рука""
中文: ""败"" - Русский: ""","[733, 28227, 469, 1268, 20263, 21463, 29964, 211]",поражение,"[270, 29881, 8686, 1753, 822, 20653, 316, 311]",defeat,败
"中文: ""条"" - Русский: ""полоса""
中文: ""友"" - Русский: ""друг""
中文: ""省"" - Русский: ""провинция""
中文: ""果"" - Русский: ""фрукт""
中文: ""尾"" - Русский: ""","[29988, 4354, 212]",хвост,"[29873, 11062, 18237, 12464, 260, 941]",tail,尾
"中文: ""点"" - Русский: ""точка""
中文: ""书"" - Русский: ""книга""
中文: ""百"" - Русский: ""сотня""
中文: ""北"" - Русский: ""север""
中文: ""母"" - Русский: ""","[29959, 757, 1155, 2394, 12819, 18992, 211]",мать,"[4346, 14817, 5637, 286, 2730, 25550, 3184, 29885]",mother,母
"中文: ""星"" - Русский: ""звезда""
中文: ""字"" - Русский: ""слово""
中文: ""结"" - Русский: ""галстук""
中文: ""力"" - Русский: ""власть""
中文: ""东"" - Русский: ""","[29942, 26170, 1786, 490, 984, 25896, 16335, 211]",восток,"[11248, 9755, 23027, 321, 2240, 29872]",east,东
"中文: ""校"" - Русский: ""школа""
中文: ""场"" - Русский: ""поле""
中文: ""四"" - Русский: ""четыре""
中文: ""三"" - Русский: ""три""
中文: ""回"" - Русский: ""","[29942, 6849, 1786, 490, 984, 211]",возврат,"[276, 364, 736, 3240, 2267, 29878, 337, 2457]",return,回
"中文: ""桥"" - Русский: ""мост""
中文: ""构"" - Русский: ""структура""
中文: ""语"" - Русский: ""язык""
中文: ""字"" - Русский: ""слово""
中文: ""话"" - Русский: ""","[1909, 8201, 587, 29927, 212]",речь,"[805, 961, 12032, 1028, 29879, 269, 5965]",speech,话
"中文: ""红"" - Русский: ""красный""
中文: ""位"" - Русский: ""позиция""
中文: ""交"" - Русский: ""биржа""
中文: ""屋"" - Русский: ""дом""
中文: ""子"" - Русский: ""","[1909, 8201, 587, 29927, 212]",ребенок,"[18558, 274, 2278, 521, 29883, 305, 4161, 5145]",child,子
"中文: ""美"" - Русский: ""красота""
中文: ""沙"" - Русский: ""песок""
中文: ""机"" - Русский: ""машина""
中文: ""火"" - Русский: ""костер""
中文: ""塔"" - Русский: ""","[3102, 4724, 836, 29975, 211]",башня,"[29873, 304, 517, 260, 19372]",tower,塔
"中文: ""金"" - Русский: ""золото""
中文: ""歌"" - Русский: ""песня""
中文: ""夏"" - Русский: ""лето""
中文: ""面"" - Русский: ""лицо""
中文: ""男"" - Русский: ""","[1805, 29959, 757, 20686, 4179, 211]",мужчина,"[611, 14263, 655, 286, 4439, 5156, 29885, 19202]",male,男
"中文: ""族"" - Русский: ""племя""
中文: ""语"" - Русский: ""язык""
中文: ""星"" - Русский: ""звезда""
中文: ""画"" - Русский: ""картина""
中文: ""人"" - Русский: ""","[14347, 2493, 29981, 9831, 1093, 2950, 19084, 212]",человек,"[3736, 546, 10532, 1236, 639, 2022, 29886, 6774, 282, 412]",person,人
"中文: ""城"" - Русский: ""город""
中文: ""足"" - Русский: ""нога""
中文: ""口"" - Русский: ""рот""
中文: ""地"" - Русский: ""земля""
中文: ""百"" - Русский: ""","[29935, 531, 1778, 23966, 2223, 212]",сотня,"[6893, 6905, 22888, 9074, 298, 29882]",hundred,百
"中文: ""会"" - Русский: ""собрание""
中文: ""火"" - Русский: ""костер""
中文: ""格"" - Русский: ""сетка""
中文: ""四"" - Русский: ""четыре""
中文: ""局"" - Русский: ""","[29904, 614, 211]",офис,"[974, 288, 2696, 20205, 29877, 3344, 1283, 310, 8034]",office,局
"中文: ""源"" - Русский: ""источник""
中文: ""话"" - Русский: ""речь""
中文: ""美"" - Русский: ""красота""
中文: ""双"" - Русский: ""пара""
中文: ""音"" - Русский: ""","[29972, 27643, 754, 29351, 211]",звук,"[3669, 577, 29802, 578, 29879, 269, 6047]",sound,音
"中文: ""条"" - Русский: ""полоса""
中文: ""代"" - Русский: ""поколение""
中文: ""会"" - Русский: ""собрание""
中文: ""足"" - Русский: ""нога""
中文: ""力"" - Русский: ""","[29942, 490, 8672, 211]",власть,"[1129, 12248, 3081, 13519, 29886, 772, 4764, 282]",power,力
"中文: ""月"" - Русский: ""луна""
中文: ""街"" - Русский: ""улица""
中文: ""力"" - Русский: ""власть""
中文: ""沙"" - Русский: ""песок""
中文: ""夏"" - Русский: ""","[29944, 13174, 10975, 753, 4674, 211]",лето,"[22792, 480, 2533, 2083, 2146, 11801, 29879, 269]",summer,夏


==> figures/translation/13b_zh_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""例"" - 中文: ""例""
中文: ""南"" - 中文: ""南""
中文: ""木"" - 中文: ""木""
中文: ""洞"" - 中文: ""洞""
中文: ""书"" - 中文: ""","[31900, 231]",书,"[2909, 3143, 29890, 289, 833, 1045]",book,书
"中文: ""舞"" - 中文: ""舞""
中文: ""网"" - 中文: ""网""
中文: ""友"" - 中文: ""友""
中文: ""花"" - 中文: ""花""
中文: ""云"" - 中文: ""","[31784, 231]",云,"[17184, 274, 695, 15126, 23642, 9274, 29883, 9570, 1067]",cloud,云
"中文: ""音"" - 中文: ""音""
中文: ""林"" - 中文: ""林""
中文: ""山"" - 中文: ""山""
中文: ""线"" - 中文: ""线""
中文: ""包"" - 中文: ""","[31473, 232]",包,"[2291, 29890, 23156, 19548, 289, 9922]",bag,包
"中文: ""歌"" - 中文: ""歌""
中文: ""千"" - 中文: ""千""
中文: ""金"" - 中文: ""金""
中文: ""校"" - 中文: ""校""
中文: ""口"" - 中文: ""","[30856, 232]",口,"[13394, 29442, 286, 29885, 2730, 21026, 4346]",mouth,口
"中文: ""局"" - 中文: ""局""
中文: ""七"" - 中文: ""七""
中文: ""址"" - 中文: ""址""
中文: ""方"" - 中文: ""方""
中文: ""土"" - 中文: ""","[31181, 232]",土,"[29879, 22473, 578, 269, 577]",soil,土
"中文: ""茶"" - 中文: ""茶""
中文: ""语"" - 中文: ""语""
中文: ""足"" - 中文: ""足""
中文: ""速"" - 中文: ""速""
中文: ""山"" - 中文: ""","[30329, 232]",山,"[16476, 29442, 286, 14378, 29885, 2730, 5766, 4346]",mountain,山
"中文: ""美"" - 中文: ""美""
中文: ""交"" - 中文: ""交""
中文: ""会"" - 中文: ""会""
中文: ""法"" - 中文: ""法""
中文: ""布"" - 中文: ""","[31454, 232]",布,"[17184, 274, 695, 15126, 13950, 29883, 1067]",cloth,布
"中文: ""果"" - 中文: ""果""
中文: ""阳"" - 中文: ""阳""
中文: ""九"" - 中文: ""九""
中文: ""起"" - 中文: ""起""
中文: ""心"" - 中文: ""","[30869, 232]",心,"[5192, 29882, 540, 298, 8293, 354, 23057]",heart,心
"中文: ""址"" - 中文: ""址""
中文: ""金"" - 中文: ""金""
中文: ""口"" - 中文: ""口""
中文: ""村"" - 中文: ""村""
中文: ""手"" - 中文: ""","[30880, 233]",手,"[5403, 5905, 29882, 298, 2350, 1361, 3179, 447]",hand,手
"中文: ""林"" - 中文: ""林""
中文: ""才"" - 中文: ""才""
中文: ""字"" - 中文: ""字""
中文: ""中"" - 中文: ""中""
中文: ""日"" - 中文: ""","[30325, 233]",日,"[2462, 270, 29881, 3250, 1146, 1388]",day,日
"中文: ""红"" - 中文: ""红""
中文: ""米"" - 中文: ""米""
中文: ""南"" - 中文: ""南""
中文: ""三"" - 中文: ""三""
中文: ""星"" - 中文: ""","[30900, 233]",星,"[5810, 29879, 8508, 269, 380, 5173, 9523, 303]",star,星
"中文: ""沙"" - 中文: ""沙""
中文: ""布"" - 中文: ""布""
中文: ""二"" - 中文: ""二""
中文: ""址"" - 中文: ""址""
中文: ""春"" - 中文: ""","[31031, 233]",春,"[29879, 4278, 269, 7689, 805, 6709, 15099, 1028]",spring,春
"中文: ""心"" - 中文: ""心""
中文: ""发"" - 中文: ""发""
中文: ""种"" - 中文: ""种""
中文: ""歌"" - 中文: ""歌""
中文: ""月"" - 中文: ""","[30534, 233]",月,"[18786, 286, 29885, 2730, 4346]",moon,月
"中文: ""友"" - 中文: ""友""
中文: ""书"" - 中文: ""书""
中文: ""段"" - 中文: ""段""
中文: ""岩"" - 中文: ""岩""
中文: ""木"" - 中文: ""","[30710, 233]",木,"[29893, 827, 8112, 8879, 281, 6115]",wood,木
"中文: ""败"" - 中文: ""败""
中文: ""址"" - 中文: ""址""
中文: ""布"" - 中文: ""布""
中文: ""水"" - 中文: ""水""
中文: ""村"" - 中文: ""","[30402, 233]",村,"[28765, 5720, 325, 11928, 21031, 3516, 17191, 29894, 1403, 4213]",village,村
"中文: ""尾"" - 中文: ""尾""
中文: ""汉"" - 中文: ""汉""
中文: ""茶"" - 中文: ""茶""
中文: ""交"" - 中文: ""交""
中文: ""林"" - 中文: ""","[30853, 233]",林,"[363, 1079, 1181, 285, 13569, 1454, 29888, 26839, 1701]",forest,林
"中文: ""九"" - 中文: ""九""
中文: ""才"" - 中文: ""才""
中文: ""百"" - 中文: ""百""
中文: ""户"" - 中文: ""户""
中文: ""果"" - 中文: ""","[30801, 233]",果,"[1424, 15774, 285, 29888, 1341]",fruit,果
"中文: ""二"" - 中文: ""二""
中文: ""例"" - 中文: ""例""
中文: ""双"" - 中文: ""双""
中文: ""花"" - 中文: ""花""
中文: ""格"" - 中文: ""","[31168, 233]",格,"[867, 629, 6856, 330, 29887, 7720]",grid,格
"中文: ""五"" - 中文: ""五""
中文: ""山"" - 中文: ""山""
中文: ""场"" - 中文: ""场""
中文: ""构"" - 中文: ""构""
中文: ""歌"" - 中文: ""","[31173, 233]",歌,"[29879, 4823, 578, 269, 1100, 1487, 21453, 577]",song,歌
"中文: ""球"" - 中文: ""球""
中文: ""五"" - 中文: ""五""
中文: ""米"" - 中文: ""米""
中文: ""八"" - 中文: ""八""
中文: ""水"" - 中文: ""","[30716, 233]",水,"[11324, 29893, 16699, 4094, 2766, 281, 13405]",water,水
"中文: ""局"" - 中文: ""局""
中文: ""心"" - 中文: ""心""
中文: ""网"" - 中文: ""网""
中文: ""户"" - 中文: ""户""
中文: ""汉"" - 中文: ""","[31593, 233]",汉,"[5952, 379, 7169, 24704, 29950]",Han,汉
"中文: ""二"" - 中文: ""二""
中文: ""三"" - 中文: ""三""
中文: ""星"" - 中文: ""星""
中文: ""址"" - 中文: ""址""
中文: ""池"" - 中文: ""","[31853, 233]",池,"[29886, 1112, 772, 12509, 1129, 2818, 282]",pond,池
"中文: ""米"" - 中文: ""米""
中文: ""站"" - 中文: ""站""
中文: ""母"" - 中文: ""母""
中文: ""局"" - 中文: ""局""
中文: ""沙"" - 中文: ""","[31476, 233]",沙,"[29879, 28455, 9753, 269, 4977, 11982, 872]",sand,沙
"中文: ""美"" - 中文: ""美""
中文: ""址"" - 中文: ""址""
中文: ""地"" - 中文: ""地""
中文: ""局"" - 中文: ""局""
中文: ""河"" - 中文: ""","[30828, 233]",河,"[4401, 9050, 3511, 1150, 364, 374, 10107, 29878, 8580]",river,河
"中文: ""八"" - 中文: ""八""
中文: ""洋"" - 中文: ""洋""
中文: ""台"" - 中文: ""台""
中文: ""河"" - 中文: ""河""
中文: ""法"" - 中文: ""","[30545, 233]",法,"[301, 10653, 433, 425, 29880, 4307]",law,法
"中文: ""段"" - 中文: ""段""
中文: ""判"" - 中文: ""判""
中文: ""网"" - 中文: ""网""
中文: ""日"" - 中文: ""日""
中文: ""波"" - 中文: ""","[31529, 233]",波,"[11324, 29893, 27766, 2766, 10742, 281]",wave,波
"中文: ""目"" - 中文: ""目""
中文: ""格"" - 中文: ""格""
中文: ""屋"" - 中文: ""屋""
中文: ""试"" - 中文: ""试""
中文: ""洋"" - 中文: ""","[31534, 233]",洋,"[542, 12954, 25802, 288, 29877, 23474]",ocean,洋
"中文: ""结"" - 中文: ""结""
中文: ""网"" - 中文: ""网""
中文: ""删"" - 中文: ""删""
中文: ""林"" - 中文: ""林""
中文: ""洞"" - 中文: ""","[31886, 233]",洞,"[1113, 274, 29883, 24230, 18346, 5777]",cave,洞
"中文: ""七"" - 中文: ""七""
中文: ""北"" - 中文: ""北""
中文: ""删"" - 中文: ""删""
中文: ""意"" - 中文: ""意""
中文: ""海"" - 中文: ""","[30581, 233]",海,"[29879, 269, 7205, 409, 344]",sea,海
"中文: ""门"" - 中文: ""门""
中文: ""例"" - 中文: ""例""
中文: ""户"" - 中文: ""户""
中文: ""光"" - 中文: ""光""
中文: ""湖"" - 中文: ""","[31496, 233]",湖,"[24591, 301, 433, 18170, 425, 29880, 19437]",lake,湖
"中文: ""回"" - 中文: ""回""
中文: ""部"" - 中文: ""部""
中文: ""黄"" - 中文: ""黄""
中文: ""海"" - 中文: ""海""
中文: ""源"" - 中文: ""","[31193, 233]",源,"[29879, 2752, 4993, 578, 3669, 269, 577]",source,源
"中文: ""场"" - 中文: ""场""
中文: ""五"" - 中文: ""五""
中文: ""种"" - 中文: ""种""
中文: ""汉"" - 中文: ""汉""
中文: ""火"" - 中文: ""","[31313, 234]",火,"[5713, 13734, 3974, 285, 8696, 7241, 29888, 28034]",fire,火
"中文: ""南"" - 中文: ""南""
中文: ""男"" - 中文: ""男""
中文: ""七"" - 中文: ""七""
中文: ""时"" - 中文: ""时""
中文: ""点"" - 中文: ""","[30940, 234]",点,"[29886, 282, 772, 1298, 1129, 3149, 11899]",point,点
"中文: ""校"" - 中文: ""校""
中文: ""黄"" - 中文: ""黄""
中文: ""方"" - 中文: ""方""
中文: ""地"" - 中文: ""地""
中文: ""版"" - 中文: ""","[30845, 234]",版,"[1873, 3259, 2453, 1147, 325, 369, 874, 1224, 29894, 345]",version,版
"中文: ""群"" - 中文: ""群""
中文: ""岩"" - 中文: ""岩""
中文: ""米"" - 中文: ""米""
中文: ""进"" - 中文: ""进""
中文: ""球"" - 中文: ""","[31539, 234]",球,"[8287, 2291, 5521, 2135, 29890, 6411, 289, 9922]",ball,球
"中文: ""湖"" - 中文: ""湖""
中文: ""段"" - 中文: ""段""
中文: ""岩"" - 中文: ""岩""
中文: ""座"" - 中文: ""座""
中文: ""画"" - 中文: ""","[31046, 234]",画,"[20413, 29886, 10675, 3300, 3274, 6788, 282]",painting,画
"中文: ""山"" - 中文: ""山""
中文: ""南"" - 中文: ""南""
中文: ""平"" - 中文: ""平""
中文: ""时"" - 中文: ""时""
中文: ""站"" - 中文: ""","[31433, 234]",站,"[29879, 5073, 269, 380, 23436, 9523, 5173, 19569, 303, 1002, 6112]",station,站
"中文: ""门"" - 中文: ""门""
中文: ""母"" - 中文: ""母""
中文: ""桥"" - 中文: ""桥""
中文: ""足"" - 中文: ""足""
中文: ""米"" - 中文: ""","[31902, 234]",米,"[364, 374, 9597, 10107, 29878, 11674, 2200, 19408]",rice,米
"中文: ""桥"" - 中文: ""桥""
中文: ""回"" - 中文: ""回""
中文: ""米"" - 中文: ""米""
中文: ""头"" - 中文: ""头""
中文: ""红"" - 中文: ""","[31869, 234]",红,"[337, 364, 1127, 276, 29878, 2654]",red,红
"中文: ""例"" - 中文: ""例""
中文: ""布"" - 中文: ""布""
中文: ""画"" - 中文: ""画""
中文: ""点"" - 中文: ""点""
中文: ""线"" - 中文: ""","[31532, 234]",线,"[619, 301, 6276, 1915, 1220, 29880, 492, 1196]",line,线
"中文: ""中"" - 中文: ""中""
中文: ""八"" - 中文: ""八""
中文: ""机"" - 中文: ""机""
中文: ""省"" - 中文: ""省""
中文: ""网"" - 中文: ""","[31222, 234]",网,"[484, 452, 302, 1212, 29876, 7787]",net,网
"中文: ""德"" - 中文: ""德""
中文: ""版"" - 中文: ""版""
中文: ""手"" - 中文: ""手""
中文: ""源"" - 中文: ""源""
中文: ""花"" - 中文: ""","[30830, 235]",花,"[4972, 1731, 1652, 285, 28149, 29888, 5685, 1579]",flower,花
"中文: ""桥"" - 中文: ""桥""
中文: ""格"" - 中文: ""格""
中文: ""回"" - 中文: ""回""
中文: ""村"" - 中文: ""村""
中文: ""茶"" - 中文: ""","[31954, 235]",茶,"[260, 371, 29873, 23429, 734]",tea,茶
"中文: ""七"" - 中文: ""七""
中文: ""时"" - 中文: ""时""
中文: ""南"" - 中文: ""南""
中文: ""湖"" - 中文: ""湖""
中文: ""足"" - 中文: ""","[31722, 235]",足,"[1181, 6661, 285, 29888, 1701, 7953, 3661, 5431]",foot,足
"中文: ""包"" - 中文: ""包""
中文: ""百"" - 中文: ""百""
中文: ""色"" - 中文: ""色""
中文: ""十"" - 中文: ""十""
中文: ""金"" - 中文: ""","[30659, 236]",金,"[1484, 330, 29887, 15192, 7684, 748]",gold,金
"中文: ""地"" - 中文: ""地""
中文: ""电"" - 中文: ""电""
中文: ""判"" - 中文: ""判""
中文: ""位"" - 中文: ""位""
中文: ""门"" - 中文: ""","[31649, 236]",门,"[1867, 3050, 270, 437, 29881, 17433]",door,门
"中文: ""口"" - 中文: ""口""
中文: ""日"" - 中文: ""日""
中文: ""春"" - 中文: ""春""
中文: ""书"" - 中文: ""书""
中文: ""雪"" - 中文: ""","[31731, 236]",雪,"[29879, 15007, 269, 5807, 16586]",snow,雪
"中文: ""点"" - 中文: ""点""
中文: ""部"" - 中文: ""部""
中文: ""米"" - 中文: ""米""
中文: ""子"" - 中文: ""子""
中文: ""马"" - 中文: ""","[31530, 236]",马,"[11231, 29882, 2015, 10435, 298, 1251, 5089, 4029]",horse,马
"中文: ""平"" - 中文: ""平""
中文: ""人"" - 中文: ""人""
中文: ""色"" - 中文: ""色""
中文: ""歌"" - 中文: ""歌""
中文: ""黄"" - 中文: ""","[31491, 236]",黄,"[29891, 29136, 8007, 4099, 343, 13328]",yellow,黄
"中文: ""族"" - 中文: ""族""
中文: ""马"" - 中文: ""马""
中文: ""才"" - 中文: ""才""
中文: ""门"" - 中文: ""门""
中文: ""白"" - 中文: ""","[30868, 234]",白,"[29893, 10921, 377, 4796, 1332, 281]",white,白
"中文: ""河"" - 中文: ""河""
中文: ""发"" - 中文: ""发""
中文: ""马"" - 中文: ""马""
中文: ""水"" - 中文: ""水""
中文: ""一"" - 中文: ""","[30287, 231]",一,"[373, 650, 29877, 288, 697, 265]",one,一
"中文: ""土"" - 中文: ""土""
中文: ""池"" - 中文: ""池""
中文: ""字"" - 中文: ""字""
中文: ""速"" - 中文: ""速""
中文: ""二"" - 中文: ""","[30685, 231]",二,"[3252, 260, 7516, 10184, 29873, 1023]",two,二
"中文: ""金"" - 中文: ""金""
中文: ""土"" - 中文: ""土""
中文: ""才"" - 中文: ""才""
中文: ""黄"" - 中文: ""黄""
中文: ""三"" - 中文: ""","[30457, 231]",三,"[260, 2211, 386, 29873, 266, 17536, 12455, 1468]",three,三
"中文: ""话"" - 中文: ""话""
中文: ""六"" - 中文: ""六""
中文: ""面"" - 中文: ""面""
中文: ""水"" - 中文: ""水""
中文: ""四"" - 中文: ""","[30928, 232]",四,"[1181, 3023, 285, 12584, 29888, 1701, 17823]",four,四
"中文: ""心"" - 中文: ""心""
中文: ""桥"" - 中文: ""桥""
中文: ""头"" - 中文: ""头""
中文: ""色"" - 中文: ""色""
中文: ""五"" - 中文: ""","[30904, 231]",五,"[20818, 5713, 285, 7241, 29888, 5320]",five,五
"中文: ""部"" - 中文: ""部""
中文: ""版"" - 中文: ""版""
中文: ""波"" - 中文: ""波""
中文: ""速"" - 中文: ""速""
中文: ""六"" - 中文: ""","[31304, 232]",六,"[29879, 28319, 4832, 269, 1354, 1039]",six,六
"中文: ""点"" - 中文: ""点""
中文: ""败"" - 中文: ""败""
中文: ""址"" - 中文: ""址""
中文: ""种"" - 中文: ""种""
中文: ""七"" - 中文: ""","[31425, 231]",七,"[29879, 269, 9881, 409, 344]",seven,七
"中文: ""项"" - 中文: ""项""
中文: ""会"" - 中文: ""会""
中文: ""方"" - 中文: ""方""
中文: ""木"" - 中文: ""木""
中文: ""八"" - 中文: ""","[31044, 232]",八,"[9475, 29872, 29319, 321, 10096, 15761]",eight,八
"中文: ""局"" - 中文: ""局""
中文: ""果"" - 中文: ""果""
中文: ""目"" - 中文: ""目""
中文: ""回"" - 中文: ""回""
中文: ""九"" - 中文: ""","[31321, 231]",九,"[17081, 6836, 14183, 1240, 302, 29876]",nine,九
"中文: ""版"" - 中文: ""版""
中文: ""山"" - 中文: ""山""
中文: ""岩"" - 中文: ""岩""
中文: ""心"" - 中文: ""心""
中文: ""十"" - 中文: ""","[30802, 232]",十,"[260, 371, 841, 29873, 734, 3006]",ten,十
"中文: ""千"" - 中文: ""千""
中文: ""百"" - 中文: ""百""
中文: ""书"" - 中文: ""书""
中文: ""沙"" - 中文: ""沙""
中文: ""头"" - 中文: ""","[31584, 232]",头,"[2813, 29882, 540, 298, 354, 2343]",head,头
"中文: ""汉"" - 中文: ""汉""
中文: ""项"" - 中文: ""项""
中文: ""三"" - 中文: ""三""
中文: ""画"" - 中文: ""画""
中文: ""店"" - 中文: ""","[31758, 232]",店,"[29879, 17394, 269, 19032, 528, 18296, 845]",shop,店
"中文: ""电"" - 中文: ""电""
中文: ""木"" - 中文: ""木""
中文: ""花"" - 中文: ""花""
中文: ""男"" - 中文: ""男""
中文: ""条"" - 中文: ""","[31217, 233]",条,"[29879, 17010, 851, 269, 380, 10076, 17820, 303, 710]",strip,条
"中文: ""局"" - 中文: ""局""
中文: ""人"" - 中文: ""人""
中文: ""速"" - 中文: ""速""
中文: ""阳"" - 中文: ""阳""
中文: ""街"" - 中文: ""","[30813, 235]",街,"[29879, 12243, 851, 269, 380, 29352, 13045, 11952, 303, 710]",street,街
"中文: ""户"" - 中文: ""户""
中文: ""黄"" - 中文: ""黄""
中文: ""三"" - 中文: ""三""
中文: ""双"" - 中文: ""双""
中文: ""部"" - 中文: ""","[30636, 236]",部,"[29886, 1595, 3300, 610, 760, 3274, 862, 282]",part,部
"中文: ""八"" - 中文: ""八""
中文: ""沙"" - 中文: ""沙""
中文: ""美"" - 中文: ""美""
中文: ""格"" - 中文: ""格""
中文: ""目"" - 中文: ""","[30895, 234]",目,"[29872, 10977, 321, 1032]",eye,目
"中文: ""条"" - 中文: ""条""
中文: ""版"" - 中文: ""版""
中文: ""汉"" - 中文: ""汉""
中文: ""岩"" - 中文: ""岩""
中文: ""场"" - 中文: ""","[31632, 232]",场,"[29607, 1746, 5713, 2671, 285, 7241, 29888]",field,场
"中文: ""网"" - 中文: ""网""
中文: ""左"" - 中文: ""左""
中文: ""舞"" - 中文: ""舞""
中文: ""种"" - 中文: ""种""
中文: ""址"" - 中文: ""","[31702, 232]",址,"[29879, 2746, 3268, 269, 1354, 1039, 7845]",site,址
"中文: ""史"" - 中文: ""史""
中文: ""布"" - 中文: ""布""
中文: ""北"" - 中文: ""北""
中文: ""屋"" - 中文: ""屋""
中文: ""意"" - 中文: ""","[31474, 233]",意,"[6593, 12676, 286, 2099, 29885, 1004, 592]",meaning,意
"中文: ""局"" - 中文: ""局""
中文: ""败"" - 中文: ""败""
中文: ""沙"" - 中文: ""沙""
中文: ""方"" - 中文: ""方""
中文: ""舞"" - 中文: ""","[31939, 235]",舞,"[18386, 270, 6025, 29881, 1146, 17948, 1388]",dance,舞
"中文: ""五"" - 中文: ""五""
中文: ""春"" - 中文: ""春""
中文: ""才"" - 中文: ""才""
中文: ""速"" - 中文: ""速""
中文: ""字"" - 中文: ""","[30578, 232]",字,"[1734, 13762, 29893, 827, 8879, 6365, 1742, 281]",word,字
"中文: ""河"" - 中文: ""河""
中文: ""洋"" - 中文: ""洋""
中文: ""方"" - 中文: ""方""
中文: ""海"" - 中文: ""海""
中文: ""双"" - 中文: ""","[31960, 232]",双,"[5101, 29886, 3300, 3274, 18784, 282]",pair,双
"中文: ""话"" - 中文: ""话""
中文: ""火"" - 中文: ""火""
中文: ""校"" - 中文: ""校""
中文: ""网"" - 中文: ""网""
中文: ""座"" - 中文: ""","[31780, 232]",座,"[29879, 269, 7205, 12949, 409, 344]",seat,座
"中文: ""池"" - 中文: ""池""
中文: ""场"" - 中文: ""场""
中文: ""音"" - 中文: ""音""
中文: ""平"" - 中文: ""平""
中文: ""光"" - 中文: ""","[30867, 232]",光,"[14172, 619, 301, 3578, 4366, 29880, 3473, 492]",light,光
"中文: ""土"" - 中文: ""土""
中文: ""发"" - 中文: ""发""
中文: ""法"" - 中文: ""法""
中文: ""门"" - 中文: ""门""
中文: ""千"" - 中文: ""","[31159, 232]",千,"[260, 386, 29873, 266, 7693, 12595, 10405]",thousand,千
"中文: ""速"" - 中文: ""速""
中文: ""塔"" - 中文: ""塔""
中文: ""左"" - 中文: ""左""
中文: ""德"" - 中文: ""德""
中文: ""北"" - 中文: ""","[30662, 232]",北,"[694, 1217, 6641, 15459, 3643, 302, 29876]",north,北
"中文: ""方"" - 中文: ""方""
中文: ""木"" - 中文: ""木""
中文: ""洞"" - 中文: ""洞""
中文: ""进"" - 中文: ""进""
中文: ""机"" - 中文: ""","[31429, 233]",机,"[4933, 23523, 286, 611, 29885, 7672, 5825, 8628, 655]",machine,机
"中文: ""官"" - 中文: ""官""
中文: ""千"" - 中文: ""千""
中文: ""心"" - 中文: ""心""
中文: ""土"" - 中文: ""土""
中文: ""时"" - 中文: ""","[30594, 233]",时,"[19538, 260, 2034, 9346, 29873, 931, 5335, 2230]",time,时
"中文: ""败"" - 中文: ""败""
中文: ""夏"" - 中文: ""夏""
中文: ""村"" - 中文: ""村""
中文: ""百"" - 中文: ""百""
中文: ""利"" - 中文: ""","[31107, 232]",利,"[13982, 7795, 915, 29890, 14169, 367, 3856, 289, 1785]",benefit,利
"中文: ""村"" - 中文: ""村""
中文: ""机"" - 中文: ""机""
中文: ""平"" - 中文: ""平""
中文: ""城"" - 中文: ""城""
中文: ""位"" - 中文: ""","[30956, 231]",位,"[1066, 29886, 2602, 926, 772, 3283, 13686, 1129, 282]",position,位
"中文: ""金"" - 中文: ""金""
中文: ""删"" - 中文: ""删""
中文: ""布"" - 中文: ""布""
中文: ""街"" - 中文: ""街""
中文: ""省"" - 中文: ""","[31600, 234]",省,"[544, 410, 771, 29886, 8482, 12291, 16123, 558, 1326, 282]",province,省
"中文: ""街"" - 中文: ""街""
中文: ""种"" - 中文: ""种""
中文: ""电"" - 中文: ""电""
中文: ""子"" - 中文: ""子""
中文: ""交"" - 中文: ""","[31398, 231]",交,"[5566, 29872, 429, 321, 6543, 14523, 735]",exchange,交
"中文: ""色"" - 中文: ""色""
中文: ""户"" - 中文: ""户""
中文: ""站"" - 中文: ""站""
中文: ""判"" - 中文: ""判""
中文: ""中"" - 中文: ""","[30275, 231]",中,"[2460, 7256, 7145, 286, 3737, 29885, 17662, 6563]",middle,中
"中文: ""手"" - 中文: ""手""
中文: ""九"" - 中文: ""九""
中文: ""米"" - 中文: ""米""
中文: ""夏"" - 中文: ""夏""
中文: ""友"" - 中文: ""","[31373, 232]",友,"[1341, 3484, 1424, 18326, 285, 29888, 5121, 7932]",friend,友
"中文: ""左"" - 中文: ""左""
中文: ""段"" - 中文: ""段""
中文: ""进"" - 中文: ""进""
中文: ""子"" - 中文: ""子""
中文: ""色"" - 中文: ""","[31085, 235]",色,"[1054, 274, 1111, 2780, 784, 29883, 1302, 2927, 10965]",color,色
"中文: ""金"" - 中文: ""金""
中文: ""线"" - 中文: ""线""
中文: ""木"" - 中文: ""木""
中文: ""色"" - 中文: ""色""
中文: ""种"" - 中文: ""","[31893, 234]",种,"[19015, 9089, 29895, 1984, 2924, 14380, 413, 8506]",kind,种
"中文: ""洋"" - 中文: ""洋""
中文: ""位"" - 中文: ""位""
中文: ""足"" - 中文: ""足""
中文: ""美"" - 中文: ""美""
中文: ""判"" - 中文: ""","[31791, 232]",判,"[6577, 29926, 4900, 16833, 432, 3623, 17675]",judge,判
"中文: ""址"" - 中文: ""址""
中文: ""云"" - 中文: ""云""
中文: ""友"" - 中文: ""友""
中文: ""汉"" - 中文: ""汉""
中文: ""校"" - 中文: ""","[31071, 233]",校,"[29879, 885, 1364, 269, 816, 27041, 3762, 1557]",school,校
"中文: ""云"" - 中文: ""云""
中文: ""沙"" - 中文: ""沙""
中文: ""力"" - 中文: ""力""
中文: ""站"" - 中文: ""站""
中文: ""构"" - 中文: ""","[31901, 233]",构,"[29879, 851, 269, 380, 6220, 3829, 4984, 23905, 303, 710, 2281, 10582]",structure,构
"中文: ""省"" - 中文: ""省""
中文: ""色"" - 中文: ""色""
中文: ""月"" - 中文: ""月""
中文: ""种"" - 中文: ""种""
中文: ""结"" - 中文: ""","[31320, 234]",结,"[19538, 260, 2034, 29873, 22134]",tie,结
"中文: ""电"" - 中文: ""电""
中文: ""地"" - 中文: ""地""
中文: ""洋"" - 中文: ""洋""
中文: ""屋"" - 中文: ""屋""
中文: ""例"" - 中文: ""","[31507, 231]",例,"[29872, 4392, 429, 321, 4773, 1342, 735]",example,例
"中文: ""谷"" - 中文: ""谷""
中文: ""包"" - 中文: ""包""
中文: ""群"" - 中文: ""群""
中文: ""八"" - 中文: ""八""
中文: ""面"" - 中文: ""","[30806, 236]",面,"[4024, 3700, 5444, 2258, 17470, 2161, 285, 29888]",face,面
"中文: ""族"" - 中文: ""族""
中文: ""群"" - 中文: ""群""
中文: ""东"" - 中文: ""东""
中文: ""七"" - 中文: ""七""
中文: ""桥"" - 中文: ""","[31749, 233]",桥,"[19515, 1506, 289, 18419, 1182, 29890, 28635, 12945]",bridge,桥
"中文: ""部"" - 中文: ""部""
中文: ""四"" - 中文: ""四""
中文: ""屋"" - 中文: ""屋""
中文: ""色"" - 中文: ""色""
中文: ""项"" - 中文: ""","[31888, 236]",项,"[2944, 568, 372, 277, 667, 474, 29875]",item,项
"中文: ""岩"" - 中文: ""岩""
中文: ""十"" - 中文: ""十""
中文: ""点"" - 中文: ""点""
中文: ""法"" - 中文: ""法""
中文: ""删"" - 中文: ""","[31916, 232]",删,"[5217, 270, 7374, 8143, 29881, 316, 311, 6144, 628]",delete,删
"中文: ""三"" - 中文: ""三""
中文: ""村"" - 中文: ""村""
中文: ""画"" - 中文: ""画""
中文: ""字"" - 中文: ""字""
中文: ""群"" - 中文: ""","[31829, 234]",群,"[867, 2318, 4071, 629, 330, 29887, 2972, 17170]",group,群
"中文: ""金"" - 中文: ""金""
中文: ""红"" - 中文: ""红""
中文: ""人"" - 中文: ""人""
中文: ""男"" - 中文: ""男""
中文: ""才"" - 中文: ""","[31979, 233]",才,"[260, 17694, 24242, 29873, 941, 11062, 5969, 20411]",talent,才
"中文: ""败"" - 中文: ""败""
中文: ""千"" - 中文: ""千""
中文: ""湖"" - 中文: ""湖""
中文: ""头"" - 中文: ""头""
中文: ""美"" - 中文: ""","[30630, 234]",美,"[915, 29890, 367, 6562, 289, 15409]",beauty,美
"中文: ""白"" - 中文: ""白""
中文: ""岩"" - 中文: ""岩""
中文: ""座"" - 中文: ""座""
中文: ""人"" - 中文: ""人""
中文: ""台"" - 中文: ""","[31037, 232]",台,"[2174, 29886, 12120, 715, 13974, 7481, 572, 18870, 282]",platform,台
"中文: ""果"" - 中文: ""果""
中文: ""目"" - 中文: ""目""
中文: ""种"" - 中文: ""种""
中文: ""阳"" - 中文: ""阳""
中文: ""屋"" - 中文: ""","[31654, 232]",屋,"[29882, 298, 3699, 9261, 5089, 1251, 8697, 10774]",house,屋
"中文: ""平"" - 中文: ""平""
中文: ""千"" - 中文: ""千""
中文: ""法"" - 中文: ""法""
中文: ""构"" - 中文: ""构""
中文: ""阳"" - 中文: ""","[31430, 236]",阳,"[29879, 269, 6575, 11445, 480, 2146]",sun,阳
"中文: ""岩"" - 中文: ""岩""
中文: ""构"" - 中文: ""构""
中文: ""街"" - 中文: ""街""
中文: ""谷"" - 中文: ""谷""
中文: ""会"" - 中文: ""","[30437, 231]",会,"[286, 29885, 17897, 1004, 11781, 592, 5870]",meeting,会
"中文: ""雪"" - 中文: ""雪""
中文: ""平"" - 中文: ""平""
中文: ""屋"" - 中文: ""屋""
中文: ""德"" - 中文: ""德""
中文: ""史"" - 中文: ""","[30911, 232]",史,"[670, 3603, 4955, 22880, 29882, 7251, 16211, 298, 9825, 18434, 2918]",history,史
"中文: ""史"" - 中文: ""史""
中文: ""光"" - 中文: ""光""
中文: ""男"" - 中文: ""男""
中文: ""土"" - 中文: ""土""
中文: ""谷"" - 中文: ""","[31112, 235]",谷,"[29894, 22044, 325, 659, 1564, 791, 19599, 2947, 28519]",valley,谷
"中文: ""男"" - 中文: ""男""
中文: ""点"" - 中文: ""点""
中文: ""地"" - 中文: ""地""
中文: ""夏"" - 中文: ""夏""
中文: ""方"" - 中文: ""","[30525, 233]",方,"[29879, 10674, 269, 17619, 3044, 18074, 6862, 26613]",square,方
"中文: ""项"" - 中文: ""项""
中文: ""春"" - 中文: ""春""
中文: ""试"" - 中文: ""试""
中文: ""座"" - 中文: ""座""
中文: ""代"" - 中文: ""","[30690, 231]",代,"[4738, 29887, 1885, 479, 12623, 1176, 330, 2531, 1737, 18530]",generation,代
"中文: ""金"" - 中文: ""金""
中文: ""海"" - 中文: ""海""
中文: ""母"" - 中文: ""母""
中文: ""平"" - 中文: ""平""
中文: ""南"" - 中文: ""","[30601, 232]",南,"[29879, 578, 3669, 269, 7062, 577, 13267]",south,南
"中文: ""日"" - 中文: ""日""
中文: ""地"" - 中文: ""地""
中文: ""删"" - 中文: ""删""
中文: ""北"" - 中文: ""北""
中文: ""德"" - 中文: ""","[31169, 232]",德,"[2405, 15389, 325, 10636, 3516, 29894, 1403, 4610, 27935]",virtue,德
"中文: ""尾"" - 中文: ""尾""
中文: ""书"" - 中文: ""书""
中文: ""千"" - 中文: ""千""
中文: ""花"" - 中文: ""花""
中文: ""族"" - 中文: ""","[30999, 233]",族,"[534, 260, 9434, 3626, 29563, 3367, 29873, 509]",tribe,族
"中文: ""街"" - 中文: ""街""
中文: ""白"" - 中文: ""白""
中文: ""源"" - 中文: ""源""
中文: ""座"" - 中文: ""座""
中文: ""城"" - 中文: ""","[30626, 232]",城,"[20752, 274, 4272, 12690, 29883, 7537, 4583, 455]",city,城
"中文: ""发"" - 中文: ""发""
中文: ""地"" - 中文: ""地""
中文: ""花"" - 中文: ""花""
中文: ""河"" - 中文: ""河""
中文: ""语"" - 中文: ""","[31505, 235]",语,"[10906, 301, 433, 4086, 425, 29880, 6361, 11675, 3893, 6468]",language,语
"中文: ""项"" - 中文: ""项""
中文: ""子"" - 中文: ""子""
中文: ""黄"" - 中文: ""黄""
中文: ""九"" - 中文: ""九""
中文: ""速"" - 中文: ""","[31859, 236]",速,"[29879, 5965, 19322, 269, 961, 6210, 805, 1028]",speed,速
"中文: ""四"" - 中文: ""四""
中文: ""八"" - 中文: ""八""
中文: ""户"" - 中文: ""户""
中文: ""音"" - 中文: ""音""
中文: ""地"" - 中文: ""","[30533, 232]",地,"[867, 5962, 4071, 629, 330, 29887, 2057, 17170]",ground,地
"中文: ""德"" - 中文: ""德""
中文: ""地"" - 中文: ""地""
中文: ""利"" - 中文: ""利""
中文: ""画"" - 中文: ""画""
中文: ""进"" - 中文: ""","[31174, 235]",进,"[328, 594, 3061, 17263, 263, 6564, 29874]",advance,进
"中文: ""河"" - 中文: ""河""
中文: ""茶"" - 中文: ""茶""
中文: ""红"" - 中文: ""红""
中文: ""门"" - 中文: ""门""
中文: ""试"" - 中文: ""","[31787, 235]",试,"[472, 4218, 1098, 15127, 1131, 263, 271, 21609, 29874]",attempt,试
"中文: ""河"" - 中文: ""河""
中文: ""花"" - 中文: ""花""
中文: ""字"" - 中文: ""字""
中文: ""回"" - 中文: ""回""
中文: ""败"" - 中文: ""","[31955, 235]",败,"[270, 8686, 822, 29881, 316, 311, 1753, 20653]",defeat,败
"中文: ""屋"" - 中文: ""屋""
中文: ""交"" - 中文: ""交""
中文: ""法"" - 中文: ""法""
中文: ""判"" - 中文: ""判""
中文: ""尾"" - 中文: ""","[31631, 232]",尾,"[260, 12464, 29873, 941, 11062, 18237]",tail,尾
"中文: ""网"" - 中文: ""网""
中文: ""云"" - 中文: ""云""
中文: ""电"" - 中文: ""电""
中文: ""谷"" - 中文: ""谷""
中文: ""母"" - 中文: ""","[31763, 233]",母,"[286, 29885, 14817, 3184, 2730, 5637, 25550, 4346]",mother,母
"中文: ""德"" - 中文: ""德""
中文: ""例"" - 中文: ""例""
中文: ""左"" - 中文: ""左""
中文: ""桥"" - 中文: ""桥""
中文: ""东"" - 中文: ""","[30979, 231]",东,"[2240, 9755, 23027, 29872, 321, 11248]",east,东
"中文: ""五"" - 中文: ""五""
中文: ""火"" - 中文: ""火""
中文: ""败"" - 中文: ""败""
中文: ""判"" - 中文: ""判""
中文: ""回"" - 中文: ""","[30742, 232]",回,"[3240, 337, 364, 736, 276, 29878, 2457, 2267]",return,回
"中文: ""土"" - 中文: ""土""
中文: ""法"" - 中文: ""法""
中文: ""男"" - 中文: ""男""
中文: ""色"" - 中文: ""色""
中文: ""话"" - 中文: ""","[31852, 235]",话,"[29879, 5965, 269, 961, 805, 12032, 1028]",speech,话
"中文: ""马"" - 中文: ""马""
中文: ""点"" - 中文: ""点""
中文: ""光"" - 中文: ""光""
中文: ""结"" - 中文: ""结""
中文: ""子"" - 中文: ""","[30319, 232]",子,"[5145, 274, 4161, 2278, 521, 18558, 29883, 305]",child,子
"中文: ""心"" - 中文: ""心""
中文: ""花"" - 中文: ""花""
中文: ""阳"" - 中文: ""阳""
中文: ""美"" - 中文: ""美""
中文: ""塔"" - 中文: ""","[31831, 232]",塔,"[260, 304, 29873, 517, 19372]",tower,塔
"中文: ""友"" - 中文: ""友""
中文: ""判"" - 中文: ""判""
中文: ""源"" - 中文: ""源""
中文: ""男"" - 中文: ""男""
中文: ""发"" - 中文: ""","[30910, 232]",发,"[29882, 23535, 298, 2350, 11315, 447]",hair,发
"中文: ""一"" - 中文: ""一""
中文: ""白"" - 中文: ""白""
中文: ""语"" - 中文: ""语""
中文: ""德"" - 中文: ""德""
中文: ""平"" - 中文: ""","[30606, 232]",平,"[20620, 12151, 1652, 285, 29888, 17422, 1579]",flat,平
"中文: ""春"" - 中文: ""春""
中文: ""画"" - 中文: ""画""
中文: ""千"" - 中文: ""千""
中文: ""金"" - 中文: ""金""
中文: ""男"" - 中文: ""","[31203, 234]",男,"[286, 611, 5156, 29885, 14263, 19202, 4439, 655]",male,男
"中文: ""七"" - 中文: ""七""
中文: ""花"" - 中文: ""花""
中文: ""地"" - 中文: ""地""
中文: ""心"" - 中文: ""心""
中文: ""电"" - 中文: ""","[31679, 234]",电,"[4552, 295, 15436, 29872, 12646, 3546, 560, 6146, 321]",electric,电
"中文: ""星"" - 中文: ""星""
中文: ""头"" - 中文: ""头""
中文: ""沙"" - 中文: ""沙""
中文: ""十"" - 中文: ""十""
中文: ""户"" - 中文: ""","[31229, 233]",户,"[22329, 29882, 298, 3699, 9261, 5089, 1251, 8697, 10774]",household,户
"中文: ""站"" - 中文: ""站""
中文: ""平"" - 中文: ""平""
中文: ""力"" - 中文: ""力""
中文: ""版"" - 中文: ""版""
中文: ""人"" - 中文: ""","[30313, 231]",人,"[29886, 2022, 639, 6774, 412, 1236, 10532, 546, 3736, 282]",person,人
"中文: ""百"" - 中文: ""百""
中文: ""败"" - 中文: ""败""
中文: ""座"" - 中文: ""座""
中文: ""一"" - 中文: ""一""
中文: ""段"" - 中文: ""","[31559, 233]",段,"[29879, 8803, 269, 344, 2042, 409, 21149, 3471, 5226, 4004]",section,段
"中文: ""果"" - 中文: ""果""
中文: ""起"" - 中文: ""起""
中文: ""线"" - 中文: ""线""
中文: ""址"" - 中文: ""址""
中文: ""官"" - 中文: ""","[31694, 232]",官,"[3344, 310, 2696, 29158, 6221, 29877, 288, 974, 1283]",official,官
"中文: ""判"" - 中文: ""判""
中文: ""东"" - 中文: ""东""
中文: ""线"" - 中文: ""线""
中文: ""十"" - 中文: ""十""
中文: ""百"" - 中文: ""","[31047, 234]",百,"[9074, 29882, 298, 22888, 6893, 6905]",hundred,百
"中文: ""目"" - 中文: ""目""
中文: ""方"" - 中文: ""方""
中文: ""洞"" - 中文: ""洞""
中文: ""友"" - 中文: ""友""
中文: ""局"" - 中文: ""","[31655, 232]",局,"[3344, 20205, 310, 2696, 8034, 29877, 288, 974, 1283]",office,局
"中文: ""夏"" - 中文: ""夏""
中文: ""月"" - 中文: ""月""
中文: ""湖"" - 中文: ""湖""
中文: ""沙"" - 中文: ""沙""
中文: ""岩"" - 中文: ""","[31753, 232]",岩,"[696, 7679, 10198, 307, 364, 20821, 29878]",rock,岩
"中文: ""线"" - 中文: ""线""
中文: ""法"" - 中文: ""法""
中文: ""删"" - 中文: ""删""
中文: ""电"" - 中文: ""电""
中文: ""起"" - 中文: ""","[31558, 235]",起,"[14451, 364, 374, 10107, 29878, 3780, 5161]",rise,起
"中文: ""方"" - 中文: ""方""
中文: ""舞"" - 中文: ""舞""
中文: ""马"" - 中文: ""马""
中文: ""黄"" - 中文: ""黄""
中文: ""左"" - 中文: ""","[31651, 232]",左,"[301, 2175, 25874, 29880, 1563, 454, 280]",left,左
"中文: ""海"" - 中文: ""海""
中文: ""线"" - 中文: ""线""
中文: ""阳"" - 中文: ""阳""
中文: ""花"" - 中文: ""花""
中文: ""音"" - 中文: ""","[30941, 236]",音,"[29879, 29802, 3669, 578, 269, 577, 6047]",sound,音
"中文: ""池"" - 中文: ""池""
中文: ""店"" - 中文: ""店""
中文: ""星"" - 中文: ""星""
中文: ""法"" - 中文: ""法""
中文: ""力"" - 中文: ""","[31074, 232]",力,"[29886, 4764, 12248, 13519, 772, 1129, 3081, 282]",power,力
"中文: ""星"" - 中文: ""星""
中文: ""话"" - 中文: ""话""
中文: ""火"" - 中文: ""火""
中文: ""九"" - 中文: ""九""
中文: ""夏"" - 中文: ""","[31241, 232]",夏,"[29879, 2083, 269, 480, 11801, 2146, 2533, 22792]",summer,夏


==> figures/translation/70b_de_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Buch"" - Deutsch: ""","[10586, 350, 29933, 3727, 22987, 5373]",Buch,"[289, 1045, 2909, 3143, 833, 29890]",book,Buch
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Anstieg"" - Deutsch: ""Anstieg""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Wolke"" - Deutsch: ""","[399, 29956, 14962, 11902]",Wolke,"[15126, 695, 274, 17184, 9274, 29883, 23642, 9570, 1067]",cloud,Wolke
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Tasche"" - Deutsch: ""","[10523, 29911, 23793, 323]",Tasche,"[289, 2291, 9922, 23156, 19548, 29890]",bag,Tasche
"Deutsch: ""Sprache"" - Deutsch: ""Sprache""
Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Mund"" - Deutsch: ""","[341, 13564, 29924, 8229]",Mund,"[21026, 286, 29885, 2730, 29442, 4346, 13394]",mouth,Mund
"Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Boden"" - Deutsch: ""","[8431, 19929, 350, 29933, 1952]",Boden,"[22473, 269, 29879, 578, 577]",soil,Boden
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Farbe"" - Deutsch: ""Farbe""
Deutsch: ""Berg"" - Deutsch: ""","[29933, 350, 3629, 17104, 1522, 9827, 2292]",Berg,"[16476, 286, 14378, 29885, 5766, 29442, 2730, 4346]",mountain,Berg
"Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Tuch"" - Deutsch: ""","[23215, 29911, 12603, 323]",Tuch,"[15126, 695, 274, 17184, 13950, 29883, 1067]",cloth,Tuch
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Herz"" - Deutsch: ""","[18650, 12905, 2439, 940, 3868, 29950, 379]",Herz,"[298, 23057, 8293, 540, 29882, 354, 5192]",heart,Herz
"Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Streifen"" - Deutsch: ""Streifen""
Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Tag"" - Deutsch: ""","[10523, 29911, 10522, 8176, 323]",Tag,"[2462, 3250, 1388, 1146, 270, 29881]",day,Tag
"Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Stern"" - Deutsch: ""","[23413, 855, 624, 7789, 317, 2443, 28588, 29903]",Stern,"[9523, 269, 5810, 303, 29879, 380, 8508, 5173]",star,Stern
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Feder"" - Deutsch: ""","[8263, 383, 29943, 7351, 5169, 17972]",Feder,"[6709, 15099, 269, 805, 29879, 4278, 1028, 7689]",spring,Feder
"Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Mond"" - Deutsch: ""","[341, 12125, 2598, 4546, 22638, 7185, 29924]",Mond,"[18786, 286, 29885, 2730, 4346]",moon,Mond
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Holz"" - Deutsch: ""","[19984, 4168, 26211, 8335, 29950, 379]",Holz,"[8879, 827, 29893, 8112, 6115, 281]",wood,Holz
"Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Dorf"" - Deutsch: ""","[29928, 360, 9579, 17207, 6132, 1938]",Dorf,"[21031, 5720, 29894, 3516, 11928, 325, 17191, 28765, 4213, 1403]",village,Dorf
"Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Wald"" - Deutsch: ""","[17721, 399, 29956, 22552, 5260]",Wald,"[1181, 13569, 1454, 26839, 29888, 285, 1079, 363, 1701]",forest,Wald
"Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Gitter"" - Deutsch: ""","[402, 26074, 28712, 11786, 4406, 29954]",Gitter,"[867, 6856, 29887, 7720, 629, 330]",grid,Gitter
"Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Lied"" - Deutsch: ""","[29931, 7326, 365, 23410, 29382, 2718]",Lied,"[4823, 269, 1100, 1487, 21453, 29879, 578, 577]",song,Lied
"Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""neun"" - Deutsch: ""neun""
Deutsch: ""Wasser"" - Deutsch: ""","[16124, 399, 29956, 22552, 29457, 12547]",Wasser,"[4094, 281, 13405, 29893, 11324, 16699, 2766]",water,Wasser
"Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Teich"" - Deutsch: ""","[29911, 7141, 323, 1920]",Teich,"[282, 12509, 29886, 1112, 772, 1129, 2818]",pond,Teich
"Deutsch: ""Stamm"" - Deutsch: ""Stamm""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""Fluss"" - Deutsch: ""","[383, 29943, 8754, 2379]",Fluss,"[10107, 364, 4401, 374, 29878, 8580, 3511, 1150, 9050]",river,Fluss
"Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Schnee"" - Deutsch: ""Schnee""
Deutsch: ""Gesetz"" - Deutsch: ""","[402, 1879, 6328, 29954, 7999]",Gesetz,"[4307, 301, 10653, 425, 29880, 433]",law,Gesetz
"Deutsch: ""Meer"" - Deutsch: ""Meer""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Beispiel"" - Deutsch: ""Beispiel""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Welle"" - Deutsch: ""","[1334, 4806, 399, 28862, 29956, 5674, 10458, 11284]",Welle,"[10742, 27766, 29893, 11324, 281, 2766]",wave,Welle
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Beispiel"" - Deutsch: ""Beispiel""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Ozean"" - Deutsch: ""","[29949, 438]",Ozean,"[12954, 29877, 542, 23474, 25802, 288]",ocean,Ozean
"Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Höhle"" - Deutsch: ""","[11623, 379, 29950]",Höhle,"[5777, 274, 18346, 24230, 29883, 1113]",cave,Höhle
"Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Linie"" - Deutsch: ""Linie""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Meer"" - Deutsch: ""","[341, 2191, 6816, 29924]",Meer,"[269, 344, 409, 29879, 7205]",sea,Meer
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""See"" - Deutsch: ""","[2823, 317, 922, 2008, 13393, 29903]",See,"[19437, 24591, 301, 18170, 425, 29880, 433]",lake,See
"Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Quelle"" - Deutsch: ""","[5462, 660, 29984, 8654, 2182, 751]",Quelle,"[269, 2752, 29879, 578, 4993, 577, 3669]",source,Quelle
"Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""Feuer"" - Deutsch: ""","[8263, 383, 29943, 29331, 5169]",Feuer,"[8696, 13734, 29888, 7241, 285, 3974, 5713, 28034]",fire,Feuer
"Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Punkt"" - Deutsch: ""","[22723, 349, 12129, 29925]",Punkt,"[3149, 282, 29886, 772, 1129, 1298, 11899]",point,Punkt
"Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Farbe"" - Deutsch: ""Farbe""
Deutsch: ""Gemälde"" - Deutsch: ""","[402, 1879, 29954, 7999, 15170]",Gemälde,"[3274, 10675, 3300, 6788, 282, 29886, 20413]",painting,Gemälde
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Bahnhof"" - Deutsch: ""","[15131, 28701, 350, 6000, 29933, 15174]",Bahnhof,"[1002, 9523, 5073, 269, 303, 19569, 23436, 29879, 380, 6112, 5173]",station,Bahnhof
"Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Reis"" - Deutsch: ""","[29934, 830, 1123, 390]",Reis,"[10107, 364, 11674, 374, 29878, 2200, 19408, 9597]",rice,Reis
"Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Linie"" - Deutsch: ""","[29931, 365, 23410, 11667, 4342, 2718]",Linie,"[619, 1220, 301, 492, 1915, 29880, 6276, 1196]",line,Linie
"Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Blume"" - Deutsch: ""","[10358, 3164, 350, 29933]",Blume,"[1652, 4972, 5685, 29888, 285, 1731, 28149, 1579]",flower,Blume
"Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Sprache"" - Deutsch: ""Sprache""
Deutsch: ""Tee"" - Deutsch: ""","[29911, 7141, 323, 1920]",Tee,"[29873, 23429, 734, 260, 371]",tea,Tee
"Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Wolke"" - Deutsch: ""Wolke""
Deutsch: ""Fuß"" - Deutsch: ""","[11212, 383, 11871, 29943]",Fuß,"[1181, 7953, 29888, 285, 6661, 3661, 5431, 1701]",foot,Fuß
"Deutsch: ""Maschine"" - Deutsch: ""Maschine""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Tür"" - Deutsch: ""","[25424, 29911, 323]",Tür,"[17433, 437, 3050, 270, 29881, 1867]",door,Tür
"Deutsch: ""Wasser"" - Deutsch: ""Wasser""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Schnee"" - Deutsch: ""","[21129, 317, 4421, 4504, 1102, 2522, 29903]",Schnee,"[16586, 269, 29879, 5807, 15007]",snow,Schnee
"Deutsch: ""Feuer"" - Deutsch: ""Feuer""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Pferd"" - Deutsch: ""","[349, 10022, 29925]",Pferd,"[298, 10435, 2015, 4029, 5089, 1251, 11231, 29882]",horse,Pferd
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""eins"" - Deutsch: ""","[1011, 321, 21084, 29872, 10096]",eins,"[650, 29877, 373, 697, 265, 288]",one,eins
"Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Reis"" - Deutsch: ""Reis""
Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""zwei"" - Deutsch: ""","[7659, 29920, 5263, 7325, 4753, 503]",zwei,"[29873, 3252, 260, 7516, 1023, 10184]",two,zwei
"Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""drei"" - Deutsch: ""","[4192, 14724, 9697, 7707, 270, 29881]",drei,"[29873, 2211, 260, 17536, 266, 12455, 386, 1468]",three,drei
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""vier"" - Deutsch: ""","[29894, 6316, 7214, 3516, 325, 8545, 1403, 25965]",vier,"[1181, 12584, 29888, 285, 17823, 1701, 3023]",four,vier
"Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""acht"" - Deutsch: ""","[5860, 263, 29874, 562, 1274, 3657, 22019, 496]",acht,"[15761, 321, 29872, 9475, 10096, 29319]",eight,acht
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""zehn"" - Deutsch: ""","[3777, 29920, 503, 911]",zehn,"[29873, 841, 734, 260, 3006, 371]",ten,zehn
"Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""Kopf"" - Deutsch: ""","[27476, 476, 8224, 29968]",Kopf,"[298, 2813, 540, 29882, 354, 2343]",head,Kopf
"Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Streifen"" - Deutsch: ""","[5015, 624, 855, 317, 11738, 3767, 29903]",Streifen,"[10076, 710, 269, 851, 17820, 303, 29879, 380, 17010]",strip,Streifen
"Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Straße"" - Deutsch: ""","[855, 624, 5015, 317, 22667, 3767, 7357, 29903]",Straße,"[29352, 710, 269, 12243, 851, 11952, 303, 13045, 29879, 380]",street,Straße
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Teil"" - Deutsch: ""","[29911, 7770, 7141, 323, 1920]",Teil,"[3274, 1595, 610, 3300, 282, 29886, 760, 862]",part,Teil
"Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Auge"" - Deutsch: ""","[319, 29909, 22333, 8407]",Auge,"[321, 1032, 29872, 10977]",eye,Auge
"Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Feld"" - Deutsch: ""","[8263, 383, 29943, 11961, 21113, 5169]",Feld,"[29607, 1746, 29888, 7241, 285, 2671, 5713]",field,Feld
"Deutsch: ""Geschwindigkeit"" - Deutsch: ""Geschwindigkeit""
Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Standort"" - Deutsch: ""","[7813, 624, 855, 11042, 317, 7434, 6679, 29903]",Standort,"[1354, 3268, 269, 29879, 1039, 2746, 7845]",site,Standort
"Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Wort"" - Deutsch: ""","[399, 19662, 29956, 14962, 13824]",Wort,"[6365, 13762, 8879, 1742, 827, 29893, 1734, 281]",word,Wort
"Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Paar"" - Deutsch: ""","[11868, 349, 2621, 29925]",Paar,"[3274, 3300, 18784, 282, 29886, 5101]",pair,Paar
"Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Sitz"" - Deutsch: ""","[25598, 23628, 6101, 317, 21988, 29903]",Sitz,"[269, 344, 409, 29879, 12949, 7205]",seat,Sitz
"Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Licht"" - Deutsch: ""","[29931, 365, 10413, 23410, 2718]",Licht,"[3578, 619, 3473, 301, 492, 4366, 29880, 14172]",light,Licht
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Norden"" - Deutsch: ""","[29940, 405, 4186, 23899, 3782, 5245, 1939]",Norden,"[29876, 1217, 15459, 302, 3643, 694, 6641]",north,Norden
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Maschine"" - Deutsch: ""","[8622, 341, 3219, 29924, 21870]",Maschine,"[655, 286, 23523, 29885, 4933, 611, 8628, 7672, 5825]",machine,Maschine
"Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Zeit"" - Deutsch: ""","[29999, 796, 3091, 5347, 24625]",Zeit,"[29873, 2034, 9346, 260, 5335, 19538, 2230, 931]",time,Zeit
"Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Nutzen"" - Deutsch: ""","[29940, 405, 12487]",Nutzen,"[14169, 289, 367, 1785, 3856, 13982, 915, 29890, 7795]",benefit,Nutzen
"Deutsch: ""Schwanz"" - Deutsch: ""Schwanz""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""Provinz"" - Deutsch: ""","[1184, 1588, 4040, 23114, 11127, 349, 29925, 9133, 1019]",Provinz,"[16123, 771, 8482, 282, 544, 29886, 12291, 1326, 410, 558]",province,Provinz
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Börse"" - Deutsch: ""","[350, 29933]",Börse,"[14523, 321, 29872, 735, 429, 6543, 5566]",exchange,Börse
"Deutsch: ""Streifen"" - Deutsch: ""Streifen""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Mitte"" - Deutsch: ""","[341, 24532, 4573, 5493, 29924, 23115]",Mitte,"[7145, 286, 7256, 29885, 17662, 2460, 3737, 6563]",middle,Mitte
"Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Freund"" - Deutsch: ""","[383, 14438, 28817, 29943, 23923, 3878, 4693]",Freund,"[7932, 1424, 3484, 5121, 18326, 29888, 1341, 285]",friend,Freund
"Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""zehn"" - Deutsch: ""zehn""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Farbe"" - Deutsch: ""","[7748, 14206, 383, 29943, 8413]",Farbe,"[2780, 1111, 274, 1302, 10965, 1054, 29883, 2927, 784]",color,Farbe
"Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Versuch"" - Deutsch: ""Versuch""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Art"" - Deutsch: ""","[826, 319, 29909, 9986, 3012, 1433]",Art,"[2924, 9089, 413, 14380, 8506, 19015, 29895, 1984]",kind,Art
"Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Feuer"" - Deutsch: ""Feuer""
Deutsch: ""Richter"" - Deutsch: ""","[4385, 29934, 21710, 13675, 390, 25627]",Richter,"[432, 3623, 17675, 4900, 6577, 29926, 16833]",judge,Richter
"Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Schule"" - Deutsch: ""","[317, 4421, 4504, 1102, 27223, 2522, 12988, 29903]",Schule,"[27041, 269, 885, 816, 29879, 1364, 1557, 3762]",school,Schule
"Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Krawatte"" - Deutsch: ""","[19387, 476, 7365, 29968]",Krawatte,"[29873, 22134, 2034, 260, 19538]",tie,Krawatte
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Beispiel"" - Deutsch: ""","[10632, 350, 29933, 3629, 1522, 22621]",Beispiel,"[321, 29872, 4773, 4392, 735, 429, 1342]",example,Beispiel
"Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""zehn"" - Deutsch: ""zehn""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Gesicht"" - Deutsch: ""","[402, 1879, 6328, 29954, 7999]",Gesicht,"[2161, 4024, 5444, 17470, 29888, 285, 2258, 3700]",face,Gesicht
"Deutsch: ""Anstieg"" - Deutsch: ""Anstieg""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Brücke"" - Deutsch: ""","[350, 29933, 1771, 12432]",Brücke,"[289, 18419, 1506, 19515, 1182, 28635, 29890, 12945]",bridge,Brücke
"Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Gegenstand"" - Deutsch: ""","[21163, 1879, 19275, 29954, 7999, 402]",Gegenstand,"[667, 2944, 277, 372, 29875, 568, 474]",item,Gegenstand
"Deutsch: ""Zeit"" - Deutsch: ""Zeit""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""löschen"" - Deutsch: ""","[27575, 301, 29880]",löschen,"[8143, 7374, 316, 311, 628, 5217, 270, 6144, 29881]",delete,löschen
"Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Gruppe"" - Deutsch: ""","[3338, 402, 1632, 29954, 21757, 5430]",Gruppe,"[867, 2972, 2318, 4071, 29887, 17170, 629, 330]",group,Gruppe
"Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Schönheit"" - Deutsch: ""","[317, 4421, 4504, 28565, 1102, 2522, 29903]",Schönheit,"[289, 367, 15409, 915, 6562, 29890]",beauty,Schönheit
"Deutsch: ""Krawatte"" - Deutsch: ""Krawatte""
Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Plattform"" - Deutsch: ""","[13494, 3247, 1858, 349, 27201, 29925]",Plattform,"[572, 12120, 18870, 282, 29886, 715, 13974, 2174, 7481]",platform,Plattform
"Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Kopf"" - Deutsch: ""Kopf""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Haus"" - Deutsch: ""","[10727, 29950, 5952, 379, 24704]",Haus,"[10774, 298, 5089, 9261, 3699, 1251, 8697, 29882]",house,Haus
"Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Wald"" - Deutsch: ""Wald""
Deutsch: ""Sonne"" - Deutsch: ""","[5791, 317, 1105, 6295, 29903]",Sonne,"[480, 269, 29879, 2146, 6575, 11445]",sun,Sonne
"Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Geschichte"" - Deutsch: ""","[6328, 1879, 5009, 29954, 7999, 402, 7376]",Geschichte,"[16211, 298, 4955, 7251, 9825, 670, 18434, 2918, 22880, 29882, 3603]",history,Geschichte
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Geschwindigkeit"" - Deutsch: ""Geschwindigkeit""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Tal"" - Deutsch: ""","[10523, 29911, 10288, 323]",Tal,"[659, 791, 19599, 28519, 29894, 1564, 22044, 325, 2947]",valley,Tal
"Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Quadrat"" - Deutsch: ""","[660, 29984, 2182, 751]",Quadrat,"[10674, 17619, 6862, 269, 26613, 3044, 18074, 29879]",square,Quadrat
"Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Süden"" - Deutsch: ""","[17110, 26585, 11711, 317, 29903]",Süden,"[269, 7062, 13267, 29879, 578, 577, 3669]",south,Süden
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Tugend"" - Deutsch: ""","[23215, 29911, 12603, 323]",Tugend,"[15389, 29894, 3516, 325, 10636, 27935, 4610, 2405, 1403]",virtue,Tugend
"Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Stamm"" - Deutsch: ""","[855, 624, 317, 7434, 29903]",Stamm,"[29873, 534, 509, 260, 3367, 9434, 3626, 29563]",tribe,Stamm
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Kopf"" - Deutsch: ""Kopf""
Deutsch: ""Stadt"" - Deutsch: ""","[855, 624, 317, 7434, 10347, 5587, 29903]",Stadt,"[7537, 20752, 274, 4272, 29883, 12690, 455, 4583]",city,Stadt
"Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Sommer"" - Deutsch: ""Sommer""
Deutsch: ""Sprache"" - Deutsch: ""","[29634, 1706, 5592, 317, 14314, 29903]",Sprache,"[11675, 6361, 301, 4086, 425, 29880, 433, 6468, 10906, 3893]",language,Sprache
"Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Geschwindigkeit"" - Deutsch: ""","[6328, 1879, 5009, 29954, 7999, 402]",Geschwindigkeit,"[6210, 269, 805, 19322, 5965, 29879, 961, 1028]",speed,Geschwindigkeit
"Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""Boden"" - Deutsch: ""","[8431, 19929, 350, 29933, 1952]",Boden,"[867, 2057, 4071, 29887, 17170, 629, 330, 5962]",ground,Boden
"Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Versuch"" - Deutsch: ""","[8980, 1798, 6565, 10138, 29963, 478]",Versuch,"[271, 1098, 472, 263, 15127, 29874, 4218, 21609, 1131]",attempt,Versuch
"Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Niederlage"" - Deutsch: ""","[29940, 405, 24052, 16501, 19166, 15981]",Niederlage,"[8686, 822, 316, 311, 20653, 270, 29881, 1753]",defeat,Niederlage
"Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Maschine"" - Deutsch: ""Maschine""
Deutsch: ""Schwanz"" - Deutsch: ""","[9234, 317, 4421, 4504, 1102, 2522, 29903]",Schwanz,"[29873, 12464, 260, 11062, 941, 18237]",tail,Schwanz
"Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Mutter"" - Deutsch: ""","[341, 22411, 20749, 29924, 8229]",Mutter,"[5637, 3184, 286, 29885, 25550, 2730, 4346, 14817]",mother,Mutter
"Deutsch: ""Versuch"" - Deutsch: ""Versuch""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Osten"" - Deutsch: ""","[11334, 6657, 24768, 29949, 438, 26569]",Osten,"[2240, 23027, 321, 29872, 11248, 9755]",east,Osten
"Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Rede"" - Deutsch: ""","[29934, 4367, 830, 1123, 9039, 390]",Rede,"[269, 805, 5965, 29879, 961, 12032, 1028]",speech,Rede
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Kind"" - Deutsch: ""","[13187, 476, 11885, 16540, 20311, 29968]",Kind,"[5145, 274, 2278, 521, 29883, 4161, 305, 18558]",child,Kind
"Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Turm"" - Deutsch: ""","[23215, 29911, 12603, 323, 5383]",Turm,"[29873, 260, 304, 517, 19372]",tower,Turm
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Haar"" - Deutsch: ""","[29950, 5952, 379, 24704]",Haar,"[298, 11315, 2350, 23535, 29882, 447]",hair,Haar
"Deutsch: ""Linie"" - Deutsch: ""Linie""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Haushalt"" - Deutsch: ""","[10727, 24704, 29950, 5952, 379]",Haushalt,"[298, 10774, 5089, 9261, 3699, 22329, 1251, 29882, 8697]",household,Haushalt
"Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Abschnitt"" - Deutsch: ""","[319, 4920, 29909, 24650, 1976]",Abschnitt,"[2042, 8803, 269, 344, 4004, 409, 21149, 5226, 29879, 3471]",section,Abschnitt
"Deutsch: ""Punkt"" - Deutsch: ""Punkt""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Büro"" - Deutsch: ""","[15455, 29933, 350, 16144]",Büro,"[20205, 3344, 29877, 974, 1283, 8034, 310, 288, 2696]",office,Büro
"Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""neun"" - Deutsch: ""neun""
Deutsch: ""Anstieg"" - Deutsch: ""","[21877, 319, 2744, 29909, 530]",Anstieg,"[10107, 364, 14451, 5161, 3780, 374, 29878]",rise,Anstieg
"Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Reis"" - Deutsch: ""Reis""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Macht"" - Deutsch: ""","[341, 3219, 15735, 4326, 21870, 17197, 29924]",Macht,"[4764, 12248, 282, 29886, 3081, 772, 1129, 13519]",power,Macht
"Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Sommer"" - Deutsch: ""","[22820, 6254, 317, 1105, 6295, 29903]",Sommer,"[480, 2083, 269, 22792, 2533, 29879, 2146, 11801]",summer,Sommer


==> figures/translation/70b_de_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""Streifen"" - English: ""strip""
Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""eins"" - English: ""one""
Deutsch: ""Buch"" - English: ""","[833, 2909, 1045, 289, 3143, 29890]",book,"[833, 2909, 1045, 289, 3143, 29890]",book,Buch
"Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""vier"" - English: ""four""
Deutsch: ""Gitter"" - English: ""grid""
Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""Wolke"" - English: ""","[29883, 274, 23642, 9570, 695, 1067, 17184, 15126, 9274]",cloud,"[29883, 274, 23642, 9570, 695, 1067, 17184, 15126, 9274]",cloud,Wolke
"Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Paar"" - English: ""pair""
Deutsch: ""Tasche"" - English: ""","[9922, 2291, 23156, 19548, 289, 29890]",bag,"[9922, 2291, 23156, 19548, 289, 29890]",bag,Tasche
"Deutsch: ""Kopf"" - English: ""head""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Kind"" - English: ""child""
Deutsch: ""Mund"" - English: ""","[21026, 2730, 29442, 29885, 13394, 286, 4346]",mouth,"[21026, 2730, 29442, 29885, 13394, 286, 4346]",mouth,Mund
"Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""neun"" - English: ""nine""
Deutsch: ""Boden"" - English: ""","[578, 577, 22473, 29879, 269]",soil,"[578, 577, 22473, 29879, 269]",soil,Boden
"Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""sechs"" - English: ""six""
Deutsch: ""Berg"" - English: ""","[2730, 29442, 29885, 4346, 14378, 5766, 16476, 286]",mountain,"[2730, 29442, 29885, 4346, 14378, 5766, 16476, 286]",mountain,Berg
"Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Herz"" - English: ""heart""
Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Tuch"" - English: ""","[13950, 29883, 274, 695, 1067, 17184, 15126]",cloth,"[13950, 29883, 274, 695, 1067, 17184, 15126]",cloth,Tuch
"Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Version"" - English: ""version""
Deutsch: ""Beispiel"" - English: ""example""
Deutsch: ""Herz"" - English: ""","[540, 29882, 354, 5192, 298, 8293, 23057]",heart,"[540, 29882, 354, 5192, 298, 8293, 23057]",heart,Herz
"Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""neun"" - English: ""nine""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Hand"" - English: ""","[447, 5403, 5905, 3179, 1361, 29882, 298, 2350]",hand,"[447, 5403, 5905, 3179, 1361, 29882, 298, 2350]",hand,Hand
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""löschen"" - English: ""delete""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Tag"" - English: ""","[1146, 29881, 1388, 3250, 270, 2462]",day,"[1146, 29881, 1388, 3250, 270, 2462]",day,Tag
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Stern"" - English: ""","[380, 5810, 8508, 303, 9523, 29879, 5173, 269]",star,"[380, 5810, 8508, 303, 9523, 29879, 5173, 269]",star,Stern
"Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""vier"" - English: ""four""
Deutsch: ""Feder"" - English: ""","[15099, 7689, 4278, 805, 29879, 1028, 6709, 269]",spring,"[15099, 7689, 4278, 805, 29879, 1028, 6709, 269]",spring,Feder
"Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""links"" - English: ""left""
Deutsch: ""Mond"" - English: ""","[2730, 29885, 18786, 286, 4346]",moon,"[2730, 29885, 18786, 286, 4346]",moon,Mond
"Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""sechs"" - English: ""six""
Deutsch: ""Holz"" - English: ""","[281, 29893, 8112, 827, 6115, 8879]",wood,"[281, 29893, 8112, 827, 6115, 8879]",wood,Holz
"Deutsch: ""Kopf"" - English: ""head""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Dorf"" - English: ""","[11928, 5720, 29894, 17191, 3516, 1403, 4213, 325, 28765, 21031]",village,"[11928, 5720, 29894, 17191, 3516, 1403, 4213, 325, 28765, 21031]",village,Dorf
"Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Boden"" - English: ""soil""
Deutsch: ""Wald"" - English: ""","[363, 1701, 1454, 29888, 1079, 13569, 1181, 285, 26839]",forest,"[363, 1701, 1454, 29888, 1079, 13569, 1181, 285, 26839]",forest,Wald
"Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Gitter"" - English: ""","[6856, 629, 29887, 7720, 330, 867]",grid,"[6856, 629, 29887, 7720, 330, 867]",grid,Gitter
"Deutsch: ""Schule"" - English: ""school""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Lied"" - English: ""","[21453, 578, 1100, 577, 1487, 4823, 29879, 269]",song,"[21453, 578, 1100, 577, 1487, 4823, 29879, 269]",song,Lied
"Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Wasser"" - English: ""","[13405, 16699, 281, 11324, 2766, 29893, 4094]",water,"[13405, 16699, 281, 11324, 2766, 29893, 4094]",water,Wasser
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""Zeit"" - English: ""time""
Deutsch: ""Teich"" - English: ""","[1112, 772, 12509, 2818, 29886, 282, 1129]",pond,"[1112, 772, 12509, 2818, 29886, 282, 1129]",pond,Teich
"Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Tugend"" - English: ""virtue""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Sand"" - English: ""","[872, 28455, 29879, 11982, 4977, 269, 9753]",sand,"[872, 28455, 29879, 11982, 4977, 269, 9753]",sand,Sand
"Deutsch: ""eins"" - English: ""one""
Deutsch: ""Sitz"" - English: ""seat""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Fluss"" - English: ""","[8580, 9050, 374, 10107, 29878, 3511, 364, 1150, 4401]",river,"[8580, 9050, 374, 10107, 29878, 3511, 364, 1150, 4401]",river,Fluss
"Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""Gesetz"" - English: ""","[425, 10653, 4307, 301, 29880, 433]",law,"[425, 10653, 4307, 301, 29880, 433]",law,Gesetz
"Deutsch: ""vier"" - English: ""four""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Welle"" - English: ""","[281, 11324, 2766, 27766, 29893, 10742]",wave,"[281, 11324, 2766, 27766, 29893, 10742]",wave,Welle
"Deutsch: ""See"" - English: ""lake""
Deutsch: ""Norden"" - English: ""north""
Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Ozean"" - English: ""","[23474, 288, 29877, 25802, 12954, 542]",ocean,"[23474, 288, 29877, 25802, 12954, 542]",ocean,Ozean
"Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""Geschichte"" - English: ""history""
Deutsch: ""Höhle"" - English: ""","[29883, 5777, 24230, 274, 18346, 1113]",cave,"[29883, 5777, 24230, 274, 18346, 1113]",cave,Höhle
"Deutsch: ""Tag"" - English: ""day""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Meer"" - English: ""","[344, 7205, 29879, 409, 269]",sea,"[344, 7205, 29879, 409, 269]",sea,Meer
"Deutsch: ""Licht"" - English: ""light""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Version"" - English: ""version""
Deutsch: ""See"" - English: ""","[425, 19437, 301, 29880, 18170, 24591, 433]",lake,"[425, 19437, 301, 29880, 18170, 24591, 433]",lake,See
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Quelle"" - English: ""","[3669, 578, 4993, 577, 2752, 29879, 269]",source,"[3669, 578, 4993, 577, 2752, 29879, 269]",source,Quelle
"Deutsch: ""Nutzen"" - English: ""benefit""
Deutsch: ""Straße"" - English: ""street""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Feuer"" - English: ""","[7241, 5713, 28034, 3974, 13734, 8696, 29888, 285]",fire,"[7241, 5713, 28034, 3974, 13734, 8696, 29888, 285]",fire,Feuer
"Deutsch: ""Wolke"" - English: ""cloud""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Punkt"" - English: ""","[1298, 772, 3149, 29886, 282, 11899, 1129]",point,"[1298, 772, 3149, 29886, 282, 11899, 1129]",point,Punkt
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Version"" - English: ""","[874, 345, 1873, 1147, 369, 29894, 3259, 325, 2453, 1224]",version,"[874, 345, 1873, 1147, 369, 29894, 3259, 325, 2453, 1224]",version,Version
"Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Ball"" - English: ""","[9922, 5521, 2291, 8287, 289, 2135, 6411, 29890]",ball,"[9922, 5521, 2291, 8287, 289, 2135, 6411, 29890]",ball,Ball
"Deutsch: ""Feld"" - English: ""field""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Gemälde"" - English: ""","[10675, 282, 29886, 3274, 6788, 3300, 20413]",painting,"[10675, 282, 29886, 3274, 6788, 3300, 20413]",painting,Gemälde
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""löschen"" - English: ""delete""
Deutsch: ""Bahnhof"" - English: ""","[23436, 380, 19569, 303, 9523, 1002, 6112, 29879, 5173, 5073, 269]",station,"[23436, 380, 19569, 303, 9523, 1002, 6112, 29879, 5173, 5073, 269]",station,Bahnhof
"Deutsch: ""rot"" - English: ""red""
Deutsch: ""eins"" - English: ""one""
Deutsch: ""Zeit"" - English: ""time""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Reis"" - English: ""","[374, 11674, 2200, 9597, 10107, 29878, 364, 19408]",rice,"[374, 11674, 2200, 9597, 10107, 29878, 364, 19408]",rice,Reis
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Haus"" - English: ""house""
Deutsch: ""rot"" - English: ""","[276, 337, 1127, 29878, 364, 2654]",red,"[276, 337, 1127, 29878, 364, 2654]",red,rot
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Linie"" - English: ""","[1220, 6276, 1915, 301, 29880, 619, 1196, 492]",line,"[1220, 6276, 1915, 301, 29880, 619, 1196, 492]",line,Linie
"Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Netz"" - English: ""","[452, 484, 7787, 29876, 302, 1212]",net,"[452, 484, 7787, 29876, 302, 1212]",net,Netz
"Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Paar"" - English: ""pair""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Blume"" - English: ""","[28149, 1579, 5685, 29888, 1652, 4972, 285, 1731]",flower,"[28149, 1579, 5685, 29888, 1652, 4972, 285, 1731]",flower,Blume
"Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Tee"" - English: ""","[371, 734, 260, 23429, 29873]",tea,"[371, 734, 260, 23429, 29873]",tea,Tee
"Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Sonne"" - English: ""sun""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Fuß"" - English: ""","[6661, 5431, 3661, 7953, 29888, 1181, 285, 1701]",foot,"[6661, 5431, 3661, 7953, 29888, 1181, 285, 1701]",foot,Fuß
"Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""zwei"" - English: ""two""
Deutsch: ""Gold"" - English: ""","[748, 15192, 29887, 330, 7684, 1484]",gold,"[748, 15192, 29887, 330, 7684, 1484]",gold,Gold
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Norden"" - English: ""north""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Tür"" - English: ""","[1867, 29881, 270, 437, 3050, 17433]",door,"[1867, 29881, 270, 437, 3050, 17433]",door,Tür
"Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Maschine"" - English: ""machine""
Deutsch: ""Schnee"" - English: ""","[15007, 5807, 16586, 29879, 269]",snow,"[15007, 5807, 16586, 29879, 269]",snow,Schnee
"Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Pferd"" - English: ""","[11231, 5089, 1251, 2015, 4029, 10435, 29882, 298]",horse,"[11231, 5089, 1251, 2015, 4029, 10435, 29882, 298]",horse,Pferd
"Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Gold"" - English: ""gold""
Deutsch: ""Kind"" - English: ""child""
Deutsch: ""eins"" - English: ""","[697, 288, 373, 265, 29877, 650]",one,"[697, 288, 373, 265, 29877, 650]",one,eins
"Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Tugend"" - English: ""virtue""
Deutsch: ""zwei"" - English: ""","[7516, 260, 3252, 1023, 29873, 10184]",two,"[7516, 260, 3252, 1023, 29873, 10184]",two,zwei
"Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Buch"" - English: ""book""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""drei"" - English: ""","[386, 2211, 17536, 1468, 260, 29873, 266, 12455]",three,"[386, 2211, 17536, 1468, 260, 29873, 266, 12455]",three,drei
"Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""vier"" - English: ""","[17823, 12584, 3023, 29888, 1181, 285, 1701]",four,"[17823, 12584, 3023, 29888, 1181, 285, 1701]",four,vier
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""fünf"" - English: ""","[7241, 5713, 29888, 5320, 20818, 285]",five,"[7241, 5713, 29888, 5320, 20818, 285]",five,fünf
"Deutsch: ""Geschwindigkeit"" - English: ""speed""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Wolke"" - English: ""cloud""
Deutsch: ""Sand"" - English: ""sand""
Deutsch: ""sechs"" - English: ""","[28319, 29879, 1039, 4832, 1354, 269]",six,"[28319, 29879, 1039, 4832, 1354, 269]",six,sechs
"Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""sieben"" - English: ""","[344, 9881, 29879, 409, 269]",seven,"[344, 9881, 29879, 409, 269]",seven,sieben
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""acht"" - English: ""","[321, 29319, 9475, 10096, 29872, 15761]",eight,"[321, 29319, 9475, 10096, 29872, 15761]",eight,acht
"Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Mund"" - English: ""mouth""
Deutsch: ""Gitter"" - English: ""grid""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""neun"" - English: ""","[17081, 6836, 29876, 302, 14183, 1240]",nine,"[17081, 6836, 29876, 302, 14183, 1240]",nine,neun
"Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Maschine"" - English: ""machine""
Deutsch: ""Norden"" - English: ""north""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""zehn"" - English: ""","[841, 3006, 371, 734, 260, 29873]",ten,"[841, 3006, 371, 734, 260, 29873]",ten,zehn
"Deutsch: ""Talent"" - English: ""talent""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Kopf"" - English: ""","[540, 2813, 354, 29882, 298, 2343]",head,"[540, 2813, 354, 29882, 298, 2343]",head,Kopf
"Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""löschen"" - English: ""delete""
Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Gruppe"" - English: ""group""
Deutsch: ""Streifen"" - English: ""","[380, 17820, 851, 10076, 17010, 303, 29879, 710, 269]",strip,"[380, 17820, 851, 10076, 17010, 303, 29879, 710, 269]",strip,Streifen
"Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Straße"" - English: ""","[380, 13045, 851, 12243, 29352, 11952, 303, 29879, 710, 269]",street,"[380, 13045, 851, 12243, 29352, 11952, 303, 29879, 710, 269]",street,Straße
"Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Teil"" - English: ""","[610, 760, 29886, 282, 3274, 862, 3300, 1595]",part,"[610, 760, 29886, 282, 3274, 862, 3300, 1595]",part,Teil
"Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Auge"" - English: ""","[321, 1032, 10977, 29872]",eye,"[321, 1032, 10977, 29872]",eye,Auge
"Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""Gold"" - English: ""gold""
Deutsch: ""Schönheit"" - English: ""beauty""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""Feld"" - English: ""","[29607, 7241, 5713, 29888, 2671, 285, 1746]",field,"[29607, 7241, 5713, 29888, 2671, 285, 1746]",field,Feld
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Standort"" - English: ""","[2746, 3268, 29879, 1039, 1354, 7845, 269]",site,"[2746, 3268, 29879, 1039, 1354, 7845, 269]",site,Standort
"Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Wort"" - English: ""","[6365, 281, 29893, 1734, 13762, 827, 8879, 1742]",word,"[6365, 281, 29893, 1734, 13762, 827, 8879, 1742]",word,Wort
"Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Paar"" - English: ""","[5101, 29886, 282, 3274, 3300, 18784]",pair,"[5101, 29886, 282, 3274, 3300, 18784]",pair,Paar
"Deutsch: ""Herz"" - English: ""heart""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""Sitz"" - English: ""","[344, 7205, 12949, 29879, 409, 269]",seat,"[344, 7205, 12949, 29879, 409, 269]",seat,Sitz
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Gold"" - English: ""gold""
Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""Licht"" - English: ""","[4366, 3578, 301, 29880, 619, 492, 3473, 14172]",light,"[4366, 3578, 301, 29880, 619, 492, 3473, 14172]",light,Licht
"Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""zwei"" - English: ""two""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Mund"" - English: ""mouth""
Deutsch: ""tausend"" - English: ""","[386, 12595, 260, 10405, 7693, 29873, 266]",thousand,"[386, 12595, 260, 10405, 7693, 29873, 266]",thousand,tausend
"Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Norden"" - English: ""","[3643, 15459, 29876, 1217, 694, 302, 6641]",north,"[3643, 15459, 29876, 1217, 694, 302, 6641]",north,Norden
"Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Tür"" - English: ""door""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Herz"" - English: ""heart""
Deutsch: ""Maschine"" - English: ""","[655, 29885, 611, 4933, 5825, 23523, 7672, 8628, 286]",machine,"[655, 29885, 611, 4933, 5825, 23523, 7672, 8628, 286]",machine,Maschine
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Maschine"" - English: ""machine""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Zeit"" - English: ""","[2034, 19538, 2230, 260, 5335, 931, 29873, 9346]",time,"[2034, 19538, 2230, 260, 5335, 931, 29873, 9346]",time,Zeit
"Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Tugend"" - English: ""virtue""
Deutsch: ""Mund"" - English: ""mouth""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Nutzen"" - English: ""","[915, 13982, 367, 14169, 1785, 3856, 7795, 289, 29890]",benefit,"[915, 13982, 367, 14169, 1785, 3856, 7795, 289, 29890]",benefit,Nutzen
"Deutsch: ""acht"" - English: ""eight""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Provinz"" - English: ""","[544, 12291, 8482, 410, 771, 29886, 282, 16123, 1326, 558]",province,"[544, 12291, 8482, 410, 771, 29886, 282, 16123, 1326, 558]",province,Provinz
"Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Haushalt"" - English: ""household""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Brücke"" - English: ""bridge""
Deutsch: ""Börse"" - English: ""","[5566, 321, 429, 735, 29872, 6543, 14523]",exchange,"[5566, 321, 429, 735, 29872, 6543, 14523]",exchange,Börse
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Beispiel"" - English: ""example""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Mitte"" - English: ""","[17662, 6563, 29885, 3737, 7256, 7145, 286, 2460]",middle,"[17662, 6563, 29885, 3737, 7256, 7145, 286, 2460]",middle,Mitte
"Deutsch: ""eins"" - English: ""one""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Freund"" - English: ""","[1341, 5121, 29888, 18326, 3484, 1424, 285, 7932]",friend,"[1341, 5121, 29888, 18326, 3484, 1424, 285, 7932]",friend,Freund
"Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Geschwindigkeit"" - English: ""speed""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Farbe"" - English: ""","[29883, 1111, 10965, 2927, 1054, 2780, 274, 1302, 784]",color,"[29883, 1111, 10965, 2927, 1054, 2780, 274, 1302, 784]",color,Farbe
"Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""Art"" - English: ""","[1984, 2924, 8506, 29895, 9089, 14380, 19015, 413]",kind,"[1984, 2924, 8506, 29895, 9089, 14380, 19015, 413]",kind,Art
"Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Richter"" - English: ""","[3623, 29926, 432, 16833, 4900, 6577, 17675]",judge,"[3623, 29926, 432, 16833, 4900, 6577, 17675]",judge,Richter
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Paar"" - English: ""pair""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Schule"" - English: ""","[1557, 27041, 3762, 816, 29879, 269, 885, 1364]",school,"[1557, 27041, 3762, 816, 29879, 269, 885, 1364]",school,Schule
"Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Stadt"" - English: ""city""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Krawatte"" - English: ""","[2034, 19538, 22134, 260, 29873]",tie,"[2034, 19538, 22134, 260, 29873]",tie,Krawatte
"Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Straße"" - English: ""street""
Deutsch: ""Beispiel"" - English: ""","[321, 429, 735, 1342, 29872, 4773, 4392]",example,"[321, 429, 735, 1342, 29872, 4773, 4392]",example,Beispiel
"Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Stern"" - English: ""star""
Deutsch: ""sechs"" - English: ""six""
Deutsch: ""Kind"" - English: ""child""
Deutsch: ""Gesicht"" - English: ""","[2161, 17470, 3700, 29888, 4024, 2258, 285, 5444]",face,"[2161, 17470, 3700, 29888, 4024, 2258, 285, 5444]",face,Gesicht
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Brücke"" - English: ""","[28635, 18419, 19515, 289, 1182, 12945, 1506, 29890]",bridge,"[28635, 18419, 19515, 289, 1182, 12945, 1506, 29890]",bridge,Brücke
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Gegenstand"" - English: ""","[2944, 277, 667, 29875, 372, 474, 568]",item,"[2944, 277, 667, 29875, 372, 474, 568]",item,Gegenstand
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Version"" - English: ""version""
Deutsch: ""Geschwindigkeit"" - English: ""speed""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""löschen"" - English: ""","[8143, 311, 6144, 628, 7374, 29881, 5217, 316, 270]",delete,"[8143, 311, 6144, 628, 7374, 29881, 5217, 316, 270]",delete,löschen
"Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Kopf"" - English: ""head""
Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Linie"" - English: ""line""
Deutsch: ""Gruppe"" - English: ""","[629, 2972, 17170, 2318, 4071, 29887, 330, 867]",group,"[629, 2972, 17170, 2318, 4071, 29887, 330, 867]",group,Gruppe
"Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Talent"" - English: ""","[20411, 17694, 260, 11062, 5969, 29873, 24242, 941]",talent,"[20411, 17694, 260, 11062, 5969, 29873, 24242, 941]",talent,Talent
"Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Schönheit"" - English: ""","[915, 367, 6562, 15409, 289, 29890]",beauty,"[915, 367, 6562, 15409, 289, 29890]",beauty,Schönheit
"Deutsch: ""zwei"" - English: ""two""
Deutsch: ""Tür"" - English: ""door""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Plattform"" - English: ""","[715, 18870, 12120, 572, 13974, 29886, 282, 2174, 7481]",platform,"[715, 18870, 12120, 572, 13974, 29886, 282, 2174, 7481]",platform,Plattform
"Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Haus"" - English: ""","[9261, 3699, 5089, 10774, 1251, 8697, 29882, 298]",house,"[9261, 3699, 5089, 10774, 1251, 8697, 29882, 298]",house,Haus
"Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Sonne"" - English: ""","[6575, 2146, 29879, 480, 11445, 269]",sun,"[6575, 2146, 29879, 480, 11445, 269]",sun,Sonne
"Deutsch: ""Sitz"" - English: ""seat""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Geschichte"" - English: ""","[7251, 3603, 18434, 670, 22880, 16211, 2918, 29882, 298, 4955, 9825]",history,"[7251, 3603, 18434, 670, 22880, 16211, 2918, 29882, 298, 4955, 9825]",history,Geschichte
"Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Tal"" - English: ""","[22044, 2947, 659, 28519, 29894, 1564, 19599, 791, 325]",valley,"[22044, 2947, 659, 28519, 29894, 1564, 19599, 791, 325]",valley,Tal
"Deutsch: ""Haushalt"" - English: ""household""
Deutsch: ""Feld"" - English: ""field""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Quadrat"" - English: ""","[26613, 18074, 3044, 6862, 29879, 269, 17619, 10674]",square,"[26613, 18074, 3044, 6862, 29879, 269, 17619, 10674]",square,Quadrat
"Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Brücke"" - English: ""bridge""
Deutsch: ""Person"" - English: ""person""
Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Generation"" - English: ""","[18530, 479, 1737, 4738, 330, 2531, 12623, 29887, 1885, 1176]",generation,"[18530, 479, 1737, 4738, 330, 2531, 12623, 29887, 1885, 1176]",generation,Generation
"Deutsch: ""Norden"" - English: ""north""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Zeit"" - English: ""time""
Deutsch: ""Person"" - English: ""person""
Deutsch: ""Süden"" - English: ""","[3669, 578, 13267, 577, 7062, 29879, 269]",south,"[3669, 578, 13267, 577, 7062, 29879, 269]",south,Süden
"Deutsch: ""Schönheit"" - English: ""beauty""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Dorf"" - English: ""village""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Tugend"" - English: ""","[27935, 4610, 29894, 10636, 15389, 3516, 1403, 325, 2405]",virtue,"[27935, 4610, 29894, 10636, 15389, 3516, 1403, 325, 2405]",virtue,Tugend
"Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Sitz"" - English: ""seat""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Stamm"" - English: ""","[509, 29563, 260, 29873, 3367, 3626, 534, 9434]",tribe,"[509, 29563, 260, 29873, 3367, 3626, 534, 9434]",tribe,Stamm
"Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Geschichte"" - English: ""history""
Deutsch: ""Stadt"" - English: ""","[29883, 4272, 455, 12690, 274, 20752, 7537, 4583]",city,"[29883, 4272, 455, 12690, 274, 20752, 7537, 4583]",city,Stadt
"Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""Sprache"" - English: ""","[425, 6468, 301, 6361, 29880, 3893, 4086, 11675, 10906, 433]",language,"[425, 6468, 301, 6361, 29880, 3893, 4086, 11675, 10906, 433]",language,Sprache
"Deutsch: ""Haushalt"" - English: ""household""
Deutsch: ""Gruppe"" - English: ""group""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Geschwindigkeit"" - English: ""","[6210, 961, 805, 5965, 19322, 29879, 1028, 269]",speed,"[6210, 961, 805, 5965, 19322, 29879, 1028, 269]",speed,Geschwindigkeit
"Deutsch: ""Wolke"" - English: ""cloud""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Talent"" - English: ""talent""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Boden"" - English: ""","[5962, 629, 17170, 4071, 29887, 330, 2057, 867]",ground,"[5962, 629, 17170, 4071, 29887, 330, 2057, 867]",ground,Boden
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Linie"" - English: ""line""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Versuch"" - English: ""","[1098, 15127, 21609, 472, 263, 29874, 271, 4218, 1131]",attempt,"[1098, 15127, 21609, 472, 263, 29874, 271, 4218, 1131]",attempt,Versuch
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""Niederlage"" - English: ""","[20653, 311, 1753, 8686, 29881, 316, 270, 822]",defeat,"[20653, 311, 1753, 8686, 29881, 316, 270, 822]",defeat,Niederlage
"Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Schwanz"" - English: ""","[12464, 18237, 260, 11062, 29873, 941]",tail,"[12464, 18237, 260, 11062, 29873, 941]",tail,Schwanz
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Mutter"" - English: ""","[25550, 5637, 2730, 29885, 14817, 3184, 286, 4346]",mother,"[25550, 5637, 2730, 29885, 14817, 3184, 286, 4346]",mother,Mutter
"Deutsch: ""Talent"" - English: ""talent""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Dorf"" - English: ""village""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Osten"" - English: ""","[2240, 23027, 9755, 321, 29872, 11248]",east,"[2240, 23027, 9755, 321, 29872, 11248]",east,Osten
"Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Tag"" - English: ""day""
Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Rede"" - English: ""","[961, 805, 5965, 29879, 1028, 12032, 269]",speech,"[961, 805, 5965, 29879, 1028, 12032, 269]",speech,Rede
"Deutsch: ""eins"" - English: ""one""
Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Kind"" - English: ""","[29883, 305, 274, 521, 4161, 5145, 18558, 2278]",child,"[29883, 305, 274, 521, 4161, 5145, 18558, 2278]",child,Kind
"Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""links"" - English: ""left""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Turm"" - English: ""","[304, 517, 260, 29873, 19372]",tower,"[304, 517, 260, 29873, 19372]",tower,Turm
"Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Haar"" - English: ""","[11315, 447, 23535, 29882, 298, 2350]",hair,"[11315, 447, 23535, 29882, 298, 2350]",hair,Haar
"Deutsch: ""Brücke"" - English: ""bridge""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Haushalt"" - English: ""","[9261, 3699, 5089, 10774, 1251, 8697, 29882, 298, 22329]",household,"[9261, 3699, 5089, 10774, 1251, 8697, 29882, 298, 22329]",household,Haushalt
"Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Person"" - English: ""","[412, 10532, 2022, 639, 29886, 282, 3736, 1236, 546, 6774]",person,"[412, 10532, 2022, 639, 29886, 282, 3736, 1236, 546, 6774]",person,Person
"Deutsch: ""Dorf"" - English: ""village""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""eins"" - English: ""one""
Deutsch: ""Buch"" - English: ""book""
Deutsch: ""Abschnitt"" - English: ""","[2042, 5226, 344, 3471, 8803, 29879, 21149, 409, 269, 4004]",section,"[2042, 5226, 344, 3471, 8803, 29879, 21149, 409, 269, 4004]",section,Abschnitt
"Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Büro"" - English: ""","[288, 20205, 1283, 29877, 3344, 310, 2696, 8034, 974]",office,"[288, 20205, 1283, 29877, 3344, 310, 2696, 8034, 974]",office,Büro
"Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Stadt"" - English: ""city""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Anstieg"" - English: ""","[374, 3780, 10107, 29878, 364, 5161, 14451]",rise,"[374, 3780, 10107, 29878, 364, 5161, 14451]",rise,Anstieg
"Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""links"" - English: ""","[301, 280, 29880, 2175, 25874, 1563, 454]",left,"[301, 280, 29880, 2175, 25874, 1563, 454]",left,links
"Deutsch: ""Sand"" - English: ""sand""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Geschichte"" - English: ""history""
Deutsch: ""Boden"" - English: ""ground""
Deutsch: ""Macht"" - English: ""","[3081, 772, 12248, 13519, 29886, 282, 4764, 1129]",power,"[3081, 772, 12248, 13519, 29886, 282, 4764, 1129]",power,Macht
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Feld"" - English: ""field""
Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Sommer"" - English: ""","[2533, 2146, 2083, 22792, 29879, 480, 11801, 269]",summer,"[2533, 2146, 2083, 22792, 29879, 480, 11801, 269]",summer,Sommer


==> figures/translation/70b_de_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Bahnhof"" - Français: ""gare""
Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""Generation"" - Français: ""génération""
Deutsch: ""Wolke"" - Français: ""","[4948, 302, 3433, 29876]",nuage,"[695, 274, 1067, 17184, 9274, 15126, 9570, 23642, 29883]",cloud,Wolke
"Deutsch: ""Meer"" - Français: ""mer""
Deutsch: ""Tugend"" - Français: ""vertu""
Deutsch: ""Turm"" - Français: ""tour""
Deutsch: ""Schönheit"" - Français: ""beauté""
Deutsch: ""Tasche"" - Français: ""","[29879, 4977, 269, 7067, 872]",sac,"[9922, 23156, 29890, 2291, 289, 19548]",bag,Tasche
"Deutsch: ""Sommer"" - Français: ""été""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""Tugend"" - Français: ""vertu""
Deutsch: ""Mund"" - Français: ""","[29890, 833, 1045, 16380, 289]",bouche,"[286, 21026, 2730, 13394, 29885, 4346, 29442]",mouth,Mund
"Deutsch: ""Blume"" - Français: ""fleur""
Deutsch: ""Lied"" - Français: ""chanson""
Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""Herz"" - Français: ""","[274, 29883]",cœur,"[8293, 23057, 5192, 29882, 540, 298, 354]",heart,Herz
"Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Tür"" - Français: ""porte""
Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""Hand"" - Français: ""","[286, 24402, 5530, 29885, 655, 3396, 611, 1667]",main,"[5403, 1361, 447, 2350, 3179, 29882, 5905, 298]",hand,Hand
"Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""fünf"" - Français: ""cinq""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Hand"" - Français: ""main""
Deutsch: ""Tag"" - Français: ""","[29926, 8121, 2958, 20551, 432, 8694, 2212]",jour,"[3250, 2462, 270, 1146, 1388, 29881]",day,Tag
"Deutsch: ""Straße"" - Français: ""rue""
Deutsch: ""eins"" - Français: ""un""
Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Stern"" - Français: ""","[29948, 1893, 2852, 904]",étoile,"[5810, 303, 29879, 5173, 269, 380, 8508, 9523]",star,Stern
"Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Tal"" - Français: ""vallée""
Deutsch: ""Feder"" - Français: ""","[620, 690, 337, 276, 1253, 18475, 364, 29878]",ressort,"[805, 6709, 29879, 4278, 7689, 269, 1028, 15099]",spring,Feder
"Deutsch: ""Farbe"" - Français: ""couleur""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""rot"" - Français: ""rouge""
Deutsch: ""Mond"" - Français: ""","[301, 6092, 25081, 29880, 8092]",lune,"[286, 18786, 2730, 29885, 4346]",moon,Mond
"Deutsch: ""Kopf"" - Français: ""tête""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Büro"" - Français: ""bureau""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""Holz"" - Français: ""","[29890, 833, 1045, 289, 23734]",bois,"[827, 6115, 8112, 8879, 29893, 281]",wood,Holz
"Deutsch: ""Bahnhof"" - Français: ""gare""
Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""Teich"" - Français: ""étang""
Deutsch: ""Schwanz"" - Français: ""queue""
Deutsch: ""Lied"" - Français: ""","[274, 25875, 521, 10329, 305, 5815, 5083, 29883]",chanson,"[21453, 29879, 4823, 577, 1100, 269, 1487, 578]",song,Lied
"Deutsch: ""Brücke"" - Français: ""pont""
Deutsch: ""Blume"" - Français: ""fleur""
Deutsch: ""Tag"" - Français: ""jour""
Deutsch: ""Licht"" - Français: ""lumière""
Deutsch: ""Teich"" - Français: ""","[29948, 1893, 2852, 904, 28899]",étang,"[1129, 282, 29886, 1112, 2818, 12509, 772]",pond,Teich
"Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Bahnhof"" - Français: ""gare""
Deutsch: ""Sonne"" - Français: ""soleil""
Deutsch: ""Streifen"" - Français: ""bande""
Deutsch: ""Welle"" - Français: ""","[373, 29877, 288, 898, 265, 13469, 16504]",onde,"[11324, 27766, 29893, 10742, 2766, 281]",wave,Welle
"Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Tür"" - Français: ""porte""
Deutsch: ""Macht"" - Français: ""pouvoir""
Deutsch: ""löschen"" - Français: ""supprimer""
Deutsch: ""Höhle"" - Français: ""","[29887, 330, 4071, 17170, 867, 629]",grotte,"[18346, 274, 24230, 1113, 29883, 5777]",cave,Höhle
"Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Welle"" - Français: ""onde""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Sommer"" - Français: ""été""
Deutsch: ""Meer"" - Français: ""","[286, 592, 1004, 29885, 2778, 1050]",mer,"[7205, 344, 29879, 409, 269]",sea,Meer
"Deutsch: ""Netz"" - Français: ""filet""
Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""Gold"" - Français: ""or""
Deutsch: ""Niederlage"" - Français: ""défaite""
Deutsch: ""Bahnhof"" - Français: ""","[3249, 29887, 5397, 10364, 330, 7171, 24816]",gare,"[303, 1002, 29879, 5173, 5073, 6112, 269, 23436, 19569, 380, 9523]",station,Bahnhof
"Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""Netz"" - Français: ""","[29888, 977, 1777, 1445, 285, 5713, 934, 7241]",filet,"[7787, 452, 302, 1212, 484, 29876]",net,Netz
"Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""Tal"" - Français: ""vallée""
Deutsch: ""vier"" - Français: ""quatre""
Deutsch: ""Art"" - Français: ""genre""
Deutsch: ""Fuß"" - Français: ""","[2930, 282, 1631, 15957, 5036, 29886, 12343]",pied,"[29888, 5431, 285, 1701, 1181, 3661, 6661, 7953]",foot,Fuß
"Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Mutter"" - Français: ""mère""
Deutsch: ""Feld"" - Français: ""champ""
Deutsch: ""Gold"" - Français: ""","[272, 29877, 288, 470]",or,"[29887, 1484, 330, 15192, 7684, 748]",gold,Gold
"Deutsch: ""Welle"" - Français: ""onde""
Deutsch: ""Farbe"" - Français: ""couleur""
Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Tür"" - Français: ""","[1277, 1129, 282, 14931, 29886, 13732, 1971, 2011, 637, 772]",porte,"[437, 1867, 17433, 270, 29881, 3050]",door,Tür
"Deutsch: ""Geschichte"" - Français: ""histoire""
Deutsch: ""Lied"" - Français: ""chanson""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""Sonne"" - Français: ""soleil""
Deutsch: ""Schnee"" - Français: ""","[452, 302, 12106, 484, 29876]",neige,"[15007, 29879, 16586, 269, 5807]",snow,Schnee
"Deutsch: ""Schwanz"" - Français: ""queue""
Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""Osten"" - Français: ""est""
Deutsch: ""Tasche"" - Français: ""sac""
Deutsch: ""Pferd"" - Français: ""","[274, 521, 29823, 25042, 305, 923, 29883, 1173]",cheval,"[5089, 10435, 11231, 1251, 4029, 2015, 29882, 298]",horse,Pferd
"Deutsch: ""Quadrat"" - Français: ""carré""
Deutsch: ""Wald"" - Français: ""forêt""
Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""eins"" - Français: ""","[318, 348, 443, 29884]",un,"[650, 373, 29877, 288, 265, 697]",one,eins
"Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""Süden"" - Français: ""sud""
Deutsch: ""Feder"" - Français: ""ressort""
Deutsch: ""tausend"" - Français: ""mille""
Deutsch: ""zwei"" - Français: ""","[4239, 270, 311, 316, 29881]",deux,"[1023, 260, 7516, 10184, 29873, 3252]",two,zwei
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Haus"" - Français: ""maison""
Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""vier"" - Français: ""","[12134, 21408, 439, 3855, 339, 29939]",quatre,"[29888, 17823, 12584, 285, 3023, 1701, 1181]",four,vier
"Deutsch: ""Turm"" - Français: ""tour""
Deutsch: ""Haus"" - Français: ""maison""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Schwanz"" - Français: ""queue""
Deutsch: ""fünf"" - Français: ""","[274, 455, 4670, 17256, 4583, 16381, 29883]",cinq,"[29888, 20818, 285, 5713, 5320, 7241]",five,fünf
"Deutsch: ""Büro"" - Français: ""bureau""
Deutsch: ""Hand"" - Français: ""main""
Deutsch: ""Teich"" - Français: ""étang""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""acht"" - Français: ""","[15669, 27052, 29882, 298, 22888, 6905]",huit,"[9475, 10096, 29872, 321, 29319, 15761]",eight,acht
"Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""Tasche"" - Français: ""sac""
Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""zehn"" - Français: ""","[6051, 23386, 270, 652, 29881]",dix,"[734, 371, 260, 841, 3006, 29873]",ten,zehn
"Deutsch: ""Quadrat"" - Français: ""carré""
Deutsch: ""Tee"" - Français: ""thé""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Kopf"" - Français: ""","[260, 17949, 29873]",tête,"[2343, 2813, 29882, 540, 298, 354]",head,Kopf
"Deutsch: ""Wolke"" - Français: ""nuage""
Deutsch: ""Osten"" - Français: ""est""
Deutsch: ""Höhle"" - Français: ""grotte""
Deutsch: ""eins"" - Français: ""un""
Deutsch: ""Streifen"" - Français: ""","[9922, 29890, 9892, 2291, 27628, 3719, 2571, 289, 4980]",bande,"[303, 17010, 29879, 17820, 851, 269, 380, 10076, 710]",strip,Streifen
"Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Sitz"" - Français: ""siège""
Deutsch: ""Straße"" - Français: ""","[5796, 582, 364, 16014, 29878]",rue,"[303, 13045, 29879, 29352, 851, 12243, 269, 710, 380, 11952]",street,Straße
"Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""zehn"" - Français: ""dix""
Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Auge"" - Français: """,[30106],œil,"[10977, 29872, 321, 1032]",eye,Auge
"Deutsch: ""Kind"" - Français: ""enfant""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Linie"" - Français: ""ligne""
Deutsch: ""Norden"" - Français: ""nord""
Deutsch: ""Feld"" - Français: ""","[274, 11179, 521, 10329, 18480, 305, 5815, 29883]",champ,"[29888, 2671, 29607, 1746, 285, 5713, 7241]",field,Feld
"Deutsch: ""Plattform"" - Français: ""plate-forme""
Deutsch: ""Sitz"" - Français: ""siège""
Deutsch: ""zwei"" - Français: ""deux""
Deutsch: ""Schnee"" - Français: ""neige""
Deutsch: ""Wort"" - Français: ""","[286, 2730, 29885, 4346, 3184, 14817]",mot,"[827, 1742, 29893, 8879, 1734, 6365, 281, 13762]",word,Wort
"Deutsch: ""Pferd"" - Français: ""cheval""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Sommer"" - Français: ""été""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""tausend"" - Français: ""","[286, 3533, 2316, 3737, 19958, 29885, 23853, 2460]",mille,"[386, 260, 7693, 10405, 12595, 266, 29873]",thousand,tausend
"Deutsch: ""Hand"" - Français: ""main""
Deutsch: ""rot"" - Français: ""rouge""
Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""Börse"" - Français: ""","[29890, 833, 6526, 1045, 16380, 289]",bourse,"[429, 5566, 735, 29872, 321, 6543, 14523]",exchange,Börse
"Deutsch: ""Mutter"" - Français: ""mère""
Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""Stamm"" - Français: ""tribu""
Deutsch: ""Niederlage"" - Français: ""défaite""
Deutsch: ""Art"" - Français: ""","[16151, 29887, 330, 479, 2531, 1737, 1885]",genre,"[413, 14380, 8506, 29895, 19015, 2924, 1984, 9089]",kind,Art
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""fünf"" - Français: ""cinq""
Deutsch: ""Schule"" - Français: ""","[29948, 4582, 24618, 904]",école,"[885, 29879, 816, 3762, 27041, 1364, 269, 1557]",school,Schule
"Deutsch: ""Osten"" - Français: ""est""
Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""zehn"" - Français: ""dix""
Deutsch: ""Krawatte"" - Français: ""","[7283, 274, 2181, 26844, 29883, 12220]",cravate,"[19538, 260, 29873, 2034, 22134]",tie,Krawatte
"Deutsch: ""Haus"" - Français: ""maison""
Deutsch: ""fünf"" - Français: ""cinq""
Deutsch: ""Streifen"" - Français: ""bande""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Gesicht"" - Français: ""","[3516, 29894, 1730, 1998, 325, 1403]",visage,"[29888, 5444, 2161, 2258, 285, 17470, 4024, 3700]",face,Gesicht
"Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""vier"" - Français: ""quatre""
Deutsch: ""Streifen"" - Français: ""bande""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Brücke"" - Français: ""","[1129, 282, 29886, 29649, 1112, 13185, 12509, 772]",pont,"[19515, 29890, 1182, 1506, 28635, 18419, 12945, 289]",bridge,Brücke
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Wolke"" - Français: ""nuage""
Deutsch: ""Geschichte"" - Français: ""histoire""
Deutsch: ""löschen"" - Français: ""","[12587, 29879, 1462, 19303, 269, 2146, 13159, 480]",supprimer,"[6144, 628, 8143, 270, 7374, 311, 316, 5217, 29881]",delete,löschen
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Versuch"" - Français: ""tentative""
Deutsch: ""Brücke"" - Français: ""pont""
Deutsch: ""Haus"" - Français: ""","[286, 24402, 5530, 29885, 3503, 655, 611, 18234]",maison,"[5089, 10774, 1251, 3699, 29882, 8697, 9261, 298]",house,Haus
"Deutsch: ""Turm"" - Français: ""tour""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Tag"" - Français: ""jour""
Deutsch: ""Reis"" - Français: ""riz""
Deutsch: ""Quadrat"" - Français: ""","[1559, 274, 4287, 1113, 29883, 5777]",carré,"[26613, 10674, 6862, 29879, 3044, 17619, 269, 18074]",square,Quadrat
"Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""Feld"" - Français: ""champ""
Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""löschen"" - Français: ""supprimer""
Deutsch: ""Stadt"" - Français: ""","[3516, 8441, 17191, 29894, 4909, 325, 4213, 1403, 11928]",ville,"[20752, 274, 455, 12690, 7537, 4583, 4272, 29883]",city,Stadt
"Deutsch: ""Süden"" - Français: ""sud""
Deutsch: ""Wald"" - Français: ""forêt""
Deutsch: ""Höhle"" - Français: ""grotte""
Deutsch: ""Richter"" - Français: ""juge""
Deutsch: ""Geschwindigkeit"" - Français: ""","[3516, 29894, 13901, 325, 1403]",vitesse,"[19322, 805, 6210, 5965, 29879, 961, 269, 1028]",speed,Geschwindigkeit
"Deutsch: ""Norden"" - Français: ""nord""
Deutsch: ""Tugend"" - Français: ""vertu""
Deutsch: ""Reis"" - Français: ""riz""
Deutsch: ""Brücke"" - Français: ""pont""
Deutsch: ""Boden"" - Français: ""","[2929, 29879, 899, 577, 578, 269]",sol,"[2057, 29887, 330, 4071, 5962, 17170, 867, 629]",ground,Boden
"Deutsch: ""Schule"" - Français: ""école""
Deutsch: ""Tal"" - Français: ""vallée""
Deutsch: ""neun"" - Français: ""neuf""
Deutsch: ""links"" - Français: ""gauche""
Deutsch: ""Versuch"" - Français: ""","[734, 12033, 371, 260, 841, 3006, 29873]",tentative,"[29874, 1098, 1131, 15127, 271, 263, 4218, 472, 21609]",attempt,Versuch
"Deutsch: ""Schnee"" - Français: ""neige""
Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Schwanz"" - Français: ""","[802, 439, 9521, 3855, 712, 339, 9990, 29939]",queue,"[18237, 260, 941, 29873, 12464, 11062]",tail,Schwanz
"Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""Blume"" - Français: ""fleur""
Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""Rede"" - Français: ""","[2313, 2218, 6051, 766, 270, 652, 17021, 29881]",discours,"[805, 5965, 29879, 961, 269, 1028, 12032]",speech,Rede
"Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""links"" - Français: ""gauche""
Deutsch: ""Tag"" - Français: ""jour""
Deutsch: ""Lied"" - Français: ""chanson""
Deutsch: ""Kind"" - Français: ""","[29872, 321, 12377, 23578, 264, 427]",enfant,"[274, 2278, 18558, 4161, 521, 5145, 305, 29883]",child,Kind
"Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""Kopf"" - Français: ""tête""
Deutsch: ""neun"" - Français: ""neuf""
Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""Haushalt"" - Français: ""","[286, 12031, 8774, 29885]",ménage,"[5089, 10774, 1251, 3699, 22329, 29882, 8697, 9261, 298]",household,Haushalt
"Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""Richter"" - Français: ""juge""
Deutsch: ""Feld"" - Français: ""champ""
Deutsch: ""Tür"" - Français: ""porte""
Deutsch: ""Büro"" - Français: ""","[2423, 8399, 29890, 6866, 1321, 289]",bureau,"[974, 8034, 29877, 288, 3344, 20205, 1283, 2696, 310]",office,Büro
"Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""neun"" - Français: ""neuf""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Anstieg"" - Français: ""","[6208, 447, 2350, 29882, 298]",hausse,"[14451, 374, 5161, 10107, 3780, 364, 29878]",rise,Anstieg
"Deutsch: ""Licht"" - Français: ""lumière""
Deutsch: ""Schönheit"" - Français: ""beauté""
Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""links"" - Français: ""","[3249, 29887, 10364, 330, 26003, 13395]",gauche,"[454, 25874, 301, 2175, 280, 29880, 1563]",left,links
"Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Teich"" - Français: ""étang""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Sommer"" - Français: ""","[29948, 4370, 1893, 7342, 2852, 904]",été,"[2533, 29879, 11801, 269, 2146, 22792, 2083, 480]",summer,Sommer


==> figures/translation/70b_de_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Teil"" - Русский: ""часть""
Deutsch: ""Buch"" - Русский: ""","[29951, 13024, 1186, 211]",книга,"[833, 29890, 1045, 2909, 3143, 289]",book,Buch
"Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Wolke"" - Русский: ""","[5055, 4389, 29904, 1604, 614, 211]",облако,"[23642, 9274, 1067, 274, 29883, 695, 17184, 15126, 9570]",cloud,Wolke
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Ozean"" - Русский: ""океан""
Deutsch: ""Gitter"" - Русский: ""сетка""
Deutsch: ""Mond"" - Русский: ""луна""
Deutsch: ""Tasche"" - Русский: ""","[29935, 2937, 3404, 531, 212]",сумка,"[19548, 2291, 23156, 29890, 289, 9922]",bag,Tasche
"Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Netz"" - Русский: ""сетка""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Mund"" - Русский: ""","[576, 29927, 1561, 8201, 212]",рот,"[29442, 286, 29885, 2730, 21026, 13394, 4346]",mouth,Mund
"Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""Tugend"" - Русский: ""добродетель""
Deutsch: ""Boden"" - Русский: ""","[469, 1268, 18752, 29964, 733, 211]",почва,"[578, 269, 577, 29879, 22473]",soil,Boden
"Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Netz"" - Русский: ""сетка""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Stamm"" - Русский: ""племя""
Deutsch: ""Berg"" - Русский: ""","[588, 1214, 17310, 29969, 24856, 1084, 211]",гора,"[29442, 286, 5766, 29885, 2730, 16476, 14378, 4346]",mountain,Berg
"Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""acht"" - Русский: ""восемь""
Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Herz"" - Русский: ""","[14315, 10182, 29935, 1502, 1586, 531, 212]",сердце,"[5192, 540, 23057, 354, 298, 8293, 29882]",heart,Herz
"Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Quelle"" - Русский: ""источник""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Hand"" - Русский: ""","[5368, 29927, 8201, 1086, 11218, 212]",рука,"[447, 5403, 298, 1361, 2350, 29882, 3179, 5905]",hand,Hand
"Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Stern"" - Русский: ""","[27643, 29972, 754, 211]",звезда,"[9523, 5173, 269, 8508, 29879, 303, 5810, 380]",star,Stern
"Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Mitte"" - Русский: ""середина""
Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Feder"" - Русский: ""","[469, 12781, 29964, 21550, 211]",пружина,"[6709, 1028, 269, 4278, 29879, 805, 7689, 15099]",spring,Feder
"Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Mond"" - Русский: ""","[29944, 16050, 1844, 211]",луна,"[286, 29885, 2730, 4346, 18786]",moon,Mond
"Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Dorf"" - Русский: ""","[10247, 19792, 2263, 29957, 662, 6620, 1216, 20229, 211]",деревня,"[17191, 4213, 325, 11928, 3516, 21031, 29894, 5720, 28765, 1403]",village,Dorf
"Deutsch: ""Punkt"" - Русский: ""точка""
Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Wald"" - Русский: ""","[29944, 4674, 753, 211]",лес,"[285, 1079, 1181, 29888, 1701, 363, 1454, 26839, 13569]",forest,Wald
"Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Gitter"" - Русский: ""","[29935, 1502, 1586, 531, 212]",сетка,"[867, 29887, 629, 7720, 330, 6856]",grid,Gitter
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Version"" - Русский: ""версия""
Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Lied"" - Русский: ""","[6414, 469, 15536, 29964, 2100, 211]",песня,"[578, 269, 577, 29879, 21453, 1487, 1100, 4823]",song,Lied
"Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Wasser"" - Русский: ""","[1786, 490, 8160, 29942, 984, 211]",вода,"[4094, 11324, 281, 2766, 13405, 16699, 29893]",water,Wasser
"Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Schnee"" - Русский: ""снег""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Teich"" - Русский: ""","[469, 12781, 29964, 21550, 211]",пруд,"[772, 2818, 12509, 1129, 1112, 282, 29886]",pond,Teich
"Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""Boden"" - Русский: ""почва""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Sand"" - Русский: ""","[6414, 469, 15536, 29964, 2100, 211]",песок,"[11982, 269, 4977, 29879, 872, 9753, 28455]",sand,Sand
"Deutsch: ""Mond"" - Русский: ""луна""
Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Tal"" - Русский: ""долина""
Deutsch: ""Fluss"" - Русский: ""","[587, 29927, 8201, 1909, 212]",река,"[29878, 9050, 374, 3511, 1150, 364, 8580, 4401, 10107]",river,Fluss
"Deutsch: ""Teil"" - Русский: ""часть""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Gesetz"" - Русский: ""","[1902, 754, 29972, 1077, 211]",закон,"[10653, 29880, 301, 425, 433, 4307]",law,Gesetz
"Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Kopf"" - Русский: ""голова""
Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Welle"" - Русский: ""","[1786, 490, 29942, 984, 211]",волна,"[10742, 11324, 281, 2766, 27766, 29893]",wave,Welle
"Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""rot"" - Русский: ""красный""
Deutsch: ""Stamm"" - Русский: ""племя""
Deutsch: ""Gold"" - Русский: ""золото""
Deutsch: ""Ozean"" - Русский: ""","[6752, 29904, 26242, 614, 211]",океан,"[12954, 288, 25802, 23474, 29877, 542]",ocean,Ozean
"Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Höhle"" - Русский: ""","[6414, 469, 29964, 2100, 211]",пещера,"[24230, 274, 29883, 5777, 1113, 18346]",cave,Höhle
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Fuß"" - Русский: ""нога""
Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Punkt"" - Русский: ""точка""
Deutsch: ""Meer"" - Русский: ""","[12434, 757, 1630, 2569, 15256, 29959, 211]",море,"[269, 344, 29879, 409, 7205]",sea,Meer
"Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""See"" - Русский: ""","[29495, 29904, 614, 211]",озеро,"[18170, 29880, 19437, 301, 24591, 425, 433]",lake,See
"Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Quelle"" - Русский: ""","[9971, 7874, 29917, 606, 11452, 211]",источник,"[578, 269, 577, 3669, 29879, 4993, 2752]",source,Quelle
"Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Büro"" - Русский: ""офис""
Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Feuer"" - Русский: ""","[551, 29951, 1046, 1186, 211]",костер,"[285, 7241, 13734, 3974, 29888, 5713, 8696, 28034]",fire,Feuer
"Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""Büro"" - Русский: ""офис""
Deutsch: ""Gold"" - Русский: ""золото""
Deutsch: ""Punkt"" - Русский: ""","[29932, 1937, 2721, 702, 212]",точка,"[772, 1298, 1129, 3149, 282, 11899, 29886]",point,Punkt
"Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Streifen"" - Русский: ""полоса""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Version"" - Русский: ""","[490, 3531, 8060, 29942, 1521, 3340, 211]",версия,"[369, 2453, 325, 874, 1147, 1224, 29894, 345, 1873, 3259]",version,Version
"Deutsch: ""Sand"" - Русский: ""песок""
Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Ball"" - Русский: ""","[27693, 757, 5010, 29959, 211]",мяч,"[2135, 2291, 8287, 29890, 5521, 6411, 289, 9922]",ball,Ball
"Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Version"" - Русский: ""версия""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Gemälde"" - Русский: ""","[15266, 29951, 642, 1787, 1186, 10766, 211]",картина,"[10675, 3300, 20413, 6788, 3274, 282, 29886]",painting,Gemälde
"Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""Reis"" - Русский: ""","[19625, 29927, 8201, 12591, 641, 212]",рис,"[9597, 29878, 11674, 19408, 374, 364, 2200, 10107]",rice,Reis
"Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""rot"" - Русский: ""","[29951, 3360, 6697, 1186, 211]",красный,"[29878, 337, 1127, 364, 2654, 276]",red,rot
"Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""See"" - Русский: ""озеро""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Linie"" - Русский: ""","[29944, 644, 8279, 3550, 211]",линия,"[619, 1220, 29880, 1915, 6276, 301, 1196, 492]",line,Linie
"Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Netz"" - Русский: ""","[29935, 1502, 1586, 531, 212]",сетка,"[484, 7787, 29876, 1212, 452, 302]",net,Netz
"Deutsch: ""Gold"" - Русский: ""золото""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Blume"" - Русский: ""","[3716, 29996, 212]",цветок,"[285, 1579, 1652, 28149, 29888, 1731, 5685, 4972]",flower,Blume
"Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Tee"" - Русский: ""","[3655, 1282, 19424, 29981, 2493, 212]",чай,"[29873, 371, 23429, 734, 260]",tea,Tee
"Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Boden"" - Русский: ""земля""
Deutsch: ""Fuß"" - Русский: ""","[570, 29921, 18211, 4228, 6968, 211]",нога,"[285, 5431, 6661, 3661, 7953, 29888, 1701, 1181]",foot,Fuß
"Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Gold"" - Русский: ""","[25687, 4734, 26467, 754, 29972, 211]",золото,"[748, 15192, 7684, 29887, 1484, 330]",gold,Gold
"Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Tür"" - Русский: ""","[29957, 20880, 662, 211]",дверь,"[270, 1867, 17433, 437, 29881, 3050]",door,Tür
"Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Schnee"" - Русский: ""","[29935, 531, 212]",снег,"[15007, 5807, 269, 16586, 29879]",snow,Schnee
"Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Tugend"" - Русский: ""добродетель""
Deutsch: ""Brücke"" - Русский: ""мост""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""Pferd"" - Русский: ""","[29944, 13860, 843, 211]",лошадь,"[10435, 5089, 298, 1251, 2015, 11231, 29882, 4029]",horse,Pferd
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""Turm"" - Русский: ""башня""
Deutsch: ""rot"" - Русский: ""красный""
Deutsch: ""zwei"" - Русский: ""","[29957, 662, 11883, 211]",два,"[29873, 3252, 1023, 7516, 10184, 260]",two,zwei
"Deutsch: ""Gesicht"" - Русский: ""лицо""
Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Feuer"" - Русский: ""костер""
Deutsch: ""drei"" - Русский: ""","[29932, 1937, 10357, 7678, 212]",три,"[12455, 29873, 2211, 1468, 386, 17536, 266, 260]",three,drei
"Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Feuer"" - Русский: ""костер""
Deutsch: ""vier"" - Русский: ""","[1093, 2950, 24998, 29981, 2493, 212]",четыре,"[285, 17823, 29888, 1701, 3023, 1181, 12584]",four,vier
"Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""fünf"" - Русский: ""","[469, 29964, 24200, 211]",пять,"[285, 7241, 20818, 29888, 5713, 5320]",five,fünf
"Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Tugend"" - Русский: ""добродетель""
Deutsch: ""Gesicht"" - Русский: ""лицо""
Deutsch: ""sechs"" - Русский: ""","[20116, 2237, 30002, 3354, 212]",шесть,"[1354, 1039, 269, 29879, 28319, 4832]",six,sechs
"Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""Stern"" - Русский: ""звезда""
Deutsch: ""sieben"" - Русский: ""","[29935, 18534, 1502, 1586, 531, 212]",семь,"[269, 344, 29879, 409, 9881]",seven,sieben
"Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""Tal"" - Русский: ""долина""
Deutsch: ""acht"" - Русский: ""","[1786, 490, 29942, 984, 16335, 211]",восемь,"[15761, 10096, 29319, 9475, 29872, 321]",eight,acht
"Deutsch: ""Mond"" - Русский: ""луна""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Stern"" - Русский: ""звезда""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""neun"" - Русский: ""","[2263, 29957, 662, 1216, 211]",девять,"[1240, 14183, 29876, 6836, 17081, 302]",nine,neun
"Deutsch: ""Sitz"" - Русский: ""сиденье""
Deutsch: ""Stadt"" - Русский: ""город""
Deutsch: ""See"" - Русский: ""озеро""
Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""zehn"" - Русский: ""","[26661, 2263, 29957, 662, 1216, 211]",десять,"[29873, 371, 734, 841, 3006, 260]",ten,zehn
"Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Krawatte"" - Русский: ""галстук""
Deutsch: ""Schnee"" - Русский: ""снег""
Deutsch: ""Kopf"" - Русский: ""","[588, 1214, 19311, 29969, 27187, 1084, 211]",голова,"[540, 354, 298, 2813, 29882, 2343]",head,Kopf
"Deutsch: ""Sommer"" - Русский: ""лето""
Deutsch: ""Version"" - Русский: ""версия""
Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Streifen"" - Русский: ""","[469, 1268, 29964, 15960, 7372, 733, 9518, 24141, 211]",полоса,"[269, 710, 29879, 17010, 303, 10076, 851, 17820, 380]",strip,Streifen
"Deutsch: ""Kopf"" - Русский: ""голова""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Straße"" - Русский: ""","[16756, 863, 29960, 212]",улица,"[269, 12243, 710, 29879, 29352, 303, 851, 13045, 11952, 380]",street,Straße
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Stadt"" - Русский: ""город""
Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""rot"" - Русский: ""красный""
Deutsch: ""Teil"" - Русский: ""","[15267, 3655, 12978, 17265, 1282, 29981, 2493, 19829, 212]",часть,"[862, 3300, 610, 3274, 1595, 282, 760, 29886]",part,Teil
"Deutsch: ""Höhle"" - Русский: ""пещера""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Feld"" - Русский: ""","[469, 1268, 29235, 29964, 7372, 733, 9518, 211]",поле,"[285, 1746, 7241, 29888, 5713, 29607, 2671]",field,Feld
"Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""Boden"" - Русский: ""земля""
Deutsch: ""Quelle"" - Русский: ""источник""
Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Wort"" - Русский: ""","[15391, 29935, 26443, 19945, 531, 212]",слово,"[827, 281, 13762, 1734, 8879, 1742, 6365, 29893]",word,Wort
"Deutsch: ""Boden"" - Русский: ""почва""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Mitte"" - Русский: ""середина""
Deutsch: ""Paar"" - Русский: ""","[469, 29964, 4554, 20691, 1843, 11396, 19714, 7596, 211]",пара,"[5101, 3300, 18784, 3274, 282, 29886]",pair,Paar
"Deutsch: ""Börse"" - Русский: ""биржа""
Deutsch: ""Lied"" - Русский: ""песня""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Sitz"" - Русский: ""","[3485, 1325, 29935, 531, 212]",сиденье,"[269, 344, 29879, 409, 12949, 7205]",seat,Sitz
"Deutsch: ""Boden"" - Русский: ""земля""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""tausend"" - Русский: ""","[29932, 1937, 3327, 19506, 212]",тысяча,"[12595, 10405, 29873, 7693, 386, 266, 260]",thousand,tausend
"Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Norden"" - Русский: ""","[29935, 1502, 1586, 23967, 531, 212]",север,"[694, 302, 1217, 15459, 29876, 3643, 6641]",north,Norden
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Streifen"" - Русский: ""полоса""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Maschine"" - Русский: ""","[2394, 757, 1155, 29959, 211]",машина,"[655, 286, 4933, 29885, 8628, 5825, 7672, 23523, 611]",machine,Maschine
"Deutsch: ""zwei"" - Русский: ""два""
Deutsch: ""acht"" - Русский: ""восемь""
Deutsch: ""Krawatte"" - Русский: ""галстук""
Deutsch: ""Geschichte"" - Русский: ""история""
Deutsch: ""Provinz"" - Русский: ""","[469, 12781, 5945, 29964, 1471, 21550, 10613, 211]",провинция,"[16123, 410, 1326, 8482, 544, 12291, 558, 282, 771, 29886]",province,Provinz
"Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Kopf"" - Русский: ""голова""
Deutsch: ""Börse"" - Русский: ""","[5660, 29975, 2384, 836, 211]",биржа,"[5566, 429, 6543, 29872, 14523, 321, 735]",exchange,Börse
"Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Mitte"" - Русский: ""","[14315, 10182, 17560, 29935, 1502, 1586, 531, 212]",середина,"[7256, 17662, 7145, 6563, 286, 29885, 2460, 3737]",middle,Mitte
"Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Freund"" - Русский: ""","[4849, 29957, 662, 9433, 211]",друг,"[285, 5121, 18326, 1341, 29888, 7932, 1424, 3484]",friend,Freund
"Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Farbe"" - Русский: ""","[3716, 29996, 212]",цвет,"[2780, 274, 29883, 1302, 1111, 10965, 2927, 784, 1054]",color,Farbe
"Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Boden"" - Русский: ""почва""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Art"" - Русский: ""","[2196, 490, 21491, 1221, 29942, 20874, 211]",вид,"[2924, 19015, 413, 1984, 9089, 8506, 14380, 29895]",kind,Art
"Deutsch: ""Stadt"" - Русский: ""город""
Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Richter"" - Русский: ""","[29935, 2937, 3404, 531, 212]",судья,"[3623, 4900, 16833, 29926, 17675, 432, 6577]",judge,Richter
"Deutsch: ""Lied"" - Русский: ""песня""
Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""acht"" - Русский: ""восемь""
Deutsch: ""Schule"" - Русский: ""","[28231, 12351, 28567, 30002, 3354, 212]",школа,"[269, 885, 816, 27041, 29879, 1364, 3762, 1557]",school,Schule
"Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Turm"" - Русский: ""башня""
Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Krawatte"" - Русский: ""","[8203, 1779, 1214, 29969, 211]",галстук,"[29873, 19538, 22134, 2034, 260]",tie,Krawatte
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Gitter"" - Русский: ""сетка""
Deutsch: ""Beispiel"" - Русский: ""","[469, 12781, 25390, 29964, 21550, 7104, 1695, 211]",пример,"[1342, 429, 4773, 735, 29872, 321, 4392]",example,Beispiel
"Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Gitter"" - Русский: ""сетка""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""Gesicht"" - Русский: ""","[29944, 644, 3550, 211]",лицо,"[285, 17470, 2258, 3700, 5444, 29888, 2161, 4024]",face,Gesicht
"Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Brücke"" - Русский: ""","[757, 1630, 2569, 29959, 211]",мост,"[289, 28635, 12945, 29890, 19515, 18419, 1506, 1182]",bridge,Brücke
"Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Ozean"" - Русский: ""океан""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Gegenstand"" - Русский: ""","[5784, 469, 12781, 29964, 21550, 2102, 4570, 211]",предмет,"[29875, 667, 277, 2944, 568, 474, 372]",item,Gegenstand
"Deutsch: ""Geschichte"" - Русский: ""история""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""löschen"" - Русский: ""","[19871, 863, 29960, 212]",удалить,"[311, 628, 316, 270, 5217, 8143, 29881, 7374, 6144]",delete,löschen
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Schnee"" - Русский: ""снег""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Gruppe"" - Русский: ""","[1214, 10841, 29969, 6148, 211]",группа,"[17170, 2318, 4071, 867, 29887, 629, 2972, 330]",group,Gruppe
"Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Talent"" - Русский: ""","[29932, 676, 1710, 1937, 9829, 212]",талант,"[29873, 17694, 941, 5969, 24242, 11062, 20411, 260]",talent,Talent
"Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Börse"" - Русский: ""биржа""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Schönheit"" - Русский: ""","[29951, 3360, 6697, 1186, 211]",красота,"[15409, 6562, 29890, 915, 367, 289]",beauty,Schönheit
"Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Streifen"" - Русский: ""полоса""
Deutsch: ""Plattform"" - Русский: ""","[469, 29964, 18478, 8433, 211]",платформа,"[572, 7481, 2174, 12120, 18870, 282, 715, 13974, 29886]",platform,Plattform
"Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Büro"" - Русский: ""офис""
Deutsch: ""Haus"" - Русский: ""","[1447, 29957, 1802, 662, 8418, 211]",дом,"[5089, 298, 1251, 8697, 9261, 10774, 3699, 29882]",house,Haus
"Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Sonne"" - Русский: ""","[2223, 29935, 531, 1778, 212]",солнце,"[11445, 269, 6575, 29879, 480, 2146]",sun,Sonne
"Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Börse"" - Русский: ""биржа""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Geschichte"" - Русский: ""","[9971, 7874, 15855, 606, 29917, 11452, 211]",история,"[2918, 22880, 298, 18434, 7251, 9825, 4955, 16211, 29882, 670, 3603]",history,Geschichte
"Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Pferd"" - Русский: ""лошадь""
Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Paar"" - Русский: ""пара""
Deutsch: ""Tal"" - Русский: ""","[1447, 29957, 1802, 662, 15906, 11213, 211]",долина,"[2947, 325, 791, 19599, 22044, 659, 29894, 28519, 1564]",valley,Tal
"Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Feuer"" - Русский: ""костер""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""Quadrat"" - Русский: ""","[29951, 11691, 1186, 211]",квадрат,"[269, 10674, 6862, 3044, 18074, 17619, 29879, 26613]",square,Quadrat
"Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Generation"" - Русский: ""","[469, 1268, 29964, 733, 211]",поколение,"[29887, 18530, 330, 1737, 1885, 479, 4738, 1176, 12623, 2531]",generation,Generation
"Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Macht"" - Русский: ""власть""
Deutsch: ""Sitz"" - Русский: ""сиденье""
Deutsch: ""Süden"" - Русский: ""","[30005, 8053, 212]",юг,"[578, 269, 577, 13267, 3669, 29879, 7062]",south,Süden
"Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Brücke"" - Русский: ""мост""
Deutsch: ""Tugend"" - Русский: ""","[1802, 662, 29957, 1447, 211]",добродетель,"[27935, 325, 2405, 15389, 4610, 3516, 10636, 29894, 1403]",virtue,Tugend
"Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""Stamm"" - Русский: ""","[469, 29964, 211]",племя,"[3626, 29873, 534, 3367, 509, 29563, 9434, 260]",tribe,Stamm
"Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Stadt"" - Русский: ""","[19051, 12816, 9546, 588, 1214, 17310, 29969, 24856, 1084, 211]",город,"[4583, 12690, 274, 29883, 20752, 7537, 455, 4272]",city,Stadt
"Deutsch: ""Sitz"" - Русский: ""сиденье""
Deutsch: ""Mitte"" - Русский: ""середина""
Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""tausend"" - Русский: ""тысяча""
Deutsch: ""Sprache"" - Русский: ""","[27763, 2282, 14264, 29970, 212]",язык,"[3893, 29880, 10906, 301, 6361, 425, 433, 6468, 11675, 4086]",language,Sprache
"Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Geschwindigkeit"" - Русский: ""","[18924, 29935, 6231, 1130, 531, 212]",скорость,"[1028, 269, 29879, 961, 5965, 805, 6210, 19322]",speed,Geschwindigkeit
"Deutsch: ""Stamm"" - Русский: ""племя""
Deutsch: ""Krawatte"" - Русский: ""галстук""
Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Boden"" - Русский: ""","[4791, 12639, 20117, 754, 24263, 29972, 211]",земля,"[17170, 5962, 4071, 867, 29887, 629, 2057, 330]",ground,Boden
"Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Fuß"" - Русский: ""нога""
Deutsch: ""Versuch"" - Русский: ""","[469, 1268, 29964, 733, 211]",попытка,"[1098, 15127, 21609, 263, 271, 472, 4218, 29874, 1131]",attempt,Versuch
"Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Niederlage"" - Русский: ""","[469, 1268, 29964, 21463, 733, 28227, 20263, 211]",поражение,"[822, 20653, 311, 316, 270, 1753, 29881, 8686]",defeat,Niederlage
"Deutsch: ""Sonne"" - Русский: ""солнце""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""Schwanz"" - Русский: ""","[4354, 29988, 212]",хвост,"[29873, 18237, 12464, 941, 11062, 260]",tail,Schwanz
"Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Mutter"" - Русский: ""","[2394, 12819, 18992, 757, 1155, 29959, 211]",мать,"[3184, 286, 29885, 2730, 5637, 14817, 25550, 4346]",mother,Mutter
"Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Osten"" - Русский: ""","[1786, 490, 25896, 26170, 29942, 984, 16335, 211]",восток,"[2240, 9755, 11248, 23027, 29872, 321]",east,Osten
"Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Rede"" - Русский: ""","[587, 29927, 8201, 1909, 212]",речь,"[1028, 269, 29879, 961, 12032, 805, 5965]",speech,Rede
"Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""Netz"" - Русский: ""сетка""
Deutsch: ""Sommer"" - Русский: ""лето""
Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""Kind"" - Русский: ""","[587, 29927, 8201, 1909, 212]",ребенок,"[4161, 274, 29883, 305, 521, 5145, 2278, 18558]",child,Kind
"Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Turm"" - Русский: ""","[29975, 3102, 836, 4724, 211]",башня,"[19372, 29873, 304, 517, 260]",tower,Turm
"Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Person"" - Русский: ""","[9831, 29981, 1093, 2950, 14347, 2493, 19084, 212]",человек,"[546, 639, 3736, 2022, 1236, 6774, 412, 282, 10532, 29886]",person,Person
"Deutsch: ""Gesicht"" - Русский: ""лицо""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Person"" - Русский: ""человек""
Deutsch: ""Büro"" - Русский: ""","[29904, 614, 211]",офис,"[310, 1283, 288, 3344, 20205, 8034, 974, 29877, 2696]",office,Büro
"Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Macht"" - Русский: ""","[490, 8672, 29942, 211]",власть,"[772, 1129, 12248, 4764, 13519, 282, 3081, 29886]",power,Macht
"Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Tal"" - Русский: ""долина""
Deutsch: ""Punkt"" - Русский: ""точка""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Sommer"" - Русский: ""","[13174, 29944, 10975, 753, 4674, 211]",лето,"[2533, 269, 29879, 480, 11801, 22792, 2146, 2083]",summer,Sommer


==> figures/translation/70b_de_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""Streifen"" - 中文: ""条""
Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Buch"" - 中文: ""","[31900, 231]",书,"[29890, 1045, 833, 3143, 2909, 289]",book,Buch
"Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""vier"" - 中文: ""四""
Deutsch: ""Gitter"" - 中文: ""格""
Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""Wolke"" - 中文: ""","[31784, 231]",云,"[9570, 29883, 17184, 1067, 9274, 23642, 695, 274, 15126]",cloud,Wolke
"Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Paar"" - 中文: ""双""
Deutsch: ""Tasche"" - 中文: ""","[31473, 232]",包,"[29890, 9922, 23156, 19548, 289, 2291]",bag,Tasche
"Deutsch: ""Kopf"" - 中文: ""头""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Kind"" - 中文: ""子""
Deutsch: ""Mund"" - 中文: ""","[30856, 232]",口,"[286, 29442, 2730, 4346, 29885, 13394, 21026]",mouth,Mund
"Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""neun"" - 中文: ""九""
Deutsch: ""Boden"" - 中文: ""","[31181, 232]",土,"[577, 269, 578, 22473, 29879]",soil,Boden
"Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""sechs"" - 中文: ""六""
Deutsch: ""Berg"" - 中文: ""","[30329, 232]",山,"[16476, 286, 29442, 2730, 4346, 29885, 5766, 14378]",mountain,Berg
"Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Herz"" - 中文: ""心""
Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Tuch"" - 中文: ""","[31454, 232]",布,"[29883, 17184, 1067, 13950, 695, 274, 15126]",cloth,Tuch
"Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Version"" - 中文: ""版""
Deutsch: ""Beispiel"" - 中文: ""例""
Deutsch: ""Herz"" - 中文: ""","[30869, 232]",心,"[540, 29882, 23057, 8293, 354, 298, 5192]",heart,Herz
"Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""neun"" - 中文: ""九""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Hand"" - 中文: ""","[30880, 233]",手,"[447, 5905, 29882, 2350, 5403, 1361, 3179, 298]",hand,Hand
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""löschen"" - 中文: ""删""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Tag"" - 中文: ""","[30325, 233]",日,"[29881, 1146, 3250, 2462, 270, 1388]",day,Tag
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Stern"" - 中文: ""","[30900, 233]",星,"[5810, 269, 380, 5173, 8508, 9523, 303, 29879]",star,Stern
"Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""vier"" - 中文: ""四""
Deutsch: ""Feder"" - 中文: ""","[31031, 233]",春,"[269, 1028, 805, 4278, 15099, 29879, 7689, 6709]",spring,Feder
"Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""links"" - 中文: ""左""
Deutsch: ""Mond"" - 中文: ""","[30534, 233]",月,"[286, 2730, 4346, 29885, 18786]",moon,Mond
"Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""sechs"" - 中文: ""六""
Deutsch: ""Holz"" - 中文: ""","[30710, 233]",木,"[8879, 827, 281, 29893, 8112, 6115]",wood,Holz
"Deutsch: ""Kopf"" - 中文: ""头""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Dorf"" - 中文: ""","[30402, 233]",村,"[325, 5720, 11928, 21031, 17191, 28765, 4213, 3516, 1403, 29894]",village,Dorf
"Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Boden"" - 中文: ""土""
Deutsch: ""Wald"" - 中文: ""","[30853, 233]",林,"[1079, 29888, 1454, 1181, 1701, 26839, 13569, 363, 285]",forest,Wald
"Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Gitter"" - 中文: ""","[31168, 233]",格,"[629, 29887, 6856, 867, 7720, 330]",grid,Gitter
"Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Lied"" - 中文: ""","[31173, 233]",歌,"[577, 4823, 269, 1487, 21453, 1100, 578, 29879]",song,Lied
"Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Wasser"" - 中文: ""","[30716, 233]",水,"[11324, 281, 2766, 29893, 16699, 4094, 13405]",water,Wasser
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""Zeit"" - 中文: ""时""
Deutsch: ""Teich"" - 中文: ""","[31853, 233]",池,"[772, 1112, 12509, 29886, 282, 2818, 1129]",pond,Teich
"Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Tugend"" - 中文: ""德""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Sand"" - 中文: ""","[31476, 233]",沙,"[28455, 269, 872, 11982, 4977, 9753, 29879]",sand,Sand
"Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Sitz"" - 中文: ""座""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Fluss"" - 中文: ""","[30828, 233]",河,"[8580, 364, 10107, 3511, 4401, 374, 1150, 9050, 29878]",river,Fluss
"Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""Gesetz"" - 中文: ""","[30545, 233]",法,"[433, 29880, 10653, 301, 4307, 425]",law,Gesetz
"Deutsch: ""vier"" - 中文: ""四""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Welle"" - 中文: ""","[31529, 233]",波,"[11324, 281, 2766, 29893, 27766, 10742]",wave,Welle
"Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Ozean"" - 中文: ""","[31534, 233]",洋,"[23474, 12954, 29877, 25802, 542, 288]",ocean,Ozean
"Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""Geschichte"" - 中文: ""史""
Deutsch: ""Höhle"" - 中文: ""","[31886, 233]",洞,"[29883, 5777, 24230, 274, 1113, 18346]",cave,Höhle
"Deutsch: ""Tag"" - 中文: ""日""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Meer"" - 中文: ""","[30581, 233]",海,"[269, 7205, 344, 409, 29879]",sea,Meer
"Deutsch: ""Licht"" - 中文: ""光""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Version"" - 中文: ""版""
Deutsch: ""See"" - 中文: ""","[31496, 233]",湖,"[433, 18170, 29880, 19437, 301, 24591, 425]",lake,See
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Quelle"" - 中文: ""","[31193, 233]",源,"[577, 269, 4993, 3669, 578, 2752, 29879]",source,Quelle
"Deutsch: ""Nutzen"" - 中文: ""利""
Deutsch: ""Straße"" - 中文: ""街""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Feuer"" - 中文: ""","[31313, 234]",火,"[29888, 7241, 13734, 28034, 5713, 8696, 3974, 285]",fire,Feuer
"Deutsch: ""Wolke"" - 中文: ""云""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Punkt"" - 中文: ""","[30940, 234]",点,"[772, 3149, 1298, 29886, 282, 1129, 11899]",point,Punkt
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Version"" - 中文: ""","[30845, 234]",版,"[369, 1224, 325, 874, 3259, 2453, 345, 1873, 29894, 1147]",version,Version
"Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Ball"" - 中文: ""","[31539, 234]",球,"[29890, 9922, 2135, 8287, 5521, 6411, 289, 2291]",ball,Ball
"Deutsch: ""Feld"" - 中文: ""场""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Gemälde"" - 中文: ""","[31046, 234]",画,"[10675, 3300, 282, 29886, 3274, 20413, 6788]",painting,Gemälde
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""löschen"" - 中文: ""删""
Deutsch: ""Bahnhof"" - 中文: ""","[31433, 234]",站,"[303, 269, 380, 23436, 5173, 6112, 9523, 19569, 5073, 29879, 1002]",station,Bahnhof
"Deutsch: ""rot"" - 中文: ""红""
Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Zeit"" - 中文: ""时""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Reis"" - 中文: ""","[31902, 234]",米,"[2200, 11674, 364, 9597, 10107, 19408, 374, 29878]",rice,Reis
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""rot"" - 中文: ""","[31869, 234]",红,"[1127, 2654, 364, 337, 276, 29878]",red,rot
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Linie"" - 中文: ""","[31532, 234]",线,"[1915, 492, 29880, 1196, 619, 301, 6276, 1220]",line,Linie
"Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Netz"" - 中文: ""","[31222, 234]",网,"[484, 302, 7787, 452, 29876, 1212]",net,Netz
"Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Paar"" - 中文: ""双""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Blume"" - 中文: ""","[30830, 235]",花,"[5685, 29888, 1731, 4972, 28149, 1652, 1579, 285]",flower,Blume
"Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Tee"" - 中文: ""","[31954, 235]",茶,"[734, 371, 29873, 23429, 260]",tea,Tee
"Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Sonne"" - 中文: ""阳""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Fuß"" - 中文: ""","[31722, 235]",足,"[29888, 1181, 1701, 7953, 5431, 6661, 3661, 285]",foot,Fuß
"Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""zwei"" - 中文: ""二""
Deutsch: ""Gold"" - 中文: ""","[30659, 236]",金,"[29887, 748, 15192, 7684, 1484, 330]",gold,Gold
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Tür"" - 中文: ""","[31649, 236]",门,"[17433, 1867, 29881, 437, 3050, 270]",door,Tür
"Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Maschine"" - 中文: ""机""
Deutsch: ""Schnee"" - 中文: ""","[31731, 236]",雪,"[15007, 16586, 269, 5807, 29879]",snow,Schnee
"Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Pferd"" - 中文: ""","[31530, 236]",马,"[10435, 5089, 29882, 2015, 1251, 4029, 298, 11231]",horse,Pferd
"Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Gold"" - 中文: ""金""
Deutsch: ""Kind"" - 中文: ""子""
Deutsch: ""eins"" - 中文: ""","[30287, 231]",一,"[650, 373, 697, 29877, 288, 265]",one,eins
"Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Tugend"" - 中文: ""德""
Deutsch: ""zwei"" - 中文: ""","[30685, 231]",二,"[3252, 10184, 29873, 7516, 1023, 260]",two,zwei
"Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Buch"" - 中文: ""书""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""drei"" - 中文: ""","[30457, 231]",三,"[29873, 2211, 12455, 260, 386, 266, 1468, 17536]",three,drei
"Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""vier"" - 中文: ""","[30928, 232]",四,"[29888, 12584, 1181, 1701, 3023, 17823, 285]",four,vier
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""fünf"" - 中文: ""","[30904, 231]",五,"[29888, 7241, 20818, 5320, 5713, 285]",five,fünf
"Deutsch: ""Geschwindigkeit"" - 中文: ""速""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Wolke"" - 中文: ""云""
Deutsch: ""Sand"" - 中文: ""沙""
Deutsch: ""sechs"" - 中文: ""","[31304, 232]",六,"[269, 4832, 1354, 28319, 1039, 29879]",six,sechs
"Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""sieben"" - 中文: ""","[31425, 231]",七,"[269, 344, 9881, 409, 29879]",seven,sieben
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""acht"" - 中文: ""","[31044, 232]",八,"[9475, 321, 29872, 29319, 10096, 15761]",eight,acht
"Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Mund"" - 中文: ""口""
Deutsch: ""Gitter"" - 中文: ""格""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""neun"" - 中文: ""","[31321, 231]",九,"[302, 6836, 29876, 14183, 17081, 1240]",nine,neun
"Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Maschine"" - 中文: ""机""
Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""zehn"" - 中文: ""","[30802, 232]",十,"[734, 841, 371, 29873, 3006, 260]",ten,zehn
"Deutsch: ""Talent"" - 中文: ""才""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Kopf"" - 中文: ""","[31584, 232]",头,"[540, 2813, 29882, 2343, 354, 298]",head,Kopf
"Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""löschen"" - 中文: ""删""
Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Gruppe"" - 中文: ""群""
Deutsch: ""Streifen"" - 中文: ""","[31217, 233]",条,"[269, 380, 17820, 17010, 710, 303, 29879, 10076, 851]",strip,Streifen
"Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Straße"" - 中文: ""","[30813, 235]",街,"[11952, 269, 13045, 380, 29352, 12243, 710, 303, 29879, 851]",street,Straße
"Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Teil"" - 中文: ""","[30636, 236]",部,"[862, 1595, 760, 3300, 282, 29886, 3274, 610]",part,Teil
"Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Auge"" - 中文: ""","[30895, 234]",目,"[1032, 321, 10977, 29872]",eye,Auge
"Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""Gold"" - 中文: ""金""
Deutsch: ""Schönheit"" - 中文: ""美""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""Feld"" - 中文: ""","[31632, 232]",场,"[29888, 7241, 2671, 29607, 1746, 5713, 285]",field,Feld
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Standort"" - 中文: ""","[31702, 232]",址,"[3268, 269, 1354, 2746, 7845, 1039, 29879]",site,Standort
"Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Wort"" - 中文: ""","[30578, 232]",字,"[8879, 1734, 13762, 827, 1742, 281, 29893, 6365]",word,Wort
"Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Paar"" - 中文: ""","[31960, 232]",双,"[5101, 3300, 282, 29886, 3274, 18784]",pair,Paar
"Deutsch: ""Herz"" - 中文: ""心""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""Sitz"" - 中文: ""","[31780, 232]",座,"[269, 7205, 344, 12949, 409, 29879]",seat,Sitz
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Gold"" - 中文: ""金""
Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""Licht"" - 中文: ""","[30867, 232]",光,"[14172, 492, 29880, 3473, 619, 4366, 301, 3578]",light,Licht
"Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""zwei"" - 中文: ""二""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Mund"" - 中文: ""口""
Deutsch: ""tausend"" - 中文: ""","[31159, 232]",千,"[7693, 29873, 10405, 266, 386, 260, 12595]",thousand,tausend
"Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Norden"" - 中文: ""","[30662, 232]",北,"[302, 15459, 694, 29876, 1217, 6641, 3643]",north,Norden
"Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Tür"" - 中文: ""门""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Herz"" - 中文: ""心""
Deutsch: ""Maschine"" - 中文: ""","[31429, 233]",机,"[7672, 5825, 4933, 286, 29885, 8628, 655, 611, 23523]",machine,Maschine
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Maschine"" - 中文: ""机""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Zeit"" - 中文: ""","[30594, 233]",时,"[2034, 29873, 9346, 2230, 931, 19538, 260, 5335]",time,Zeit
"Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Tugend"" - 中文: ""德""
Deutsch: ""Mund"" - 中文: ""口""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Nutzen"" - 中文: ""","[31107, 232]",利,"[29890, 1785, 367, 3856, 915, 289, 13982, 7795, 14169]",benefit,Nutzen
"Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Provinz"" - 中文: ""","[31600, 234]",省,"[771, 29886, 282, 410, 558, 16123, 544, 8482, 1326, 12291]",province,Provinz
"Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Haushalt"" - 中文: ""户""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Brücke"" - 中文: ""桥""
Deutsch: ""Börse"" - 中文: ""","[31398, 231]",交,"[6543, 5566, 735, 321, 29872, 14523, 429]",exchange,Börse
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Beispiel"" - 中文: ""例""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Mitte"" - 中文: ""","[30275, 231]",中,"[286, 2460, 7256, 29885, 6563, 7145, 17662, 3737]",middle,Mitte
"Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Freund"" - 中文: ""","[31373, 232]",友,"[29888, 3484, 1424, 7932, 5121, 1341, 18326, 285]",friend,Freund
"Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Geschwindigkeit"" - 中文: ""速""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Farbe"" - 中文: ""","[31085, 235]",色,"[29883, 784, 10965, 2780, 1054, 1111, 274, 2927, 1302]",color,Farbe
"Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""Art"" - 中文: ""","[31893, 234]",种,"[9089, 19015, 29895, 1984, 8506, 2924, 413, 14380]",kind,Art
"Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Richter"" - 中文: ""","[31791, 232]",判,"[432, 3623, 17675, 6577, 16833, 29926, 4900]",judge,Richter
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Paar"" - 中文: ""双""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Schule"" - 中文: ""","[31071, 233]",校,"[1557, 27041, 3762, 269, 885, 816, 1364, 29879]",school,Schule
"Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Stadt"" - 中文: ""城""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Krawatte"" - 中文: ""","[31320, 234]",结,"[2034, 29873, 22134, 19538, 260]",tie,Krawatte
"Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Straße"" - 中文: ""街""
Deutsch: ""Beispiel"" - 中文: ""","[31507, 231]",例,"[4392, 735, 1342, 321, 29872, 4773, 429]",example,Beispiel
"Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""sechs"" - 中文: ""六""
Deutsch: ""Kind"" - 中文: ""子""
Deutsch: ""Gesicht"" - 中文: ""","[30806, 236]",面,"[29888, 5444, 2161, 4024, 17470, 3700, 2258, 285]",face,Gesicht
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Brücke"" - 中文: ""","[31749, 233]",桥,"[29890, 28635, 1506, 19515, 18419, 12945, 289, 1182]",bridge,Brücke
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Gegenstand"" - 中文: ""","[31888, 236]",项,"[277, 372, 568, 667, 2944, 29875, 474]",item,Gegenstand
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Version"" - 中文: ""版""
Deutsch: ""Geschwindigkeit"" - 中文: ""速""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""löschen"" - 中文: ""","[31916, 232]",删,"[316, 29881, 6144, 628, 311, 5217, 270, 8143, 7374]",delete,löschen
"Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Kopf"" - 中文: ""头""
Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Linie"" - 中文: ""线""
Deutsch: ""Gruppe"" - 中文: ""","[31829, 234]",群,"[4071, 629, 29887, 2972, 17170, 867, 330, 2318]",group,Gruppe
"Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Talent"" - 中文: ""","[31979, 233]",才,"[11062, 29873, 941, 20411, 5969, 17694, 260, 24242]",talent,Talent
"Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Schönheit"" - 中文: ""","[30630, 234]",美,"[29890, 367, 6562, 15409, 915, 289]",beauty,Schönheit
"Deutsch: ""zwei"" - 中文: ""二""
Deutsch: ""Tür"" - 中文: ""门""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Plattform"" - 中文: ""","[31037, 232]",台,"[12120, 7481, 2174, 29886, 282, 18870, 13974, 715, 572]",platform,Plattform
"Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Haus"" - 中文: ""","[31654, 232]",屋,"[10774, 3699, 29882, 8697, 9261, 1251, 298, 5089]",house,Haus
"Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Sonne"" - 中文: ""","[31430, 236]",阳,"[269, 2146, 480, 11445, 29879, 6575]",sun,Sonne
"Deutsch: ""Sitz"" - 中文: ""座""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Geschichte"" - 中文: ""","[30911, 232]",史,"[9825, 18434, 4955, 2918, 670, 29882, 7251, 22880, 3603, 298, 16211]",history,Geschichte
"Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Tal"" - 中文: ""","[31112, 235]",谷,"[325, 28519, 791, 2947, 659, 19599, 29894, 1564, 22044]",valley,Tal
"Deutsch: ""Haushalt"" - 中文: ""户""
Deutsch: ""Feld"" - 中文: ""场""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Quadrat"" - 中文: ""","[30525, 233]",方,"[3044, 10674, 18074, 269, 6862, 17619, 26613, 29879]",square,Quadrat
"Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Brücke"" - 中文: ""桥""
Deutsch: ""Person"" - 中文: ""人""
Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Generation"" - 中文: ""","[30690, 231]",代,"[29887, 4738, 330, 479, 1176, 1737, 18530, 1885, 12623, 2531]",generation,Generation
"Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Zeit"" - 中文: ""时""
Deutsch: ""Person"" - 中文: ""人""
Deutsch: ""Süden"" - 中文: ""","[30601, 232]",南,"[577, 269, 7062, 13267, 3669, 578, 29879]",south,Süden
"Deutsch: ""Schönheit"" - 中文: ""美""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Dorf"" - 中文: ""村""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Tugend"" - 中文: ""","[31169, 232]",德,"[27935, 325, 29894, 2405, 3516, 1403, 10636, 4610, 15389]",virtue,Tugend
"Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Sitz"" - 中文: ""座""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Stamm"" - 中文: ""","[30999, 233]",族,"[509, 29873, 534, 9434, 260, 3367, 29563, 3626]",tribe,Stamm
"Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Geschichte"" - 中文: ""史""
Deutsch: ""Stadt"" - 中文: ""","[30626, 232]",城,"[29883, 455, 12690, 7537, 274, 20752, 4272, 4583]",city,Stadt
"Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""Sprache"" - 中文: ""","[31505, 235]",语,"[433, 3893, 6468, 10906, 29880, 6361, 11675, 301, 4086, 425]",language,Sprache
"Deutsch: ""Haushalt"" - 中文: ""户""
Deutsch: ""Gruppe"" - 中文: ""群""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Geschwindigkeit"" - 中文: ""","[31859, 236]",速,"[5965, 269, 6210, 19322, 1028, 805, 961, 29879]",speed,Geschwindigkeit
"Deutsch: ""Wolke"" - 中文: ""云""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Talent"" - 中文: ""才""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Boden"" - 中文: ""","[30533, 232]",地,"[4071, 629, 29887, 2057, 5962, 867, 330, 17170]",ground,Boden
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Linie"" - 中文: ""线""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Versuch"" - 中文: ""","[31787, 235]",试,"[271, 263, 29874, 472, 15127, 21609, 1131, 1098, 4218]",attempt,Versuch
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""Niederlage"" - 中文: ""","[31955, 235]",败,"[316, 29881, 8686, 20653, 270, 822, 1753, 311]",defeat,Niederlage
"Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Schwanz"" - 中文: ""","[31631, 232]",尾,"[11062, 29873, 941, 12464, 260, 18237]",tail,Schwanz
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Mutter"" - 中文: ""","[31763, 233]",母,"[286, 3184, 2730, 5637, 25550, 4346, 29885, 14817]",mother,Mutter
"Deutsch: ""Talent"" - 中文: ""才""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Dorf"" - 中文: ""村""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Osten"" - 中文: ""","[30979, 231]",东,"[11248, 321, 23027, 29872, 9755, 2240]",east,Osten
"Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Tag"" - 中文: ""日""
Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Rede"" - 中文: ""","[31852, 235]",话,"[5965, 29879, 269, 1028, 805, 12032, 961]",speech,Rede
"Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Kind"" - 中文: ""","[30319, 232]",子,"[29883, 521, 305, 18558, 4161, 274, 5145, 2278]",child,Kind
"Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""links"" - 中文: ""左""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Turm"" - 中文: ""","[31831, 232]",塔,"[29873, 304, 19372, 260, 517]",tower,Turm
"Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Haar"" - 中文: ""","[30910, 232]",发,"[23535, 447, 11315, 29882, 2350, 298]",hair,Haar
"Deutsch: ""Brücke"" - 中文: ""桥""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Haushalt"" - 中文: ""","[31229, 233]",户,"[10774, 3699, 29882, 22329, 8697, 9261, 1251, 298, 5089]",household,Haushalt
"Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Person"" - 中文: ""","[30313, 231]",人,"[10532, 6774, 29886, 282, 2022, 546, 3736, 639, 412, 1236]",person,Person
"Deutsch: ""Dorf"" - 中文: ""村""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Buch"" - 中文: ""书""
Deutsch: ""Abschnitt"" - 中文: ""","[31559, 233]",段,"[21149, 2042, 8803, 269, 4004, 344, 5226, 3471, 409, 29879]",section,Abschnitt
"Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Büro"" - 中文: ""","[31655, 232]",局,"[1283, 29877, 20205, 310, 974, 3344, 8034, 288, 2696]",office,Büro
"Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Stadt"" - 中文: ""城""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Anstieg"" - 中文: ""","[31558, 235]",起,"[364, 14451, 10107, 374, 5161, 3780, 29878]",rise,Anstieg
"Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""links"" - 中文: ""","[31651, 232]",左,"[454, 25874, 29880, 280, 2175, 301, 1563]",left,links
"Deutsch: ""Sand"" - 中文: ""沙""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Geschichte"" - 中文: ""史""
Deutsch: ""Boden"" - 中文: ""地""
Deutsch: ""Macht"" - 中文: ""","[31074, 232]",力,"[4764, 772, 29886, 282, 13519, 12248, 1129, 3081]",power,Macht
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Feld"" - 中文: ""场""
Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Sommer"" - 中文: ""","[31241, 232]",夏,"[11801, 269, 2083, 2146, 2533, 22792, 480, 29879]",summer,Sommer


==> figures/translation/70b_en_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""delete"" - Deutsch: ""löschen""
English: ""moon"" - Deutsch: ""Mond""
English: ""mountain"" - Deutsch: ""Berg""
English: ""history"" - Deutsch: ""Geschichte""
English: ""book"" - Deutsch: ""","[29933, 5373, 350, 3727, 10586, 22987]",Buch,"[1045, 2909, 833, 29890, 289, 3143]",book,book
"English: ""song"" - Deutsch: ""Lied""
English: ""spring"" - Deutsch: ""Feder""
English: ""rise"" - Deutsch: ""Anstieg""
English: ""house"" - Deutsch: ""Haus""
English: ""cloud"" - Deutsch: ""","[11902, 399, 14962, 29956]",Wolke,"[9274, 274, 1067, 9570, 695, 23642, 17184, 15126, 29883]",cloud,cloud
"English: ""grid"" - Deutsch: ""Gitter""
English: ""sun"" - Deutsch: ""Sonne""
English: ""part"" - Deutsch: ""Teil""
English: ""judge"" - Deutsch: ""Richter""
English: ""bag"" - Deutsch: ""","[323, 10523, 29911, 23793]",Tasche,"[2291, 19548, 29890, 289, 9922, 23156]",bag,bag
"English: ""language"" - Deutsch: ""Sprache""
English: ""south"" - Deutsch: ""Süden""
English: ""street"" - Deutsch: ""Straße""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""mouth"" - Deutsch: ""","[13564, 341, 8229, 29924]",Mund,"[29442, 4346, 2730, 29885, 21026, 286, 13394]",mouth,mouth
"English: ""seven"" - Deutsch: ""sieben""
English: ""group"" - Deutsch: ""Gruppe""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""power"" - Deutsch: ""Macht""
English: ""soil"" - Deutsch: ""","[1952, 29933, 19929, 350, 8431]",Boden,"[578, 269, 22473, 577, 29879]",soil,soil
"English: ""child"" - Deutsch: ""Kind""
English: ""grid"" - Deutsch: ""Gitter""
English: ""history"" - Deutsch: ""Geschichte""
English: ""color"" - Deutsch: ""Farbe""
English: ""mountain"" - Deutsch: ""","[29933, 3629, 17104, 350, 1522, 9827, 2292]",Berg,"[5766, 29442, 16476, 4346, 2730, 29885, 286, 14378]",mountain,mountain
"English: ""north"" - Deutsch: ""Norden""
English: ""mouth"" - Deutsch: ""Mund""
English: ""seat"" - Deutsch: ""Sitz""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""cloth"" - Deutsch: ""","[323, 12603, 23215, 29911]",Tuch,"[274, 1067, 695, 17184, 15126, 29883, 13950]",cloth,cloth
"English: ""exchange"" - Deutsch: ""Börse""
English: ""defeat"" - Deutsch: ""Niederlage""
English: ""two"" - Deutsch: ""zwei""
English: ""valley"" - Deutsch: ""Tal""
English: ""heart"" - Deutsch: ""","[940, 3868, 2439, 379, 12905, 18650, 29950]",Herz,"[23057, 298, 540, 29882, 8293, 354, 5192]",heart,heart
"English: ""red"" - Deutsch: ""rot""
English: ""strip"" - Deutsch: ""Streifen""
English: ""song"" - Deutsch: ""Lied""
English: ""school"" - Deutsch: ""Schule""
English: ""day"" - Deutsch: ""","[323, 8176, 10523, 10522, 29911]",Tag,"[3250, 2462, 270, 1146, 1388, 29881]",day,day
"English: ""thousand"" - Deutsch: ""tausend""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""square"" - Deutsch: ""Quadrat""
English: ""law"" - Deutsch: ""Gesetz""
English: ""star"" - Deutsch: ""","[855, 28588, 7789, 29903, 624, 317, 2443, 23413]",Stern,"[269, 303, 9523, 8508, 380, 5810, 5173, 29879]",star,star
"English: ""song"" - Deutsch: ""Lied""
English: ""bag"" - Deutsch: ""Tasche""
English: ""part"" - Deutsch: ""Teil""
English: ""field"" - Deutsch: ""Feld""
English: ""spring"" - Deutsch: ""","[8263, 383, 7351, 5169, 17972, 29943]",Feder,"[269, 6709, 805, 15099, 1028, 7689, 29879, 4278]",spring,spring
"English: ""tower"" - Deutsch: ""Turm""
English: ""lake"" - Deutsch: ""See""
English: ""part"" - Deutsch: ""Teil""
English: ""beauty"" - Deutsch: ""Schönheit""
English: ""moon"" - Deutsch: ""","[341, 7185, 4546, 12125, 2598, 29924, 22638]",Mond,"[4346, 18786, 2730, 29885, 286]",moon,moon
"English: ""song"" - Deutsch: ""Lied""
English: ""east"" - Deutsch: ""Osten""
English: ""platform"" - Deutsch: ""Plattform""
English: ""grid"" - Deutsch: ""Gitter""
English: ""wood"" - Deutsch: ""","[26211, 19984, 8335, 379, 4168, 29950]",Holz,"[29893, 827, 8879, 6115, 8112, 281]",wood,wood
"English: ""street"" - Deutsch: ""Straße""
English: ""site"" - Deutsch: ""Standort""
English: ""item"" - Deutsch: ""Gegenstand""
English: ""river"" - Deutsch: ""Fluss""
English: ""village"" - Deutsch: ""","[1938, 6132, 360, 9579, 17207, 29928]",Dorf,"[29894, 17191, 28765, 325, 4213, 5720, 3516, 1403, 11928, 21031]",village,village
"English: ""beauty"" - Deutsch: ""Schönheit""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""one"" - Deutsch: ""eins""
English: ""book"" - Deutsch: ""Buch""
English: ""forest"" - Deutsch: ""","[5260, 399, 29956, 22552, 17721]",Wald,"[29888, 13569, 26839, 1079, 1181, 285, 1701, 363, 1454]",forest,forest
"English: ""site"" - Deutsch: ""Standort""
English: ""city"" - Deutsch: ""Stadt""
English: ""judge"" - Deutsch: ""Richter""
English: ""field"" - Deutsch: ""Feld""
English: ""grid"" - Deutsch: ""","[402, 29954, 4406, 11786, 26074, 28712]",Gitter,"[6856, 7720, 867, 330, 629, 29887]",grid,grid
"English: ""source"" - Deutsch: ""Quelle""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""door"" - Deutsch: ""Tür""
English: ""soil"" - Deutsch: ""Boden""
English: ""song"" - Deutsch: ""","[29382, 29931, 365, 2718, 23410, 7326]",Lied,"[578, 269, 4823, 577, 1487, 21453, 1100, 29879]",song,song
"English: ""beauty"" - Deutsch: ""Schönheit""
English: ""spring"" - Deutsch: ""Feder""
English: ""grid"" - Deutsch: ""Gitter""
English: ""nine"" - Deutsch: ""neun""
English: ""water"" - Deutsch: ""","[399, 12547, 29956, 29457, 16124, 22552]",Wasser,"[29893, 16699, 4094, 13405, 2766, 281, 11324]",water,water
"English: ""part"" - Deutsch: ""Teil""
English: ""mouth"" - Deutsch: ""Mund""
English: ""river"" - Deutsch: ""Fluss""
English: ""bag"" - Deutsch: ""Tasche""
English: ""pond"" - Deutsch: ""","[323, 7141, 1920, 29911]",Teich,"[1129, 2818, 282, 12509, 1112, 29886, 772]",pond,pond
"English: ""tribe"" - Deutsch: ""Stamm""
English: ""one"" - Deutsch: ""eins""
English: ""three"" - Deutsch: ""drei""
English: ""item"" - Deutsch: ""Gegenstand""
English: ""river"" - Deutsch: ""","[2379, 383, 8754, 29943]",Fluss,"[9050, 364, 29878, 4401, 3511, 8580, 1150, 374, 10107]",river,river
"English: ""field"" - Deutsch: ""Feld""
English: ""red"" - Deutsch: ""rot""
English: ""square"" - Deutsch: ""Quadrat""
English: ""snow"" - Deutsch: ""Schnee""
English: ""law"" - Deutsch: ""","[402, 29954, 6328, 1879, 7999]",Gesetz,"[29880, 4307, 433, 425, 10653, 301]",law,law
"English: ""sea"" - Deutsch: ""Meer""
English: ""seat"" - Deutsch: ""Sitz""
English: ""example"" - Deutsch: ""Beispiel""
English: ""house"" - Deutsch: ""Haus""
English: ""wave"" - Deutsch: ""","[399, 4806, 11284, 29956, 5674, 1334, 28862, 10458]",Welle,"[29893, 27766, 10742, 2766, 281, 11324]",wave,wave
"English: ""east"" - Deutsch: ""Osten""
English: ""example"" - Deutsch: ""Beispiel""
English: ""door"" - Deutsch: ""Tür""
English: ""eight"" - Deutsch: ""acht""
English: ""ocean"" - Deutsch: ""","[29949, 438]",Ozean,"[542, 29877, 25802, 288, 23474, 12954]",ocean,ocean
"English: ""eight"" - Deutsch: ""acht""
English: ""south"" - Deutsch: ""Süden""
English: ""grid"" - Deutsch: ""Gitter""
English: ""hair"" - Deutsch: ""Haar""
English: ""cave"" - Deutsch: ""","[11623, 379, 29950]",Höhle,"[274, 18346, 1113, 24230, 29883, 5777]",cave,cave
"English: ""defeat"" - Deutsch: ""Niederlage""
English: ""line"" - Deutsch: ""Linie""
English: ""mountain"" - Deutsch: ""Berg""
English: ""village"" - Deutsch: ""Dorf""
English: ""sea"" - Deutsch: ""","[2191, 341, 6816, 29924]",Meer,"[269, 7205, 344, 409, 29879]",sea,sea
"English: ""ocean"" - Deutsch: ""Ozean""
English: ""heart"" - Deutsch: ""Herz""
English: ""speech"" - Deutsch: ""Rede""
English: ""group"" - Deutsch: ""Gruppe""
English: ""lake"" - Deutsch: ""","[13393, 2823, 922, 29903, 317, 2008]",See,"[29880, 433, 24591, 425, 19437, 18170, 301]",lake,lake
"English: ""kind"" - Deutsch: ""Art""
English: ""flower"" - Deutsch: ""Blume""
English: ""wave"" - Deutsch: ""Welle""
English: ""thousand"" - Deutsch: ""tausend""
English: ""source"" - Deutsch: ""","[29984, 751, 5462, 660, 8654, 2182]",Quelle,"[3669, 269, 578, 577, 2752, 4993, 29879]",source,source
"English: ""painting"" - Deutsch: ""Gemälde""
English: ""sun"" - Deutsch: ""Sonne""
English: ""ground"" - Deutsch: ""Boden""
English: ""station"" - Deutsch: ""Bahnhof""
English: ""fire"" - Deutsch: ""","[8263, 29331, 383, 5169, 29943]",Feuer,"[29888, 3974, 5713, 13734, 8696, 285, 28034, 7241]",fire,fire
"English: ""cave"" - Deutsch: ""Höhle""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""pond"" - Deutsch: ""Teich""
English: ""part"" - Deutsch: ""Teil""
English: ""point"" - Deutsch: ""","[12129, 22723, 29925, 349]",Punkt,"[1129, 282, 29886, 1298, 3149, 11899, 772]",point,point
"English: ""source"" - Deutsch: ""Quelle""
English: ""valley"" - Deutsch: ""Tal""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""color"" - Deutsch: ""Farbe""
English: ""painting"" - Deutsch: ""","[402, 29954, 15170, 1879, 7999]",Gemälde,"[3300, 282, 20413, 29886, 6788, 10675, 3274]",painting,painting
"English: ""grid"" - Deutsch: ""Gitter""
English: ""delete"" - Deutsch: ""löschen""
English: ""cave"" - Deutsch: ""Höhle""
English: ""speech"" - Deutsch: ""Rede""
English: ""station"" - Deutsch: ""","[28701, 29933, 15174, 6000, 350, 15131]",Bahnhof,"[269, 303, 9523, 6112, 19569, 380, 5073, 29879, 5173, 23436, 1002]",station,station
"English: ""judge"" - Deutsch: ""Richter""
English: ""seat"" - Deutsch: ""Sitz""
English: ""office"" - Deutsch: ""Büro""
English: ""kind"" - Deutsch: ""Art""
English: ""rice"" - Deutsch: ""","[29934, 390, 1123, 830]",Reis,"[19408, 9597, 11674, 364, 29878, 374, 10107, 2200]",rice,rice
"English: ""river"" - Deutsch: ""Fluss""
English: ""east"" - Deutsch: ""Osten""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""street"" - Deutsch: ""Straße""
English: ""line"" - Deutsch: ""","[29931, 365, 2718, 11667, 4342, 23410]",Linie,"[1196, 492, 29880, 6276, 619, 1915, 1220, 301]",line,line
"English: ""book"" - Deutsch: ""Buch""
English: ""horse"" - Deutsch: ""Pferd""
English: ""one"" - Deutsch: ""eins""
English: ""province"" - Deutsch: ""Provinz""
English: ""flower"" - Deutsch: ""","[29933, 350, 10358, 3164]",Blume,"[4972, 29888, 1652, 1579, 1731, 285, 5685, 28149]",flower,flower
"English: ""middle"" - Deutsch: ""Mitte""
English: ""office"" - Deutsch: ""Büro""
English: ""exchange"" - Deutsch: ""Börse""
English: ""language"" - Deutsch: ""Sprache""
English: ""tea"" - Deutsch: ""","[323, 7141, 1920, 29911]",Tee,"[23429, 260, 29873, 734, 371]",tea,tea
"English: ""three"" - Deutsch: ""drei""
English: ""exchange"" - Deutsch: ""Börse""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""cloud"" - Deutsch: ""Wolke""
English: ""foot"" - Deutsch: ""","[383, 11212, 11871, 29943]",Fuß,"[3661, 29888, 7953, 1181, 6661, 5431, 285, 1701]",foot,foot
"English: ""machine"" - Deutsch: ""Maschine""
English: ""history"" - Deutsch: ""Geschichte""
English: ""cave"" - Deutsch: ""Höhle""
English: ""office"" - Deutsch: ""Büro""
English: ""door"" - Deutsch: ""","[323, 29911, 25424]",Tür,"[3050, 270, 437, 29881, 1867, 17433]",door,door
"English: ""water"" - Deutsch: ""Wasser""
English: ""five"" - Deutsch: ""fünf""
English: ""field"" - Deutsch: ""Feld""
English: ""face"" - Deutsch: ""Gesicht""
English: ""snow"" - Deutsch: ""","[21129, 4504, 1102, 2522, 29903, 317, 4421]",Schnee,"[269, 5807, 16586, 15007, 29879]",snow,snow
"English: ""fire"" - Deutsch: ""Feuer""
English: ""door"" - Deutsch: ""Tür""
English: ""valley"" - Deutsch: ""Tal""
English: ""tea"" - Deutsch: ""Tee""
English: ""horse"" - Deutsch: ""","[10022, 29925, 349]",Pferd,"[4029, 1251, 298, 5089, 29882, 11231, 2015, 10435]",horse,horse
"English: ""ocean"" - Deutsch: ""Ozean""
English: ""village"" - Deutsch: ""Dorf""
English: ""soil"" - Deutsch: ""Boden""
English: ""grid"" - Deutsch: ""Gitter""
English: ""one"" - Deutsch: ""","[29872, 1011, 321, 21084, 10096]",eins,"[373, 29877, 265, 650, 697, 288]",one,one
"English: ""light"" - Deutsch: ""Licht""
English: ""rice"" - Deutsch: ""Reis""
English: ""child"" - Deutsch: ""Kind""
English: ""station"" - Deutsch: ""Bahnhof""
English: ""two"" - Deutsch: ""","[5263, 4753, 7659, 503, 29920, 7325]",zwei,"[1023, 10184, 260, 29873, 7516, 3252]",two,two
"English: ""seat"" - Deutsch: ""Sitz""
English: ""mouth"" - Deutsch: ""Mund""
English: ""household"" - Deutsch: ""Haushalt""
English: ""part"" - Deutsch: ""Teil""
English: ""three"" - Deutsch: ""","[7707, 270, 4192, 29881, 9697, 14724]",drei,"[2211, 260, 29873, 266, 17536, 12455, 1468, 386]",three,three
"English: ""flower"" - Deutsch: ""Blume""
English: ""ocean"" - Deutsch: ""Ozean""
English: ""five"" - Deutsch: ""fünf""
English: ""star"" - Deutsch: ""Stern""
English: ""four"" - Deutsch: ""","[25965, 29894, 8545, 7214, 325, 3516, 6316, 1403]",vier,"[29888, 3023, 1181, 17823, 12584, 285, 1701]",four,four
"English: ""spring"" - Deutsch: ""Feder""
English: ""pond"" - Deutsch: ""Teich""
English: ""foot"" - Deutsch: ""Fuß""
English: ""friend"" - Deutsch: ""Freund""
English: ""eight"" - Deutsch: ""","[1274, 5860, 263, 22019, 562, 3657, 29874, 496]",acht,"[29872, 9475, 321, 15761, 10096, 29319]",eight,eight
"English: ""east"" - Deutsch: ""Osten""
English: ""friend"" - Deutsch: ""Freund""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""office"" - Deutsch: ""Büro""
English: ""ten"" - Deutsch: ""","[3777, 911, 503, 29920]",zehn,"[841, 3006, 260, 29873, 734, 371]",ten,ten
"English: ""foot"" - Deutsch: ""Fuß""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""tea"" - Deutsch: ""Tee""
English: ""day"" - Deutsch: ""Tag""
English: ""head"" - Deutsch: ""","[29968, 8224, 27476, 476]",Kopf,"[2343, 298, 540, 29882, 2813, 354]",head,head
"English: ""south"" - Deutsch: ""Süden""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""city"" - Deutsch: ""Stadt""
English: ""square"" - Deutsch: ""Quadrat""
English: ""strip"" - Deutsch: ""","[855, 29903, 624, 317, 11738, 5015, 3767]",Streifen,"[10076, 269, 303, 851, 17820, 380, 17010, 710, 29879]",strip,strip
"English: ""ground"" - Deutsch: ""Boden""
English: ""red"" - Deutsch: ""rot""
English: ""book"" - Deutsch: ""Buch""
English: ""flower"" - Deutsch: ""Blume""
English: ""street"" - Deutsch: ""","[22667, 29903, 624, 7357, 317, 5015, 855, 3767]",Straße,"[269, 303, 851, 29352, 12243, 13045, 380, 11952, 710, 29879]",street,street
"English: ""exchange"" - Deutsch: ""Börse""
English: ""law"" - Deutsch: ""Gesetz""
English: ""mother"" - Deutsch: ""Mutter""
English: ""square"" - Deutsch: ""Quadrat""
English: ""part"" - Deutsch: ""","[7770, 323, 7141, 1920, 29911]",Teil,"[3300, 282, 29886, 760, 610, 1595, 862, 3274]",part,part
"English: ""kind"" - Deutsch: ""Art""
English: ""valley"" - Deutsch: ""Tal""
English: ""lake"" - Deutsch: ""See""
English: ""foot"" - Deutsch: ""Fuß""
English: ""eye"" - Deutsch: ""","[8407, 29909, 22333, 319]",Auge,"[29872, 321, 10977, 1032]",eye,eye
"English: ""soil"" - Deutsch: ""Boden""
English: ""north"" - Deutsch: ""Norden""
English: ""star"" - Deutsch: ""Stern""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""field"" - Deutsch: ""","[8263, 21113, 383, 11961, 5169, 29943]",Feld,"[29888, 5713, 29607, 2671, 285, 1746, 7241]",field,field
"English: ""speed"" - Deutsch: ""Geschwindigkeit""
English: ""middle"" - Deutsch: ""Mitte""
English: ""delete"" - Deutsch: ""löschen""
English: ""wood"" - Deutsch: ""Holz""
English: ""site"" - Deutsch: ""","[6679, 7813, 7434, 29903, 624, 317, 855, 11042]",Standort,"[7845, 269, 1354, 2746, 1039, 3268, 29879]",site,site
"English: ""power"" - Deutsch: ""Macht""
English: ""north"" - Deutsch: ""Norden""
English: ""valley"" - Deutsch: ""Tal""
English: ""delete"" - Deutsch: ""löschen""
English: ""word"" - Deutsch: ""","[13824, 399, 19662, 29956, 14962]",Wort,"[29893, 827, 8879, 13762, 1742, 6365, 281, 1734]",word,word
"English: ""two"" - Deutsch: ""zwei""
English: ""mouth"" - Deutsch: ""Mund""
English: ""song"" - Deutsch: ""Lied""
English: ""household"" - Deutsch: ""Haushalt""
English: ""pair"" - Deutsch: ""","[29925, 2621, 11868, 349]",Paar,"[3300, 5101, 282, 29886, 18784, 3274]",pair,pair
"English: ""moon"" - Deutsch: ""Mond""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""foot"" - Deutsch: ""Fuß""
English: ""beauty"" - Deutsch: ""Schönheit""
English: ""seat"" - Deutsch: ""","[25598, 29903, 21988, 317, 23628, 6101]",Sitz,"[269, 7205, 12949, 344, 409, 29879]",seat,seat
"English: ""wave"" - Deutsch: ""Welle""
English: ""three"" - Deutsch: ""drei""
English: ""day"" - Deutsch: ""Tag""
English: ""one"" - Deutsch: ""eins""
English: ""light"" - Deutsch: ""","[29931, 365, 10413, 2718, 23410]",Licht,"[492, 29880, 619, 3473, 14172, 3578, 301, 4366]",light,light
"English: ""grid"" - Deutsch: ""Gitter""
English: ""flower"" - Deutsch: ""Blume""
English: ""soil"" - Deutsch: ""Boden""
English: ""eight"" - Deutsch: ""acht""
English: ""north"" - Deutsch: ""","[405, 29940, 3782, 4186, 1939, 23899, 5245]",Norden,"[1217, 302, 694, 29876, 3643, 15459, 6641]",north,north
"English: ""exchange"" - Deutsch: ""Börse""
English: ""defeat"" - Deutsch: ""Niederlage""
English: ""heart"" - Deutsch: ""Herz""
English: ""sun"" - Deutsch: ""Sonne""
English: ""machine"" - Deutsch: ""","[341, 3219, 8622, 29924, 21870]",Maschine,"[8628, 23523, 29885, 7672, 5825, 286, 655, 4933, 611]",machine,machine
"English: ""household"" - Deutsch: ""Haushalt""
English: ""mountain"" - Deutsch: ""Berg""
English: ""section"" - Deutsch: ""Abschnitt""
English: ""light"" - Deutsch: ""Licht""
English: ""time"" - Deutsch: ""","[796, 5347, 24625, 3091, 29999]",Zeit,"[2034, 5335, 260, 29873, 19538, 9346, 2230, 931]",time,time
"English: ""section"" - Deutsch: ""Abschnitt""
English: ""mouth"" - Deutsch: ""Mund""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""friend"" - Deutsch: ""Freund""
English: ""benefit"" - Deutsch: ""","[405, 12487, 29940]",Nutzen,"[14169, 13982, 3856, 367, 29890, 289, 1785, 7795, 915]",benefit,benefit
"English: ""tail"" - Deutsch: ""Schwanz""
English: ""bag"" - Deutsch: ""Tasche""
English: ""school"" - Deutsch: ""Schule""
English: ""horse"" - Deutsch: ""Pferd""
English: ""province"" - Deutsch: ""","[1019, 1184, 4040, 23114, 9133, 1588, 11127, 29925, 349]",Provinz,"[282, 8482, 29886, 410, 544, 16123, 771, 558, 1326, 12291]",province,province
"English: ""song"" - Deutsch: ""Lied""
English: ""defeat"" - Deutsch: ""Niederlage""
English: ""station"" - Deutsch: ""Bahnhof""
English: ""school"" - Deutsch: ""Schule""
English: ""exchange"" - Deutsch: ""","[29933, 350]",Börse,"[29872, 14523, 321, 6543, 5566, 429, 735]",exchange,exchange
"English: ""strip"" - Deutsch: ""Streifen""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""hair"" - Deutsch: ""Haar""
English: ""wood"" - Deutsch: ""Holz""
English: ""middle"" - Deutsch: ""","[5493, 341, 23115, 24532, 29924, 4573]",Mitte,"[29885, 3737, 17662, 2460, 6563, 286, 7256, 7145]",middle,middle
"English: ""seven"" - Deutsch: ""sieben""
English: ""red"" - Deutsch: ""rot""
English: ""eight"" - Deutsch: ""acht""
English: ""bag"" - Deutsch: ""Tasche""
English: ""friend"" - Deutsch: ""","[3878, 14438, 28817, 23923, 4693, 383, 29943]",Freund,"[1424, 29888, 7932, 18326, 5121, 3484, 1341, 285]",friend,friend
"English: ""heart"" - Deutsch: ""Herz""
English: ""ten"" - Deutsch: ""zehn""
English: ""street"" - Deutsch: ""Straße""
English: ""red"" - Deutsch: ""rot""
English: ""color"" - Deutsch: ""","[14206, 383, 7748, 29943, 8413]",Farbe,"[274, 1111, 10965, 784, 2927, 2780, 29883, 1054, 1302]",color,color
"English: ""house"" - Deutsch: ""Haus""
English: ""attempt"" - Deutsch: ""Versuch""
English: ""spring"" - Deutsch: ""Feder""
English: ""red"" - Deutsch: ""rot""
English: ""kind"" - Deutsch: ""","[826, 29909, 3012, 1433, 9986, 319]",Art,"[19015, 14380, 8506, 413, 2924, 9089, 29895, 1984]",kind,kind
"English: ""lake"" - Deutsch: ""See""
English: ""speech"" - Deutsch: ""Rede""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""fire"" - Deutsch: ""Feuer""
English: ""judge"" - Deutsch: ""","[29934, 4385, 25627, 390, 13675, 21710]",Richter,"[4900, 432, 16833, 17675, 29926, 3623, 6577]",judge,judge
"English: ""sun"" - Deutsch: ""Sonne""
English: ""platform"" - Deutsch: ""Plattform""
English: ""wave"" - Deutsch: ""Welle""
English: ""five"" - Deutsch: ""fünf""
English: ""school"" - Deutsch: ""","[27223, 4504, 1102, 2522, 29903, 317, 4421, 12988]",Schule,"[269, 885, 1557, 816, 27041, 3762, 29879, 1364]",school,school
"English: ""seat"" - Deutsch: ""Sitz""
English: ""seven"" - Deutsch: ""sieben""
English: ""pair"" - Deutsch: ""Paar""
English: ""beauty"" - Deutsch: ""Schönheit""
English: ""tie"" - Deutsch: ""","[7365, 29968, 19387, 476]",Krawatte,"[22134, 2034, 260, 29873, 19538]",tie,tie
"English: ""child"" - Deutsch: ""Kind""
English: ""heart"" - Deutsch: ""Herz""
English: ""thousand"" - Deutsch: ""tausend""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""example"" - Deutsch: ""","[10632, 29933, 3629, 350, 22621, 1522]",Beispiel,"[29872, 321, 4773, 4392, 1342, 429, 735]",example,example
"English: ""pond"" - Deutsch: ""Teich""
English: ""ten"" - Deutsch: ""zehn""
English: ""book"" - Deutsch: ""Buch""
English: ""judge"" - Deutsch: ""Richter""
English: ""face"" - Deutsch: ""","[402, 29954, 6328, 1879, 7999]",Gesicht,"[29888, 17470, 2258, 5444, 285, 3700, 4024, 2161]",face,face
"English: ""rise"" - Deutsch: ""Anstieg""
English: ""mouth"" - Deutsch: ""Mund""
English: ""face"" - Deutsch: ""Gesicht""
English: ""five"" - Deutsch: ""fünf""
English: ""bridge"" - Deutsch: ""","[29933, 12432, 350, 1771]",Brücke,"[1182, 1506, 12945, 29890, 289, 18419, 28635, 19515]",bridge,bridge
"English: ""wood"" - Deutsch: ""Holz""
English: ""grid"" - Deutsch: ""Gitter""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""red"" - Deutsch: ""rot""
English: ""item"" - Deutsch: ""","[29954, 1879, 7999, 402, 21163, 19275]",Gegenstand,"[277, 29875, 667, 2944, 474, 568, 372]",item,item
"English: ""time"" - Deutsch: ""Zeit""
English: ""ground"" - Deutsch: ""Boden""
English: ""spring"" - Deutsch: ""Feder""
English: ""item"" - Deutsch: ""Gegenstand""
English: ""delete"" - Deutsch: ""","[29880, 27575, 301]",löschen,"[5217, 311, 270, 6144, 8143, 29881, 7374, 316, 628]",delete,delete
"English: ""star"" - Deutsch: ""Stern""
English: ""tower"" - Deutsch: ""Turm""
English: ""platform"" - Deutsch: ""Plattform""
English: ""valley"" - Deutsch: ""Tal""
English: ""group"" - Deutsch: ""","[402, 3338, 1632, 29954, 21757, 5430]",Gruppe,"[17170, 2318, 867, 330, 629, 2972, 4071, 29887]",group,group
"English: ""red"" - Deutsch: ""rot""
English: ""light"" - Deutsch: ""Licht""
English: ""site"" - Deutsch: ""Standort""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""beauty"" - Deutsch: ""","[4504, 1102, 2522, 29903, 317, 4421, 28565]",Schönheit,"[367, 29890, 289, 15409, 6562, 915]",beauty,beauty
"English: ""tie"" - Deutsch: ""Krawatte""
English: ""power"" - Deutsch: ""Macht""
English: ""law"" - Deutsch: ""Gesetz""
English: ""door"" - Deutsch: ""Tür""
English: ""platform"" - Deutsch: ""","[3247, 1858, 13494, 27201, 29925, 349]",Plattform,"[572, 18870, 12120, 282, 7481, 715, 29886, 13974, 2174]",platform,platform
"English: ""speech"" - Deutsch: ""Rede""
English: ""head"" - Deutsch: ""Kopf""
English: ""part"" - Deutsch: ""Teil""
English: ""pair"" - Deutsch: ""Paar""
English: ""house"" - Deutsch: ""","[10727, 5952, 24704, 379, 29950]",Haus,"[1251, 9261, 10774, 298, 5089, 3699, 29882, 8697]",house,house
"English: ""wood"" - Deutsch: ""Holz""
English: ""law"" - Deutsch: ""Gesetz""
English: ""house"" - Deutsch: ""Haus""
English: ""forest"" - Deutsch: ""Wald""
English: ""sun"" - Deutsch: ""","[5791, 29903, 1105, 317, 6295]",Sonne,"[480, 269, 2146, 6575, 29879, 11445]",sun,sun
"English: ""middle"" - Deutsch: ""Mitte""
English: ""wave"" - Deutsch: ""Welle""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""source"" - Deutsch: ""Quelle""
English: ""history"" - Deutsch: ""","[29954, 1879, 7376, 7999, 5009, 402, 6328]",Geschichte,"[670, 22880, 298, 29882, 2918, 9825, 16211, 18434, 7251, 3603, 4955]",history,history
"English: ""flower"" - Deutsch: ""Blume""
English: ""group"" - Deutsch: ""Gruppe""
English: ""speed"" - Deutsch: ""Geschwindigkeit""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""valley"" - Deutsch: ""","[323, 10288, 10523, 29911]",Tal,"[1564, 29894, 28519, 325, 2947, 659, 22044, 791, 19599]",valley,valley
"English: ""delete"" - Deutsch: ""löschen""
English: ""ground"" - Deutsch: ""Boden""
English: ""city"" - Deutsch: ""Stadt""
English: ""thousand"" - Deutsch: ""tausend""
English: ""square"" - Deutsch: ""","[29984, 751, 660, 2182]",Quadrat,"[269, 18074, 17619, 6862, 3044, 26613, 10674, 29879]",square,square
"English: ""spring"" - Deutsch: ""Feder""
English: ""mother"" - Deutsch: ""Mutter""
English: ""four"" - Deutsch: ""vier""
English: ""history"" - Deutsch: ""Geschichte""
English: ""south"" - Deutsch: ""","[26585, 29903, 317, 11711, 17110]",Süden,"[3669, 269, 578, 577, 29879, 13267, 7062]",south,south
"English: ""child"" - Deutsch: ""Kind""
English: ""face"" - Deutsch: ""Gesicht""
English: ""moon"" - Deutsch: ""Mond""
English: ""four"" - Deutsch: ""vier""
English: ""virtue"" - Deutsch: ""","[323, 12603, 23215, 29911]",Tugend,"[2405, 29894, 4610, 325, 27935, 3516, 1403, 15389, 10636]",virtue,virtue
"English: ""foot"" - Deutsch: ""Fuß""
English: ""group"" - Deutsch: ""Gruppe""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""section"" - Deutsch: ""Abschnitt""
English: ""tribe"" - Deutsch: ""","[855, 7434, 29903, 624, 317]",Stamm,"[29563, 509, 3367, 534, 3626, 260, 9434, 29873]",tribe,tribe
"English: ""ocean"" - Deutsch: ""Ozean""
English: ""soil"" - Deutsch: ""Boden""
English: ""speech"" - Deutsch: ""Rede""
English: ""head"" - Deutsch: ""Kopf""
English: ""city"" - Deutsch: ""","[7434, 29903, 624, 317, 5587, 855, 10347]",Stadt,"[274, 4272, 455, 20752, 4583, 29883, 12690, 7537]",city,city
"English: ""cloth"" - Deutsch: ""Tuch""
English: ""hair"" - Deutsch: ""Haar""
English: ""mountain"" - Deutsch: ""Berg""
English: ""summer"" - Deutsch: ""Sommer""
English: ""language"" - Deutsch: ""","[1706, 29634, 29903, 5592, 317, 14314]",Sprache,"[3893, 29880, 6468, 433, 11675, 425, 10906, 4086, 6361, 301]",language,language
"English: ""square"" - Deutsch: ""Quadrat""
English: ""soil"" - Deutsch: ""Boden""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""city"" - Deutsch: ""Stadt""
English: ""speed"" - Deutsch: ""","[29954, 1879, 7999, 5009, 402, 6328]",Geschwindigkeit,"[269, 961, 5965, 805, 6210, 1028, 19322, 29879]",speed,speed
"English: ""power"" - Deutsch: ""Macht""
English: ""spring"" - Deutsch: ""Feder""
English: ""grid"" - Deutsch: ""Gitter""
English: ""wave"" - Deutsch: ""Welle""
English: ""ground"" - Deutsch: ""","[1952, 29933, 19929, 350, 8431]",Boden,"[17170, 2057, 867, 330, 629, 5962, 4071, 29887]",ground,ground
"English: ""platform"" - Deutsch: ""Plattform""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""province"" - Deutsch: ""Provinz""
English: ""ocean"" - Deutsch: ""Ozean""
English: ""attempt"" - Deutsch: ""","[1798, 29963, 6565, 10138, 478, 8980]",Versuch,"[15127, 1131, 1098, 263, 21609, 472, 4218, 29874, 271]",attempt,attempt
"English: ""platform"" - Deutsch: ""Plattform""
English: ""part"" - Deutsch: ""Teil""
English: ""four"" - Deutsch: ""vier""
English: ""pair"" - Deutsch: ""Paar""
English: ""defeat"" - Deutsch: ""","[19166, 24052, 16501, 15981, 405, 29940]",Niederlage,"[270, 1753, 29881, 822, 20653, 8686, 316, 311]",defeat,defeat
"English: ""heart"" - Deutsch: ""Herz""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""speech"" - Deutsch: ""Rede""
English: ""machine"" - Deutsch: ""Maschine""
English: ""tail"" - Deutsch: ""","[4504, 1102, 2522, 9234, 29903, 317, 4421]",Schwanz,"[941, 260, 29873, 11062, 18237, 12464]",tail,tail
"English: ""mountain"" - Deutsch: ""Berg""
English: ""part"" - Deutsch: ""Teil""
English: ""two"" - Deutsch: ""zwei""
English: ""thousand"" - Deutsch: ""tausend""
English: ""mother"" - Deutsch: ""","[341, 8229, 20749, 29924, 22411]",Mutter,"[3184, 4346, 2730, 14817, 29885, 286, 5637, 25550]",mother,mother
"English: ""attempt"" - Deutsch: ""Versuch""
English: ""pair"" - Deutsch: ""Paar""
English: ""light"" - Deutsch: ""Licht""
English: ""part"" - Deutsch: ""Teil""
English: ""east"" - Deutsch: ""","[11334, 6657, 29949, 26569, 24768, 438]",Osten,"[29872, 321, 11248, 2240, 23027, 9755]",east,east
"English: ""sun"" - Deutsch: ""Sonne""
English: ""north"" - Deutsch: ""Norden""
English: ""river"" - Deutsch: ""Fluss""
English: ""door"" - Deutsch: ""Tür""
English: ""speech"" - Deutsch: ""","[9039, 4367, 29934, 390, 1123, 830]",Rede,"[269, 961, 5965, 805, 1028, 12032, 29879]",speech,speech
"English: ""flower"" - Deutsch: ""Blume""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""speech"" - Deutsch: ""Rede""
English: ""wood"" - Deutsch: ""Holz""
English: ""child"" - Deutsch: ""","[20311, 13187, 11885, 29968, 476, 16540]",Kind,"[274, 4161, 5145, 305, 521, 2278, 18558, 29883]",child,child
"English: ""mother"" - Deutsch: ""Mutter""
English: ""village"" - Deutsch: ""Dorf""
English: ""heart"" - Deutsch: ""Herz""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""tower"" - Deutsch: ""","[323, 12603, 5383, 23215, 29911]",Turm,"[304, 19372, 517, 260, 29873]",tower,tower
"English: ""east"" - Deutsch: ""Osten""
English: ""section"" - Deutsch: ""Abschnitt""
English: ""speech"" - Deutsch: ""Rede""
English: ""village"" - Deutsch: ""Dorf""
English: ""hair"" - Deutsch: ""","[5952, 24704, 379, 29950]",Haar,"[447, 11315, 298, 29882, 23535, 2350]",hair,hair
"English: ""line"" - Deutsch: ""Linie""
English: ""history"" - Deutsch: ""Geschichte""
English: ""house"" - Deutsch: ""Haus""
English: ""site"" - Deutsch: ""Standort""
English: ""household"" - Deutsch: ""","[29950, 10727, 5952, 24704, 379]",Haushalt,"[1251, 9261, 10774, 298, 5089, 3699, 22329, 29882, 8697]",household,household
"English: ""friend"" - Deutsch: ""Freund""
English: ""face"" - Deutsch: ""Gesicht""
English: ""horse"" - Deutsch: ""Pferd""
English: ""province"" - Deutsch: ""Provinz""
English: ""section"" - Deutsch: ""","[29909, 24650, 1976, 319, 4920]",Abschnitt,"[269, 3471, 4004, 2042, 5226, 8803, 29879, 344, 409, 21149]",section,section
"English: ""point"" - Deutsch: ""Punkt""
English: ""book"" - Deutsch: ""Buch""
English: ""thousand"" - Deutsch: ""tausend""
English: ""street"" - Deutsch: ""Straße""
English: ""office"" - Deutsch: ""","[29933, 350, 16144, 15455]",Büro,"[310, 29877, 974, 2696, 288, 20205, 1283, 8034, 3344]",office,office
"English: ""day"" - Deutsch: ""Tag""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""five"" - Deutsch: ""fünf""
English: ""nine"" - Deutsch: ""neun""
English: ""rise"" - Deutsch: ""","[2744, 530, 29909, 21877, 319]",Anstieg,"[14451, 3780, 364, 5161, 29878, 374, 10107]",rise,rise
"English: ""school"" - Deutsch: ""Schule""
English: ""rice"" - Deutsch: ""Reis""
English: ""tea"" - Deutsch: ""Tee""
English: ""exchange"" - Deutsch: ""Börse""
English: ""power"" - Deutsch: ""","[341, 4326, 29924, 3219, 15735, 17197, 21870]",Macht,"[1129, 3081, 282, 29886, 4764, 12248, 772, 13519]",power,power
"English: ""province"" - Deutsch: ""Provinz""
English: ""ground"" - Deutsch: ""Boden""
English: ""tower"" - Deutsch: ""Turm""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""summer"" - Deutsch: ""","[6254, 22820, 29903, 1105, 317, 6295]",Sommer,"[480, 269, 2083, 2146, 29879, 2533, 22792, 11801]",summer,summer


==> figures/translation/70b_en_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""ten"" - English: ""ten""
English: ""tea"" - English: ""tea""
English: ""pond"" - English: ""pond""
English: ""version"" - English: ""version""
English: ""book"" - English: ""","[3143, 833, 289, 2909, 29890, 1045]",book,"[3143, 833, 289, 2909, 29890, 1045]",book,book
"English: ""hundred"" - English: ""hundred""
English: ""heart"" - English: ""heart""
English: ""house"" - English: ""house""
English: ""part"" - English: ""part""
English: ""cloud"" - English: ""","[29883, 1067, 17184, 9570, 15126, 274, 695, 9274, 23642]",cloud,"[29883, 1067, 17184, 9570, 15126, 274, 695, 9274, 23642]",cloud,cloud
"English: ""ground"" - English: ""ground""
English: ""mother"" - English: ""mother""
English: ""north"" - English: ""north""
English: ""wood"" - English: ""wood""
English: ""bag"" - English: ""","[23156, 289, 29890, 19548, 9922, 2291]",bag,"[23156, 289, 29890, 19548, 9922, 2291]",bag,bag
"English: ""point"" - English: ""point""
English: ""structure"" - English: ""structure""
English: ""position"" - English: ""position""
English: ""spring"" - English: ""spring""
English: ""mouth"" - English: ""","[29885, 21026, 2730, 13394, 286, 29442, 4346]",mouth,"[29885, 21026, 2730, 13394, 286, 29442, 4346]",mouth,mouth
"English: ""middle"" - English: ""middle""
English: ""city"" - English: ""city""
English: ""rise"" - English: ""rise""
English: ""bridge"" - English: ""bridge""
English: ""soil"" - English: ""","[578, 577, 29879, 22473, 269]",soil,"[578, 577, 29879, 22473, 269]",soil,soil
"English: ""tribe"" - English: ""tribe""
English: ""painting"" - English: ""painting""
English: ""child"" - English: ""child""
English: ""structure"" - English: ""structure""
English: ""mountain"" - English: ""","[29885, 14378, 2730, 5766, 286, 16476, 29442, 4346]",mountain,"[29885, 14378, 2730, 5766, 286, 16476, 29442, 4346]",mountain,mountain
"English: ""north"" - English: ""north""
English: ""flower"" - English: ""flower""
English: ""red"" - English: ""red""
English: ""seat"" - English: ""seat""
English: ""cloth"" - English: ""","[29883, 1067, 17184, 15126, 13950, 274, 695]",cloth,"[29883, 1067, 17184, 15126, 13950, 274, 695]",cloth,cloth
"English: ""shop"" - English: ""shop""
English: ""tail"" - English: ""tail""
English: ""dance"" - English: ""dance""
English: ""cloth"" - English: ""cloth""
English: ""heart"" - English: ""","[540, 8293, 5192, 23057, 29882, 354, 298]",heart,"[540, 8293, 5192, 23057, 29882, 354, 298]",heart,heart
"English: ""water"" - English: ""water""
English: ""bridge"" - English: ""bridge""
English: ""tea"" - English: ""tea""
English: ""four"" - English: ""four""
English: ""hand"" - English: ""","[3179, 5905, 1361, 5403, 447, 29882, 2350, 298]",hand,"[3179, 5905, 1361, 5403, 447, 29882, 2350, 298]",hand,hand
"English: ""rock"" - English: ""rock""
English: ""city"" - English: ""city""
English: ""power"" - English: ""power""
English: ""four"" - English: ""four""
English: ""day"" - English: ""","[1388, 1146, 29881, 2462, 3250, 270]",day,"[1388, 1146, 29881, 2462, 3250, 270]",day,day
"English: ""fruit"" - English: ""fruit""
English: ""beauty"" - English: ""beauty""
English: ""middle"" - English: ""middle""
English: ""forest"" - English: ""forest""
English: ""star"" - English: ""","[9523, 303, 5173, 8508, 29879, 269, 5810, 380]",star,"[9523, 303, 5173, 8508, 29879, 269, 5810, 380]",star,star
"English: ""tower"" - English: ""tower""
English: ""lake"" - English: ""lake""
English: ""return"" - English: ""return""
English: ""shop"" - English: ""shop""
English: ""spring"" - English: ""","[1028, 6709, 4278, 805, 269, 7689, 29879, 15099]",spring,"[1028, 6709, 4278, 805, 269, 7689, 29879, 15099]",spring,spring
"English: ""fire"" - English: ""fire""
English: ""square"" - English: ""square""
English: ""speech"" - English: ""speech""
English: ""cave"" - English: ""cave""
English: ""moon"" - English: ""","[29885, 2730, 286, 18786, 4346]",moon,"[29885, 2730, 286, 18786, 4346]",moon,moon
"English: ""sound"" - English: ""sound""
English: ""hundred"" - English: ""hundred""
English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""wood"" - English: ""","[281, 8112, 827, 6115, 8879, 29893]",wood,"[281, 8112, 827, 6115, 8879, 29893]",wood,wood
"English: ""tower"" - English: ""tower""
English: ""book"" - English: ""book""
English: ""head"" - English: ""head""
English: ""gold"" - English: ""gold""
English: ""village"" - English: ""","[325, 1403, 4213, 28765, 21031, 17191, 3516, 29894, 11928, 5720]",village,"[325, 1403, 4213, 28765, 21031, 17191, 3516, 29894, 11928, 5720]",village,village
"English: ""section"" - English: ""section""
English: ""field"" - English: ""field""
English: ""bag"" - English: ""bag""
English: ""mouth"" - English: ""mouth""
English: ""forest"" - English: ""","[1181, 1454, 13569, 29888, 285, 1079, 1701, 363, 26839]",forest,"[1181, 1454, 13569, 29888, 285, 1079, 1701, 363, 26839]",forest,forest
"English: ""wave"" - English: ""wave""
English: ""middle"" - English: ""middle""
English: ""tower"" - English: ""tower""
English: ""four"" - English: ""four""
English: ""fruit"" - English: ""","[1341, 29888, 1424, 15774, 285]",fruit,"[1341, 29888, 1424, 15774, 285]",fruit,fruit
"English: ""time"" - English: ""time""
English: ""city"" - English: ""city""
English: ""wood"" - English: ""wood""
English: ""middle"" - English: ""middle""
English: ""grid"" - English: ""","[7720, 629, 29887, 6856, 867, 330]",grid,"[7720, 629, 29887, 6856, 867, 330]",grid,grid
"English: ""lake"" - English: ""lake""
English: ""horse"" - English: ""horse""
English: ""school"" - English: ""school""
English: ""tea"" - English: ""tea""
English: ""song"" - English: ""","[578, 1100, 4823, 577, 1487, 29879, 269, 21453]",song,"[578, 1100, 4823, 577, 1487, 29879, 269, 21453]",song,song
"English: ""one"" - English: ""one""
English: ""head"" - English: ""head""
English: ""left"" - English: ""left""
English: ""city"" - English: ""city""
English: ""water"" - English: ""","[13405, 281, 11324, 16699, 2766, 4094, 29893]",water,"[13405, 281, 11324, 16699, 2766, 4094, 29893]",water,water
"English: ""head"" - English: ""head""
English: ""cave"" - English: ""cave""
English: ""talent"" - English: ""talent""
English: ""field"" - English: ""field""
English: ""pond"" - English: ""","[29886, 1129, 772, 2818, 1112, 282, 12509]",pond,"[29886, 1129, 772, 2818, 1112, 282, 12509]",pond,pond
"English: ""law"" - English: ""law""
English: ""tea"" - English: ""tea""
English: ""language"" - English: ""language""
English: ""exchange"" - English: ""exchange""
English: ""sand"" - English: ""","[872, 4977, 11982, 29879, 269, 9753, 28455]",sand,"[872, 4977, 11982, 29879, 269, 9753, 28455]",sand,sand
"English: ""sea"" - English: ""sea""
English: ""grid"" - English: ""grid""
English: ""return"" - English: ""return""
English: ""machine"" - English: ""machine""
English: ""river"" - English: ""","[8580, 374, 4401, 29878, 10107, 9050, 1150, 364, 3511]",river,"[8580, 374, 4401, 29878, 10107, 9050, 1150, 364, 3511]",river,river
"English: ""middle"" - English: ""middle""
English: ""sun"" - English: ""sun""
English: ""fruit"" - English: ""fruit""
English: ""strip"" - English: ""strip""
English: ""law"" - English: ""","[301, 29880, 433, 10653, 425, 4307]",law,"[301, 29880, 433, 10653, 425, 4307]",law,law
"English: ""day"" - English: ""day""
English: ""painting"" - English: ""painting""
English: ""advance"" - English: ""advance""
English: ""tie"" - English: ""tie""
English: ""wave"" - English: ""","[281, 11324, 10742, 2766, 27766, 29893]",wave,"[281, 11324, 10742, 2766, 27766, 29893]",wave,wave
"English: ""defeat"" - English: ""defeat""
English: ""law"" - English: ""law""
English: ""seat"" - English: ""seat""
English: ""hundred"" - English: ""hundred""
English: ""ocean"" - English: ""","[288, 29877, 23474, 25802, 542, 12954]",ocean,"[288, 29877, 23474, 25802, 542, 12954]",ocean,ocean
"English: ""judge"" - English: ""judge""
English: ""hair"" - English: ""hair""
English: ""middle"" - English: ""middle""
English: ""horse"" - English: ""horse""
English: ""cave"" - English: ""","[1113, 18346, 24230, 29883, 274, 5777]",cave,"[1113, 18346, 24230, 29883, 274, 5777]",cave,cave
"English: ""school"" - English: ""school""
English: ""painting"" - English: ""painting""
English: ""benefit"" - English: ""benefit""
English: ""mountain"" - English: ""mountain""
English: ""sea"" - English: ""","[7205, 409, 344, 29879, 269]",sea,"[7205, 409, 344, 29879, 269]",sea,sea
"English: ""cloth"" - English: ""cloth""
English: ""city"" - English: ""city""
English: ""advance"" - English: ""advance""
English: ""two"" - English: ""two""
English: ""lake"" - English: ""","[24591, 301, 29880, 433, 19437, 18170, 425]",lake,"[24591, 301, 29880, 433, 19437, 18170, 425]",lake,lake
"English: ""word"" - English: ""word""
English: ""language"" - English: ""language""
English: ""ocean"" - English: ""ocean""
English: ""strip"" - English: ""strip""
English: ""source"" - English: ""","[578, 4993, 3669, 577, 2752, 269, 29879]",source,"[578, 4993, 3669, 577, 2752, 269, 29879]",source,source
"English: ""song"" - English: ""song""
English: ""foot"" - English: ""foot""
English: ""person"" - English: ""person""
English: ""net"" - English: ""net""
English: ""fire"" - English: ""","[13734, 8696, 28034, 29888, 7241, 3974, 285, 5713]",fire,"[13734, 8696, 28034, 29888, 7241, 3974, 285, 5713]",fire,fire
"English: ""five"" - English: ""five""
English: ""talent"" - English: ""talent""
English: ""eye"" - English: ""eye""
English: ""one"" - English: ""one""
English: ""point"" - English: ""","[29886, 3149, 1129, 772, 11899, 1298, 282]",point,"[29886, 3149, 1129, 772, 11899, 1298, 282]",point,point
"English: ""soil"" - English: ""soil""
English: ""water"" - English: ""water""
English: ""wood"" - English: ""wood""
English: ""benefit"" - English: ""benefit""
English: ""version"" - English: ""","[325, 2453, 1147, 345, 1224, 874, 3259, 29894, 369, 1873]",version,"[325, 2453, 1147, 345, 1224, 874, 3259, 29894, 369, 1873]",version,version
"English: ""book"" - English: ""book""
English: ""eight"" - English: ""eight""
English: ""six"" - English: ""six""
English: ""tie"" - English: ""tie""
English: ""ball"" - English: ""","[2135, 8287, 289, 29890, 6411, 9922, 5521, 2291]",ball,"[2135, 8287, 289, 29890, 6411, 9922, 5521, 2291]",ball,ball
"English: ""history"" - English: ""history""
English: ""door"" - English: ""door""
English: ""house"" - English: ""house""
English: ""speed"" - English: ""speed""
English: ""painting"" - English: ""","[29886, 3274, 20413, 6788, 10675, 282, 3300]",painting,"[29886, 3274, 20413, 6788, 10675, 282, 3300]",painting,painting
"English: ""hair"" - English: ""hair""
English: ""day"" - English: ""day""
English: ""ocean"" - English: ""ocean""
English: ""seven"" - English: ""seven""
English: ""station"" - English: ""","[5073, 6112, 9523, 19569, 303, 5173, 23436, 269, 1002, 29879, 380]",station,"[5073, 6112, 9523, 19569, 303, 5173, 23436, 269, 1002, 29879, 380]",station,station
"English: ""soil"" - English: ""soil""
English: ""river"" - English: ""river""
English: ""hair"" - English: ""hair""
English: ""child"" - English: ""child""
English: ""rice"" - English: ""","[2200, 9597, 19408, 374, 29878, 11674, 10107, 364]",rice,"[2200, 9597, 19408, 374, 29878, 11674, 10107, 364]",rice,rice
"English: ""six"" - English: ""six""
English: ""square"" - English: ""square""
English: ""structure"" - English: ""structure""
English: ""painting"" - English: ""painting""
English: ""red"" - English: ""","[276, 1127, 29878, 2654, 337, 364]",red,"[276, 1127, 29878, 2654, 337, 364]",red,red
"English: ""pair"" - English: ""pair""
English: ""history"" - English: ""history""
English: ""version"" - English: ""version""
English: ""kind"" - English: ""kind""
English: ""line"" - English: ""","[619, 301, 1196, 29880, 492, 6276, 1915, 1220]",line,"[619, 301, 1196, 29880, 492, 6276, 1915, 1220]",line,line
"English: ""mountain"" - English: ""mountain""
English: ""source"" - English: ""source""
English: ""rock"" - English: ""rock""
English: ""tie"" - English: ""tie""
English: ""net"" - English: ""","[7787, 302, 484, 29876, 1212, 452]",net,"[7787, 302, 484, 29876, 1212, 452]",net,net
"English: ""ball"" - English: ""ball""
English: ""rock"" - English: ""rock""
English: ""mother"" - English: ""mother""
English: ""door"" - English: ""door""
English: ""flower"" - English: ""","[28149, 1652, 4972, 5685, 29888, 285, 1731, 1579]",flower,"[28149, 1652, 4972, 5685, 29888, 285, 1731, 1579]",flower,flower
"English: ""sun"" - English: ""sun""
English: ""kind"" - English: ""kind""
English: ""position"" - English: ""position""
English: ""seven"" - English: ""seven""
English: ""tea"" - English: ""","[29873, 260, 23429, 371, 734]",tea,"[29873, 260, 23429, 371, 734]",tea,tea
"English: ""gold"" - English: ""gold""
English: ""cloth"" - English: ""cloth""
English: ""hand"" - English: ""hand""
English: ""generation"" - English: ""generation""
English: ""foot"" - English: ""","[5431, 1181, 29888, 6661, 7953, 285, 1701, 3661]",foot,"[5431, 1181, 29888, 6661, 7953, 285, 1701, 3661]",foot,foot
"English: ""advance"" - English: ""advance""
English: ""structure"" - English: ""structure""
English: ""defeat"" - English: ""defeat""
English: ""machine"" - English: ""machine""
English: ""gold"" - English: ""","[748, 29887, 15192, 7684, 1484, 330]",gold,"[748, 29887, 15192, 7684, 1484, 330]",gold,gold
"English: ""law"" - English: ""law""
English: ""north"" - English: ""north""
English: ""item"" - English: ""item""
English: ""book"" - English: ""book""
English: ""door"" - English: ""","[437, 1867, 17433, 29881, 3050, 270]",door,"[437, 1867, 17433, 29881, 3050, 270]",door,door
"English: ""power"" - English: ""power""
English: ""bag"" - English: ""bag""
English: ""talent"" - English: ""talent""
English: ""lake"" - English: ""lake""
English: ""snow"" - English: ""","[5807, 15007, 16586, 29879, 269]",snow,"[5807, 15007, 16586, 29879, 269]",snow,snow
"English: ""structure"" - English: ""structure""
English: ""dance"" - English: ""dance""
English: ""six"" - English: ""six""
English: ""day"" - English: ""day""
English: ""horse"" - English: ""","[5089, 1251, 11231, 4029, 10435, 29882, 2015, 298]",horse,"[5089, 1251, 11231, 4029, 10435, 29882, 2015, 298]",horse,horse
"English: ""soil"" - English: ""soil""
English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""four"" - English: ""four""
English: ""one"" - English: ""","[650, 288, 697, 29877, 373, 265]",one,"[650, 288, 697, 29877, 373, 265]",one,one
"English: ""language"" - English: ""language""
English: ""household"" - English: ""household""
English: ""generation"" - English: ""generation""
English: ""part"" - English: ""part""
English: ""two"" - English: ""","[10184, 29873, 3252, 260, 1023, 7516]",two,"[10184, 29873, 3252, 260, 1023, 7516]",two,two
"English: ""time"" - English: ""time""
English: ""six"" - English: ""six""
English: ""lake"" - English: ""lake""
English: ""pond"" - English: ""pond""
English: ""three"" - English: ""","[17536, 29873, 386, 1468, 260, 12455, 266, 2211]",three,"[17536, 29873, 386, 1468, 260, 12455, 266, 2211]",three,three
"English: ""province"" - English: ""province""
English: ""tie"" - English: ""tie""
English: ""attempt"" - English: ""attempt""
English: ""spring"" - English: ""spring""
English: ""four"" - English: ""","[1181, 12584, 29888, 17823, 285, 1701, 3023]",four,"[1181, 12584, 29888, 17823, 285, 1701, 3023]",four,four
"English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""meeting"" - English: ""meeting""
English: ""gold"" - English: ""gold""
English: ""five"" - English: ""","[29888, 5320, 7241, 285, 5713, 20818]",five,"[29888, 5320, 7241, 285, 5713, 20818]",five,five
"English: ""beauty"" - English: ""beauty""
English: ""tie"" - English: ""tie""
English: ""spring"" - English: ""spring""
English: ""five"" - English: ""five""
English: ""six"" - English: ""","[1354, 28319, 1039, 4832, 29879, 269]",six,"[1354, 28319, 1039, 4832, 29879, 269]",six,six
"English: ""beauty"" - English: ""beauty""
English: ""item"" - English: ""item""
English: ""word"" - English: ""word""
English: ""defeat"" - English: ""defeat""
English: ""seven"" - English: ""","[344, 9881, 269, 409, 29879]",seven,"[344, 9881, 269, 409, 29879]",seven,seven
"English: ""time"" - English: ""time""
English: ""one"" - English: ""one""
English: ""water"" - English: ""water""
English: ""beauty"" - English: ""beauty""
English: ""eight"" - English: ""","[15761, 9475, 321, 29872, 10096, 29319]",eight,"[15761, 9475, 321, 29872, 10096, 29319]",eight,eight
"English: ""color"" - English: ""color""
English: ""office"" - English: ""office""
English: ""red"" - English: ""red""
English: ""sand"" - English: ""sand""
English: ""nine"" - English: ""","[1240, 17081, 302, 29876, 6836, 14183]",nine,"[1240, 17081, 302, 29876, 6836, 14183]",nine,nine
"English: ""wave"" - English: ""wave""
English: ""soil"" - English: ""soil""
English: ""meeting"" - English: ""meeting""
English: ""three"" - English: ""three""
English: ""ten"" - English: ""","[29873, 260, 3006, 371, 734, 841]",ten,"[29873, 260, 3006, 371, 734, 841]",ten,ten
"English: ""foot"" - English: ""foot""
English: ""one"" - English: ""one""
English: ""light"" - English: ""light""
English: ""left"" - English: ""left""
English: ""head"" - English: ""","[2343, 540, 2813, 29882, 354, 298]",head,"[2343, 540, 2813, 29882, 354, 298]",head,head
"English: ""south"" - English: ""south""
English: ""mountain"" - English: ""mountain""
English: ""gold"" - English: ""gold""
English: ""wood"" - English: ""wood""
English: ""shop"" - English: ""","[17394, 845, 528, 18296, 29879, 269, 19032]",shop,"[17394, 845, 528, 18296, 29879, 269, 19032]",shop,shop
"English: ""hundred"" - English: ""hundred""
English: ""line"" - English: ""line""
English: ""mother"" - English: ""mother""
English: ""forest"" - English: ""forest""
English: ""strip"" - English: ""","[17010, 10076, 303, 710, 851, 17820, 269, 29879, 380]",strip,"[17010, 10076, 303, 710, 851, 17820, 269, 29879, 380]",strip,strip
"English: ""version"" - English: ""version""
English: ""benefit"" - English: ""benefit""
English: ""three"" - English: ""three""
English: ""speed"" - English: ""speed""
English: ""street"" - English: ""","[12243, 303, 710, 851, 11952, 269, 29879, 29352, 13045, 380]",street,"[12243, 303, 710, 851, 11952, 269, 29879, 29352, 13045, 380]",street,street
"English: ""defeat"" - English: ""defeat""
English: ""friend"" - English: ""friend""
English: ""east"" - English: ""east""
English: ""return"" - English: ""return""
English: ""part"" - English: ""","[29886, 610, 760, 3274, 862, 1595, 282, 3300]",part,"[29886, 610, 760, 3274, 862, 1595, 282, 3300]",part,part
"English: ""strip"" - English: ""strip""
English: ""school"" - English: ""school""
English: ""city"" - English: ""city""
English: ""mother"" - English: ""mother""
English: ""eye"" - English: ""","[321, 1032, 29872, 10977]",eye,"[321, 1032, 29872, 10977]",eye,eye
"English: ""point"" - English: ""point""
English: ""seat"" - English: ""seat""
English: ""eye"" - English: ""eye""
English: ""section"" - English: ""section""
English: ""field"" - English: ""","[29888, 29607, 1746, 7241, 2671, 285, 5713]",field,"[29888, 29607, 1746, 7241, 2671, 285, 5713]",field,field
"English: ""structure"" - English: ""structure""
English: ""heart"" - English: ""heart""
English: ""field"" - English: ""field""
English: ""machine"" - English: ""machine""
English: ""site"" - English: ""","[1354, 1039, 2746, 7845, 29879, 269, 3268]",site,"[1354, 1039, 2746, 7845, 29879, 269, 3268]",site,site
"English: ""mouth"" - English: ""mouth""
English: ""wood"" - English: ""wood""
English: ""square"" - English: ""square""
English: ""eye"" - English: ""eye""
English: ""dance"" - English: ""","[1388, 18386, 1146, 6025, 29881, 270, 17948]",dance,"[1388, 18386, 1146, 6025, 29881, 270, 17948]",dance,dance
"English: ""generation"" - English: ""generation""
English: ""six"" - English: ""six""
English: ""hair"" - English: ""hair""
English: ""nine"" - English: ""nine""
English: ""word"" - English: ""","[281, 1734, 6365, 827, 1742, 13762, 8879, 29893]",word,"[281, 1734, 6365, 827, 1742, 13762, 8879, 29893]",word,word
"English: ""speech"" - English: ""speech""
English: ""field"" - English: ""field""
English: ""mountain"" - English: ""mountain""
English: ""nine"" - English: ""nine""
English: ""pair"" - English: ""","[29886, 5101, 3274, 282, 18784, 3300]",pair,"[29886, 5101, 3274, 282, 18784, 3300]",pair,pair
"English: ""day"" - English: ""day""
English: ""virtue"" - English: ""virtue""
English: ""judge"" - English: ""judge""
English: ""example"" - English: ""example""
English: ""seat"" - English: ""","[7205, 409, 344, 29879, 269, 12949]",seat,"[7205, 409, 344, 29879, 269, 12949]",seat,seat
"English: ""forest"" - English: ""forest""
English: ""book"" - English: ""book""
English: ""attempt"" - English: ""attempt""
English: ""left"" - English: ""left""
English: ""light"" - English: ""","[619, 14172, 4366, 3578, 301, 29880, 492, 3473]",light,"[619, 14172, 4366, 3578, 301, 29880, 492, 3473]",light,light
"English: ""field"" - English: ""field""
English: ""kind"" - English: ""kind""
English: ""mouth"" - English: ""mouth""
English: ""structure"" - English: ""structure""
English: ""thousand"" - English: ""","[10405, 7693, 29873, 386, 260, 266, 12595]",thousand,"[10405, 7693, 29873, 386, 260, 266, 12595]",thousand,thousand
"English: ""virtue"" - English: ""virtue""
English: ""mother"" - English: ""mother""
English: ""net"" - English: ""net""
English: ""province"" - English: ""province""
English: ""north"" - English: ""","[302, 3643, 694, 29876, 15459, 6641, 1217]",north,"[302, 3643, 694, 29876, 15459, 6641, 1217]",north,north
"English: ""history"" - English: ""history""
English: ""village"" - English: ""village""
English: ""language"" - English: ""language""
English: ""north"" - English: ""north""
English: ""machine"" - English: ""","[29885, 611, 8628, 23523, 655, 286, 4933, 7672, 5825]",machine,"[29885, 611, 8628, 23523, 655, 286, 4933, 7672, 5825]",machine,machine
"English: ""three"" - English: ""three""
English: ""eye"" - English: ""eye""
English: ""friend"" - English: ""friend""
English: ""history"" - English: ""history""
English: ""time"" - English: ""","[931, 29873, 19538, 5335, 2230, 260, 2034, 9346]",time,"[931, 29873, 19538, 5335, 2230, 260, 2034, 9346]",time,time
"English: ""lake"" - English: ""lake""
English: ""attempt"" - English: ""attempt""
English: ""fruit"" - English: ""fruit""
English: ""painting"" - English: ""painting""
English: ""benefit"" - English: ""","[367, 1785, 13982, 7795, 3856, 289, 29890, 14169, 915]",benefit,"[367, 1785, 13982, 7795, 3856, 289, 29890, 14169, 915]",benefit,benefit
"English: ""square"" - English: ""square""
English: ""head"" - English: ""head""
English: ""sun"" - English: ""sun""
English: ""middle"" - English: ""middle""
English: ""position"" - English: ""","[29886, 3283, 1129, 772, 926, 282, 1066, 13686, 2602]",position,"[29886, 3283, 1129, 772, 926, 282, 1066, 13686, 2602]",position,position
"English: ""north"" - English: ""north""
English: ""cave"" - English: ""cave""
English: ""platform"" - English: ""platform""
English: ""group"" - English: ""group""
English: ""province"" - English: ""","[544, 29886, 771, 8482, 410, 1326, 282, 16123, 558, 12291]",province,"[544, 29886, 771, 8482, 410, 1326, 282, 16123, 558, 12291]",province,province
"English: ""delete"" - English: ""delete""
English: ""hair"" - English: ""hair""
English: ""summer"" - English: ""summer""
English: ""foot"" - English: ""foot""
English: ""exchange"" - English: ""","[14523, 429, 735, 5566, 321, 6543, 29872]",exchange,"[14523, 429, 735, 5566, 321, 6543, 29872]",exchange,exchange
"English: ""city"" - English: ""city""
English: ""point"" - English: ""point""
English: ""square"" - English: ""square""
English: ""official"" - English: ""official""
English: ""middle"" - English: ""","[6563, 29885, 7145, 17662, 286, 2460, 7256, 3737]",middle,"[6563, 29885, 7145, 17662, 286, 2460, 7256, 3737]",middle,middle
"English: ""exchange"" - English: ""exchange""
English: ""source"" - English: ""source""
English: ""example"" - English: ""example""
English: ""person"" - English: ""person""
English: ""friend"" - English: ""","[5121, 1341, 29888, 18326, 1424, 3484, 285, 7932]",friend,"[5121, 1341, 29888, 18326, 1424, 3484, 285, 7932]",friend,friend
"English: ""tail"" - English: ""tail""
English: ""star"" - English: ""star""
English: ""forest"" - English: ""forest""
English: ""summer"" - English: ""summer""
English: ""color"" - English: ""","[2927, 29883, 784, 10965, 1111, 274, 1054, 1302, 2780]",color,"[2927, 29883, 784, 10965, 1111, 274, 1054, 1302, 2780]",color,color
"English: ""door"" - English: ""door""
English: ""four"" - English: ""four""
English: ""flower"" - English: ""flower""
English: ""section"" - English: ""section""
English: ""kind"" - English: ""","[8506, 2924, 29895, 1984, 14380, 19015, 413, 9089]",kind,"[8506, 2924, 29895, 1984, 14380, 19015, 413, 9089]",kind,kind
"English: ""day"" - English: ""day""
English: ""mountain"" - English: ""mountain""
English: ""east"" - English: ""east""
English: ""section"" - English: ""section""
English: ""judge"" - English: ""","[432, 29926, 6577, 3623, 4900, 16833, 17675]",judge,"[432, 29926, 6577, 3623, 4900, 16833, 17675]",judge,judge
"English: ""cave"" - English: ""cave""
English: ""heart"" - English: ""heart""
English: ""item"" - English: ""item""
English: ""net"" - English: ""net""
English: ""school"" - English: ""","[3762, 1557, 816, 269, 29879, 1364, 885, 27041]",school,"[3762, 1557, 816, 269, 29879, 1364, 885, 27041]",school,school
"English: ""one"" - English: ""one""
English: ""tower"" - English: ""tower""
English: ""snow"" - English: ""snow""
English: ""power"" - English: ""power""
English: ""structure"" - English: ""","[10582, 23905, 303, 710, 851, 2281, 6220, 269, 3829, 29879, 4984, 380]",structure,"[10582, 23905, 303, 710, 851, 2281, 6220, 269, 3829, 29879, 4984, 380]",structure,structure
"English: ""fire"" - English: ""fire""
English: ""sun"" - English: ""sun""
English: ""dance"" - English: ""dance""
English: ""village"" - English: ""village""
English: ""tie"" - English: ""","[29873, 22134, 19538, 260, 2034]",tie,"[29873, 22134, 19538, 260, 2034]",tie,tie
"English: ""speech"" - English: ""speech""
English: ""cloth"" - English: ""cloth""
English: ""rise"" - English: ""rise""
English: ""moon"" - English: ""moon""
English: ""example"" - English: ""","[1342, 429, 29872, 735, 4392, 321, 4773]",example,"[1342, 429, 29872, 735, 4392, 321, 4773]",example,example
"English: ""advance"" - English: ""advance""
English: ""official"" - English: ""official""
English: ""red"" - English: ""red""
English: ""tie"" - English: ""tie""
English: ""face"" - English: ""","[17470, 3700, 29888, 5444, 2258, 4024, 285, 2161]",face,"[17470, 3700, 29888, 5444, 2258, 4024, 285, 2161]",face,face
"English: ""site"" - English: ""site""
English: ""eye"" - English: ""eye""
English: ""hair"" - English: ""hair""
English: ""tea"" - English: ""tea""
English: ""bridge"" - English: ""","[19515, 1506, 18419, 1182, 289, 29890, 12945, 28635]",bridge,"[19515, 1506, 18419, 1182, 289, 29890, 12945, 28635]",bridge,bridge
"English: ""meeting"" - English: ""meeting""
English: ""village"" - English: ""village""
English: ""five"" - English: ""five""
English: ""office"" - English: ""office""
English: ""item"" - English: ""","[667, 474, 29875, 372, 568, 277, 2944]",item,"[667, 474, 29875, 372, 568, 277, 2944]",item,item
"English: ""gold"" - English: ""gold""
English: ""history"" - English: ""history""
English: ""water"" - English: ""water""
English: ""power"" - English: ""power""
English: ""delete"" - English: ""","[6144, 7374, 8143, 316, 628, 29881, 5217, 311, 270]",delete,"[6144, 7374, 8143, 316, 628, 29881, 5217, 311, 270]",delete,delete
"English: ""rice"" - English: ""rice""
English: ""gold"" - English: ""gold""
English: ""tea"" - English: ""tea""
English: ""return"" - English: ""return""
English: ""group"" - English: ""","[629, 29887, 2318, 2972, 4071, 867, 330, 17170]",group,"[629, 29887, 2318, 2972, 4071, 867, 330, 17170]",group,group
"English: ""friend"" - English: ""friend""
English: ""exchange"" - English: ""exchange""
English: ""three"" - English: ""three""
English: ""sand"" - English: ""sand""
English: ""talent"" - English: ""","[11062, 29873, 17694, 260, 941, 24242, 5969, 20411]",talent,"[11062, 29873, 17694, 260, 941, 24242, 5969, 20411]",talent,talent
"English: ""rock"" - English: ""rock""
English: ""speech"" - English: ""speech""
English: ""power"" - English: ""power""
English: ""person"" - English: ""person""
English: ""beauty"" - English: ""","[915, 367, 15409, 289, 29890, 6562]",beauty,"[915, 367, 15409, 289, 29890, 6562]",beauty,beauty
"English: ""dance"" - English: ""dance""
English: ""group"" - English: ""group""
English: ""school"" - English: ""school""
English: ""hair"" - English: ""hair""
English: ""platform"" - English: ""","[7481, 18870, 29886, 715, 13974, 12120, 572, 282, 2174]",platform,"[7481, 18870, 29886, 715, 13974, 12120, 572, 282, 2174]",platform,platform
"English: ""song"" - English: ""song""
English: ""cloud"" - English: ""cloud""
English: ""attempt"" - English: ""attempt""
English: ""grid"" - English: ""grid""
English: ""house"" - English: ""","[5089, 1251, 9261, 29882, 8697, 10774, 3699, 298]",house,"[5089, 1251, 9261, 29882, 8697, 10774, 3699, 298]",house,house
"English: ""official"" - English: ""official""
English: ""net"" - English: ""net""
English: ""mother"" - English: ""mother""
English: ""mountain"" - English: ""mountain""
English: ""sun"" - English: ""","[6575, 480, 11445, 2146, 29879, 269]",sun,"[6575, 480, 11445, 2146, 29879, 269]",sun,sun
"English: ""language"" - English: ""language""
English: ""four"" - English: ""four""
English: ""five"" - English: ""five""
English: ""strip"" - English: ""strip""
English: ""meeting"" - English: ""","[592, 29885, 11781, 286, 1004, 17897, 5870]",meeting,"[592, 29885, 11781, 286, 1004, 17897, 5870]",meeting,meeting
"English: ""pair"" - English: ""pair""
English: ""square"" - English: ""square""
English: ""attempt"" - English: ""attempt""
English: ""part"" - English: ""part""
English: ""history"" - English: ""","[4955, 3603, 2918, 22880, 298, 16211, 18434, 29882, 7251, 9825, 670]",history,"[4955, 3603, 2918, 22880, 298, 16211, 18434, 29882, 7251, 9825, 670]",history,history
"English: ""station"" - English: ""station""
English: ""delete"" - English: ""delete""
English: ""example"" - English: ""example""
English: ""cloth"" - English: ""cloth""
English: ""valley"" - English: ""","[325, 22044, 29894, 1564, 19599, 791, 659, 2947, 28519]",valley,"[325, 22044, 29894, 1564, 19599, 791, 659, 2947, 28519]",valley,valley
"English: ""item"" - English: ""item""
English: ""city"" - English: ""city""
English: ""structure"" - English: ""structure""
English: ""bag"" - English: ""bag""
English: ""square"" - English: ""","[3044, 17619, 10674, 6862, 26613, 269, 18074, 29879]",square,"[3044, 17619, 10674, 6862, 26613, 269, 18074, 29879]",square,square
"English: ""face"" - English: ""face""
English: ""structure"" - English: ""structure""
English: ""shop"" - English: ""shop""
English: ""item"" - English: ""item""
English: ""generation"" - English: ""","[12623, 1885, 479, 4738, 18530, 29887, 2531, 1737, 1176, 330]",generation,"[12623, 1885, 479, 4738, 18530, 29887, 2531, 1737, 1176, 330]",generation,generation
"English: ""dance"" - English: ""dance""
English: ""speech"" - English: ""speech""
English: ""forest"" - English: ""forest""
English: ""time"" - English: ""time""
English: ""south"" - English: ""","[13267, 578, 3669, 577, 7062, 269, 29879]",south,"[13267, 578, 3669, 577, 7062, 269, 29879]",south,south
"English: ""line"" - English: ""line""
English: ""forest"" - English: ""forest""
English: ""fruit"" - English: ""fruit""
English: ""official"" - English: ""official""
English: ""virtue"" - English: ""","[325, 1403, 27935, 15389, 10636, 3516, 29894, 4610, 2405]",virtue,"[325, 1403, 27935, 15389, 10636, 3516, 29894, 4610, 2405]",virtue,virtue
"English: ""water"" - English: ""water""
English: ""painting"" - English: ""painting""
English: ""head"" - English: ""head""
English: ""two"" - English: ""two""
English: ""tribe"" - English: ""","[29873, 29563, 260, 3626, 534, 3367, 509, 9434]",tribe,"[29873, 29563, 260, 3626, 534, 3367, 509, 9434]",tribe,tribe
"English: ""rice"" - English: ""rice""
English: ""painting"" - English: ""painting""
English: ""book"" - English: ""book""
English: ""speed"" - English: ""speed""
English: ""city"" - English: ""","[29883, 7537, 20752, 455, 274, 4272, 4583, 12690]",city,"[29883, 7537, 20752, 455, 274, 4272, 4583, 12690]",city,city
"English: ""beauty"" - English: ""beauty""
English: ""dance"" - English: ""dance""
English: ""judge"" - English: ""judge""
English: ""face"" - English: ""face""
English: ""language"" - English: ""","[10906, 301, 29880, 6468, 433, 3893, 11675, 6361, 4086, 425]",language,"[10906, 301, 29880, 6468, 433, 3893, 11675, 6361, 4086, 425]",language,language
"English: ""east"" - English: ""east""
English: ""friend"" - English: ""friend""
English: ""water"" - English: ""water""
English: ""six"" - English: ""six""
English: ""speed"" - English: ""","[5965, 961, 1028, 805, 19322, 269, 29879, 6210]",speed,"[5965, 961, 1028, 805, 19322, 269, 29879, 6210]",speed,speed
"English: ""snow"" - English: ""snow""
English: ""tail"" - English: ""tail""
English: ""flower"" - English: ""flower""
English: ""sea"" - English: ""sea""
English: ""ground"" - English: ""","[2057, 629, 29887, 5962, 4071, 867, 330, 17170]",ground,"[2057, 629, 29887, 5962, 4071, 867, 330, 17170]",ground,ground
"English: ""snow"" - English: ""snow""
English: ""version"" - English: ""version""
English: ""three"" - English: ""three""
English: ""ocean"" - English: ""ocean""
English: ""advance"" - English: ""","[29874, 17263, 594, 328, 3061, 6564, 263]",advance,"[29874, 17263, 594, 328, 3061, 6564, 263]",advance,advance
"English: ""summer"" - English: ""summer""
English: ""station"" - English: ""station""
English: ""painting"" - English: ""painting""
English: ""rock"" - English: ""rock""
English: ""attempt"" - English: ""","[4218, 1131, 29874, 1098, 15127, 271, 21609, 472, 263]",attempt,"[4218, 1131, 29874, 1098, 15127, 271, 21609, 472, 263]",attempt,attempt
"English: ""heart"" - English: ""heart""
English: ""tower"" - English: ""tower""
English: ""foot"" - English: ""foot""
English: ""lake"" - English: ""lake""
English: ""defeat"" - English: ""","[822, 316, 8686, 1753, 29881, 311, 270, 20653]",defeat,"[822, 316, 8686, 1753, 29881, 311, 270, 20653]",defeat,defeat
"English: ""lake"" - English: ""lake""
English: ""five"" - English: ""five""
English: ""head"" - English: ""head""
English: ""horse"" - English: ""horse""
English: ""tail"" - English: ""","[18237, 11062, 29873, 260, 941, 12464]",tail,"[18237, 11062, 29873, 260, 941, 12464]",tail,tail
"English: ""four"" - English: ""four""
English: ""horse"" - English: ""horse""
English: ""ground"" - English: ""ground""
English: ""star"" - English: ""star""
English: ""mother"" - English: ""","[29885, 2730, 25550, 5637, 286, 14817, 3184, 4346]",mother,"[29885, 2730, 25550, 5637, 286, 14817, 3184, 4346]",mother,mother
"English: ""sound"" - English: ""sound""
English: ""ocean"" - English: ""ocean""
English: ""rock"" - English: ""rock""
English: ""child"" - English: ""child""
English: ""east"" - English: ""","[9755, 11248, 2240, 321, 23027, 29872]",east,"[9755, 11248, 2240, 321, 23027, 29872]",east,east
"English: ""pair"" - English: ""pair""
English: ""door"" - English: ""door""
English: ""day"" - English: ""day""
English: ""hundred"" - English: ""hundred""
English: ""return"" - English: ""","[276, 736, 29878, 2457, 2267, 337, 364, 3240]",return,"[276, 736, 29878, 2457, 2267, 337, 364, 3240]",return,return
"English: ""office"" - English: ""office""
English: ""platform"" - English: ""platform""
English: ""rock"" - English: ""rock""
English: ""talent"" - English: ""talent""
English: ""speech"" - English: ""","[12032, 5965, 961, 1028, 805, 269, 29879]",speech,"[12032, 5965, 961, 1028, 805, 269, 29879]",speech,speech
"English: ""attempt"" - English: ""attempt""
English: ""painting"" - English: ""painting""
English: ""face"" - English: ""face""
English: ""fruit"" - English: ""fruit""
English: ""child"" - English: ""","[18558, 29883, 305, 5145, 274, 2278, 4161, 521]",child,"[18558, 29883, 305, 5145, 274, 2278, 4161, 521]",child,child
"English: ""street"" - English: ""street""
English: ""law"" - English: ""law""
English: ""thousand"" - English: ""thousand""
English: ""face"" - English: ""face""
English: ""tower"" - English: ""","[304, 29873, 260, 517, 19372]",tower,"[304, 29873, 260, 517, 19372]",tower,tower
"English: ""rock"" - English: ""rock""
English: ""star"" - English: ""star""
English: ""lake"" - English: ""lake""
English: ""official"" - English: ""official""
English: ""hair"" - English: ""","[11315, 447, 29882, 2350, 23535, 298]",hair,"[11315, 447, 29882, 2350, 23535, 298]",hair,hair
"English: ""tower"" - English: ""tower""
English: ""tail"" - English: ""tail""
English: ""word"" - English: ""word""
English: ""machine"" - English: ""machine""
English: ""household"" - English: ""","[22329, 5089, 1251, 9261, 29882, 8697, 10774, 3699, 298]",household,"[22329, 5089, 1251, 9261, 29882, 8697, 10774, 3699, 298]",household,household
"English: ""strip"" - English: ""strip""
English: ""province"" - English: ""province""
English: ""example"" - English: ""example""
English: ""version"" - English: ""version""
English: ""person"" - English: ""","[639, 546, 29886, 412, 282, 1236, 3736, 10532, 2022, 6774]",person,"[639, 546, 29886, 412, 282, 1236, 3736, 10532, 2022, 6774]",person,person
"English: ""ocean"" - English: ""ocean""
English: ""seat"" - English: ""seat""
English: ""history"" - English: ""history""
English: ""law"" - English: ""law""
English: ""section"" - English: ""","[5226, 409, 2042, 3471, 344, 4004, 21149, 269, 29879, 8803]",section,"[5226, 409, 2042, 3471, 344, 4004, 21149, 269, 29879, 8803]",section,section
"English: ""school"" - English: ""school""
English: ""painting"" - English: ""painting""
English: ""law"" - English: ""law""
English: ""tie"" - English: ""tie""
English: ""official"" - English: ""","[2696, 3344, 288, 310, 1283, 29877, 6221, 29158, 974]",official,"[2696, 3344, 288, 310, 1283, 29877, 6221, 29158, 974]",official,official
"English: ""red"" - English: ""red""
English: ""time"" - English: ""time""
English: ""flower"" - English: ""flower""
English: ""platform"" - English: ""platform""
English: ""hundred"" - English: ""","[6893, 22888, 29882, 6905, 9074, 298]",hundred,"[6893, 22888, 29882, 6905, 9074, 298]",hundred,hundred
"English: ""cloud"" - English: ""cloud""
English: ""child"" - English: ""child""
English: ""kind"" - English: ""kind""
English: ""line"" - English: ""line""
English: ""office"" - English: ""","[2696, 3344, 288, 310, 1283, 8034, 29877, 20205, 974]",office,"[2696, 3344, 288, 310, 1283, 8034, 29877, 20205, 974]",office,office
"English: ""valley"" - English: ""valley""
English: ""day"" - English: ""day""
English: ""spring"" - English: ""spring""
English: ""horse"" - English: ""horse""
English: ""rock"" - English: ""","[10198, 696, 307, 29878, 7679, 20821, 364]",rock,"[10198, 696, 307, 29878, 7679, 20821, 364]",rock,rock
"English: ""structure"" - English: ""structure""
English: ""pond"" - English: ""pond""
English: ""item"" - English: ""item""
English: ""office"" - English: ""office""
English: ""rise"" - English: ""","[374, 29878, 5161, 10107, 3780, 14451, 364]",rise,"[374, 29878, 5161, 10107, 3780, 14451, 364]",rise,rise
"English: ""structure"" - English: ""structure""
English: ""child"" - English: ""child""
English: ""foot"" - English: ""foot""
English: ""four"" - English: ""four""
English: ""left"" - English: ""","[454, 301, 29880, 25874, 2175, 280, 1563]",left,"[454, 301, 29880, 25874, 2175, 280, 1563]",left,left
"English: ""rock"" - English: ""rock""
English: ""generation"" - English: ""generation""
English: ""speed"" - English: ""speed""
English: ""north"" - English: ""north""
English: ""sound"" - English: ""","[578, 3669, 577, 6047, 29802, 269, 29879]",sound,"[578, 3669, 577, 6047, 29802, 269, 29879]",sound,sound
"English: ""two"" - English: ""two""
English: ""tail"" - English: ""tail""
English: ""water"" - English: ""water""
English: ""judge"" - English: ""judge""
English: ""power"" - English: ""","[4764, 29886, 1129, 12248, 772, 13519, 282, 3081]",power,"[4764, 29886, 1129, 12248, 772, 13519, 282, 3081]",power,power
"English: ""day"" - English: ""day""
English: ""speed"" - English: ""speed""
English: ""source"" - English: ""source""
English: ""school"" - English: ""school""
English: ""summer"" - English: ""","[2083, 480, 269, 11801, 29879, 2146, 22792, 2533]",summer,"[2083, 480, 269, 11801, 29879, 2146, 22792, 2533]",summer,summer


==> figures/translation/70b_en_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""example"" - Français: ""exemple""
English: ""eight"" - Français: ""huit""
English: ""left"" - Français: ""gauche""
English: ""ocean"" - Français: ""océan""
English: ""cloud"" - Français: ""","[3433, 302, 4948, 29876]",nuage,"[29883, 17184, 9274, 9570, 1067, 695, 15126, 23642, 274]",cloud,cloud
"English: ""city"" - Français: ""ville""
English: ""four"" - Français: ""quatre""
English: ""delete"" - Français: ""supprimer""
English: ""time"" - Français: ""temps""
English: ""bag"" - Français: ""","[29879, 872, 4977, 7067, 269]",sac,"[9922, 19548, 2291, 23156, 29890, 289]",bag,bag
"English: ""dance"" - Français: ""danse""
English: ""tea"" - Français: ""thé""
English: ""tail"" - Français: ""queue""
English: ""attempt"" - Français: ""tentative""
English: ""mouth"" - Français: ""","[833, 16380, 1045, 29890, 289]",bouche,"[13394, 29885, 21026, 4346, 2730, 29442, 286]",mouth,mouth
"English: ""light"" - Français: ""lumière""
English: ""head"" - Français: ""tête""
English: ""cloud"" - Français: ""nuage""
English: ""soil"" - Français: ""sol""
English: ""heart"" - Français: ""","[29883, 274]",cœur,"[354, 5192, 8293, 540, 23057, 298, 29882]",heart,heart
"English: ""sound"" - Français: ""son""
English: ""middle"" - Français: ""milieu""
English: ""seat"" - Français: ""siège""
English: ""foot"" - Français: ""pied""
English: ""hand"" - Français: ""","[24402, 29885, 5530, 3396, 1667, 611, 655, 286]",main,"[5905, 1361, 2350, 3179, 447, 298, 29882, 5403]",hand,hand
"English: ""ground"" - Français: ""sol""
English: ""judge"" - Français: ""juge""
English: ""hand"" - Français: ""main""
English: ""grid"" - Français: ""grille""
English: ""day"" - Français: ""","[29926, 8694, 432, 8121, 2212, 20551, 2958]",jour,"[270, 2462, 1146, 1388, 3250, 29881]",day,day
"English: ""office"" - Français: ""bureau""
English: ""bridge"" - Français: ""pont""
English: ""mother"" - Français: ""mère""
English: ""three"" - Français: ""trois""
English: ""star"" - Français: ""","[1893, 29948, 904, 2852]",étoile,"[29879, 5810, 5173, 303, 8508, 9523, 269, 380]",star,star
"English: ""door"" - Français: ""porte""
English: ""horse"" - Français: ""cheval""
English: ""hand"" - Français: ""main""
English: ""speech"" - Français: ""discours""
English: ""spring"" - Français: ""","[276, 29878, 690, 1253, 620, 18475, 337, 364]",ressort,"[29879, 805, 1028, 4278, 15099, 7689, 6709, 269]",spring,spring
"English: ""virtue"" - Français: ""vertu""
English: ""field"" - Français: ""champ""
English: ""sea"" - Français: ""mer""
English: ""mouth"" - Français: ""bouche""
English: ""moon"" - Français: ""","[8092, 301, 29880, 25081, 6092]",lune,"[18786, 29885, 4346, 2730, 286]",moon,moon
"English: ""spring"" - Français: ""ressort""
English: ""generation"" - Français: ""génération""
English: ""power"" - Français: ""pouvoir""
English: ""house"" - Français: ""maison""
English: ""wood"" - Français: ""","[833, 23734, 1045, 29890, 289]",bois,"[8879, 281, 29893, 827, 8112, 6115]",wood,wood
"English: ""moon"" - Français: ""lune""
English: ""tie"" - Français: ""cravate""
English: ""heart"" - Français: ""cœur""
English: ""bridge"" - Français: ""pont""
English: ""song"" - Français: ""","[29883, 521, 305, 25875, 5083, 10329, 5815, 274]",chanson,"[29879, 577, 578, 1100, 21453, 4823, 1487, 269]",song,song
"English: ""line"" - Français: ""ligne""
English: ""strip"" - Français: ""bande""
English: ""hand"" - Français: ""main""
English: ""advance"" - Français: ""avancer""
English: ""pond"" - Français: ""","[1893, 29948, 904, 28899, 2852]",étang,"[29886, 2818, 1129, 12509, 772, 282, 1112]",pond,pond
"English: ""household"" - Français: ""ménage""
English: ""strip"" - Français: ""bande""
English: ""tail"" - Français: ""queue""
English: ""middle"" - Français: ""milieu""
English: ""wave"" - Français: ""","[288, 13469, 373, 16504, 29877, 898, 265]",onde,"[281, 11324, 10742, 27766, 2766, 29893]",wave,wave
"English: ""left"" - Français: ""gauche""
English: ""square"" - Français: ""carré""
English: ""one"" - Français: ""un""
English: ""color"" - Français: ""couleur""
English: ""cave"" - Français: ""","[867, 330, 4071, 29887, 629, 17170]",grotte,"[29883, 1113, 5777, 24230, 18346, 274]",cave,cave
"English: ""door"" - Français: ""porte""
English: ""grid"" - Français: ""grille""
English: ""east"" - Français: ""est""
English: ""rise"" - Français: ""hausse""
English: ""sea"" - Français: ""","[1050, 29885, 592, 2778, 1004, 286]",mer,"[29879, 409, 7205, 344, 269]",sea,sea
"English: ""school"" - Français: ""école""
English: ""seat"" - Français: ""siège""
English: ""valley"" - Français: ""vallée""
English: ""city"" - Français: ""ville""
English: ""station"" - Français: ""","[24816, 330, 29887, 5397, 7171, 3249, 10364]",gare,"[29879, 6112, 23436, 1002, 19569, 5173, 303, 5073, 9523, 269, 380]",station,station
"English: ""sound"" - Français: ""son""
English: ""door"" - Français: ""porte""
English: ""rice"" - Français: ""riz""
English: ""eye"" - Français: ""œil""
English: ""net"" - Français: ""","[7241, 977, 1445, 5713, 1777, 29888, 285, 934]",filet,"[484, 1212, 302, 7787, 452, 29876]",net,net
"English: ""spring"" - Français: ""ressort""
English: ""grid"" - Français: ""grille""
English: ""eight"" - Français: ""huit""
English: ""light"" - Français: ""lumière""
English: ""foot"" - Français: ""","[29886, 2930, 15957, 12343, 5036, 282, 1631]",pied,"[6661, 7953, 1701, 1181, 29888, 5431, 285, 3661]",foot,foot
"English: ""spring"" - Français: ""ressort""
English: ""hand"" - Français: ""main""
English: ""speech"" - Français: ""discours""
English: ""three"" - Français: ""trois""
English: ""gold"" - Français: ""","[272, 288, 470, 29877]",or,"[330, 29887, 7684, 15192, 1484, 748]",gold,gold
"English: ""bag"" - Français: ""sac""
English: ""defeat"" - Français: ""défaite""
English: ""attempt"" - Français: ""tentative""
English: ""city"" - Français: ""ville""
English: ""door"" - Français: ""","[29886, 1129, 14931, 1971, 1277, 2011, 637, 772, 282, 13732]",porte,"[270, 3050, 437, 29881, 1867, 17433]",door,door
"English: ""valley"" - Français: ""vallée""
English: ""forest"" - Français: ""forêt""
English: ""summer"" - Français: ""été""
English: ""speed"" - Français: ""vitesse""
English: ""snow"" - Français: ""","[484, 302, 452, 12106, 29876]",neige,"[29879, 5807, 15007, 16586, 269]",snow,snow
"English: ""pond"" - Français: ""étang""
English: ""grid"" - Français: ""grille""
English: ""door"" - Français: ""porte""
English: ""head"" - Français: ""tête""
English: ""horse"" - Français: ""","[29883, 274, 521, 305, 1173, 25042, 923, 29823]",cheval,"[2015, 11231, 1251, 4029, 29882, 298, 10435, 5089]",horse,horse
"English: ""middle"" - Français: ""milieu""
English: ""tail"" - Français: ""queue""
English: ""beauty"" - Français: ""beauté""
English: ""dance"" - Français: ""danse""
English: ""one"" - Français: ""","[318, 348, 29884, 443]",un,"[288, 650, 373, 29877, 697, 265]",one,one
"English: ""eight"" - Français: ""huit""
English: ""speech"" - Français: ""discours""
English: ""mother"" - Français: ""mère""
English: ""flower"" - Français: ""fleur""
English: ""two"" - Français: ""","[270, 311, 4239, 29881, 316]",deux,"[260, 10184, 3252, 29873, 1023, 7516]",two,two
"English: ""bag"" - Français: ""sac""
English: ""valley"" - Français: ""vallée""
English: ""cloud"" - Français: ""nuage""
English: ""delete"" - Français: ""supprimer""
English: ""four"" - Français: ""","[339, 3855, 12134, 439, 29939, 21408]",quatre,"[17823, 1701, 3023, 12584, 1181, 29888, 285]",four,four
"English: ""tribe"" - Français: ""tribu""
English: ""sea"" - Français: ""mer""
English: ""tea"" - Français: ""thé""
English: ""tail"" - Français: ""queue""
English: ""five"" - Français: ""","[16381, 4583, 29883, 455, 4670, 17256, 274]",cinq,"[7241, 5713, 5320, 20818, 29888, 285]",five,five
"English: ""day"" - Français: ""jour""
English: ""mountain"" - Français: ""montagne""
English: ""square"" - Français: ""carré""
English: ""hand"" - Français: ""main""
English: ""eight"" - Français: ""","[15669, 22888, 27052, 6905, 298, 29882]",huit,"[10096, 9475, 321, 15761, 29872, 29319]",eight,eight
"English: ""grid"" - Français: ""grille""
English: ""face"" - Français: ""visage""
English: ""platform"" - Français: ""plate-forme""
English: ""pond"" - Français: ""étang""
English: ""ten"" - Français: ""","[270, 652, 23386, 29881, 6051]",dix,"[3006, 260, 841, 734, 29873, 371]",ten,ten
"English: ""meeting"" - Français: ""réunion""
English: ""line"" - Français: ""ligne""
English: ""lake"" - Français: ""lac""
English: ""thousand"" - Français: ""mille""
English: ""head"" - Français: ""","[260, 17949, 29873]",tête,"[354, 2813, 540, 2343, 298, 29882]",head,head
"English: ""bridge"" - Français: ""pont""
English: ""soil"" - Français: ""sol""
English: ""left"" - Français: ""gauche""
English: ""office"" - Français: ""bureau""
English: ""strip"" - Français: ""","[9922, 4980, 2291, 9892, 3719, 27628, 29890, 289, 2571]",bande,"[29879, 10076, 303, 851, 710, 17820, 17010, 269, 380]",strip,strip
"English: ""east"" - Français: ""est""
English: ""tail"" - Français: ""queue""
English: ""time"" - Français: ""temps""
English: ""ground"" - Français: ""sol""
English: ""street"" - Français: ""","[29878, 16014, 5796, 582, 364]",rue,"[29879, 13045, 11952, 12243, 303, 29352, 851, 710, 269, 380]",street,street
"English: ""thousand"" - Français: ""mille""
English: ""two"" - Français: ""deux""
English: ""snow"" - Français: ""neige""
English: ""judge"" - Français: ""juge""
English: ""eye"" - Français: """,[30106],œil,"[1032, 321, 29872, 10977]",eye,eye
"English: ""red"" - Français: ""rouge""
English: ""return"" - Français: ""retour""
English: ""five"" - Français: ""cinq""
English: ""tail"" - Français: ""queue""
English: ""field"" - Français: ""","[29883, 521, 305, 10329, 18480, 5815, 11179, 274]",champ,"[7241, 1746, 5713, 29888, 285, 2671, 29607]",field,field
"English: ""cloud"" - Français: ""nuage""
English: ""field"" - Français: ""champ""
English: ""kind"" - Français: ""genre""
English: ""lake"" - Français: ""lac""
English: ""word"" - Français: ""","[3184, 29885, 4346, 2730, 14817, 286]",mot,"[6365, 8879, 281, 13762, 1742, 29893, 827, 1734]",word,word
"English: ""hand"" - Français: ""main""
English: ""soil"" - Français: ""sol""
English: ""pond"" - Français: ""étang""
English: ""dance"" - Français: ""danse""
English: ""thousand"" - Français: ""","[29885, 19958, 23853, 3737, 2316, 3533, 2460, 286]",mille,"[12595, 260, 7693, 266, 10405, 29873, 386]",thousand,thousand
"English: ""foot"" - Français: ""pied""
English: ""horse"" - Français: ""cheval""
English: ""attempt"" - Français: ""tentative""
English: ""cloud"" - Français: ""nuage""
English: ""exchange"" - Français: ""","[6526, 833, 16380, 1045, 29890, 289]",bourse,"[6543, 735, 14523, 429, 321, 5566, 29872]",exchange,exchange
"English: ""platform"" - Français: ""plate-forme""
English: ""five"" - Français: ""cinq""
English: ""strip"" - Français: ""bande""
English: ""child"" - Français: ""enfant""
English: ""kind"" - Français: ""","[1885, 479, 330, 29887, 2531, 1737, 16151]",genre,"[14380, 9089, 1984, 29895, 2924, 413, 19015, 8506]",kind,kind
"English: ""left"" - Français: ""gauche""
English: ""example"" - Français: ""exemple""
English: ""rise"" - Français: ""hausse""
English: ""cloud"" - Français: ""nuage""
English: ""school"" - Français: ""","[29948, 4582, 24618, 904]",école,"[29879, 816, 1557, 3762, 1364, 885, 269, 27041]",school,school
"English: ""light"" - Français: ""lumière""
English: ""attempt"" - Français: ""tentative""
English: ""two"" - Français: ""deux""
English: ""three"" - Français: ""trois""
English: ""tie"" - Français: ""","[26844, 29883, 2181, 12220, 7283, 274]",cravate,"[260, 22134, 29873, 19538, 2034]",tie,tie
"English: ""south"" - Français: ""sud""
English: ""cloud"" - Français: ""nuage""
English: ""gold"" - Français: ""or""
English: ""middle"" - Français: ""milieu""
English: ""face"" - Français: ""","[325, 1730, 29894, 1403, 1998, 3516]",visage,"[4024, 5444, 17470, 3700, 2258, 2161, 29888, 285]",face,face
"English: ""bag"" - Français: ""sac""
English: ""dance"" - Français: ""danse""
English: ""meeting"" - Français: ""réunion""
English: ""two"" - Français: ""deux""
English: ""bridge"" - Français: ""","[13185, 29886, 1129, 29649, 12509, 772, 282, 1112]",pont,"[18419, 28635, 19515, 1506, 12945, 1182, 29890, 289]",bridge,bridge
"English: ""head"" - Français: ""tête""
English: ""tail"" - Français: ""queue""
English: ""child"" - Français: ""enfant""
English: ""mother"" - Français: ""mère""
English: ""delete"" - Français: ""","[29879, 12587, 19303, 2146, 13159, 480, 269, 1462]",supprimer,"[270, 6144, 7374, 5217, 8143, 29881, 316, 311, 628]",delete,delete
"English: ""spring"" - Français: ""ressort""
English: ""rock"" - Français: ""roche""
English: ""return"" - Français: ""retour""
English: ""left"" - Français: ""gauche""
English: ""house"" - Français: ""","[24402, 5530, 29885, 18234, 3503, 611, 655, 286]",maison,"[9261, 3699, 1251, 29882, 298, 5089, 10774, 8697]",house,house
"English: ""summer"" - Français: ""été""
English: ""mouth"" - Français: ""bouche""
English: ""example"" - Français: ""exemple""
English: ""five"" - Français: ""cinq""
English: ""meeting"" - Français: ""","[29878, 1841, 5606, 364]",réunion,"[11781, 29885, 592, 1004, 5870, 17897, 286]",meeting,meeting
"English: ""flower"" - Français: ""fleur""
English: ""summer"" - Français: ""été""
English: ""mouth"" - Français: ""bouche""
English: ""sea"" - Français: ""mer""
English: ""square"" - Français: ""","[29883, 1113, 1559, 5777, 4287, 274]",carré,"[29879, 10674, 26613, 18074, 17619, 6862, 269, 3044]",square,square
"English: ""attempt"" - Français: ""tentative""
English: ""light"" - Français: ""lumière""
English: ""heart"" - Français: ""cœur""
English: ""sound"" - Français: ""son""
English: ""city"" - Français: ""","[4213, 4909, 11928, 17191, 8441, 325, 29894, 1403, 3516]",ville,"[4583, 29883, 455, 20752, 7537, 12690, 4272, 274]",city,city
"English: ""virtue"" - Français: ""vertu""
English: ""south"" - Français: ""sud""
English: ""line"" - Français: ""ligne""
English: ""gold"" - Français: ""or""
English: ""speed"" - Français: ""","[325, 29894, 3516, 1403, 13901]",vitesse,"[29879, 805, 1028, 6210, 961, 19322, 269, 5965]",speed,speed
"English: ""tea"" - Français: ""thé""
English: ""return"" - Français: ""retour""
English: ""household"" - Français: ""ménage""
English: ""exchange"" - Français: ""bourse""
English: ""ground"" - Français: ""","[29879, 577, 578, 899, 2929, 269]",sol,"[867, 5962, 330, 4071, 29887, 629, 2057, 17170]",ground,ground
"English: ""tower"" - Français: ""tour""
English: ""platform"" - Français: ""plate-forme""
English: ""seat"" - Français: ""siège""
English: ""ocean"" - Français: ""océan""
English: ""attempt"" - Français: ""","[3006, 260, 841, 734, 12033, 29873, 371]",tentative,"[4218, 29874, 263, 271, 1131, 21609, 15127, 1098, 472]",attempt,attempt
"English: ""delete"" - Français: ""supprimer""
English: ""thousand"" - Français: ""mille""
English: ""mother"" - Français: ""mère""
English: ""judge"" - Français: ""juge""
English: ""tail"" - Français: ""","[9521, 712, 9990, 339, 3855, 439, 802, 29939]",queue,"[260, 11062, 941, 29873, 18237, 12464]",tail,tail
"English: ""tie"" - Français: ""cravate""
English: ""wave"" - Français: ""onde""
English: ""advance"" - Français: ""avancer""
English: ""mouth"" - Français: ""bouche""
English: ""speech"" - Français: ""","[270, 2313, 652, 766, 2218, 29881, 17021, 6051]",discours,"[29879, 805, 1028, 961, 12032, 269, 5965]",speech,speech
"English: ""station"" - Français: ""gare""
English: ""soil"" - Français: ""sol""
English: ""mouth"" - Français: ""bouche""
English: ""head"" - Français: ""tête""
English: ""child"" - Français: ""","[427, 29872, 321, 12377, 264, 23578]",enfant,"[29883, 4161, 521, 305, 5145, 18558, 2278, 274]",child,child
"English: ""wood"" - Français: ""bois""
English: ""head"" - Français: ""tête""
English: ""nine"" - Français: ""neuf""
English: ""ten"" - Français: ""dix""
English: ""household"" - Français: ""","[8774, 29885, 12031, 286]",ménage,"[9261, 3699, 22329, 1251, 8697, 29882, 298, 5089, 10774]",household,household
"English: ""cave"" - Français: ""grotte""
English: ""wave"" - Français: ""onde""
English: ""advance"" - Français: ""avancer""
English: ""pond"" - Français: ""étang""
English: ""office"" - Français: ""","[6866, 1321, 289, 2423, 8399, 29890]",bureau,"[288, 3344, 1283, 2696, 20205, 29877, 8034, 974, 310]",office,office
"English: ""head"" - Français: ""tête""
English: ""four"" - Français: ""quatre""
English: ""moon"" - Français: ""lune""
English: ""mouth"" - Français: ""bouche""
English: ""rise"" - Français: ""","[2350, 447, 6208, 298, 29882]",hausse,"[5161, 14451, 29878, 3780, 374, 10107, 364]",rise,rise
"English: ""delete"" - Français: ""supprimer""
English: ""square"" - Français: ""carré""
English: ""exchange"" - Français: ""bourse""
English: ""three"" - Français: ""trois""
English: ""left"" - Français: ""","[13395, 330, 26003, 29887, 3249, 10364]",gauche,"[1563, 25874, 280, 301, 29880, 454, 2175]",left,left
"English: ""judge"" - Français: ""juge""
English: ""color"" - Français: ""couleur""
English: ""wave"" - Français: ""onde""
English: ""city"" - Français: ""ville""
English: ""summer"" - Français: ""","[1893, 29948, 4370, 7342, 904, 2852]",été,"[29879, 2533, 2083, 2146, 480, 22792, 11801, 269]",summer,summer


==> figures/translation/70b_en_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""group"" - Русский: ""группа""
English: ""mountain"" - Русский: ""гора""
English: ""snow"" - Русский: ""снег""
English: ""color"" - Русский: ""цвет""
English: ""book"" - Русский: ""","[1186, 29951, 13024, 211]",книга,"[2909, 833, 1045, 29890, 289, 3143]",book,book
"English: ""painting"" - Русский: ""картина""
English: ""machine"" - Русский: ""машина""
English: ""city"" - Русский: ""город""
English: ""example"" - Русский: ""пример""
English: ""cloud"" - Русский: ""","[29904, 5055, 4389, 614, 1604, 211]",облако,"[29883, 17184, 274, 9274, 23642, 9570, 695, 1067, 15126]",cloud,cloud
"English: ""position"" - Русский: ""позиция""
English: ""moon"" - Русский: ""луна""
English: ""dance"" - Русский: ""танец""
English: ""seat"" - Русский: ""сиденье""
English: ""bag"" - Русский: ""","[531, 29935, 3404, 2937, 212]",сумка,"[2291, 29890, 9922, 19548, 289, 23156]",bag,bag
"English: ""office"" - Русский: ""офис""
English: ""item"" - Русский: ""предмет""
English: ""seat"" - Русский: ""сиденье""
English: ""thousand"" - Русский: ""тысяча""
English: ""mouth"" - Русский: ""","[29927, 8201, 1561, 576, 212]",рот,"[29885, 13394, 29442, 4346, 2730, 21026, 286]",mouth,mouth
"English: ""item"" - Русский: ""предмет""
English: ""kind"" - Русский: ""вид""
English: ""language"" - Русский: ""язык""
English: ""power"" - Русский: ""власть""
English: ""soil"" - Русский: ""","[469, 733, 29964, 18752, 1268, 211]",почва,"[577, 22473, 29879, 269, 578]",soil,soil
"English: ""sound"" - Русский: ""звук""
English: ""middle"" - Русский: ""середина""
English: ""three"" - Русский: ""три""
English: ""thousand"" - Русский: ""тысяча""
English: ""mountain"" - Русский: ""","[17310, 1214, 1084, 29969, 588, 24856, 211]",гора,"[29885, 29442, 5766, 4346, 16476, 2730, 14378, 286]",mountain,mountain
"English: ""shop"" - Русский: ""магазин""
English: ""virtue"" - Русский: ""добродетель""
English: ""law"" - Русский: ""закон""
English: ""bridge"" - Русский: ""мост""
English: ""heart"" - Русский: ""","[14315, 531, 29935, 1502, 10182, 1586, 212]",сердце,"[8293, 298, 540, 354, 23057, 5192, 29882]",heart,heart
"English: ""red"" - Русский: ""красный""
English: ""exchange"" - Русский: ""биржа""
English: ""fruit"" - Русский: ""фрукт""
English: ""middle"" - Русский: ""середина""
English: ""hand"" - Русский: ""","[1086, 29927, 8201, 11218, 5368, 212]",рука,"[447, 1361, 5905, 298, 5403, 3179, 2350, 29882]",hand,hand
"English: ""kind"" - Русский: ""вид""
English: ""bridge"" - Русский: ""мост""
English: ""pair"" - Русский: ""пара""
English: ""rice"" - Русский: ""рис""
English: ""star"" - Русский: ""","[27643, 29972, 754, 211]",звезда,"[380, 9523, 8508, 29879, 5173, 303, 5810, 269]",star,star
"English: ""five"" - Русский: ""пять""
English: ""power"" - Русский: ""власть""
English: ""delete"" - Русский: ""удалить""
English: ""water"" - Русский: ""вода""
English: ""spring"" - Русский: ""","[469, 29964, 12781, 21550, 211]",пружина,"[15099, 29879, 4278, 1028, 269, 805, 7689, 6709]",spring,spring
"English: ""south"" - Русский: ""юг""
English: ""machine"" - Русский: ""машина""
English: ""seat"" - Русский: ""сиденье""
English: ""friend"" - Русский: ""друг""
English: ""moon"" - Русский: ""","[16050, 1844, 29944, 211]",луна,"[29885, 4346, 2730, 18786, 286]",moon,moon
"English: ""lake"" - Русский: ""озеро""
English: ""thousand"" - Русский: ""тысяча""
English: ""painting"" - Русский: ""картина""
English: ""color"" - Русский: ""цвет""
English: ""village"" - Русский: ""","[1216, 6620, 10247, 19792, 20229, 29957, 2263, 662, 211]",деревня,"[325, 29894, 3516, 21031, 28765, 4213, 5720, 1403, 11928, 17191]",village,village
"English: ""snow"" - Русский: ""снег""
English: ""middle"" - Русский: ""середина""
English: ""mouth"" - Русский: ""рот""
English: ""sand"" - Русский: ""песок""
English: ""forest"" - Русский: ""","[753, 29944, 4674, 211]",лес,"[285, 29888, 1454, 1701, 13569, 1181, 363, 1079, 26839]",forest,forest
"English: ""ocean"" - Русский: ""океан""
English: ""tie"" - Русский: ""галстук""
English: ""example"" - Русский: ""пример""
English: ""speed"" - Русский: ""скорость""
English: ""fruit"" - Русский: ""","[30011, 1606, 23692, 212]",фрукт,"[285, 1424, 29888, 1341, 15774]",fruit,fruit
"English: ""six"" - Русский: ""шесть""
English: ""kind"" - Русский: ""вид""
English: ""office"" - Русский: ""офис""
English: ""friend"" - Русский: ""друг""
English: ""grid"" - Русский: ""","[531, 29935, 1502, 1586, 212]",сетка,"[330, 7720, 6856, 629, 29887, 867]",grid,grid
"English: ""part"" - Русский: ""часть""
English: ""star"" - Русский: ""звезда""
English: ""four"" - Русский: ""четыре""
English: ""seat"" - Русский: ""сиденье""
English: ""song"" - Русский: ""","[2100, 469, 15536, 29964, 6414, 211]",песня,"[577, 29879, 4823, 1100, 21453, 1487, 269, 578]",song,song
"English: ""beauty"" - Русский: ""красота""
English: ""book"" - Русский: ""книга""
English: ""sea"" - Русский: ""море""
English: ""fire"" - Русский: ""костер""
English: ""water"" - Русский: ""","[490, 984, 8160, 29942, 1786, 211]",вода,"[2766, 11324, 13405, 29893, 281, 4094, 16699]",water,water
"English: ""head"" - Русский: ""голова""
English: ""attempt"" - Русский: ""попытка""
English: ""two"" - Русский: ""два""
English: ""color"" - Русский: ""цвет""
English: ""pond"" - Русский: ""","[469, 29964, 12781, 21550, 211]",пруд,"[2818, 282, 1112, 1129, 29886, 772, 12509]",pond,pond
"English: ""sea"" - Русский: ""море""
English: ""delete"" - Русский: ""удалить""
English: ""face"" - Русский: ""лицо""
English: ""city"" - Русский: ""город""
English: ""sand"" - Русский: ""","[2100, 469, 15536, 29964, 6414, 211]",песок,"[11982, 9753, 29879, 28455, 872, 269, 4977]",sand,sand
"English: ""person"" - Русский: ""человек""
English: ""hundred"" - Русский: ""сотня""
English: ""south"" - Русский: ""юг""
English: ""four"" - Русский: ""четыре""
English: ""river"" - Русский: ""","[29927, 8201, 1909, 587, 212]",река,"[9050, 3511, 8580, 29878, 374, 10107, 364, 4401, 1150]",river,river
"English: ""thousand"" - Русский: ""тысяча""
English: ""two"" - Русский: ""два""
English: ""house"" - Русский: ""дом""
English: ""song"" - Русский: ""песня""
English: ""law"" - Русский: ""","[1077, 29972, 754, 1902, 211]",закон,"[425, 433, 4307, 29880, 10653, 301]",law,law
"English: ""seven"" - Русский: ""семь""
English: ""hundred"" - Русский: ""сотня""
English: ""sand"" - Русский: ""песок""
English: ""door"" - Русский: ""дверь""
English: ""wave"" - Русский: ""","[490, 29942, 984, 1786, 211]",волна,"[2766, 11324, 10742, 29893, 27766, 281]",wave,wave
"English: ""lake"" - Русский: ""озеро""
English: ""word"" - Русский: ""слово""
English: ""village"" - Русский: ""деревня""
English: ""six"" - Русский: ""шесть""
English: ""ocean"" - Русский: ""","[6752, 29904, 26242, 614, 211]",океан,"[23474, 288, 12954, 29877, 542, 25802]",ocean,ocean
"English: ""hundred"" - Русский: ""сотня""
English: ""field"" - Русский: ""поле""
English: ""speed"" - Русский: ""скорость""
English: ""strip"" - Русский: ""полоса""
English: ""cave"" - Русский: ""","[2100, 469, 29964, 6414, 211]",пещера,"[29883, 1113, 18346, 24230, 274, 5777]",cave,cave
"English: ""square"" - Русский: ""квадрат""
English: ""ten"" - Русский: ""десять""
English: ""generation"" - Русский: ""поколение""
English: ""foot"" - Русский: ""нога""
English: ""sea"" - Русский: ""","[1630, 29959, 2569, 757, 12434, 15256, 211]",море,"[344, 29879, 409, 7205, 269]",sea,sea
"English: ""point"" - Русский: ""точка""
English: ""structure"" - Русский: ""структура""
English: ""ocean"" - Русский: ""океан""
English: ""head"" - Русский: ""голова""
English: ""lake"" - Русский: ""","[29904, 614, 29495, 211]",озеро,"[18170, 425, 433, 29880, 24591, 19437, 301]",lake,lake
"English: ""face"" - Русский: ""лицо""
English: ""forest"" - Русский: ""лес""
English: ""defeat"" - Русский: ""поражение""
English: ""four"" - Русский: ""четыре""
English: ""source"" - Русский: ""","[606, 9971, 7874, 29917, 11452, 211]",источник,"[577, 2752, 29879, 269, 4993, 3669, 578]",source,source
"English: ""valley"" - Русский: ""долина""
English: ""generation"" - Русский: ""поколение""
English: ""position"" - Русский: ""позиция""
English: ""speed"" - Русский: ""скорость""
English: ""fire"" - Русский: ""","[1186, 29951, 551, 1046, 211]",костер,"[285, 29888, 8696, 28034, 5713, 7241, 13734, 3974]",fire,fire
"English: ""cave"" - Русский: ""пещера""
English: ""spring"" - Русский: ""пружина""
English: ""history"" - Русский: ""история""
English: ""speech"" - Русский: ""речь""
English: ""point"" - Русский: ""","[1937, 29932, 702, 2721, 212]",точка,"[282, 1129, 3149, 11899, 1298, 29886, 772]",point,point
"English: ""city"" - Русский: ""город""
English: ""tower"" - Русский: ""башня""
English: ""defeat"" - Русский: ""поражение""
English: ""tribe"" - Русский: ""племя""
English: ""version"" - Русский: ""","[490, 1521, 3531, 3340, 8060, 29942, 211]",версия,"[325, 369, 29894, 345, 2453, 874, 1224, 1873, 3259, 1147]",version,version
"English: ""friend"" - Русский: ""друг""
English: ""star"" - Русский: ""звезда""
English: ""painting"" - Русский: ""картина""
English: ""east"" - Русский: ""восток""
English: ""ball"" - Русский: ""","[5010, 27693, 29959, 757, 211]",мяч,"[2291, 6411, 8287, 29890, 9922, 289, 5521, 2135]",ball,ball
"English: ""position"" - Русский: ""позиция""
English: ""sea"" - Русский: ""море""
English: ""field"" - Русский: ""поле""
English: ""mother"" - Русский: ""мать""
English: ""painting"" - Русский: ""","[1787, 1186, 29951, 10766, 642, 15266, 211]",картина,"[282, 10675, 20413, 3274, 3300, 29886, 6788]",painting,painting
"English: ""bridge"" - Русский: ""мост""
English: ""head"" - Русский: ""голова""
English: ""nine"" - Русский: ""девять""
English: ""child"" - Русский: ""ребенок""
English: ""rice"" - Русский: ""","[19625, 29927, 8201, 641, 12591, 212]",рис,"[29878, 374, 9597, 10107, 2200, 11674, 364, 19408]",rice,rice
"English: ""machine"" - Русский: ""машина""
English: ""bridge"" - Русский: ""мост""
English: ""heart"" - Русский: ""сердце""
English: ""horse"" - Русский: ""лошадь""
English: ""red"" - Русский: ""","[1186, 29951, 3360, 6697, 211]",красный,"[1127, 29878, 364, 337, 276, 2654]",red,red
"English: ""pair"" - Русский: ""пара""
English: ""hundred"" - Русский: ""сотня""
English: ""door"" - Русский: ""дверь""
English: ""painting"" - Русский: ""картина""
English: ""line"" - Русский: ""","[3550, 8279, 29944, 644, 211]",линия,"[1915, 619, 1220, 1196, 29880, 6276, 492, 301]",line,line
"English: ""sand"" - Русский: ""песок""
English: ""horse"" - Русский: ""лошадь""
English: ""heart"" - Русский: ""сердце""
English: ""gold"" - Русский: ""золото""
English: ""net"" - Русский: ""","[531, 29935, 1502, 1586, 212]",сетка,"[484, 302, 1212, 7787, 452, 29876]",net,net
"English: ""north"" - Русский: ""север""
English: ""house"" - Русский: ""дом""
English: ""cave"" - Русский: ""пещера""
English: ""speech"" - Русский: ""речь""
English: ""flower"" - Русский: ""","[29996, 3716, 212]",цветок,"[285, 1652, 29888, 4972, 1579, 5685, 1731, 28149]",flower,flower
"English: ""return"" - Русский: ""возврат""
English: ""position"" - Русский: ""позиция""
English: ""nine"" - Русский: ""девять""
English: ""talent"" - Русский: ""талант""
English: ""tea"" - Русский: ""","[3655, 1282, 2493, 19424, 29981, 212]",чай,"[371, 734, 29873, 23429, 260]",tea,tea
"English: ""face"" - Русский: ""лицо""
English: ""sound"" - Русский: ""звук""
English: ""tribe"" - Русский: ""племя""
English: ""mother"" - Русский: ""мать""
English: ""foot"" - Русский: ""","[4228, 570, 29921, 18211, 6968, 211]",нога,"[285, 29888, 1701, 1181, 5431, 3661, 6661, 7953]",foot,foot
"English: ""village"" - Русский: ""деревня""
English: ""language"" - Русский: ""язык""
English: ""door"" - Русский: ""дверь""
English: ""office"" - Русский: ""офис""
English: ""gold"" - Русский: ""","[26467, 25687, 29972, 754, 4734, 211]",золото,"[330, 15192, 29887, 7684, 1484, 748]",gold,gold
"English: ""ball"" - Русский: ""мяч""
English: ""street"" - Русский: ""улица""
English: ""power"" - Русский: ""власть""
English: ""ground"" - Русский: ""земля""
English: ""door"" - Русский: ""","[20880, 29957, 662, 211]",дверь,"[29881, 3050, 1867, 437, 270, 17433]",door,door
"English: ""village"" - Русский: ""деревня""
English: ""judge"" - Русский: ""судья""
English: ""cloud"" - Русский: ""облако""
English: ""mouth"" - Русский: ""рот""
English: ""snow"" - Русский: ""","[531, 29935, 212]",снег,"[29879, 16586, 269, 5807, 15007]",snow,snow
"English: ""friend"" - Русский: ""друг""
English: ""book"" - Русский: ""книга""
English: ""rice"" - Русский: ""рис""
English: ""judge"" - Русский: ""судья""
English: ""horse"" - Русский: ""","[13860, 843, 29944, 211]",лошадь,"[1251, 5089, 298, 11231, 2015, 10435, 4029, 29882]",horse,horse
"English: ""mother"" - Русский: ""мать""
English: ""ten"" - Русский: ""десять""
English: ""red"" - Русский: ""красный""
English: ""tie"" - Русский: ""галстук""
English: ""two"" - Русский: ""","[29957, 11883, 662, 211]",два,"[3252, 10184, 1023, 29873, 260, 7516]",two,two
"English: ""talent"" - Русский: ""талант""
English: ""eight"" - Русский: ""восемь""
English: ""mountain"" - Русский: ""гора""
English: ""bridge"" - Русский: ""мост""
English: ""three"" - Русский: ""","[1937, 29932, 7678, 10357, 212]",три,"[17536, 386, 266, 1468, 2211, 12455, 29873, 260]",three,three
"English: ""position"" - Русский: ""позиция""
English: ""valley"" - Русский: ""долина""
English: ""history"" - Русский: ""история""
English: ""language"" - Русский: ""язык""
English: ""four"" - Русский: ""","[2950, 24998, 2493, 1093, 29981, 212]",четыре,"[285, 12584, 29888, 1701, 1181, 3023, 17823]",four,four
"English: ""gold"" - Русский: ""золото""
English: ""structure"" - Русский: ""структура""
English: ""star"" - Русский: ""звезда""
English: ""point"" - Русский: ""точка""
English: ""five"" - Русский: ""","[469, 29964, 24200, 211]",пять,"[285, 29888, 20818, 5713, 7241, 5320]",five,five
"English: ""three"" - Русский: ""три""
English: ""heart"" - Русский: ""сердце""
English: ""sea"" - Русский: ""море""
English: ""point"" - Русский: ""точка""
English: ""six"" - Русский: ""","[2237, 30002, 3354, 20116, 212]",шесть,"[1354, 29879, 4832, 28319, 269, 1039]",six,six
"English: ""heart"" - Русский: ""сердце""
English: ""tail"" - Русский: ""хвост""
English: ""song"" - Русский: ""песня""
English: ""ten"" - Русский: ""десять""
English: ""seven"" - Русский: ""","[531, 29935, 18534, 1502, 1586, 212]",семь,"[344, 29879, 409, 269, 9881]",seven,seven
"English: ""defeat"" - Русский: ""поражение""
English: ""kind"" - Русский: ""вид""
English: ""meeting"" - Русский: ""собрание""
English: ""snow"" - Русский: ""снег""
English: ""eight"" - Русский: ""","[490, 29942, 984, 1786, 16335, 211]",восемь,"[321, 10096, 9475, 15761, 29872, 29319]",eight,eight
"English: ""item"" - Русский: ""предмет""
English: ""bridge"" - Русский: ""мост""
English: ""strip"" - Русский: ""полоса""
English: ""river"" - Русский: ""река""
English: ""nine"" - Русский: ""","[1216, 29957, 2263, 662, 211]",девять,"[17081, 302, 14183, 1240, 6836, 29876]",nine,nine
"English: ""virtue"" - Русский: ""добродетель""
English: ""sound"" - Русский: ""звук""
English: ""fire"" - Русский: ""костер""
English: ""village"" - Русский: ""деревня""
English: ""ten"" - Русский: ""","[1216, 26661, 29957, 2263, 662, 211]",десять,"[841, 371, 3006, 734, 29873, 260]",ten,ten
"English: ""ten"" - Русский: ""десять""
English: ""item"" - Русский: ""предмет""
English: ""house"" - Русский: ""дом""
English: ""line"" - Русский: ""линия""
English: ""head"" - Русский: ""","[1214, 1084, 27187, 29969, 19311, 588, 211]",голова,"[2343, 298, 540, 354, 2813, 29882]",head,head
"English: ""sound"" - Русский: ""звук""
English: ""machine"" - Русский: ""машина""
English: ""power"" - Русский: ""власть""
English: ""version"" - Русский: ""версия""
English: ""shop"" - Русский: ""","[2394, 29959, 1155, 757, 211]",магазин,"[29879, 19032, 269, 17394, 845, 18296, 528]",shop,shop
"English: ""friend"" - Русский: ""друг""
English: ""law"" - Русский: ""закон""
English: ""pair"" - Русский: ""пара""
English: ""six"" - Русский: ""шесть""
English: ""strip"" - Русский: ""","[9518, 24141, 7372, 469, 733, 29964, 15960, 1268, 211]",полоса,"[380, 29879, 710, 303, 10076, 851, 17820, 269, 17010]",strip,strip
"English: ""line"" - Русский: ""линия""
English: ""speed"" - Русский: ""скорость""
English: ""defeat"" - Русский: ""поражение""
English: ""field"" - Русский: ""поле""
English: ""street"" - Русский: ""","[29960, 863, 16756, 212]",улица,"[380, 11952, 29879, 12243, 29352, 710, 303, 851, 269, 13045]",street,street
"English: ""language"" - Русский: ""язык""
English: ""line"" - Русский: ""линия""
English: ""beauty"" - Русский: ""красота""
English: ""dance"" - Русский: ""танец""
English: ""part"" - Русский: ""","[3655, 1282, 17265, 19829, 2493, 15267, 29981, 12978, 212]",часть,"[610, 282, 3274, 3300, 29886, 1595, 760, 862]",part,part
"English: ""soil"" - Русский: ""почва""
English: ""color"" - Русский: ""цвет""
English: ""tribe"" - Русский: ""племя""
English: ""net"" - Русский: ""сетка""
English: ""field"" - Русский: ""","[9518, 7372, 469, 733, 29964, 1268, 29235, 211]",поле,"[285, 29888, 29607, 5713, 7241, 2671, 1746]",field,field
"English: ""painting"" - Русский: ""картина""
English: ""tea"" - Русский: ""чай""
English: ""source"" - Русский: ""источник""
English: ""attempt"" - Русский: ""попытка""
English: ""dance"" - Русский: ""","[1937, 7951, 29932, 20395, 676, 1710, 212]",танец,"[18386, 29881, 1146, 1388, 270, 6025, 17948]",dance,dance
"English: ""five"" - Русский: ""пять""
English: ""kind"" - Русский: ""вид""
English: ""eight"" - Русский: ""восемь""
English: ""ten"" - Русский: ""десять""
English: ""word"" - Русский: ""","[531, 29935, 19945, 15391, 26443, 212]",слово,"[6365, 29893, 827, 13762, 281, 1742, 8879, 1734]",word,word
"English: ""sun"" - Русский: ""солнце""
English: ""two"" - Русский: ""два""
English: ""lake"" - Русский: ""озеро""
English: ""position"" - Русский: ""позиция""
English: ""pair"" - Русский: ""","[20691, 1843, 19714, 469, 29964, 4554, 11396, 7596, 211]",пара,"[282, 18784, 3274, 3300, 29886, 5101]",pair,pair
"English: ""hand"" - Русский: ""рука""
English: ""tribe"" - Русский: ""племя""
English: ""painting"" - Русский: ""картина""
English: ""foot"" - Русский: ""нога""
English: ""seat"" - Русский: ""","[531, 29935, 1325, 3485, 212]",сиденье,"[344, 29879, 409, 12949, 7205, 269]",seat,seat
"English: ""middle"" - Русский: ""середина""
English: ""five"" - Русский: ""пять""
English: ""tie"" - Русский: ""галстук""
English: ""sun"" - Русский: ""солнце""
English: ""thousand"" - Русский: ""","[1937, 29932, 3327, 19506, 212]",тысяча,"[386, 12595, 266, 10405, 29873, 260, 7693]",thousand,thousand
"English: ""soil"" - Русский: ""почва""
English: ""dance"" - Русский: ""танец""
English: ""friend"" - Русский: ""друг""
English: ""two"" - Русский: ""два""
English: ""north"" - Русский: ""","[531, 29935, 23967, 1502, 1586, 212]",север,"[3643, 694, 1217, 15459, 302, 6641, 29876]",north,north
"English: ""point"" - Русский: ""точка""
English: ""virtue"" - Русский: ""добродетель""
English: ""cave"" - Русский: ""пещера""
English: ""horse"" - Русский: ""лошадь""
English: ""machine"" - Русский: ""","[2394, 29959, 1155, 757, 211]",машина,"[4933, 29885, 7672, 655, 23523, 8628, 5825, 286, 611]",machine,machine
"English: ""red"" - Русский: ""красный""
English: ""meeting"" - Русский: ""собрание""
English: ""river"" - Русский: ""река""
English: ""star"" - Русский: ""звезда""
English: ""position"" - Русский: ""","[469, 733, 29964, 21527, 1268, 15884, 211]",позиция,"[13686, 282, 1066, 3283, 1129, 926, 2602, 29886, 772]",position,position
"English: ""mountain"" - Русский: ""гора""
English: ""seat"" - Русский: ""сиденье""
English: ""history"" - Русский: ""история""
English: ""river"" - Русский: ""река""
English: ""province"" - Русский: ""","[10613, 5945, 469, 12781, 29964, 21550, 1471, 211]",провинция,"[16123, 544, 1326, 282, 771, 558, 410, 29886, 8482, 12291]",province,province
"English: ""shop"" - Русский: ""магазин""
English: ""example"" - Русский: ""пример""
English: ""sea"" - Русский: ""море""
English: ""machine"" - Русский: ""машина""
English: ""exchange"" - Русский: ""","[5660, 2384, 29975, 836, 211]",биржа,"[321, 6543, 29872, 429, 735, 14523, 5566]",exchange,exchange
"English: ""nine"" - Русский: ""девять""
English: ""four"" - Русский: ""четыре""
English: ""defeat"" - Русский: ""поражение""
English: ""hand"" - Русский: ""рука""
English: ""middle"" - Русский: ""","[14315, 531, 29935, 17560, 1502, 10182, 1586, 212]",середина,"[29885, 17662, 6563, 3737, 2460, 7145, 7256, 286]",middle,middle
"English: ""tie"" - Русский: ""галстук""
English: ""source"" - Русский: ""источник""
English: ""tower"" - Русский: ""башня""
English: ""attempt"" - Русский: ""попытка""
English: ""friend"" - Русский: ""","[29957, 9433, 4849, 662, 211]",друг,"[285, 1341, 1424, 29888, 18326, 7932, 3484, 5121]",friend,friend
"English: ""star"" - Русский: ""звезда""
English: ""power"" - Русский: ""власть""
English: ""version"" - Русский: ""версия""
English: ""rice"" - Русский: ""рис""
English: ""color"" - Русский: ""","[29996, 3716, 212]",цвет,"[29883, 1111, 2780, 2927, 784, 1054, 274, 10965, 1302]",color,color
"English: ""word"" - Русский: ""слово""
English: ""beauty"" - Русский: ""красота""
English: ""speech"" - Русский: ""речь""
English: ""summer"" - Русский: ""лето""
English: ""kind"" - Русский: ""","[2196, 490, 1221, 20874, 21491, 29942, 211]",вид,"[8506, 14380, 413, 29895, 1984, 9089, 19015, 2924]",kind,kind
"English: ""group"" - Русский: ""группа""
English: ""three"" - Русский: ""три""
English: ""part"" - Русский: ""часть""
English: ""summer"" - Русский: ""лето""
English: ""judge"" - Русский: ""","[531, 29935, 3404, 2937, 212]",судья,"[432, 16833, 29926, 3623, 6577, 4900, 17675]",judge,judge
"English: ""bridge"" - Русский: ""мост""
English: ""hand"" - Русский: ""рука""
English: ""north"" - Русский: ""север""
English: ""generation"" - Русский: ""поколение""
English: ""school"" - Русский: ""","[28231, 12351, 30002, 3354, 28567, 212]",школа,"[1557, 1364, 29879, 816, 3762, 885, 269, 27041]",school,school
"English: ""sand"" - Русский: ""песок""
English: ""sound"" - Русский: ""звук""
English: ""book"" - Русский: ""книга""
English: ""dance"" - Русский: ""танец""
English: ""structure"" - Русский: ""","[531, 22675, 29935, 25819, 20361, 2091, 464, 18212, 212]",структура,"[380, 10582, 29879, 6220, 3829, 710, 4984, 303, 851, 269, 23905, 2281]",structure,structure
"English: ""office"" - Русский: ""офис""
English: ""mouth"" - Русский: ""рот""
English: ""face"" - Русский: ""лицо""
English: ""three"" - Русский: ""три""
English: ""tie"" - Русский: ""","[1214, 1779, 29969, 8203, 211]",галстук,"[2034, 22134, 19538, 29873, 260]",tie,tie
"English: ""forest"" - Русский: ""лес""
English: ""song"" - Русский: ""песня""
English: ""two"" - Русский: ""два""
English: ""red"" - Русский: ""красный""
English: ""example"" - Русский: ""","[469, 7104, 29964, 12781, 21550, 25390, 1695, 211]",пример,"[321, 4773, 29872, 429, 735, 1342, 4392]",example,example
"English: ""return"" - Русский: ""возврат""
English: ""street"" - Русский: ""улица""
English: ""east"" - Русский: ""восток""
English: ""exchange"" - Русский: ""биржа""
English: ""face"" - Русский: ""","[3550, 29944, 644, 211]",лицо,"[285, 29888, 2161, 3700, 17470, 2258, 4024, 5444]",face,face
"English: ""delete"" - Русский: ""удалить""
English: ""person"" - Русский: ""человек""
English: ""eight"" - Русский: ""восемь""
English: ""generation"" - Русский: ""поколение""
English: ""bridge"" - Русский: ""","[1630, 29959, 2569, 757, 211]",мост,"[12945, 29890, 28635, 1506, 1182, 19515, 18419, 289]",bridge,bridge
"English: ""song"" - Русский: ""песня""
English: ""book"" - Русский: ""книга""
English: ""return"" - Русский: ""возврат""
English: ""head"" - Русский: ""голова""
English: ""item"" - Русский: ""","[2102, 469, 29964, 12781, 21550, 5784, 4570, 211]",предмет,"[667, 277, 568, 2944, 372, 29875, 474]",item,item
"English: ""province"" - Русский: ""провинция""
English: ""pond"" - Русский: ""пруд""
English: ""street"" - Русский: ""улица""
English: ""summer"" - Русский: ""лето""
English: ""delete"" - Русский: ""","[19871, 29960, 863, 212]",удалить,"[7374, 5217, 8143, 29881, 628, 311, 316, 270, 6144]",delete,delete
"English: ""speech"" - Русский: ""речь""
English: ""tribe"" - Русский: ""племя""
English: ""four"" - Русский: ""четыре""
English: ""mother"" - Русский: ""мать""
English: ""group"" - Русский: ""","[1214, 6148, 29969, 10841, 211]",группа,"[330, 17170, 629, 4071, 29887, 2318, 2972, 867]",group,group
"English: ""virtue"" - Русский: ""добродетель""
English: ""gold"" - Русский: ""золото""
English: ""ten"" - Русский: ""десять""
English: ""law"" - Русский: ""закон""
English: ""talent"" - Русский: ""","[1937, 29932, 9829, 676, 1710, 212]",талант,"[11062, 17694, 29873, 24242, 941, 5969, 20411, 260]",talent,talent
"English: ""dance"" - Русский: ""танец""
English: ""painting"" - Русский: ""картина""
English: ""machine"" - Русский: ""машина""
English: ""five"" - Русский: ""пять""
English: ""beauty"" - Русский: ""","[1186, 29951, 3360, 6697, 211]",красота,"[915, 367, 15409, 29890, 6562, 289]",beauty,beauty
"English: ""nine"" - Русский: ""девять""
English: ""attempt"" - Русский: ""попытка""
English: ""child"" - Русский: ""ребенок""
English: ""shop"" - Русский: ""магазин""
English: ""platform"" - Русский: ""","[469, 18478, 29964, 8433, 211]",платформа,"[7481, 282, 2174, 715, 18870, 29886, 13974, 572, 12120]",platform,platform
"English: ""song"" - Русский: ""песня""
English: ""ball"" - Русский: ""мяч""
English: ""gold"" - Русский: ""золото""
English: ""ten"" - Русский: ""десять""
English: ""house"" - Русский: ""","[1447, 29957, 8418, 1802, 662, 211]",дом,"[1251, 9261, 8697, 5089, 298, 3699, 10774, 29882]",house,house
"English: ""east"" - Русский: ""восток""
English: ""item"" - Русский: ""предмет""
English: ""office"" - Русский: ""офис""
English: ""ground"" - Русский: ""земля""
English: ""sun"" - Русский: ""","[531, 29935, 2223, 1778, 212]",солнце,"[6575, 29879, 480, 2146, 269, 11445]",sun,sun
"English: ""source"" - Русский: ""источник""
English: ""house"" - Русский: ""дом""
English: ""part"" - Русский: ""часть""
English: ""rice"" - Русский: ""рис""
English: ""meeting"" - Русский: ""","[531, 29935, 2223, 1778, 21291, 17393, 212]",собрание,"[29885, 592, 5870, 11781, 17897, 286, 1004]",meeting,meeting
"English: ""painting"" - Русский: ""картина""
English: ""heart"" - Русский: ""сердце""
English: ""foot"" - Русский: ""нога""
English: ""mountain"" - Русский: ""гора""
English: ""history"" - Русский: ""","[15855, 606, 9971, 7874, 29917, 11452, 211]",история,"[2918, 18434, 298, 3603, 7251, 670, 16211, 9825, 4955, 29882, 22880]",history,history
"English: ""head"" - Русский: ""голова""
English: ""horse"" - Русский: ""лошадь""
English: ""sun"" - Русский: ""солнце""
English: ""eight"" - Русский: ""восемь""
English: ""valley"" - Русский: ""","[1447, 11213, 29957, 1802, 15906, 662, 211]",долина,"[325, 1564, 29894, 28519, 659, 22044, 19599, 2947, 791]",valley,valley
"English: ""net"" - Русский: ""сетка""
English: ""bag"" - Русский: ""сумка""
English: ""ball"" - Русский: ""мяч""
English: ""flower"" - Русский: ""цветок""
English: ""square"" - Русский: ""","[1186, 29951, 11691, 211]",квадрат,"[29879, 10674, 6862, 18074, 26613, 3044, 269, 17619]",square,square
"English: ""soil"" - Русский: ""почва""
English: ""summer"" - Русский: ""лето""
English: ""square"" - Русский: ""квадрат""
English: ""heart"" - Русский: ""сердце""
English: ""generation"" - Русский: ""","[469, 733, 29964, 1268, 211]",поколение,"[330, 29887, 1885, 12623, 18530, 2531, 1737, 1176, 4738, 479]",generation,generation
"English: ""item"" - Русский: ""предмет""
English: ""sand"" - Русский: ""песок""
English: ""snow"" - Русский: ""снег""
English: ""field"" - Русский: ""поле""
English: ""south"" - Русский: ""","[30005, 8053, 212]",юг,"[577, 7062, 29879, 13267, 269, 3669, 578]",south,south
"English: ""hand"" - Русский: ""рука""
English: ""position"" - Русский: ""позиция""
English: ""south"" - Русский: ""юг""
English: ""soil"" - Русский: ""почва""
English: ""virtue"" - Русский: ""","[1802, 662, 1447, 29957, 211]",добродетель,"[325, 29894, 3516, 15389, 27935, 2405, 10636, 4610, 1403]",virtue,virtue
"English: ""door"" - Русский: ""дверь""
English: ""south"" - Русский: ""юг""
English: ""grid"" - Русский: ""сетка""
English: ""point"" - Русский: ""точка""
English: ""tribe"" - Русский: ""","[469, 29964, 211]",племя,"[509, 3367, 9434, 29873, 29563, 534, 260, 3626]",tribe,tribe
"English: ""friend"" - Русский: ""друг""
English: ""position"" - Русский: ""позиция""
English: ""house"" - Русский: ""дом""
English: ""river"" - Русский: ""река""
English: ""city"" - Русский: ""","[17310, 1214, 1084, 19051, 29969, 12816, 588, 24856, 9546, 211]",город,"[29883, 7537, 12690, 274, 455, 4583, 20752, 4272]",city,city
"English: ""delete"" - Русский: ""удалить""
English: ""part"" - Русский: ""часть""
English: ""grid"" - Русский: ""сетка""
English: ""four"" - Русский: ""четыре""
English: ""language"" - Русский: ""","[2282, 29970, 14264, 27763, 212]",язык,"[10906, 3893, 425, 433, 11675, 29880, 6468, 4086, 6361, 301]",language,language
"English: ""grid"" - Русский: ""сетка""
English: ""example"" - Русский: ""пример""
English: ""sand"" - Русский: ""песок""
English: ""person"" - Русский: ""человек""
English: ""speed"" - Русский: ""","[531, 29935, 18924, 6231, 1130, 212]",скорость,"[19322, 961, 29879, 1028, 6210, 269, 5965, 805]",speed,speed
"English: ""exchange"" - Русский: ""биржа""
English: ""beauty"" - Русский: ""красота""
English: ""four"" - Русский: ""четыре""
English: ""heart"" - Русский: ""сердце""
English: ""ground"" - Русский: ""","[20117, 24263, 12639, 29972, 754, 4791, 211]",земля,"[330, 5962, 2057, 17170, 629, 4071, 29887, 867]",ground,ground
"English: ""face"" - Русский: ""лицо""
English: ""lake"" - Русский: ""озеро""
English: ""north"" - Русский: ""север""
English: ""moon"" - Русский: ""луна""
English: ""attempt"" - Русский: ""","[469, 733, 29964, 1268, 211]",попытка,"[4218, 271, 263, 15127, 29874, 21609, 472, 1131, 1098]",attempt,attempt
"English: ""seven"" - Русский: ""семь""
English: ""law"" - Русский: ""закон""
English: ""cave"" - Русский: ""пещера""
English: ""lake"" - Русский: ""озеро""
English: ""defeat"" - Русский: ""","[469, 733, 29964, 20263, 1268, 21463, 28227, 211]",поражение,"[29881, 311, 316, 20653, 8686, 270, 1753, 822]",defeat,defeat
"English: ""pond"" - Русский: ""пруд""
English: ""position"" - Русский: ""позиция""
English: ""foot"" - Русский: ""нога""
English: ""field"" - Русский: ""поле""
English: ""tail"" - Русский: ""","[29988, 4354, 212]",хвост,"[11062, 18237, 12464, 29873, 941, 260]",tail,tail
"English: ""star"" - Русский: ""звезда""
English: ""return"" - Русский: ""возврат""
English: ""strip"" - Русский: ""полоса""
English: ""field"" - Русский: ""поле""
English: ""mother"" - Русский: ""","[12819, 2394, 29959, 1155, 757, 18992, 211]",мать,"[29885, 3184, 25550, 14817, 4346, 2730, 5637, 286]",mother,mother
"English: ""head"" - Русский: ""голова""
English: ""source"" - Русский: ""источник""
English: ""tea"" - Русский: ""чай""
English: ""machine"" - Русский: ""машина""
English: ""east"" - Русский: ""","[490, 25896, 26170, 29942, 984, 1786, 16335, 211]",восток,"[321, 11248, 23027, 29872, 2240, 9755]",east,east
"English: ""judge"" - Русский: ""судья""
English: ""tribe"" - Русский: ""племя""
English: ""north"" - Русский: ""север""
English: ""virtue"" - Русский: ""добродетель""
English: ""return"" - Русский: ""","[490, 29942, 984, 6849, 1786, 211]",возврат,"[2457, 2267, 29878, 364, 736, 3240, 337, 276]",return,return
"English: ""eight"" - Русский: ""восемь""
English: ""structure"" - Русский: ""структура""
English: ""strip"" - Русский: ""полоса""
English: ""school"" - Русский: ""школа""
English: ""speech"" - Русский: ""","[29927, 8201, 1909, 587, 212]",речь,"[961, 29879, 12032, 1028, 269, 5965, 805]",speech,speech
"English: ""face"" - Русский: ""лицо""
English: ""school"" - Русский: ""школа""
English: ""city"" - Русский: ""город""
English: ""word"" - Русский: ""слово""
English: ""child"" - Русский: ""","[8201, 29927, 1909, 587, 212]",ребенок,"[29883, 274, 18558, 5145, 2278, 305, 4161, 521]",child,child
"English: ""rice"" - Русский: ""рис""
English: ""fire"" - Русский: ""костер""
English: ""school"" - Русский: ""школа""
English: ""platform"" - Русский: ""платформа""
English: ""tower"" - Русский: ""","[29975, 3102, 4724, 836, 211]",башня,"[304, 29873, 19372, 260, 517]",tower,tower
"English: ""four"" - Русский: ""четыре""
English: ""lake"" - Русский: ""озеро""
English: ""painting"" - Русский: ""картина""
English: ""defeat"" - Русский: ""поражение""
English: ""person"" - Русский: ""","[29981, 2950, 14347, 2493, 1093, 19084, 9831, 212]",человек,"[6774, 1236, 282, 10532, 639, 3736, 2022, 29886, 412, 546]",person,person
"English: ""gold"" - Русский: ""золото""
English: ""song"" - Русский: ""песня""
English: ""summer"" - Русский: ""лето""
English: ""face"" - Русский: ""лицо""
English: ""hundred"" - Русский: ""","[531, 29935, 2223, 23966, 1778, 212]",сотня,"[9074, 22888, 298, 6905, 29882, 6893]",hundred,hundred
"English: ""foot"" - Русский: ""нога""
English: ""structure"" - Русский: ""структура""
English: ""star"" - Русский: ""звезда""
English: ""face"" - Русский: ""лицо""
English: ""office"" - Русский: ""","[29904, 614, 211]",офис,"[20205, 974, 288, 29877, 3344, 310, 1283, 2696, 8034]",office,office
"English: ""city"" - Русский: ""город""
English: ""foot"" - Русский: ""нога""
English: ""mouth"" - Русский: ""рот""
English: ""speed"" - Русский: ""скорость""
English: ""sound"" - Русский: ""","[27643, 29351, 29972, 754, 211]",звук,"[577, 29879, 29802, 269, 6047, 3669, 578]",sound,sound
"English: ""sun"" - Русский: ""солнце""
English: ""fire"" - Русский: ""костер""
English: ""grid"" - Русский: ""сетка""
English: ""four"" - Русский: ""четыре""
English: ""power"" - Русский: ""","[490, 29942, 8672, 211]",власть,"[282, 4764, 3081, 1129, 12248, 29886, 772, 13519]",power,power
"English: ""source"" - Русский: ""источник""
English: ""return"" - Русский: ""возврат""
English: ""beauty"" - Русский: ""красота""
English: ""pair"" - Русский: ""пара""
English: ""summer"" - Русский: ""","[753, 13174, 10975, 29944, 4674, 211]",лето,"[11801, 29879, 480, 22792, 2146, 2083, 269, 2533]",summer,summer


==> figures/translation/70b_en_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""ten"" - 中文: ""十""
English: ""tea"" - 中文: ""茶""
English: ""pond"" - 中文: ""池""
English: ""version"" - 中文: ""版""
English: ""book"" - 中文: ""","[31900, 231]",书,"[2909, 3143, 29890, 1045, 289, 833]",book,book
"English: ""hundred"" - 中文: ""百""
English: ""heart"" - 中文: ""心""
English: ""house"" - 中文: ""屋""
English: ""part"" - 中文: ""部""
English: ""cloud"" - 中文: ""","[31784, 231]",云,"[29883, 9570, 274, 9274, 695, 15126, 1067, 17184, 23642]",cloud,cloud
"English: ""ground"" - 中文: ""地""
English: ""mother"" - 中文: ""母""
English: ""north"" - 中文: ""北""
English: ""wood"" - 中文: ""木""
English: ""bag"" - 中文: ""","[31473, 232]",包,"[19548, 29890, 9922, 2291, 289, 23156]",bag,bag
"English: ""point"" - 中文: ""点""
English: ""structure"" - 中文: ""构""
English: ""position"" - 中文: ""位""
English: ""spring"" - 中文: ""春""
English: ""mouth"" - 中文: ""","[30856, 232]",口,"[286, 4346, 21026, 29442, 2730, 29885, 13394]",mouth,mouth
"English: ""middle"" - 中文: ""中""
English: ""city"" - 中文: ""城""
English: ""rise"" - 中文: ""起""
English: ""bridge"" - 中文: ""桥""
English: ""soil"" - 中文: ""","[31181, 232]",土,"[29879, 22473, 577, 269, 578]",soil,soil
"English: ""tribe"" - 中文: ""族""
English: ""painting"" - 中文: ""画""
English: ""child"" - 中文: ""子""
English: ""structure"" - 中文: ""构""
English: ""mountain"" - 中文: ""","[30329, 232]",山,"[14378, 286, 4346, 5766, 29442, 2730, 16476, 29885]",mountain,mountain
"English: ""north"" - 中文: ""北""
English: ""flower"" - 中文: ""花""
English: ""red"" - 中文: ""红""
English: ""seat"" - 中文: ""座""
English: ""cloth"" - 中文: ""","[31454, 232]",布,"[29883, 13950, 274, 15126, 1067, 695, 17184]",cloth,cloth
"English: ""shop"" - 中文: ""店""
English: ""tail"" - 中文: ""尾""
English: ""dance"" - 中文: ""舞""
English: ""cloth"" - 中文: ""布""
English: ""heart"" - 中文: ""","[30869, 232]",心,"[29882, 23057, 8293, 354, 5192, 540, 298]",heart,heart
"English: ""water"" - 中文: ""水""
English: ""bridge"" - 中文: ""桥""
English: ""tea"" - 中文: ""茶""
English: ""four"" - 中文: ""四""
English: ""hand"" - 中文: ""","[30880, 233]",手,"[2350, 5403, 1361, 29882, 447, 5905, 3179, 298]",hand,hand
"English: ""rock"" - 中文: ""岩""
English: ""city"" - 中文: ""城""
English: ""power"" - 中文: ""力""
English: ""four"" - 中文: ""四""
English: ""day"" - 中文: ""","[30325, 233]",日,"[1146, 29881, 2462, 3250, 1388, 270]",day,day
"English: ""fruit"" - 中文: ""果""
English: ""beauty"" - 中文: ""美""
English: ""middle"" - 中文: ""中""
English: ""forest"" - 中文: ""林""
English: ""star"" - 中文: ""","[30900, 233]",星,"[29879, 380, 5810, 303, 5173, 8508, 269, 9523]",star,star
"English: ""tower"" - 中文: ""塔""
English: ""lake"" - 中文: ""湖""
English: ""return"" - 中文: ""回""
English: ""shop"" - 中文: ""店""
English: ""spring"" - 中文: ""","[31031, 233]",春,"[29879, 6709, 805, 1028, 269, 7689, 15099, 4278]",spring,spring
"English: ""fire"" - 中文: ""火""
English: ""square"" - 中文: ""方""
English: ""speech"" - 中文: ""话""
English: ""cave"" - 中文: ""洞""
English: ""moon"" - 中文: ""","[30534, 233]",月,"[286, 4346, 29885, 18786, 2730]",moon,moon
"English: ""sound"" - 中文: ""音""
English: ""hundred"" - 中文: ""百""
English: ""point"" - 中文: ""点""
English: ""flower"" - 中文: ""花""
English: ""wood"" - 中文: ""","[30710, 233]",木,"[827, 281, 8879, 29893, 8112, 6115]",wood,wood
"English: ""tower"" - 中文: ""塔""
English: ""book"" - 中文: ""书""
English: ""head"" - 中文: ""头""
English: ""gold"" - 中文: ""金""
English: ""village"" - 中文: ""","[30402, 233]",村,"[17191, 3516, 1403, 29894, 4213, 5720, 325, 28765, 11928, 21031]",village,village
"English: ""section"" - 中文: ""段""
English: ""field"" - 中文: ""场""
English: ""bag"" - 中文: ""包""
English: ""mouth"" - 中文: ""口""
English: ""forest"" - 中文: ""","[30853, 233]",林,"[285, 1079, 1701, 13569, 1181, 29888, 26839, 1454, 363]",forest,forest
"English: ""wave"" - 中文: ""波""
English: ""middle"" - 中文: ""中""
English: ""tower"" - 中文: ""塔""
English: ""four"" - 中文: ""四""
English: ""fruit"" - 中文: ""","[30801, 233]",果,"[29888, 15774, 1341, 1424, 285]",fruit,fruit
"English: ""time"" - 中文: ""时""
English: ""city"" - 中文: ""城""
English: ""wood"" - 中文: ""木""
English: ""middle"" - 中文: ""中""
English: ""grid"" - 中文: ""","[31168, 233]",格,"[330, 6856, 29887, 867, 629, 7720]",grid,grid
"English: ""lake"" - 中文: ""湖""
English: ""horse"" - 中文: ""马""
English: ""school"" - 中文: ""校""
English: ""tea"" - 中文: ""茶""
English: ""song"" - 中文: ""","[31173, 233]",歌,"[29879, 4823, 577, 1100, 21453, 1487, 269, 578]",song,song
"English: ""one"" - 中文: ""一""
English: ""head"" - 中文: ""头""
English: ""left"" - 中文: ""左""
English: ""city"" - 中文: ""城""
English: ""water"" - 中文: ""","[30716, 233]",水,"[16699, 4094, 13405, 281, 29893, 2766, 11324]",water,water
"English: ""head"" - 中文: ""头""
English: ""cave"" - 中文: ""洞""
English: ""talent"" - 中文: ""才""
English: ""field"" - 中文: ""场""
English: ""pond"" - 中文: ""","[31853, 233]",池,"[12509, 29886, 1112, 772, 1129, 282, 2818]",pond,pond
"English: ""law"" - 中文: ""法""
English: ""tea"" - 中文: ""茶""
English: ""language"" - 中文: ""语""
English: ""exchange"" - 中文: ""交""
English: ""sand"" - 中文: ""","[31476, 233]",沙,"[28455, 29879, 872, 9753, 269, 11982, 4977]",sand,sand
"English: ""sea"" - 中文: ""海""
English: ""grid"" - 中文: ""格""
English: ""return"" - 中文: ""回""
English: ""machine"" - 中文: ""机""
English: ""river"" - 中文: ""","[30828, 233]",河,"[29878, 1150, 4401, 364, 374, 9050, 3511, 8580, 10107]",river,river
"English: ""middle"" - 中文: ""中""
English: ""sun"" - 中文: ""阳""
English: ""fruit"" - 中文: ""果""
English: ""strip"" - 中文: ""条""
English: ""law"" - 中文: ""","[30545, 233]",法,"[425, 4307, 433, 10653, 29880, 301]",law,law
"English: ""day"" - 中文: ""日""
English: ""painting"" - 中文: ""画""
English: ""advance"" - 中文: ""进""
English: ""tie"" - 中文: ""结""
English: ""wave"" - 中文: ""","[31529, 233]",波,"[281, 29893, 27766, 2766, 11324, 10742]",wave,wave
"English: ""defeat"" - 中文: ""败""
English: ""law"" - 中文: ""法""
English: ""seat"" - 中文: ""座""
English: ""hundred"" - 中文: ""百""
English: ""ocean"" - 中文: ""","[31534, 233]",洋,"[12954, 23474, 288, 29877, 542, 25802]",ocean,ocean
"English: ""judge"" - 中文: ""判""
English: ""hair"" - 中文: ""发""
English: ""middle"" - 中文: ""中""
English: ""horse"" - 中文: ""马""
English: ""cave"" - 中文: ""","[31886, 233]",洞,"[29883, 1113, 274, 24230, 5777, 18346]",cave,cave
"English: ""school"" - 中文: ""校""
English: ""painting"" - 中文: ""画""
English: ""benefit"" - 中文: ""利""
English: ""mountain"" - 中文: ""山""
English: ""sea"" - 中文: ""","[30581, 233]",海,"[29879, 7205, 409, 344, 269]",sea,sea
"English: ""cloth"" - 中文: ""布""
English: ""city"" - 中文: ""城""
English: ""advance"" - 中文: ""进""
English: ""two"" - 中文: ""二""
English: ""lake"" - 中文: ""","[31496, 233]",湖,"[425, 19437, 433, 24591, 18170, 29880, 301]",lake,lake
"English: ""word"" - 中文: ""字""
English: ""language"" - 中文: ""语""
English: ""ocean"" - 中文: ""洋""
English: ""strip"" - 中文: ""条""
English: ""source"" - 中文: ""","[31193, 233]",源,"[29879, 4993, 3669, 577, 2752, 269, 578]",source,source
"English: ""song"" - 中文: ""歌""
English: ""foot"" - 中文: ""足""
English: ""person"" - 中文: ""人""
English: ""net"" - 中文: ""网""
English: ""fire"" - 中文: ""","[31313, 234]",火,"[8696, 13734, 3974, 7241, 29888, 28034, 285, 5713]",fire,fire
"English: ""five"" - 中文: ""五""
English: ""talent"" - 中文: ""才""
English: ""eye"" - 中文: ""目""
English: ""one"" - 中文: ""一""
English: ""point"" - 中文: ""","[30940, 234]",点,"[11899, 29886, 3149, 772, 1129, 1298, 282]",point,point
"English: ""soil"" - 中文: ""土""
English: ""water"" - 中文: ""水""
English: ""wood"" - 中文: ""木""
English: ""benefit"" - 中文: ""利""
English: ""version"" - 中文: ""","[30845, 234]",版,"[3259, 369, 1147, 29894, 1873, 345, 1224, 874, 2453, 325]",version,version
"English: ""book"" - 中文: ""书""
English: ""eight"" - 中文: ""八""
English: ""six"" - 中文: ""六""
English: ""tie"" - 中文: ""结""
English: ""ball"" - 中文: ""","[31539, 234]",球,"[2135, 29890, 9922, 6411, 2291, 5521, 289, 8287]",ball,ball
"English: ""history"" - 中文: ""史""
English: ""door"" - 中文: ""门""
English: ""house"" - 中文: ""屋""
English: ""speed"" - 中文: ""速""
English: ""painting"" - 中文: ""","[31046, 234]",画,"[10675, 6788, 29886, 3274, 3300, 20413, 282]",painting,painting
"English: ""hair"" - 中文: ""发""
English: ""day"" - 中文: ""日""
English: ""ocean"" - 中文: ""洋""
English: ""seven"" - 中文: ""七""
English: ""station"" - 中文: ""","[31433, 234]",站,"[29879, 380, 303, 6112, 5173, 19569, 5073, 23436, 269, 9523, 1002]",station,station
"English: ""soil"" - 中文: ""土""
English: ""river"" - 中文: ""河""
English: ""hair"" - 中文: ""发""
English: ""child"" - 中文: ""子""
English: ""rice"" - 中文: ""","[31902, 234]",米,"[29878, 2200, 364, 374, 19408, 11674, 9597, 10107]",rice,rice
"English: ""six"" - 中文: ""六""
English: ""square"" - 中文: ""方""
English: ""structure"" - 中文: ""构""
English: ""painting"" - 中文: ""画""
English: ""red"" - 中文: ""","[31869, 234]",红,"[29878, 276, 364, 337, 1127, 2654]",red,red
"English: ""pair"" - 中文: ""双""
English: ""history"" - 中文: ""史""
English: ""version"" - 中文: ""版""
English: ""kind"" - 中文: ""种""
English: ""line"" - 中文: ""","[31532, 234]",线,"[6276, 492, 1915, 1196, 619, 1220, 29880, 301]",line,line
"English: ""mountain"" - 中文: ""山""
English: ""source"" - 中文: ""源""
English: ""rock"" - 中文: ""岩""
English: ""tie"" - 中文: ""结""
English: ""net"" - 中文: ""","[31222, 234]",网,"[452, 7787, 29876, 302, 1212, 484]",net,net
"English: ""ball"" - 中文: ""球""
English: ""rock"" - 中文: ""岩""
English: ""mother"" - 中文: ""母""
English: ""door"" - 中文: ""门""
English: ""flower"" - 中文: ""","[30830, 235]",花,"[1731, 5685, 1579, 29888, 1652, 28149, 4972, 285]",flower,flower
"English: ""sun"" - 中文: ""阳""
English: ""kind"" - 中文: ""种""
English: ""position"" - 中文: ""位""
English: ""seven"" - 中文: ""七""
English: ""tea"" - 中文: ""","[31954, 235]",茶,"[371, 734, 29873, 260, 23429]",tea,tea
"English: ""gold"" - 中文: ""金""
English: ""cloth"" - 中文: ""布""
English: ""hand"" - 中文: ""手""
English: ""generation"" - 中文: ""代""
English: ""foot"" - 中文: ""","[31722, 235]",足,"[5431, 7953, 1701, 3661, 1181, 29888, 6661, 285]",foot,foot
"English: ""advance"" - 中文: ""进""
English: ""structure"" - 中文: ""构""
English: ""defeat"" - 中文: ""败""
English: ""machine"" - 中文: ""机""
English: ""gold"" - 中文: ""","[30659, 236]",金,"[330, 748, 7684, 29887, 1484, 15192]",gold,gold
"English: ""law"" - 中文: ""法""
English: ""north"" - 中文: ""北""
English: ""item"" - 中文: ""项""
English: ""book"" - 中文: ""书""
English: ""door"" - 中文: ""","[31649, 236]",门,"[29881, 17433, 1867, 437, 3050, 270]",door,door
"English: ""power"" - 中文: ""力""
English: ""bag"" - 中文: ""包""
English: ""talent"" - 中文: ""才""
English: ""lake"" - 中文: ""湖""
English: ""snow"" - 中文: ""","[31731, 236]",雪,"[29879, 5807, 15007, 269, 16586]",snow,snow
"English: ""structure"" - 中文: ""构""
English: ""dance"" - 中文: ""舞""
English: ""six"" - 中文: ""六""
English: ""day"" - 中文: ""日""
English: ""horse"" - 中文: ""","[31530, 236]",马,"[10435, 5089, 2015, 29882, 4029, 11231, 1251, 298]",horse,horse
"English: ""soil"" - 中文: ""土""
English: ""point"" - 中文: ""点""
English: ""flower"" - 中文: ""花""
English: ""four"" - 中文: ""四""
English: ""one"" - 中文: ""","[30287, 231]",一,"[265, 373, 697, 29877, 288, 650]",one,one
"English: ""language"" - 中文: ""语""
English: ""household"" - 中文: ""户""
English: ""generation"" - 中文: ""代""
English: ""part"" - 中文: ""部""
English: ""two"" - 中文: ""","[30685, 231]",二,"[1023, 29873, 260, 10184, 3252, 7516]",two,two
"English: ""time"" - 中文: ""时""
English: ""six"" - 中文: ""六""
English: ""lake"" - 中文: ""湖""
English: ""pond"" - 中文: ""池""
English: ""three"" - 中文: ""","[30457, 231]",三,"[266, 12455, 29873, 260, 2211, 1468, 386, 17536]",three,three
"English: ""province"" - 中文: ""省""
English: ""tie"" - 中文: ""结""
English: ""attempt"" - 中文: ""试""
English: ""spring"" - 中文: ""春""
English: ""four"" - 中文: ""","[30928, 232]",四,"[17823, 1701, 3023, 1181, 29888, 12584, 285]",four,four
"English: ""point"" - 中文: ""点""
English: ""flower"" - 中文: ""花""
English: ""meeting"" - 中文: ""会""
English: ""gold"" - 中文: ""金""
English: ""five"" - 中文: ""","[30904, 231]",五,"[5320, 7241, 29888, 20818, 285, 5713]",five,five
"English: ""beauty"" - 中文: ""美""
English: ""tie"" - 中文: ""结""
English: ""spring"" - 中文: ""春""
English: ""five"" - 中文: ""五""
English: ""six"" - 中文: ""","[31304, 232]",六,"[29879, 4832, 28319, 1354, 269, 1039]",six,six
"English: ""beauty"" - 中文: ""美""
English: ""item"" - 中文: ""项""
English: ""word"" - 中文: ""字""
English: ""defeat"" - 中文: ""败""
English: ""seven"" - 中文: ""","[31425, 231]",七,"[29879, 9881, 409, 344, 269]",seven,seven
"English: ""time"" - 中文: ""时""
English: ""one"" - 中文: ""一""
English: ""water"" - 中文: ""水""
English: ""beauty"" - 中文: ""美""
English: ""eight"" - 中文: ""","[31044, 232]",八,"[29319, 321, 15761, 29872, 9475, 10096]",eight,eight
"English: ""color"" - 中文: ""色""
English: ""office"" - 中文: ""局""
English: ""red"" - 中文: ""红""
English: ""sand"" - 中文: ""沙""
English: ""nine"" - 中文: ""","[31321, 231]",九,"[17081, 6836, 29876, 302, 14183, 1240]",nine,nine
"English: ""wave"" - 中文: ""波""
English: ""soil"" - 中文: ""土""
English: ""meeting"" - 中文: ""会""
English: ""three"" - 中文: ""三""
English: ""ten"" - 中文: ""","[30802, 232]",十,"[371, 734, 3006, 29873, 260, 841]",ten,ten
"English: ""foot"" - 中文: ""足""
English: ""one"" - 中文: ""一""
English: ""light"" - 中文: ""光""
English: ""left"" - 中文: ""左""
English: ""head"" - 中文: ""","[31584, 232]",头,"[29882, 2813, 354, 540, 298, 2343]",head,head
"English: ""south"" - 中文: ""南""
English: ""mountain"" - 中文: ""山""
English: ""gold"" - 中文: ""金""
English: ""wood"" - 中文: ""木""
English: ""shop"" - 中文: ""","[31758, 232]",店,"[29879, 845, 17394, 528, 18296, 269, 19032]",shop,shop
"English: ""hundred"" - 中文: ""百""
English: ""line"" - 中文: ""线""
English: ""mother"" - 中文: ""母""
English: ""forest"" - 中文: ""林""
English: ""strip"" - 中文: ""","[31217, 233]",条,"[29879, 17010, 380, 710, 303, 10076, 17820, 269, 851]",strip,strip
"English: ""version"" - 中文: ""版""
English: ""benefit"" - 中文: ""利""
English: ""three"" - 中文: ""三""
English: ""speed"" - 中文: ""速""
English: ""street"" - 中文: ""","[30813, 235]",街,"[29879, 12243, 13045, 380, 710, 303, 29352, 11952, 269, 851]",street,street
"English: ""defeat"" - 中文: ""败""
English: ""friend"" - 中文: ""友""
English: ""east"" - 中文: ""东""
English: ""return"" - 中文: ""回""
English: ""part"" - 中文: ""","[30636, 236]",部,"[1595, 29886, 862, 3274, 610, 3300, 760, 282]",part,part
"English: ""strip"" - 中文: ""条""
English: ""school"" - 中文: ""校""
English: ""city"" - 中文: ""城""
English: ""mother"" - 中文: ""母""
English: ""eye"" - 中文: ""","[30895, 234]",目,"[321, 29872, 1032, 10977]",eye,eye
"English: ""point"" - 中文: ""点""
English: ""seat"" - 中文: ""座""
English: ""eye"" - 中文: ""目""
English: ""section"" - 中文: ""段""
English: ""field"" - 中文: ""","[31632, 232]",场,"[1746, 2671, 29607, 7241, 29888, 285, 5713]",field,field
"English: ""structure"" - 中文: ""构""
English: ""heart"" - 中文: ""心""
English: ""field"" - 中文: ""场""
English: ""machine"" - 中文: ""机""
English: ""site"" - 中文: ""","[31702, 232]",址,"[29879, 7845, 3268, 1354, 269, 2746, 1039]",site,site
"English: ""mouth"" - 中文: ""口""
English: ""wood"" - 中文: ""木""
English: ""square"" - 中文: ""方""
English: ""eye"" - 中文: ""目""
English: ""dance"" - 中文: ""","[31939, 235]",舞,"[1146, 6025, 29881, 1388, 270, 18386, 17948]",dance,dance
"English: ""generation"" - 中文: ""代""
English: ""six"" - 中文: ""六""
English: ""hair"" - 中文: ""发""
English: ""nine"" - 中文: ""九""
English: ""word"" - 中文: ""","[30578, 232]",字,"[827, 1742, 1734, 281, 6365, 8879, 29893, 13762]",word,word
"English: ""speech"" - 中文: ""话""
English: ""field"" - 中文: ""场""
English: ""mountain"" - 中文: ""山""
English: ""nine"" - 中文: ""九""
English: ""pair"" - 中文: ""","[31960, 232]",双,"[5101, 29886, 3274, 18784, 3300, 282]",pair,pair
"English: ""day"" - 中文: ""日""
English: ""virtue"" - 中文: ""德""
English: ""judge"" - 中文: ""判""
English: ""example"" - 中文: ""例""
English: ""seat"" - 中文: ""","[31780, 232]",座,"[29879, 7205, 409, 344, 12949, 269]",seat,seat
"English: ""forest"" - 中文: ""林""
English: ""book"" - 中文: ""书""
English: ""attempt"" - 中文: ""试""
English: ""left"" - 中文: ""左""
English: ""light"" - 中文: ""","[30867, 232]",光,"[3473, 301, 492, 29880, 4366, 619, 3578, 14172]",light,light
"English: ""field"" - 中文: ""场""
English: ""kind"" - 中文: ""种""
English: ""mouth"" - 中文: ""口""
English: ""structure"" - 中文: ""构""
English: ""thousand"" - 中文: ""","[31159, 232]",千,"[10405, 266, 386, 29873, 260, 7693, 12595]",thousand,thousand
"English: ""virtue"" - 中文: ""德""
English: ""mother"" - 中文: ""母""
English: ""net"" - 中文: ""网""
English: ""province"" - 中文: ""省""
English: ""north"" - 中文: ""","[30662, 232]",北,"[15459, 694, 3643, 29876, 302, 6641, 1217]",north,north
"English: ""history"" - 中文: ""史""
English: ""village"" - 中文: ""村""
English: ""language"" - 中文: ""语""
English: ""north"" - 中文: ""北""
English: ""machine"" - 中文: ""","[31429, 233]",机,"[8628, 4933, 286, 655, 611, 23523, 5825, 7672, 29885]",machine,machine
"English: ""three"" - 中文: ""三""
English: ""eye"" - 中文: ""目""
English: ""friend"" - 中文: ""友""
English: ""history"" - 中文: ""史""
English: ""time"" - 中文: ""","[30594, 233]",时,"[29873, 19538, 931, 260, 9346, 2230, 2034, 5335]",time,time
"English: ""lake"" - 中文: ""湖""
English: ""attempt"" - 中文: ""试""
English: ""fruit"" - 中文: ""果""
English: ""painting"" - 中文: ""画""
English: ""benefit"" - 中文: ""","[31107, 232]",利,"[14169, 1785, 367, 13982, 29890, 7795, 289, 915, 3856]",benefit,benefit
"English: ""square"" - 中文: ""方""
English: ""head"" - 中文: ""头""
English: ""sun"" - 中文: ""阳""
English: ""middle"" - 中文: ""中""
English: ""position"" - 中文: ""","[30956, 231]",位,"[926, 2602, 29886, 1066, 13686, 3283, 772, 1129, 282]",position,position
"English: ""north"" - 中文: ""北""
English: ""cave"" - 中文: ""洞""
English: ""platform"" - 中文: ""台""
English: ""group"" - 中文: ""群""
English: ""province"" - 中文: ""","[31600, 234]",省,"[544, 1326, 410, 29886, 771, 16123, 12291, 558, 282, 8482]",province,province
"English: ""delete"" - 中文: ""删""
English: ""hair"" - 中文: ""发""
English: ""summer"" - 中文: ""夏""
English: ""foot"" - 中文: ""足""
English: ""exchange"" - 中文: ""","[31398, 231]",交,"[321, 14523, 429, 29872, 5566, 6543, 735]",exchange,exchange
"English: ""city"" - 中文: ""城""
English: ""point"" - 中文: ""点""
English: ""square"" - 中文: ""方""
English: ""official"" - 中文: ""官""
English: ""middle"" - 中文: ""","[30275, 231]",中,"[286, 7145, 7256, 2460, 3737, 17662, 29885, 6563]",middle,middle
"English: ""exchange"" - 中文: ""交""
English: ""source"" - 中文: ""源""
English: ""example"" - 中文: ""例""
English: ""person"" - 中文: ""人""
English: ""friend"" - 中文: ""","[31373, 232]",友,"[5121, 18326, 7932, 29888, 1341, 3484, 1424, 285]",friend,friend
"English: ""tail"" - 中文: ""尾""
English: ""star"" - 中文: ""星""
English: ""forest"" - 中文: ""林""
English: ""summer"" - 中文: ""夏""
English: ""color"" - 中文: ""","[31085, 235]",色,"[29883, 1302, 274, 1054, 10965, 1111, 2780, 784, 2927]",color,color
"English: ""door"" - 中文: ""门""
English: ""four"" - 中文: ""四""
English: ""flower"" - 中文: ""花""
English: ""section"" - 中文: ""段""
English: ""kind"" - 中文: ""","[31893, 234]",种,"[19015, 8506, 2924, 1984, 9089, 413, 29895, 14380]",kind,kind
"English: ""day"" - 中文: ""日""
English: ""mountain"" - 中文: ""山""
English: ""east"" - 中文: ""东""
English: ""section"" - 中文: ""段""
English: ""judge"" - 中文: ""","[31791, 232]",判,"[432, 3623, 4900, 17675, 29926, 16833, 6577]",judge,judge
"English: ""cave"" - 中文: ""洞""
English: ""heart"" - 中文: ""心""
English: ""item"" - 中文: ""项""
English: ""net"" - 中文: ""网""
English: ""school"" - 中文: ""","[31071, 233]",校,"[3762, 29879, 885, 1557, 269, 27041, 1364, 816]",school,school
"English: ""one"" - 中文: ""一""
English: ""tower"" - 中文: ""塔""
English: ""snow"" - 中文: ""雪""
English: ""power"" - 中文: ""力""
English: ""structure"" - 中文: ""","[31901, 233]",构,"[2281, 23905, 29879, 380, 710, 303, 10582, 269, 6220, 851, 4984, 3829]",structure,structure
"English: ""fire"" - 中文: ""火""
English: ""sun"" - 中文: ""阳""
English: ""dance"" - 中文: ""舞""
English: ""village"" - 中文: ""村""
English: ""tie"" - 中文: ""","[31320, 234]",结,"[22134, 29873, 19538, 260, 2034]",tie,tie
"English: ""speech"" - 中文: ""话""
English: ""cloth"" - 中文: ""布""
English: ""rise"" - 中文: ""起""
English: ""moon"" - 中文: ""月""
English: ""example"" - 中文: ""","[31507, 231]",例,"[321, 429, 29872, 4392, 1342, 735, 4773]",example,example
"English: ""advance"" - 中文: ""进""
English: ""official"" - 中文: ""官""
English: ""red"" - 中文: ""红""
English: ""tie"" - 中文: ""结""
English: ""face"" - 中文: ""","[30806, 236]",面,"[4024, 5444, 2161, 29888, 2258, 17470, 285, 3700]",face,face
"English: ""site"" - 中文: ""址""
English: ""eye"" - 中文: ""目""
English: ""hair"" - 中文: ""发""
English: ""tea"" - 中文: ""茶""
English: ""bridge"" - 中文: ""","[31749, 233]",桥,"[1506, 12945, 29890, 1182, 18419, 28635, 289, 19515]",bridge,bridge
"English: ""meeting"" - 中文: ""会""
English: ""village"" - 中文: ""村""
English: ""five"" - 中文: ""五""
English: ""office"" - 中文: ""局""
English: ""item"" - 中文: ""","[31888, 236]",项,"[372, 568, 277, 29875, 474, 2944, 667]",item,item
"English: ""gold"" - 中文: ""金""
English: ""history"" - 中文: ""史""
English: ""water"" - 中文: ""水""
English: ""power"" - 中文: ""力""
English: ""delete"" - 中文: ""","[31916, 232]",删,"[29881, 5217, 628, 7374, 311, 270, 6144, 316, 8143]",delete,delete
"English: ""rice"" - 中文: ""米""
English: ""gold"" - 中文: ""金""
English: ""tea"" - 中文: ""茶""
English: ""return"" - 中文: ""回""
English: ""group"" - 中文: ""","[31829, 234]",群,"[330, 2972, 29887, 867, 629, 4071, 17170, 2318]",group,group
"English: ""friend"" - 中文: ""友""
English: ""exchange"" - 中文: ""交""
English: ""three"" - 中文: ""三""
English: ""sand"" - 中文: ""沙""
English: ""talent"" - 中文: ""","[31979, 233]",才,"[941, 20411, 17694, 260, 24242, 29873, 11062, 5969]",talent,talent
"English: ""rock"" - 中文: ""岩""
English: ""speech"" - 中文: ""话""
English: ""power"" - 中文: ""力""
English: ""person"" - 中文: ""人""
English: ""beauty"" - 中文: ""","[30630, 234]",美,"[15409, 6562, 367, 29890, 289, 915]",beauty,beauty
"English: ""dance"" - 中文: ""舞""
English: ""group"" - 中文: ""群""
English: ""school"" - 中文: ""校""
English: ""hair"" - 中文: ""发""
English: ""platform"" - 中文: ""","[31037, 232]",台,"[2174, 572, 7481, 13974, 12120, 18870, 29886, 715, 282]",platform,platform
"English: ""song"" - 中文: ""歌""
English: ""cloud"" - 中文: ""云""
English: ""attempt"" - 中文: ""试""
English: ""grid"" - 中文: ""格""
English: ""house"" - 中文: ""","[31654, 232]",屋,"[5089, 29882, 8697, 9261, 3699, 1251, 298, 10774]",house,house
"English: ""official"" - 中文: ""官""
English: ""net"" - 中文: ""网""
English: ""mother"" - 中文: ""母""
English: ""mountain"" - 中文: ""山""
English: ""sun"" - 中文: ""","[31430, 236]",阳,"[480, 29879, 2146, 269, 6575, 11445]",sun,sun
"English: ""language"" - 中文: ""语""
English: ""four"" - 中文: ""四""
English: ""five"" - 中文: ""五""
English: ""strip"" - 中文: ""条""
English: ""meeting"" - 中文: ""","[30437, 231]",会,"[11781, 5870, 286, 1004, 592, 29885, 17897]",meeting,meeting
"English: ""pair"" - 中文: ""双""
English: ""square"" - 中文: ""方""
English: ""attempt"" - 中文: ""试""
English: ""part"" - 中文: ""部""
English: ""history"" - 中文: ""","[30911, 232]",史,"[3603, 298, 29882, 2918, 670, 4955, 18434, 22880, 9825, 16211, 7251]",history,history
"English: ""station"" - 中文: ""站""
English: ""delete"" - 中文: ""删""
English: ""example"" - 中文: ""例""
English: ""cloth"" - 中文: ""布""
English: ""valley"" - 中文: ""","[31112, 235]",谷,"[791, 22044, 2947, 29894, 28519, 19599, 1564, 325, 659]",valley,valley
"English: ""item"" - 中文: ""项""
English: ""city"" - 中文: ""城""
English: ""structure"" - 中文: ""构""
English: ""bag"" - 中文: ""包""
English: ""square"" - 中文: ""","[30525, 233]",方,"[3044, 29879, 10674, 18074, 17619, 269, 26613, 6862]",square,square
"English: ""face"" - 中文: ""面""
English: ""structure"" - 中文: ""构""
English: ""shop"" - 中文: ""店""
English: ""item"" - 中文: ""项""
English: ""generation"" - 中文: ""","[30690, 231]",代,"[18530, 4738, 12623, 1176, 1737, 479, 2531, 330, 1885, 29887]",generation,generation
"English: ""dance"" - 中文: ""舞""
English: ""speech"" - 中文: ""话""
English: ""forest"" - 中文: ""林""
English: ""time"" - 中文: ""时""
English: ""south"" - 中文: ""","[30601, 232]",南,"[29879, 3669, 577, 269, 13267, 578, 7062]",south,south
"English: ""line"" - 中文: ""线""
English: ""forest"" - 中文: ""林""
English: ""fruit"" - 中文: ""果""
English: ""official"" - 中文: ""官""
English: ""virtue"" - 中文: ""","[31169, 232]",德,"[4610, 3516, 27935, 10636, 29894, 2405, 1403, 325, 15389]",virtue,virtue
"English: ""water"" - 中文: ""水""
English: ""painting"" - 中文: ""画""
English: ""head"" - 中文: ""头""
English: ""two"" - 中文: ""二""
English: ""tribe"" - 中文: ""","[30999, 233]",族,"[9434, 3367, 260, 29873, 509, 3626, 534, 29563]",tribe,tribe
"English: ""rice"" - 中文: ""米""
English: ""painting"" - 中文: ""画""
English: ""book"" - 中文: ""书""
English: ""speed"" - 中文: ""速""
English: ""city"" - 中文: ""","[30626, 232]",城,"[29883, 455, 7537, 274, 20752, 12690, 4272, 4583]",city,city
"English: ""beauty"" - 中文: ""美""
English: ""dance"" - 中文: ""舞""
English: ""judge"" - 中文: ""判""
English: ""face"" - 中文: ""面""
English: ""language"" - 中文: ""","[31505, 235]",语,"[425, 6468, 4086, 433, 11675, 6361, 3893, 10906, 29880, 301]",language,language
"English: ""east"" - 中文: ""东""
English: ""friend"" - 中文: ""友""
English: ""water"" - 中文: ""水""
English: ""six"" - 中文: ""六""
English: ""speed"" - 中文: ""","[31859, 236]",速,"[29879, 6210, 5965, 805, 961, 1028, 269, 19322]",speed,speed
"English: ""snow"" - 中文: ""雪""
English: ""tail"" - 中文: ""尾""
English: ""flower"" - 中文: ""花""
English: ""sea"" - 中文: ""海""
English: ""ground"" - 中文: ""","[30533, 232]",地,"[2057, 330, 29887, 867, 629, 4071, 17170, 5962]",ground,ground
"English: ""snow"" - 中文: ""雪""
English: ""version"" - 中文: ""版""
English: ""three"" - 中文: ""三""
English: ""ocean"" - 中文: ""洋""
English: ""advance"" - 中文: ""","[31174, 235]",进,"[17263, 263, 29874, 6564, 3061, 328, 594]",advance,advance
"English: ""summer"" - 中文: ""夏""
English: ""station"" - 中文: ""站""
English: ""painting"" - 中文: ""画""
English: ""rock"" - 中文: ""岩""
English: ""attempt"" - 中文: ""","[31787, 235]",试,"[1098, 4218, 263, 1131, 15127, 29874, 271, 21609, 472]",attempt,attempt
"English: ""heart"" - 中文: ""心""
English: ""tower"" - 中文: ""塔""
English: ""foot"" - 中文: ""足""
English: ""lake"" - 中文: ""湖""
English: ""defeat"" - 中文: ""","[31955, 235]",败,"[8686, 29881, 822, 20653, 311, 270, 1753, 316]",defeat,defeat
"English: ""lake"" - 中文: ""湖""
English: ""five"" - 中文: ""五""
English: ""head"" - 中文: ""头""
English: ""horse"" - 中文: ""马""
English: ""tail"" - 中文: ""","[31631, 232]",尾,"[941, 12464, 29873, 260, 18237, 11062]",tail,tail
"English: ""four"" - 中文: ""四""
English: ""horse"" - 中文: ""马""
English: ""ground"" - 中文: ""地""
English: ""star"" - 中文: ""星""
English: ""mother"" - 中文: ""","[31763, 233]",母,"[286, 4346, 5637, 29885, 2730, 14817, 25550, 3184]",mother,mother
"English: ""sound"" - 中文: ""音""
English: ""ocean"" - 中文: ""洋""
English: ""rock"" - 中文: ""岩""
English: ""child"" - 中文: ""子""
English: ""east"" - 中文: ""","[30979, 231]",东,"[321, 23027, 29872, 2240, 9755, 11248]",east,east
"English: ""pair"" - 中文: ""双""
English: ""door"" - 中文: ""门""
English: ""day"" - 中文: ""日""
English: ""hundred"" - 中文: ""百""
English: ""return"" - 中文: ""","[30742, 232]",回,"[29878, 2457, 276, 364, 337, 3240, 2267, 736]",return,return
"English: ""office"" - 中文: ""局""
English: ""platform"" - 中文: ""台""
English: ""rock"" - 中文: ""岩""
English: ""talent"" - 中文: ""才""
English: ""speech"" - 中文: ""","[31852, 235]",话,"[29879, 5965, 805, 961, 1028, 269, 12032]",speech,speech
"English: ""attempt"" - 中文: ""试""
English: ""painting"" - 中文: ""画""
English: ""face"" - 中文: ""面""
English: ""fruit"" - 中文: ""果""
English: ""child"" - 中文: ""","[30319, 232]",子,"[29883, 2278, 274, 305, 521, 5145, 4161, 18558]",child,child
"English: ""street"" - 中文: ""街""
English: ""law"" - 中文: ""法""
English: ""thousand"" - 中文: ""千""
English: ""face"" - 中文: ""面""
English: ""tower"" - 中文: ""","[31831, 232]",塔,"[304, 517, 29873, 260, 19372]",tower,tower
"English: ""rock"" - 中文: ""岩""
English: ""star"" - 中文: ""星""
English: ""lake"" - 中文: ""湖""
English: ""official"" - 中文: ""官""
English: ""hair"" - 中文: ""","[30910, 232]",发,"[2350, 29882, 11315, 23535, 447, 298]",hair,hair
"English: ""tower"" - 中文: ""塔""
English: ""tail"" - 中文: ""尾""
English: ""word"" - 中文: ""字""
English: ""machine"" - 中文: ""机""
English: ""household"" - 中文: ""","[31229, 233]",户,"[5089, 29882, 22329, 8697, 9261, 3699, 1251, 298, 10774]",household,household
"English: ""strip"" - 中文: ""条""
English: ""province"" - 中文: ""省""
English: ""example"" - 中文: ""例""
English: ""version"" - 中文: ""版""
English: ""person"" - 中文: ""","[30313, 231]",人,"[3736, 639, 6774, 1236, 412, 29886, 2022, 10532, 282, 546]",person,person
"English: ""ocean"" - 中文: ""洋""
English: ""seat"" - 中文: ""座""
English: ""history"" - 中文: ""史""
English: ""law"" - 中文: ""法""
English: ""section"" - 中文: ""","[31559, 233]",段,"[29879, 3471, 8803, 2042, 21149, 5226, 409, 344, 4004, 269]",section,section
"English: ""school"" - 中文: ""校""
English: ""painting"" - 中文: ""画""
English: ""law"" - 中文: ""法""
English: ""tie"" - 中文: ""结""
English: ""official"" - 中文: ""","[31694, 232]",官,"[310, 288, 29877, 974, 6221, 1283, 3344, 2696, 29158]",official,official
"English: ""red"" - 中文: ""红""
English: ""time"" - 中文: ""时""
English: ""flower"" - 中文: ""花""
English: ""platform"" - 中文: ""台""
English: ""hundred"" - 中文: ""","[31047, 234]",百,"[9074, 29882, 22888, 6893, 298, 6905]",hundred,hundred
"English: ""cloud"" - 中文: ""云""
English: ""child"" - 中文: ""子""
English: ""kind"" - 中文: ""种""
English: ""line"" - 中文: ""线""
English: ""office"" - 中文: ""","[31655, 232]",局,"[20205, 310, 288, 29877, 974, 1283, 3344, 8034, 2696]",office,office
"English: ""valley"" - 中文: ""谷""
English: ""day"" - 中文: ""日""
English: ""spring"" - 中文: ""春""
English: ""horse"" - 中文: ""马""
English: ""rock"" - 中文: ""","[31753, 232]",岩,"[29878, 696, 7679, 364, 10198, 20821, 307]",rock,rock
"English: ""structure"" - 中文: ""构""
English: ""pond"" - 中文: ""池""
English: ""item"" - 中文: ""项""
English: ""office"" - 中文: ""局""
English: ""rise"" - 中文: ""","[31558, 235]",起,"[29878, 3780, 364, 374, 14451, 5161, 10107]",rise,rise
"English: ""structure"" - 中文: ""构""
English: ""child"" - 中文: ""子""
English: ""foot"" - 中文: ""足""
English: ""four"" - 中文: ""四""
English: ""left"" - 中文: ""","[31651, 232]",左,"[1563, 2175, 25874, 280, 454, 29880, 301]",left,left
"English: ""rock"" - 中文: ""岩""
English: ""generation"" - 中文: ""代""
English: ""speed"" - 中文: ""速""
English: ""north"" - 中文: ""北""
English: ""sound"" - 中文: ""","[30941, 236]",音,"[29879, 29802, 3669, 577, 6047, 269, 578]",sound,sound
"English: ""two"" - 中文: ""二""
English: ""tail"" - 中文: ""尾""
English: ""water"" - 中文: ""水""
English: ""judge"" - 中文: ""判""
English: ""power"" - 中文: ""","[31074, 232]",力,"[13519, 12248, 29886, 772, 1129, 282, 3081, 4764]",power,power
"English: ""day"" - 中文: ""日""
English: ""speed"" - 中文: ""速""
English: ""source"" - 中文: ""源""
English: ""school"" - 中文: ""校""
English: ""summer"" - 中文: ""","[31241, 232]",夏,"[480, 29879, 2146, 2083, 11801, 2533, 22792, 269]",summer,summer


==> figures/translation/70b_fr_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""genre"" - Deutsch: ""Art""
Français: ""huit"" - Deutsch: ""acht""
Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""nuage"" - Deutsch: ""","[29956, 399, 11902, 14962]",Wolke,"[695, 274, 23642, 15126, 29883, 1067, 17184, 9570, 9274]",cloud,nuage
"Français: ""sud"" - Deutsch: ""Süden""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""sac"" - Deutsch: ""","[323, 23793, 10523, 29911]",Tasche,"[23156, 29890, 2291, 19548, 9922, 289]",bag,sac
"Français: ""champ"" - Deutsch: ""Feld""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""bouche"" - Deutsch: ""","[29924, 8229, 13564, 341]",Mund,"[29885, 286, 29442, 2730, 13394, 21026, 4346]",mouth,bouche
"Français: ""temps"" - Deutsch: ""Zeit""
Français: ""cœur"" - Deutsch: ""Herz""
Français: ""un"" - Deutsch: ""eins""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""sol"" - Deutsch: ""","[350, 19929, 1952, 8431, 29933]",Boden,"[29879, 269, 578, 22473, 577]",soil,sol
"Français: ""section"" - Deutsch: ""Abschnitt""
Français: ""huit"" - Deutsch: ""acht""
Français: ""étoile"" - Deutsch: ""Stern""
Français: ""ligne"" - Deutsch: ""Linie""
Français: ""montagne"" - Deutsch: ""","[350, 9827, 2292, 17104, 1522, 3629, 29933]",Berg,"[5766, 29885, 286, 29442, 2730, 16476, 14378, 4346]",mountain,montagne
"Français: ""paire"" - Deutsch: ""Paar""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""cœur"" - Deutsch: ""","[940, 3868, 2439, 12905, 18650, 29950, 379]",Herz,"[298, 354, 23057, 8293, 5192, 29882, 540]",heart,cœur
"Français: ""gauche"" - Deutsch: ""links""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""pied"" - Deutsch: ""Fuß""
Français: ""jour"" - Deutsch: ""","[10522, 323, 8176, 10523, 29911]",Tag,"[29881, 1146, 3250, 1388, 2462, 270]",day,jour
"Français: ""tribu"" - Deutsch: ""Stamm""
Français: ""bourse"" - Deutsch: ""Börse""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""étoile"" - Deutsch: ""","[2443, 23413, 7789, 29903, 855, 317, 624, 28588]",Stern,"[29879, 5173, 303, 9523, 380, 269, 8508, 5810]",star,étoile
"Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""école"" - Deutsch: ""Schule""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""ressort"" - Deutsch: ""","[8263, 383, 29943, 7351, 5169, 17972]",Feder,"[29879, 15099, 1028, 6709, 269, 805, 7689, 4278]",spring,ressort
"Français: ""neige"" - Deutsch: ""Schnee""
Français: ""un"" - Deutsch: ""eins""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""est"" - Deutsch: ""Osten""
Français: ""lune"" - Deutsch: ""","[29924, 2598, 4546, 341, 22638, 7185, 12125]",Mond,"[29885, 286, 18786, 2730, 4346]",moon,lune
"Français: ""vallée"" - Deutsch: ""Tal""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""lac"" - Deutsch: ""See""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""bois"" - Deutsch: ""","[8335, 4168, 29950, 19984, 26211, 379]",Holz,"[281, 8112, 8879, 827, 6115, 29893]",wood,bois
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""soleil"" - Deutsch: ""Sonne""
Français: ""pouvoir"" - Deutsch: ""Macht""
Français: ""pont"" - Deutsch: ""Brücke""
Français: ""village"" - Deutsch: ""","[9579, 6132, 29928, 1938, 17207, 360]",Dorf,"[325, 21031, 17191, 4213, 11928, 3516, 5720, 28765, 29894, 1403]",village,village
"Français: ""riz"" - Deutsch: ""Reis""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""pont"" - Deutsch: ""Brücke""
Français: ""forêt"" - Deutsch: ""","[22552, 29956, 5260, 399, 17721]",Wald,"[1701, 29888, 1079, 13569, 1181, 26839, 285, 363, 1454]",forest,forêt
"Français: ""enfant"" - Deutsch: ""Kind""
Français: ""loi"" - Deutsch: ""Gesetz""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""point"" - Deutsch: ""Punkt""
Français: ""grille"" - Deutsch: ""","[29954, 26074, 4406, 402, 28712, 11786]",Gitter,"[867, 7720, 629, 29887, 330, 6856]",grid,grille
"Français: ""bois"" - Deutsch: ""Holz""
Français: ""couleur"" - Deutsch: ""Farbe""
Français: ""cœur"" - Deutsch: ""Herz""
Français: ""école"" - Deutsch: ""Schule""
Français: ""chanson"" - Deutsch: ""","[2718, 7326, 23410, 365, 29382, 29931]",Lied,"[29879, 1487, 21453, 1100, 269, 578, 4823, 577]",song,chanson
"Français: ""rouge"" - Deutsch: ""rot""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""étang"" - Deutsch: ""","[323, 1920, 7141, 29911]",Teich,"[2818, 772, 282, 12509, 1112, 29886, 1129]",pond,étang
"Français: ""supprimer"" - Deutsch: ""löschen""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""site"" - Deutsch: ""Standort""
Français: ""loi"" - Deutsch: ""","[29954, 7999, 402, 1879, 6328]",Gesetz,"[10653, 29880, 301, 4307, 433, 425]",law,loi
"Français: ""ville"" - Deutsch: ""Stadt""
Français: ""trois"" - Deutsch: ""drei""
Français: ""cheval"" - Deutsch: ""Pferd""
Français: ""sept"" - Deutsch: ""sieben""
Français: ""onde"" - Deutsch: ""","[29956, 399, 5674, 1334, 10458, 4806, 11284, 28862]",Welle,"[281, 10742, 27766, 2766, 11324, 29893]",wave,onde
"Français: ""tour"" - Deutsch: ""Turm""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""océan"" - Deutsch: ""","[438, 29949]",Ozean,"[25802, 288, 29877, 542, 23474, 12954]",ocean,océan
"Français: ""enfant"" - Deutsch: ""Kind""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""province"" - Deutsch: ""Provinz""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""grotte"" - Deutsch: ""","[11623, 29950, 379]",Höhle,"[5777, 274, 24230, 29883, 18346, 1113]",cave,grotte
"Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""maison"" - Deutsch: ""Haus""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""temps"" - Deutsch: ""Zeit""
Français: ""mer"" - Deutsch: ""","[29924, 2191, 6816, 341]",Meer,"[29879, 269, 7205, 409, 344]",sea,mer
"Français: ""neige"" - Deutsch: ""Schnee""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""queue"" - Deutsch: ""Schwanz""
Français: ""bureau"" - Deutsch: ""Büro""
Français: ""lac"" - Deutsch: ""","[2823, 2008, 29903, 317, 13393, 922]",See,"[29880, 301, 18170, 19437, 433, 24591, 425]",lake,lac
"Français: ""tour"" - Deutsch: ""Turm""
Français: ""fleur"" - Deutsch: ""Blume""
Français: ""est"" - Deutsch: ""Osten""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""source"" - Deutsch: ""","[8654, 2182, 751, 660, 5462, 29984]",Quelle,"[29879, 4993, 2752, 269, 578, 3669, 577]",source,source
"Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""point"" - Deutsch: ""","[12129, 349, 29925, 22723]",Punkt,"[11899, 772, 282, 3149, 29886, 1129, 1298]",point,point
"Français: ""neuf"" - Deutsch: ""neun""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""étoile"" - Deutsch: ""Stern""
Français: ""pont"" - Deutsch: ""Brücke""
Français: ""gare"" - Deutsch: ""","[350, 15174, 6000, 29933, 28701, 15131]",Bahnhof,"[29879, 1002, 5173, 303, 23436, 5073, 9523, 269, 6112, 19569, 380]",station,gare
"Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""gauche"" - Deutsch: ""links""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""riz"" - Deutsch: ""","[830, 29934, 390, 1123]",Reis,"[9597, 364, 374, 2200, 10107, 11674, 29878, 19408]",rice,riz
"Français: ""gauche"" - Deutsch: ""links""
Français: ""neige"" - Deutsch: ""Schnee""
Français: ""gare"" - Deutsch: ""Bahnhof""
Français: ""partie"" - Deutsch: ""Teil""
Français: ""ligne"" - Deutsch: ""","[2718, 23410, 11667, 365, 4342, 29931]",Linie,"[492, 29880, 1915, 1196, 301, 6276, 1220, 619]",line,ligne
"Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""un"" - Deutsch: ""eins""
Français: ""lac"" - Deutsch: ""See""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""fleur"" - Deutsch: ""","[350, 10358, 29933, 3164]",Blume,"[1579, 29888, 1731, 28149, 5685, 285, 4972, 1652]",flower,fleur
"Français: ""trois"" - Deutsch: ""drei""
Français: ""carré"" - Deutsch: ""Quadrat""
Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""thé"" - Deutsch: ""","[323, 1920, 7141, 29911]",Tee,"[23429, 371, 260, 29873, 734]",tea,thé
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""huit"" - Deutsch: ""acht""
Français: ""paire"" - Deutsch: ""Paar""
Français: ""pied"" - Deutsch: ""","[383, 29943, 11871, 11212]",Fuß,"[1701, 5431, 6661, 29888, 7953, 1181, 285, 3661]",foot,pied
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""est"" - Deutsch: ""Osten""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""porte"" - Deutsch: ""","[25424, 323, 29911]",Tür,"[29881, 1867, 437, 17433, 3050, 270]",door,porte
"Français: ""sac"" - Deutsch: ""Tasche""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""neige"" - Deutsch: ""","[1102, 4421, 29903, 2522, 4504, 317, 21129]",Schnee,"[29879, 5807, 16586, 269, 15007]",snow,neige
"Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""forêt"" - Deutsch: ""Wald""
Français: ""été"" - Deutsch: ""Sommer""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""cheval"" - Deutsch: ""","[349, 29925, 10022]",Pferd,"[298, 11231, 4029, 2015, 1251, 5089, 10435, 29882]",horse,cheval
"Français: ""étang"" - Deutsch: ""Teich""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""neige"" - Deutsch: ""Schnee""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""un"" - Deutsch: ""","[29872, 21084, 321, 1011, 10096]",eins,"[697, 288, 29877, 265, 650, 373]",one,un
"Français: ""machine"" - Deutsch: ""Maschine""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""exemple"" - Deutsch: ""Beispiel""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""deux"" - Deutsch: ""","[503, 5263, 7325, 4753, 7659, 29920]",zwei,"[260, 1023, 3252, 10184, 29873, 7516]",two,deux
"Français: ""huit"" - Deutsch: ""acht""
Français: ""est"" - Deutsch: ""Osten""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""fleur"" - Deutsch: ""Blume""
Français: ""trois"" - Deutsch: ""","[29881, 14724, 7707, 4192, 9697, 270]",drei,"[17536, 12455, 260, 386, 2211, 266, 1468, 29873]",three,trois
"Français: ""bande"" - Deutsch: ""Streifen""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""quatre"" - Deutsch: ""","[325, 8545, 25965, 7214, 3516, 6316, 29894, 1403]",vier,"[1701, 29888, 17823, 1181, 12584, 285, 3023]",four,quatre
"Français: ""étoile"" - Deutsch: ""Stern""
Français: ""montagne"" - Deutsch: ""Berg""
Français: ""maison"" - Deutsch: ""Haus""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""huit"" - Deutsch: ""","[29874, 5860, 562, 1274, 263, 496, 3657, 22019]",acht,"[29872, 29319, 321, 10096, 9475, 15761]",eight,huit
"Français: ""grille"" - Deutsch: ""Gitter""
Français: ""juge"" - Deutsch: ""Richter""
Français: ""visage"" - Deutsch: ""Gesicht""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""dix"" - Deutsch: ""","[503, 911, 3777, 29920]",zehn,"[371, 260, 841, 3006, 29873, 734]",ten,dix
"Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""rouge"" - Deutsch: ""rot""
Français: ""source"" - Deutsch: ""Quelle""
Français: ""siège"" - Deutsch: ""Sitz""
Français: ""tête"" - Deutsch: ""","[27476, 476, 8224, 29968]",Kopf,"[298, 354, 2813, 29882, 540, 2343]",head,tête
"Français: ""école"" - Deutsch: ""Schule""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""bande"" - Deutsch: ""","[5015, 29903, 317, 855, 624, 11738, 3767]",Streifen,"[29879, 10076, 303, 710, 17820, 269, 17010, 851, 380]",strip,bande
"Français: ""queue"" - Deutsch: ""Schwanz""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""tribu"" - Deutsch: ""Stamm""
Français: ""rue"" - Deutsch: ""","[22667, 5015, 29903, 855, 317, 7357, 624, 3767]",Straße,"[29879, 12243, 303, 710, 29352, 269, 851, 13045, 11952, 380]",street,rue
"Français: ""siège"" - Deutsch: ""Sitz""
Français: ""trois"" - Deutsch: ""drei""
Français: ""cheval"" - Deutsch: ""Pferd""
Français: ""bourse"" - Deutsch: ""Börse""
Français: ""partie"" - Deutsch: ""","[323, 7770, 1920, 7141, 29911]",Teil,"[3300, 282, 760, 610, 1595, 29886, 862, 3274]",part,partie
"Français: ""riz"" - Deutsch: ""Reis""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""six"" - Deutsch: ""sechs""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""œil"" - Deutsch: ""","[319, 22333, 8407, 29909]",Auge,"[29872, 321, 10977, 1032]",eye,œil
"Français: ""grille"" - Deutsch: ""Gitter""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""champ"" - Deutsch: ""","[8263, 383, 29943, 21113, 5169, 11961]",Feld,"[7241, 29888, 1746, 285, 29607, 2671, 5713]",field,champ
"Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""province"" - Deutsch: ""Provinz""
Français: ""source"" - Deutsch: ""Quelle""
Français: ""site"" - Deutsch: ""","[11042, 7813, 7434, 29903, 6679, 855, 317, 624]",Standort,"[29879, 1039, 3268, 269, 7845, 2746, 1354]",site,site
"Français: ""montagne"" - Deutsch: ""Berg""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""rouge"" - Deutsch: ""rot""
Français: ""mot"" - Deutsch: ""","[29956, 399, 14962, 13824, 19662]",Wort,"[281, 8879, 1734, 6365, 827, 1742, 13762, 29893]",word,mot
"Français: ""fleur"" - Deutsch: ""Blume""
Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""cheval"" - Deutsch: ""Pferd""
Français: ""chanson"" - Deutsch: ""Lied""
Français: ""paire"" - Deutsch: ""","[2621, 349, 11868, 29925]",Paar,"[3300, 282, 5101, 18784, 29886, 3274]",pair,paire
"Français: ""jour"" - Deutsch: ""Tag""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""siège"" - Deutsch: ""","[29903, 25598, 317, 23628, 6101, 21988]",Sitz,"[29879, 269, 12949, 7205, 409, 344]",seat,siège
"Français: ""neige"" - Deutsch: ""Schnee""
Français: ""tour"" - Deutsch: ""Turm""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""lumière"" - Deutsch: ""","[2718, 23410, 365, 10413, 29931]",Licht,"[492, 3578, 29880, 14172, 301, 3473, 619, 4366]",light,lumière
"Français: ""pied"" - Deutsch: ""Fuß""
Français: ""un"" - Deutsch: ""eins""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""nord"" - Deutsch: ""","[1939, 405, 3782, 29940, 4186, 5245, 23899]",Norden,"[3643, 29876, 694, 1217, 15459, 302, 6641]",north,nord
"Français: ""exemple"" - Deutsch: ""Beispiel""
Français: ""mer"" - Deutsch: ""Meer""
Français: ""pouvoir"" - Deutsch: ""Macht""
Français: ""queue"" - Deutsch: ""Schwanz""
Français: ""machine"" - Deutsch: ""","[29924, 8622, 3219, 21870, 341]",Maschine,"[29885, 286, 5825, 655, 23523, 7672, 8628, 4933, 611]",machine,machine
"Français: ""vallée"" - Deutsch: ""Tal""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""temps"" - Deutsch: ""","[3091, 29999, 5347, 24625, 796]",Zeit,"[2230, 260, 9346, 931, 5335, 19538, 29873, 2034]",time,temps
"Français: ""visage"" - Deutsch: ""Gesicht""
Français: ""six"" - Deutsch: ""sechs""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""province"" - Deutsch: ""","[1588, 349, 29925, 1019, 9133, 11127, 23114, 4040, 1184]",Provinz,"[8482, 282, 12291, 558, 16123, 771, 544, 29886, 1326, 410]",province,province
"Français: ""trois"" - Deutsch: ""drei""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""pouvoir"" - Deutsch: ""Macht""
Français: ""bourse"" - Deutsch: ""","[350, 29933]",Börse,"[29872, 6543, 735, 5566, 429, 321, 14523]",exchange,bourse
"Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""genre"" - Deutsch: ""Art""
Français: ""bureau"" - Deutsch: ""Büro""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""milieu"" - Deutsch: ""","[5493, 29924, 23115, 24532, 4573, 341]",Mitte,"[29885, 286, 3737, 2460, 7145, 6563, 17662, 7256]",middle,milieu
"Français: ""paire"" - Deutsch: ""Paar""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""trois"" - Deutsch: ""drei""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""couleur"" - Deutsch: ""","[383, 29943, 7748, 14206, 8413]",Farbe,"[274, 1111, 2927, 2780, 10965, 29883, 1302, 784, 1054]",color,couleur
"Français: ""montagne"" - Deutsch: ""Berg""
Français: ""lune"" - Deutsch: ""Mond""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""genre"" - Deutsch: ""","[3012, 319, 9986, 1433, 29909, 826]",Art,"[14380, 29895, 2924, 9089, 413, 19015, 8506, 1984]",kind,genre
"Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""juge"" - Deutsch: ""","[4385, 25627, 21710, 29934, 390, 13675]",Richter,"[6577, 4900, 432, 16833, 17675, 3623, 29926]",judge,juge
"Français: ""sac"" - Deutsch: ""Tasche""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""trois"" - Deutsch: ""drei""
Français: ""école"" - Deutsch: ""","[1102, 4421, 29903, 12988, 27223, 4504, 317, 2522]",Schule,"[29879, 1557, 3762, 27041, 816, 269, 1364, 885]",school,école
"Français: ""tête"" - Deutsch: ""Kopf""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""cravate"" - Deutsch: ""","[19387, 7365, 476, 29968]",Krawatte,"[260, 22134, 19538, 29873, 2034]",tie,cravate
"Français: ""ligne"" - Deutsch: ""Linie""
Français: ""lune"" - Deutsch: ""Mond""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""exemple"" - Deutsch: ""","[350, 1522, 3629, 22621, 29933, 10632]",Beispiel,"[29872, 735, 1342, 429, 4392, 321, 4773]",example,exemple
"Français: ""mille"" - Deutsch: ""tausend""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""ligne"" - Deutsch: ""Linie""
Français: ""visage"" - Deutsch: ""","[29954, 7999, 402, 1879, 6328]",Gesicht,"[29888, 2258, 5444, 17470, 2161, 285, 3700, 4024]",face,visage
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""section"" - Deutsch: ""Abschnitt""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""pont"" - Deutsch: ""","[350, 29933, 1771, 12432]",Brücke,"[12945, 19515, 18419, 29890, 1182, 1506, 28635, 289]",bridge,pont
"Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""point"" - Deutsch: ""Punkt""
Français: ""site"" - Deutsch: ""Standort""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""supprimer"" - Deutsch: ""","[29880, 301, 27575]",löschen,"[5217, 29881, 6144, 316, 7374, 628, 8143, 311, 270]",delete,supprimer
"Français: ""été"" - Deutsch: ""Sommer""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""genre"" - Deutsch: ""Art""
Français: ""six"" - Deutsch: ""sechs""
Français: ""groupe"" - Deutsch: ""","[29954, 402, 5430, 21757, 1632, 3338]",Gruppe,"[2972, 4071, 867, 2318, 629, 29887, 330, 17170]",group,groupe
"Français: ""mille"" - Deutsch: ""tausend""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""mer"" - Deutsch: ""Meer""
Français: ""beauté"" - Deutsch: ""","[1102, 28565, 4421, 29903, 4504, 317, 2522]",Schönheit,"[915, 6562, 29890, 289, 367, 15409]",beauty,beauté
"Français: ""soleil"" - Deutsch: ""Sonne""
Français: ""forêt"" - Deutsch: ""Wald""
Français: ""mer"" - Deutsch: ""Meer""
Français: ""province"" - Deutsch: ""Provinz""
Français: ""plate-forme"" - Deutsch: ""","[13494, 3247, 349, 29925, 1858, 27201]",Plattform,"[12120, 282, 7481, 13974, 2174, 715, 18870, 29886, 572]",platform,plate-forme
"Français: ""fleur"" - Deutsch: ""Blume""
Français: ""été"" - Deutsch: ""Sommer""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""lac"" - Deutsch: ""See""
Français: ""maison"" - Deutsch: ""","[5952, 10727, 29950, 24704, 379]",Haus,"[298, 9261, 10774, 3699, 8697, 1251, 5089, 29882]",house,maison
"Français: ""machine"" - Deutsch: ""Maschine""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""source"" - Deutsch: ""Quelle""
Français: ""soleil"" - Deutsch: ""","[29903, 1105, 5791, 317, 6295]",Sonne,"[29879, 480, 2146, 269, 11445, 6575]",sun,soleil
"Français: ""mer"" - Deutsch: ""Meer""
Français: ""couleur"" - Deutsch: ""Farbe""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""bois"" - Deutsch: ""Holz""
Français: ""histoire"" - Deutsch: ""","[7999, 1879, 5009, 29954, 402, 6328, 7376]",Geschichte,"[298, 2918, 7251, 9825, 3603, 670, 18434, 29882, 4955, 16211, 22880]",history,histoire
"Français: ""quatre"" - Deutsch: ""vier""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""vallée"" - Deutsch: ""","[323, 10288, 10523, 29911]",Tal,"[28519, 325, 2947, 659, 791, 22044, 19599, 1564, 29894]",valley,vallée
"Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""lac"" - Deutsch: ""See""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""carré"" - Deutsch: ""","[2182, 751, 660, 29984]",Quadrat,"[29879, 26613, 17619, 269, 3044, 18074, 10674, 6862]",square,carré
"Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""paire"" - Deutsch: ""Paar""
Français: ""cœur"" - Deutsch: ""Herz""
Français: ""gauche"" - Deutsch: ""links""
Français: ""sud"" - Deutsch: ""","[17110, 29903, 26585, 317, 11711]",Süden,"[29879, 13267, 269, 578, 7062, 3669, 577]",south,sud
"Français: ""vallée"" - Deutsch: ""Tal""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""rouge"" - Deutsch: ""rot""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""vertu"" - Deutsch: ""","[323, 12603, 29911, 23215]",Tugend,"[15389, 325, 2405, 4610, 3516, 10636, 27935, 29894, 1403]",virtue,vertu
"Français: ""thé"" - Deutsch: ""Tee""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""tour"" - Deutsch: ""Turm""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""tribu"" - Deutsch: ""","[7434, 29903, 855, 317, 624]",Stamm,"[509, 260, 29563, 534, 9434, 3626, 29873, 3367]",tribe,tribu
"Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""supprimer"" - Deutsch: ""löschen""
Français: ""ville"" - Deutsch: ""","[5587, 7434, 29903, 855, 317, 10347, 624]",Stadt,"[4272, 455, 274, 12690, 20752, 4583, 29883, 7537]",city,ville
"Français: ""enfant"" - Deutsch: ""Kind""
Français: ""visage"" - Deutsch: ""Gesicht""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""vitesse"" - Deutsch: ""","[7999, 1879, 5009, 29954, 402, 6328]",Geschwindigkeit,"[29879, 1028, 6210, 269, 805, 5965, 961, 19322]",speed,vitesse
"Français: ""point"" - Deutsch: ""Punkt""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""sol"" - Deutsch: ""","[350, 19929, 1952, 8431, 29933]",Boden,"[5962, 4071, 867, 2057, 629, 29887, 330, 17170]",ground,sol
"Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""siège"" - Deutsch: ""Sitz""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""bourse"" - Deutsch: ""Börse""
Français: ""tentative"" - Deutsch: ""","[8980, 10138, 6565, 29963, 1798, 478]",Versuch,"[1131, 15127, 1098, 29874, 21609, 4218, 271, 472, 263]",attempt,tentative
"Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""beauté"" - Deutsch: ""Schönheit""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""défaite"" - Deutsch: ""","[19166, 29940, 24052, 16501, 405, 15981]",Niederlage,"[29881, 1753, 822, 316, 20653, 311, 270, 8686]",defeat,défaite
"Français: ""sol"" - Deutsch: ""Boden""
Français: ""gauche"" - Deutsch: ""links""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""queue"" - Deutsch: ""","[1102, 4421, 29903, 9234, 4504, 317, 2522]",Schwanz,"[260, 11062, 18237, 12464, 941, 29873]",tail,queue
"Français: ""un"" - Deutsch: ""eins""
Français: ""été"" - Deutsch: ""Sommer""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""mère"" - Deutsch: ""","[29924, 20749, 8229, 22411, 341]",Mutter,"[286, 29885, 2730, 3184, 4346, 25550, 14817, 5637]",mother,mère
"Français: ""couleur"" - Deutsch: ""Farbe""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""est"" - Deutsch: ""","[26569, 438, 29949, 6657, 11334, 24768]",Osten,"[29872, 11248, 321, 2240, 23027, 9755]",east,est
"Français: ""point"" - Deutsch: ""Punkt""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""discours"" - Deutsch: ""","[830, 4367, 29934, 9039, 390, 1123]",Rede,"[29879, 1028, 269, 805, 12032, 5965, 961]",speech,discours
"Français: ""bouche"" - Deutsch: ""Mund""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""sept"" - Deutsch: ""sieben""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""enfant"" - Deutsch: ""","[16540, 11885, 20311, 476, 13187, 29968]",Kind,"[521, 274, 5145, 29883, 4161, 2278, 305, 18558]",child,enfant
"Français: ""village"" - Deutsch: ""Dorf""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""neuf"" - Deutsch: ""neun""
Français: ""dix"" - Deutsch: ""zehn""
Français: ""tour"" - Deutsch: ""","[323, 12603, 5383, 29911, 23215]",Turm,"[517, 19372, 260, 29873, 304]",tower,tour
"Français: ""mer"" - Deutsch: ""Meer""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""ménage"" - Deutsch: ""","[5952, 10727, 29950, 24704, 379]",Haushalt,"[298, 9261, 10774, 3699, 22329, 8697, 1251, 5089, 29882]",household,ménage
"Français: ""beauté"" - Deutsch: ""Schönheit""
Français: ""temps"" - Deutsch: ""Zeit""
Français: ""gare"" - Deutsch: ""Bahnhof""
Français: ""six"" - Deutsch: ""sechs""
Français: ""section"" - Deutsch: ""","[319, 29909, 1976, 4920, 24650]",Abschnitt,"[29879, 5226, 2042, 269, 8803, 409, 3471, 344, 21149, 4004]",section,section
"Français: ""tête"" - Deutsch: ""Kopf""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""bois"" - Deutsch: ""Holz""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""bureau"" - Deutsch: ""","[350, 16144, 15455, 29933]",Büro,"[1283, 288, 29877, 2696, 974, 3344, 20205, 8034, 310]",office,bureau
"Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""maison"" - Deutsch: ""Haus""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""hausse"" - Deutsch: ""","[319, 29909, 2744, 530, 21877]",Anstieg,"[5161, 364, 3780, 374, 10107, 29878, 14451]",rise,hausse
"Français: ""bourse"" - Deutsch: ""Börse""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""dix"" - Deutsch: ""zehn""
Français: ""pouvoir"" - Deutsch: ""","[29924, 15735, 341, 21870, 3219, 4326, 17197]",Macht,"[772, 282, 3081, 12248, 13519, 29886, 1129, 4764]",power,pouvoir
"Français: ""bourse"" - Deutsch: ""Börse""
Français: ""temps"" - Deutsch: ""Zeit""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""été"" - Deutsch: ""","[29903, 1105, 317, 6295, 22820, 6254]",Sommer,"[29879, 480, 2083, 2146, 22792, 2533, 269, 11801]",summer,été


==> figures/translation/70b_fr_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""cinq"" - English: ""five""
Français: ""cœur"" - English: ""heart""
Français: ""partie"" - English: ""part""
Français: ""trois"" - English: ""three""
Français: ""nuage"" - English: ""","[1067, 695, 29883, 15126, 9570, 9274, 274, 17184, 23642]",cloud,"[1067, 695, 29883, 15126, 9570, 9274, 274, 17184, 23642]",cloud,nuage
"Français: ""vallée"" - English: ""valley""
Français: ""tribu"" - English: ""tribe""
Français: ""vertu"" - English: ""virtue""
Français: ""œil"" - English: ""eye""
Français: ""sac"" - English: ""","[23156, 9922, 289, 19548, 2291, 29890]",bag,"[23156, 9922, 289, 19548, 2291, 29890]",bag,sac
"Français: ""école"" - English: ""school""
Français: ""version"" - English: ""version""
Français: ""point"" - English: ""point""
Français: ""mille"" - English: ""thousand""
Français: ""bouche"" - English: ""","[29885, 21026, 13394, 2730, 29442, 286, 4346]",mouth,"[29885, 21026, 13394, 2730, 29442, 286, 4346]",mouth,bouche
"Français: ""champ"" - English: ""field""
Français: ""nord"" - English: ""north""
Français: ""fleur"" - English: ""flower""
Français: ""tour"" - English: ""tower""
Français: ""sol"" - English: ""","[269, 577, 22473, 578, 29879]",soil,"[269, 577, 22473, 578, 29879]",soil,sol
"Français: ""temps"" - English: ""time""
Français: ""porte"" - English: ""door""
Français: ""vallée"" - English: ""valley""
Français: ""rue"" - English: ""street""
Français: ""montagne"" - English: ""","[29885, 14378, 16476, 2730, 4346, 29442, 5766, 286]",mountain,"[29885, 14378, 16476, 2730, 4346, 29442, 5766, 286]",mountain,montagne
"Français: ""paire"" - English: ""pair""
Français: ""gauche"" - English: ""left""
Français: ""été"" - English: ""summer""
Français: ""sept"" - English: ""seven""
Français: ""cœur"" - English: ""","[540, 8293, 5192, 354, 23057, 29882, 298]",heart,"[540, 8293, 5192, 354, 23057, 29882, 298]",heart,cœur
"Français: ""bande"" - English: ""strip""
Français: ""un"" - English: ""one""
Français: ""jour"" - English: ""day""
Français: ""enfant"" - English: ""child""
Français: ""main"" - English: ""","[2350, 5905, 3179, 1361, 29882, 5403, 298, 447]",hand,"[2350, 5905, 3179, 1361, 29882, 5403, 298, 447]",hand,main
"Français: ""quatre"" - English: ""four""
Français: ""bois"" - English: ""wood""
Français: ""rouge"" - English: ""red""
Français: ""gauche"" - English: ""left""
Français: ""jour"" - English: ""","[3250, 270, 1388, 29881, 1146, 2462]",day,"[3250, 270, 1388, 29881, 1146, 2462]",day,jour
"Français: ""source"" - English: ""source""
Français: ""neuf"" - English: ""nine""
Français: ""main"" - English: ""hand""
Français: ""ligne"" - English: ""line""
Français: ""étoile"" - English: ""","[269, 9523, 5810, 5173, 380, 303, 8508, 29879]",star,"[269, 9523, 5810, 5173, 380, 303, 8508, 29879]",star,étoile
"Français: ""loi"" - English: ""law""
Français: ""tribu"" - English: ""tribe""
Français: ""bouche"" - English: ""mouth""
Français: ""gauche"" - English: ""left""
Français: ""ressort"" - English: ""","[269, 805, 4278, 7689, 6709, 1028, 15099, 29879]",spring,"[269, 805, 4278, 7689, 6709, 1028, 15099, 29879]",spring,ressort
"Français: ""siège"" - English: ""seat""
Français: ""sud"" - English: ""south""
Français: ""quatre"" - English: ""four""
Français: ""or"" - English: ""gold""
Français: ""lune"" - English: ""","[29885, 2730, 18786, 286, 4346]",moon,"[29885, 2730, 18786, 286, 4346]",moon,lune
"Français: ""bouche"" - English: ""mouth""
Français: ""mille"" - English: ""thousand""
Français: ""ménage"" - English: ""household""
Français: ""été"" - English: ""summer""
Français: ""bois"" - English: ""","[827, 6115, 8879, 29893, 8112, 281]",wood,"[827, 6115, 8879, 29893, 8112, 281]",wood,bois
"Français: ""forêt"" - English: ""forest""
Français: ""cravate"" - English: ""tie""
Français: ""six"" - English: ""six""
Français: ""dix"" - English: ""ten""
Français: ""village"" - English: ""","[325, 1403, 21031, 5720, 28765, 17191, 3516, 29894, 4213, 11928]",village,"[325, 1403, 21031, 5720, 28765, 17191, 3516, 29894, 4213, 11928]",village,village
"Français: ""tête"" - English: ""head""
Français: ""génération"" - English: ""generation""
Français: ""océan"" - English: ""ocean""
Français: ""quatre"" - English: ""four""
Français: ""forêt"" - English: ""","[363, 29888, 1454, 26839, 1079, 13569, 1181, 1701, 285]",forest,"[363, 29888, 1454, 26839, 1079, 13569, 1181, 1701, 285]",forest,forêt
"Français: ""défaite"" - English: ""defeat""
Français: ""bande"" - English: ""strip""
Français: ""bouche"" - English: ""mouth""
Français: ""sud"" - English: ""south""
Français: ""fruit"" - English: ""","[1341, 29888, 15774, 1424, 285]",fruit,"[1341, 29888, 15774, 1424, 285]",fruit,fruit
"Français: ""trois"" - English: ""three""
Français: ""montagne"" - English: ""mountain""
Français: ""milieu"" - English: ""middle""
Français: ""tentative"" - English: ""attempt""
Français: ""grille"" - English: ""","[330, 6856, 867, 29887, 7720, 629]",grid,"[330, 6856, 867, 29887, 7720, 629]",grid,grille
"Français: ""avancer"" - English: ""advance""
Français: ""enfant"" - English: ""child""
Français: ""sept"" - English: ""seven""
Français: ""groupe"" - English: ""group""
Français: ""chanson"" - English: ""","[269, 1487, 4823, 1100, 577, 21453, 578, 29879]",song,"[269, 1487, 4823, 1100, 577, 21453, 578, 29879]",song,chanson
"Français: ""école"" - English: ""school""
Français: ""groupe"" - English: ""group""
Français: ""grille"" - English: ""grid""
Français: ""pouvoir"" - English: ""power""
Français: ""étang"" - English: ""","[2818, 1129, 1112, 29886, 772, 12509, 282]",pond,"[2818, 1129, 1112, 29886, 772, 12509, 282]",pond,étang
"Français: ""roche"" - English: ""rock""
Français: ""maison"" - English: ""house""
Français: ""visage"" - English: ""face""
Français: ""cheval"" - English: ""horse""
Français: ""sable"" - English: ""","[269, 872, 9753, 11982, 28455, 4977, 29879]",sand,"[269, 872, 9753, 11982, 28455, 4977, 29879]",sand,sable
"Français: ""œil"" - English: ""eye""
Français: ""ligne"" - English: ""line""
Français: ""histoire"" - English: ""history""
Français: ""porte"" - English: ""door""
Français: ""loi"" - English: ""","[10653, 425, 301, 433, 4307, 29880]",law,"[10653, 425, 301, 433, 4307, 29880]",law,loi
"Français: ""six"" - English: ""six""
Français: ""ressort"" - English: ""spring""
Français: ""main"" - English: ""hand""
Français: ""école"" - English: ""school""
Français: ""onde"" - English: ""","[10742, 29893, 2766, 281, 11324, 27766]",wave,"[10742, 29893, 2766, 281, 11324, 27766]",wave,onde
"Français: ""nuage"" - English: ""cloud""
Français: ""champ"" - English: ""field""
Français: ""neuf"" - English: ""nine""
Français: ""quatre"" - English: ""four""
Français: ""océan"" - English: ""","[288, 542, 12954, 29877, 23474, 25802]",ocean,"[288, 542, 12954, 29877, 23474, 25802]",ocean,océan
"Français: ""forêt"" - English: ""forest""
Français: ""été"" - English: ""summer""
Français: ""juge"" - English: ""judge""
Français: ""filet"" - English: ""net""
Français: ""grotte"" - English: ""","[24230, 1113, 29883, 5777, 274, 18346]",cave,"[24230, 1113, 29883, 5777, 274, 18346]",cave,grotte
"Français: ""siège"" - English: ""seat""
Français: ""supprimer"" - English: ""delete""
Français: ""nord"" - English: ""north""
Français: ""pied"" - English: ""foot""
Français: ""mer"" - English: ""","[269, 7205, 409, 344, 29879]",sea,"[269, 7205, 409, 344, 29879]",sea,mer
"Français: ""bois"" - English: ""wood""
Français: ""jour"" - English: ""day""
Français: ""cheval"" - English: ""horse""
Français: ""structure"" - English: ""structure""
Français: ""lac"" - English: ""","[425, 301, 433, 24591, 18170, 29880, 19437]",lake,"[425, 301, 433, 24591, 18170, 29880, 19437]",lake,lac
"Français: ""siège"" - English: ""seat""
Français: ""village"" - English: ""village""
Français: ""machine"" - English: ""machine""
Français: ""gauche"" - English: ""left""
Français: ""source"" - English: ""","[3669, 269, 29879, 4993, 2752, 578, 577]",source,"[3669, 269, 29879, 4993, 2752, 578, 577]",source,source
"Français: ""supprimer"" - English: ""delete""
Français: ""champ"" - English: ""field""
Français: ""position"" - English: ""position""
Français: ""gare"" - English: ""station""
Français: ""point"" - English: ""","[1129, 3149, 11899, 1298, 29886, 772, 282]",point,"[1129, 3149, 11899, 1298, 29886, 772, 282]",point,point
"Français: ""rouge"" - English: ""red""
Français: ""sac"" - English: ""bag""
Français: ""visage"" - English: ""face""
Français: ""mot"" - English: ""word""
Français: ""version"" - English: ""","[325, 345, 3259, 1147, 1224, 29894, 1873, 369, 874, 2453]",version,"[325, 345, 3259, 1147, 1224, 29894, 1873, 369, 874, 2453]",version,version
"Français: ""neuf"" - English: ""nine""
Français: ""montagne"" - English: ""mountain""
Français: ""mille"" - English: ""thousand""
Français: ""bureau"" - English: ""office""
Français: ""ballon"" - English: ""","[5521, 2291, 8287, 9922, 2135, 289, 6411, 29890]",ball,"[5521, 2291, 8287, 9922, 2135, 289, 6411, 29890]",ball,ballon
"Français: ""mer"" - English: ""sea""
Français: ""océan"" - English: ""ocean""
Français: ""mère"" - English: ""mother""
Français: ""machine"" - English: ""machine""
Français: ""gare"" - English: ""","[269, 9523, 1002, 5173, 19569, 380, 23436, 303, 5073, 6112, 29879]",station,"[269, 9523, 1002, 5173, 19569, 380, 23436, 303, 5073, 6112, 29879]",station,gare
"Français: ""bande"" - English: ""strip""
Français: ""sol"" - English: ""ground""
Français: ""bureau"" - English: ""office""
Français: ""nuage"" - English: ""cloud""
Français: ""riz"" - English: ""","[2200, 374, 364, 11674, 19408, 29878, 10107, 9597]",rice,"[2200, 374, 364, 11674, 19408, 29878, 10107, 9597]",rice,riz
"Français: ""structure"" - English: ""structure""
Français: ""fleur"" - English: ""flower""
Français: ""bourse"" - English: ""exchange""
Français: ""cœur"" - English: ""heart""
Français: ""rouge"" - English: ""","[364, 2654, 276, 29878, 337, 1127]",red,"[364, 2654, 276, 29878, 337, 1127]",red,rouge
"Français: ""enfant"" - English: ""child""
Français: ""sept"" - English: ""seven""
Français: ""quatre"" - English: ""four""
Français: ""vertu"" - English: ""virtue""
Français: ""ligne"" - English: ""","[6276, 301, 1915, 619, 1196, 492, 29880, 1220]",line,"[6276, 301, 1915, 619, 1196, 492, 29880, 1220]",line,ligne
"Français: ""ménage"" - English: ""household""
Français: ""pouvoir"" - English: ""power""
Français: ""ville"" - English: ""city""
Français: ""loi"" - English: ""law""
Français: ""filet"" - English: ""","[452, 1212, 484, 302, 7787, 29876]",net,"[452, 1212, 484, 302, 7787, 29876]",net,filet
"Français: ""vertu"" - English: ""virtue""
Français: ""siège"" - English: ""seat""
Français: ""neige"" - English: ""snow""
Français: ""supprimer"" - English: ""delete""
Français: ""fleur"" - English: ""","[1731, 29888, 1579, 4972, 1652, 5685, 28149, 285]",flower,"[1731, 29888, 1579, 4972, 1652, 5685, 28149, 285]",flower,fleur
"Français: ""mille"" - English: ""thousand""
Français: ""bureau"" - English: ""office""
Français: ""fleur"" - English: ""flower""
Français: ""vallée"" - English: ""valley""
Français: ""thé"" - English: ""","[260, 734, 371, 23429, 29873]",tea,"[260, 734, 371, 23429, 29873]",tea,thé
"Français: ""carré"" - English: ""square""
Français: ""quatre"" - English: ""four""
Français: ""temps"" - English: ""time""
Français: ""fleur"" - English: ""flower""
Français: ""pied"" - English: ""","[29888, 5431, 1181, 6661, 1701, 7953, 3661, 285]",foot,"[29888, 5431, 1181, 6661, 1701, 7953, 3661, 285]",foot,pied
"Français: ""deux"" - English: ""two""
Français: ""carré"" - English: ""square""
Français: ""lumière"" - English: ""light""
Français: ""personne"" - English: ""person""
Français: ""or"" - English: ""","[15192, 330, 1484, 7684, 29887, 748]",gold,"[15192, 330, 1484, 7684, 29887, 748]",gold,or
"Français: ""tête"" - English: ""head""
Français: ""lune"" - English: ""moon""
Français: ""groupe"" - English: ""group""
Français: ""montagne"" - English: ""mountain""
Français: ""porte"" - English: ""","[270, 29881, 437, 17433, 1867, 3050]",door,"[270, 29881, 437, 17433, 1867, 3050]",door,porte
"Français: ""mer"" - English: ""sea""
Français: ""rue"" - English: ""street""
Français: ""cravate"" - English: ""tie""
Français: ""réunion"" - English: ""meeting""
Français: ""neige"" - English: ""","[269, 16586, 5807, 15007, 29879]",snow,"[269, 16586, 5807, 15007, 29879]",snow,neige
"Français: ""mot"" - English: ""word""
Français: ""sol"" - English: ""soil""
Français: ""enfant"" - English: ""child""
Français: ""rue"" - English: ""street""
Français: ""cheval"" - English: ""","[4029, 10435, 29882, 11231, 1251, 298, 2015, 5089]",horse,"[4029, 10435, 29882, 11231, 1251, 298, 2015, 5089]",horse,cheval
"Français: ""école"" - English: ""school""
Français: ""quatre"" - English: ""four""
Français: ""avancer"" - English: ""advance""
Français: ""province"" - English: ""province""
Français: ""un"" - English: ""","[288, 650, 697, 29877, 373, 265]",one,"[288, 650, 697, 29877, 373, 265]",one,un
"Français: ""ville"" - English: ""city""
Français: ""tête"" - English: ""head""
Français: ""filet"" - English: ""net""
Français: ""maison"" - English: ""house""
Français: ""deux"" - English: ""","[3252, 260, 10184, 1023, 7516, 29873]",two,"[3252, 260, 10184, 1023, 7516, 29873]",two,deux
"Français: ""cœur"" - English: ""heart""
Français: ""ménage"" - English: ""household""
Français: ""bande"" - English: ""strip""
Français: ""talent"" - English: ""talent""
Français: ""trois"" - English: ""","[17536, 12455, 386, 1468, 266, 260, 29873, 2211]",three,"[17536, 12455, 386, 1468, 266, 260, 29873, 2211]",three,trois
"Français: ""onde"" - English: ""wave""
Français: ""tête"" - English: ""head""
Français: ""point"" - English: ""point""
Français: ""cheval"" - English: ""horse""
Français: ""quatre"" - English: ""","[29888, 17823, 1181, 3023, 12584, 1701, 285]",four,"[29888, 17823, 1181, 3023, 12584, 1701, 285]",four,quatre
"Français: ""fleur"" - English: ""flower""
Français: ""nord"" - English: ""north""
Français: ""pont"" - English: ""bridge""
Français: ""pouvoir"" - English: ""power""
Français: ""cinq"" - English: ""","[7241, 29888, 5713, 5320, 20818, 285]",five,"[7241, 29888, 5713, 5320, 20818, 285]",five,cinq
"Français: ""ballon"" - English: ""ball""
Français: ""juge"" - English: ""judge""
Français: ""filet"" - English: ""net""
Français: ""hausse"" - English: ""rise""
Français: ""six"" - English: ""","[269, 4832, 1039, 28319, 1354, 29879]",six,"[269, 4832, 1039, 28319, 1354, 29879]",six,six
"Français: ""main"" - English: ""hand""
Français: ""groupe"" - English: ""group""
Français: ""deux"" - English: ""two""
Français: ""beauté"" - English: ""beauty""
Français: ""sept"" - English: ""","[269, 29879, 9881, 344, 409]",seven,"[269, 29879, 9881, 344, 409]",seven,sept
"Français: ""supprimer"" - English: ""delete""
Français: ""vertu"" - English: ""virtue""
Français: ""océan"" - English: ""ocean""
Français: ""point"" - English: ""point""
Français: ""huit"" - English: ""","[321, 29872, 29319, 10096, 15761, 9475]",eight,"[321, 29872, 29319, 10096, 15761, 9475]",eight,huit
"Français: ""hausse"" - English: ""rise""
Français: ""province"" - English: ""province""
Français: ""or"" - English: ""gold""
Français: ""rue"" - English: ""street""
Français: ""neuf"" - English: ""","[17081, 14183, 302, 6836, 29876, 1240]",nine,"[17081, 14183, 302, 6836, 29876, 1240]",nine,neuf
"Français: ""neige"" - English: ""snow""
Français: ""gauche"" - English: ""left""
Français: ""soleil"" - English: ""sun""
Français: ""fruit"" - English: ""fruit""
Français: ""dix"" - English: ""","[260, 3006, 841, 734, 371, 29873]",ten,"[260, 3006, 841, 734, 371, 29873]",ten,dix
"Français: ""fleur"" - English: ""flower""
Français: ""gare"" - English: ""station""
Français: ""sable"" - English: ""sand""
Français: ""couleur"" - English: ""color""
Français: ""tête"" - English: ""","[540, 354, 29882, 2813, 298, 2343]",head,"[540, 354, 29882, 2813, 298, 2343]",head,tête
"Français: ""pied"" - English: ""foot""
Français: ""personne"" - English: ""person""
Français: ""neuf"" - English: ""nine""
Français: ""gare"" - English: ""station""
Français: ""bande"" - English: ""","[17820, 269, 10076, 380, 17010, 851, 303, 710, 29879]",strip,"[17820, 269, 10076, 380, 17010, 851, 303, 710, 29879]",strip,bande
"Français: ""bouche"" - English: ""mouth""
Français: ""genre"" - English: ""kind""
Français: ""maison"" - English: ""house""
Français: ""mot"" - English: ""word""
Français: ""rue"" - English: ""","[11952, 269, 12243, 380, 13045, 851, 303, 710, 29352, 29879]",street,"[11952, 269, 12243, 380, 13045, 851, 303, 710, 29352, 29879]",street,rue
"Français: ""beauté"" - English: ""beauty""
Français: ""neige"" - English: ""snow""
Français: ""neuf"" - English: ""nine""
Français: ""mille"" - English: ""thousand""
Français: ""partie"" - English: ""","[1595, 3300, 610, 3274, 29886, 862, 760, 282]",part,"[1595, 3300, 610, 3274, 29886, 862, 760, 282]",part,partie
"Français: ""ressort"" - English: ""spring""
Français: ""chanson"" - English: ""song""
Français: ""sol"" - English: ""soil""
Français: ""fruit"" - English: ""fruit""
Français: ""œil"" - English: ""","[321, 29872, 1032, 10977]",eye,"[321, 29872, 1032, 10977]",eye,œil
"Français: ""cinq"" - English: ""five""
Français: ""visage"" - English: ""face""
Français: ""pied"" - English: ""foot""
Français: ""machine"" - English: ""machine""
Français: ""champ"" - English: ""","[7241, 29888, 5713, 29607, 1746, 2671, 285]",field,"[7241, 29888, 5713, 29607, 1746, 2671, 285]",field,champ
"Français: ""océan"" - English: ""ocean""
Français: ""trois"" - English: ""three""
Français: ""personne"" - English: ""person""
Français: ""groupe"" - English: ""group""
Français: ""site"" - English: ""","[269, 3268, 2746, 1039, 7845, 1354, 29879]",site,"[269, 3268, 2746, 1039, 7845, 1354, 29879]",site,site
"Français: ""temps"" - English: ""time""
Français: ""deux"" - English: ""two""
Français: ""machine"" - English: ""machine""
Français: ""est"" - English: ""east""
Français: ""danse"" - English: ""","[270, 1388, 29881, 1146, 6025, 18386, 17948]",dance,"[270, 1388, 29881, 1146, 6025, 18386, 17948]",dance,danse
"Français: ""est"" - English: ""east""
Français: ""tentative"" - English: ""attempt""
Français: ""maison"" - English: ""house""
Français: ""cinq"" - English: ""five""
Français: ""mot"" - English: ""","[827, 13762, 8879, 29893, 281, 6365, 1742, 1734]",word,"[827, 13762, 8879, 29893, 281, 6365, 1742, 1734]",word,mot
"Français: ""avancer"" - English: ""advance""
Français: ""jour"" - English: ""day""
Français: ""village"" - English: ""village""
Français: ""genre"" - English: ""kind""
Français: ""paire"" - English: ""","[3300, 3274, 29886, 18784, 5101, 282]",pair,"[3300, 3274, 29886, 18784, 5101, 282]",pair,paire
"Français: ""sud"" - English: ""south""
Français: ""position"" - English: ""position""
Français: ""discours"" - English: ""speech""
Français: ""machine"" - English: ""machine""
Français: ""siège"" - English: ""","[269, 7205, 409, 344, 12949, 29879]",seat,"[269, 7205, 409, 344, 12949, 29879]",seat,siège
"Français: ""porte"" - English: ""door""
Français: ""école"" - English: ""school""
Français: ""discours"" - English: ""speech""
Français: ""un"" - English: ""one""
Français: ""lumière"" - English: ""","[301, 3473, 619, 4366, 14172, 492, 29880, 3578]",light,"[301, 3473, 619, 4366, 14172, 492, 29880, 3578]",light,lumière
"Français: ""fruit"" - English: ""fruit""
Français: ""village"" - English: ""village""
Français: ""position"" - English: ""position""
Français: ""huit"" - English: ""eight""
Français: ""mille"" - English: ""","[7693, 266, 260, 12595, 10405, 29873, 386]",thousand,"[7693, 266, 260, 12595, 10405, 29873, 386]",thousand,mille
"Français: ""chanson"" - English: ""song""
Français: ""génération"" - English: ""generation""
Français: ""partie"" - English: ""part""
Français: ""or"" - English: ""gold""
Français: ""nord"" - English: ""","[1217, 15459, 694, 3643, 29876, 302, 6641]",north,"[1217, 15459, 694, 3643, 29876, 302, 6641]",north,nord
"Français: ""ménage"" - English: ""household""
Français: ""cœur"" - English: ""heart""
Français: ""ligne"" - English: ""line""
Français: ""forêt"" - English: ""forest""
Français: ""machine"" - English: ""","[29885, 611, 8628, 5825, 286, 655, 7672, 4933, 23523]",machine,"[29885, 611, 8628, 5825, 286, 655, 7672, 4933, 23523]",machine,machine
"Français: ""sol"" - English: ""ground""
Français: ""ville"" - English: ""city""
Français: ""lune"" - English: ""moon""
Français: ""position"" - English: ""position""
Français: ""temps"" - English: ""","[2230, 260, 19538, 931, 2034, 9346, 5335, 29873]",time,"[2230, 260, 19538, 931, 2034, 9346, 5335, 29873]",time,temps
"Français: ""bouche"" - English: ""mouth""
Français: ""deux"" - English: ""two""
Français: ""paire"" - English: ""pair""
Français: ""son"" - English: ""sound""
Français: ""position"" - English: ""","[282, 1129, 13686, 29886, 1066, 772, 3283, 2602, 926]",position,"[282, 1129, 13686, 29886, 1066, 772, 3283, 2602, 926]",position,position
"Français: ""beauté"" - English: ""beauty""
Français: ""six"" - English: ""six""
Français: ""sable"" - English: ""sand""
Français: ""grotte"" - English: ""cave""
Français: ""province"" - English: ""","[1326, 8482, 410, 544, 771, 16123, 29886, 558, 12291, 282]",province,"[1326, 8482, 410, 544, 771, 16123, 29886, 558, 12291, 282]",province,province
"Français: ""partie"" - English: ""part""
Français: ""discours"" - English: ""speech""
Français: ""machine"" - English: ""machine""
Français: ""beauté"" - English: ""beauty""
Français: ""bourse"" - English: ""","[5566, 429, 321, 29872, 735, 6543, 14523]",exchange,"[5566, 429, 321, 29872, 735, 6543, 14523]",exchange,bourse
"Français: ""champ"" - English: ""field""
Français: ""fleur"" - English: ""flower""
Français: ""étang"" - English: ""pond""
Français: ""lac"" - English: ""lake""
Français: ""milieu"" - English: ""","[29885, 17662, 2460, 3737, 286, 7256, 7145, 6563]",middle,"[29885, 17662, 2460, 3737, 286, 7256, 7145, 6563]",middle,milieu
"Français: ""grotte"" - English: ""cave""
Français: ""œil"" - English: ""eye""
Français: ""cœur"" - English: ""heart""
Français: ""jour"" - English: ""day""
Français: ""couleur"" - English: ""","[1302, 1054, 784, 29883, 10965, 1111, 2780, 274, 2927]",color,"[1302, 1054, 784, 29883, 10965, 1111, 2780, 274, 2927]",color,couleur
"Français: ""océan"" - English: ""ocean""
Français: ""point"" - English: ""point""
Français: ""bande"" - English: ""strip""
Français: ""mer"" - English: ""sea""
Français: ""genre"" - English: ""","[8506, 9089, 14380, 413, 2924, 29895, 19015, 1984]",kind,"[8506, 9089, 14380, 413, 2924, 29895, 19015, 1984]",kind,genre
"Français: ""pied"" - English: ""foot""
Français: ""discours"" - English: ""speech""
Français: ""filet"" - English: ""net""
Français: ""mère"" - English: ""mother""
Français: ""juge"" - English: ""","[17675, 432, 3623, 16833, 4900, 6577, 29926]",judge,"[17675, 432, 3623, 16833, 4900, 6577, 29926]",judge,juge
"Français: ""village"" - English: ""village""
Français: ""grille"" - English: ""grid""
Français: ""vallée"" - English: ""valley""
Français: ""ligne"" - English: ""line""
Français: ""école"" - English: ""","[269, 29879, 27041, 885, 1364, 816, 1557, 3762]",school,"[269, 29879, 27041, 885, 1364, 816, 1557, 3762]",school,école
"Français: ""tour"" - English: ""tower""
Français: ""œil"" - English: ""eye""
Français: ""défaite"" - English: ""defeat""
Français: ""position"" - English: ""position""
Français: ""structure"" - English: ""","[6220, 269, 2281, 23905, 10582, 380, 851, 303, 710, 4984, 3829, 29879]",structure,"[6220, 269, 2281, 23905, 10582, 380, 851, 303, 710, 4984, 3829, 29879]",structure,structure
"Français: ""grille"" - English: ""grid""
Français: ""ville"" - English: ""city""
Français: ""œil"" - English: ""eye""
Français: ""champ"" - English: ""field""
Français: ""cravate"" - English: ""","[260, 19538, 2034, 29873, 22134]",tie,"[260, 19538, 2034, 29873, 22134]",tie,cravate
"Français: ""grille"" - English: ""grid""
Français: ""nuage"" - English: ""cloud""
Français: ""bureau"" - English: ""office""
Français: ""œil"" - English: ""eye""
Français: ""exemple"" - English: ""","[4392, 429, 321, 29872, 735, 4773, 1342]",example,"[4392, 429, 321, 29872, 735, 4773, 1342]",example,exemple
"Français: ""province"" - English: ""province""
Français: ""étang"" - English: ""pond""
Français: ""deux"" - English: ""two""
Français: ""nord"" - English: ""north""
Français: ""visage"" - English: ""","[4024, 29888, 17470, 2161, 2258, 3700, 5444, 285]",face,"[4024, 29888, 17470, 2161, 2258, 3700, 5444, 285]",face,visage
"Français: ""source"" - English: ""source""
Français: ""neige"" - English: ""snow""
Français: ""sud"" - English: ""south""
Français: ""temps"" - English: ""time""
Français: ""pont"" - English: ""","[1182, 18419, 19515, 12945, 289, 1506, 28635, 29890]",bridge,"[1182, 18419, 19515, 12945, 289, 1506, 28635, 29890]",bridge,pont
"Français: ""gauche"" - English: ""left""
Français: ""partie"" - English: ""part""
Français: ""vertu"" - English: ""virtue""
Français: ""forêt"" - English: ""forest""
Français: ""supprimer"" - English: ""","[270, 8143, 7374, 628, 29881, 5217, 311, 316, 6144]",delete,"[270, 8143, 7374, 628, 29881, 5217, 311, 316, 6144]",delete,supprimer
"Français: ""thé"" - English: ""tea""
Français: ""est"" - English: ""east""
Français: ""mot"" - English: ""word""
Français: ""nord"" - English: ""north""
Français: ""groupe"" - English: ""","[330, 2972, 4071, 2318, 867, 29887, 17170, 629]",group,"[330, 2972, 4071, 2318, 867, 29887, 17170, 629]",group,groupe
"Français: ""ville"" - English: ""city""
Français: ""est"" - English: ""east""
Français: ""structure"" - English: ""structure""
Français: ""porte"" - English: ""door""
Français: ""talent"" - English: ""","[17694, 29873, 260, 11062, 941, 20411, 24242, 5969]",talent,"[17694, 29873, 260, 11062, 941, 20411, 24242, 5969]",talent,talent
"Français: ""genre"" - English: ""kind""
Français: ""danse"" - English: ""dance""
Français: ""lac"" - English: ""lake""
Français: ""neige"" - English: ""snow""
Français: ""beauté"" - English: ""","[367, 6562, 915, 289, 15409, 29890]",beauty,"[367, 6562, 915, 289, 15409, 29890]",beauty,beauté
"Français: ""génération"" - English: ""generation""
Français: ""lune"" - English: ""moon""
Français: ""tête"" - English: ""head""
Français: ""section"" - English: ""section""
Français: ""plate-forme"" - English: ""","[7481, 18870, 572, 13974, 12120, 29886, 2174, 715, 282]",platform,"[7481, 18870, 572, 13974, 12120, 29886, 2174, 715, 282]",platform,plate-forme
"Français: ""ligne"" - English: ""line""
Français: ""thé"" - English: ""tea""
Français: ""œil"" - English: ""eye""
Français: ""grotte"" - English: ""cave""
Français: ""maison"" - English: ""","[9261, 8697, 3699, 10774, 29882, 1251, 298, 5089]",house,"[9261, 8697, 3699, 10774, 29882, 1251, 298, 5089]",house,maison
"Français: ""supprimer"" - English: ""delete""
Français: ""main"" - English: ""hand""
Français: ""vitesse"" - English: ""speed""
Français: ""cœur"" - English: ""heart""
Français: ""soleil"" - English: ""","[6575, 269, 480, 2146, 11445, 29879]",sun,"[6575, 269, 480, 2146, 11445, 29879]",sun,soleil
"Français: ""mot"" - English: ""word""
Français: ""version"" - English: ""version""
Français: ""tentative"" - English: ""attempt""
Français: ""vertu"" - English: ""virtue""
Français: ""réunion"" - English: ""","[29885, 5870, 17897, 1004, 592, 286, 11781]",meeting,"[29885, 5870, 17897, 1004, 592, 286, 11781]",meeting,réunion
"Français: ""carré"" - English: ""square""
Français: ""tête"" - English: ""head""
Français: ""thé"" - English: ""tea""
Français: ""œil"" - English: ""eye""
Français: ""histoire"" - English: ""","[2918, 18434, 22880, 3603, 9825, 670, 7251, 16211, 29882, 298, 4955]",history,"[2918, 18434, 22880, 3603, 9825, 670, 7251, 16211, 29882, 298, 4955]",history,histoire
"Français: ""discours"" - English: ""speech""
Français: ""bande"" - English: ""strip""
Français: ""thé"" - English: ""tea""
Français: ""soleil"" - English: ""sun""
Français: ""vallée"" - English: ""","[791, 28519, 325, 22044, 19599, 1564, 2947, 29894, 659]",valley,"[791, 28519, 325, 22044, 19599, 1564, 2947, 29894, 659]",valley,vallée
"Français: ""jour"" - English: ""day""
Français: ""sable"" - English: ""sand""
Français: ""un"" - English: ""one""
Français: ""histoire"" - English: ""history""
Français: ""carré"" - English: ""","[269, 18074, 10674, 26613, 3044, 6862, 17619, 29879]",square,"[269, 18074, 10674, 26613, 3044, 6862, 17619, 29879]",square,carré
"Français: ""jour"" - English: ""day""
Français: ""soleil"" - English: ""sun""
Français: ""vitesse"" - English: ""speed""
Français: ""or"" - English: ""gold""
Français: ""génération"" - English: ""","[1885, 2531, 330, 29887, 18530, 1737, 1176, 479, 12623, 4738]",generation,"[1885, 2531, 330, 29887, 18530, 1737, 1176, 479, 12623, 4738]",generation,génération
"Français: ""forêt"" - English: ""forest""
Français: ""avancer"" - English: ""advance""
Français: ""genre"" - English: ""kind""
Français: ""jour"" - English: ""day""
Français: ""sud"" - English: ""","[3669, 13267, 269, 7062, 577, 578, 29879]",south,"[3669, 13267, 269, 7062, 577, 578, 29879]",south,sud
"Français: ""école"" - English: ""school""
Français: ""chanson"" - English: ""song""
Français: ""sept"" - English: ""seven""
Français: ""section"" - English: ""section""
Français: ""vertu"" - English: ""","[325, 1403, 27935, 3516, 10636, 29894, 15389, 4610, 2405]",virtue,"[325, 1403, 27935, 3516, 10636, 29894, 15389, 4610, 2405]",virtue,vertu
"Français: ""vitesse"" - English: ""speed""
Français: ""danse"" - English: ""dance""
Français: ""paire"" - English: ""pair""
Français: ""rue"" - English: ""street""
Français: ""tribu"" - English: ""","[509, 260, 3626, 534, 9434, 3367, 29873, 29563]",tribe,"[509, 260, 3626, 534, 9434, 3367, 29873, 29563]",tribe,tribu
"Français: ""plate-forme"" - English: ""platform""
Français: ""milieu"" - English: ""middle""
Français: ""six"" - English: ""six""
Français: ""vallée"" - English: ""valley""
Français: ""ville"" - English: ""","[4583, 4272, 455, 29883, 12690, 274, 20752, 7537]",city,"[4583, 4272, 455, 29883, 12690, 274, 20752, 7537]",city,ville
"Français: ""lumière"" - English: ""light""
Français: ""porte"" - English: ""door""
Français: ""ville"" - English: ""city""
Français: ""queue"" - English: ""tail""
Français: ""vitesse"" - English: ""","[269, 29879, 6210, 805, 5965, 19322, 1028, 961]",speed,"[269, 29879, 6210, 805, 5965, 19322, 1028, 961]",speed,vitesse
"Français: ""supprimer"" - English: ""delete""
Français: ""groupe"" - English: ""group""
Français: ""œil"" - English: ""eye""
Français: ""danse"" - English: ""dance""
Français: ""sol"" - English: ""","[330, 4071, 867, 29887, 2057, 629, 5962, 17170]",ground,"[330, 4071, 867, 29887, 2057, 629, 5962, 17170]",ground,sol
"Français: ""province"" - English: ""province""
Français: ""structure"" - English: ""structure""
Français: ""milieu"" - English: ""middle""
Français: ""bureau"" - English: ""office""
Français: ""avancer"" - English: ""","[594, 17263, 328, 6564, 29874, 263, 3061]",advance,"[594, 17263, 328, 6564, 29874, 263, 3061]",advance,avancer
"Français: ""temps"" - English: ""time""
Français: ""maison"" - English: ""house""
Français: ""mot"" - English: ""word""
Français: ""est"" - English: ""east""
Français: ""tentative"" - English: ""","[15127, 21609, 1131, 4218, 472, 29874, 1098, 263, 271]",attempt,"[15127, 21609, 1131, 4218, 472, 29874, 1098, 263, 271]",attempt,tentative
"Français: ""rue"" - English: ""street""
Français: ""huit"" - English: ""eight""
Français: ""école"" - English: ""school""
Français: ""mer"" - English: ""sea""
Français: ""défaite"" - English: ""","[822, 270, 8686, 29881, 1753, 20653, 311, 316]",defeat,"[822, 270, 8686, 29881, 1753, 20653, 311, 316]",defeat,défaite
"Français: ""retour"" - English: ""return""
Français: ""village"" - English: ""village""
Français: ""enfant"" - English: ""child""
Français: ""cravate"" - English: ""tie""
Français: ""queue"" - English: ""","[260, 11062, 18237, 941, 12464, 29873]",tail,"[260, 11062, 18237, 941, 12464, 29873]",tail,queue
"Français: ""structure"" - English: ""structure""
Français: ""roche"" - English: ""rock""
Français: ""pouvoir"" - English: ""power""
Français: ""forêt"" - English: ""forest""
Français: ""mère"" - English: ""","[5637, 29885, 2730, 3184, 286, 25550, 4346, 14817]",mother,"[5637, 29885, 2730, 3184, 286, 25550, 4346, 14817]",mother,mère
"Français: ""supprimer"" - English: ""delete""
Français: ""temps"" - English: ""time""
Français: ""dix"" - English: ""ten""
Français: ""bande"" - English: ""strip""
Français: ""est"" - English: ""","[2240, 321, 29872, 11248, 23027, 9755]",east,"[2240, 321, 29872, 11248, 23027, 9755]",east,est
"Français: ""sac"" - English: ""bag""
Français: ""genre"" - English: ""kind""
Français: ""cinq"" - English: ""five""
Français: ""œil"" - English: ""eye""
Français: ""retour"" - English: ""","[364, 2457, 3240, 29878, 276, 337, 736, 2267]",return,"[364, 2457, 3240, 29878, 276, 337, 736, 2267]",return,retour
"Français: ""tour"" - English: ""tower""
Français: ""été"" - English: ""summer""
Français: ""bourse"" - English: ""exchange""
Français: ""version"" - English: ""version""
Français: ""discours"" - English: ""","[269, 12032, 805, 29879, 5965, 1028, 961]",speech,"[269, 12032, 805, 29879, 5965, 1028, 961]",speech,discours
"Français: ""tentative"" - English: ""attempt""
Français: ""ressort"" - English: ""spring""
Français: ""danse"" - English: ""dance""
Français: ""couleur"" - English: ""color""
Français: ""enfant"" - English: ""","[2278, 29883, 5145, 305, 18558, 274, 4161, 521]",child,"[2278, 29883, 5145, 305, 18558, 274, 4161, 521]",child,enfant
"Français: ""maison"" - English: ""house""
Français: ""queue"" - English: ""tail""
Français: ""thé"" - English: ""tea""
Français: ""version"" - English: ""version""
Français: ""tour"" - English: ""","[260, 19372, 517, 304, 29873]",tower,"[260, 19372, 517, 304, 29873]",tower,tour
"Français: ""mère"" - English: ""mother""
Français: ""été"" - English: ""summer""
Français: ""cœur"" - English: ""heart""
Français: ""bande"" - English: ""strip""
Français: ""ménage"" - English: ""","[9261, 8697, 22329, 3699, 10774, 29882, 1251, 298, 5089]",household,"[9261, 8697, 22329, 3699, 10774, 29882, 1251, 298, 5089]",household,ménage
"Français: ""vertu"" - English: ""virtue""
Français: ""ligne"" - English: ""line""
Français: ""lune"" - English: ""moon""
Français: ""ville"" - English: ""city""
Français: ""personne"" - English: ""","[1236, 546, 3736, 412, 6774, 29886, 639, 10532, 282, 2022]",person,"[1236, 546, 3736, 412, 6774, 29886, 639, 10532, 282, 2022]",person,personne
"Français: ""océan"" - English: ""ocean""
Français: ""soleil"" - English: ""sun""
Français: ""rue"" - English: ""street""
Français: ""enfant"" - English: ""child""
Français: ""section"" - English: ""","[344, 8803, 269, 21149, 29879, 3471, 2042, 4004, 5226, 409]",section,"[344, 8803, 269, 21149, 29879, 3471, 2042, 4004, 5226, 409]",section,section
"Français: ""école"" - English: ""school""
Français: ""sud"" - English: ""south""
Français: ""cravate"" - English: ""tie""
Français: ""sac"" - English: ""bag""
Français: ""bureau"" - English: ""","[974, 8034, 288, 2696, 29877, 1283, 20205, 3344, 310]",office,"[974, 8034, 288, 2696, 29877, 1283, 20205, 3344, 310]",office,bureau
"Français: ""couleur"" - English: ""color""
Français: ""deux"" - English: ""two""
Français: ""discours"" - English: ""speech""
Français: ""plate-forme"" - English: ""platform""
Français: ""roche"" - English: ""","[364, 307, 7679, 29878, 10198, 696, 20821]",rock,"[364, 307, 7679, 29878, 10198, 696, 20821]",rock,roche
"Français: ""tentative"" - English: ""attempt""
Français: ""lac"" - English: ""lake""
Français: ""œil"" - English: ""eye""
Français: ""forêt"" - English: ""forest""
Français: ""hausse"" - English: ""","[374, 364, 5161, 3780, 29878, 10107, 14451]",rise,"[374, 364, 5161, 3780, 29878, 10107, 14451]",rise,hausse
"Français: ""visage"" - English: ""face""
Français: ""juge"" - English: ""judge""
Français: ""grille"" - English: ""grid""
Français: ""est"" - English: ""east""
Français: ""gauche"" - English: ""","[454, 280, 301, 29880, 2175, 25874, 1563]",left,"[454, 280, 301, 29880, 2175, 25874, 1563]",left,gauche
"Français: ""océan"" - English: ""ocean""
Français: ""sable"" - English: ""sand""
Français: ""cinq"" - English: ""five""
Français: ""huit"" - English: ""eight""
Français: ""son"" - English: ""","[3669, 29802, 269, 578, 6047, 577, 29879]",sound,"[3669, 29802, 269, 578, 6047, 577, 29879]",sound,son
"Français: ""chanson"" - English: ""song""
Français: ""son"" - English: ""sound""
Français: ""milieu"" - English: ""middle""
Français: ""roche"" - English: ""rock""
Français: ""pouvoir"" - English: ""","[12248, 13519, 1129, 4764, 29886, 772, 3081, 282]",power,"[12248, 13519, 1129, 4764, 29886, 772, 3081, 282]",power,pouvoir
"Français: ""bois"" - English: ""wood""
Français: ""son"" - English: ""sound""
Français: ""vallée"" - English: ""valley""
Français: ""avancer"" - English: ""advance""
Français: ""été"" - English: ""","[11801, 22792, 2146, 269, 2533, 2083, 480, 29879]",summer,"[11801, 22792, 2146, 269, 2533, 2083, 480, 29879]",summer,été


==> figures/translation/70b_fr_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""exemple"" - Français: ""exemple""
Français: ""huit"" - Français: ""huit""
Français: ""gauche"" - Français: ""gauche""
Français: ""océan"" - Français: ""océan""
Français: ""nuage"" - Français: ""","[302, 29876, 4948, 3433]",nuage,"[1067, 695, 274, 17184, 15126, 23642, 9570, 9274, 29883]",cloud,nuage
"Français: ""ville"" - Français: ""ville""
Français: ""quatre"" - Français: ""quatre""
Français: ""supprimer"" - Français: ""supprimer""
Français: ""temps"" - Français: ""temps""
Français: ""sac"" - Français: ""","[7067, 269, 872, 4977, 29879]",sac,"[2291, 29890, 289, 23156, 9922, 19548]",bag,sac
"Français: ""danse"" - Français: ""danse""
Français: ""thé"" - Français: ""thé""
Français: ""queue"" - Français: ""queue""
Français: ""tentative"" - Français: ""tentative""
Français: ""bouche"" - Français: ""","[833, 1045, 29890, 289, 16380]",bouche,"[29442, 286, 13394, 2730, 21026, 29885, 4346]",mouth,bouche
"Français: ""lumière"" - Français: ""lumière""
Français: ""tête"" - Français: ""tête""
Français: ""nuage"" - Français: ""nuage""
Français: ""sol"" - Français: ""sol""
Français: ""cœur"" - Français: ""","[274, 29883]",cœur,"[540, 354, 8293, 23057, 29882, 5192, 298]",heart,cœur
"Français: ""son"" - Français: ""son""
Français: ""milieu"" - Français: ""milieu""
Français: ""siège"" - Français: ""siège""
Français: ""pied"" - Français: ""pied""
Français: ""main"" - Français: ""","[3396, 24402, 1667, 286, 5530, 655, 29885, 611]",main,"[3179, 2350, 5905, 5403, 29882, 1361, 447, 298]",hand,main
"Français: ""sol"" - Français: ""sol""
Français: ""juge"" - Français: ""juge""
Français: ""main"" - Français: ""main""
Français: ""grille"" - Français: ""grille""
Français: ""jour"" - Français: ""","[8121, 2958, 2212, 8694, 432, 20551, 29926]",jour,"[29881, 1146, 1388, 3250, 2462, 270]",day,jour
"Français: ""bureau"" - Français: ""bureau""
Français: ""pont"" - Français: ""pont""
Français: ""mère"" - Français: ""mère""
Français: ""trois"" - Français: ""trois""
Français: ""étoile"" - Français: ""","[29948, 904, 2852, 1893]",étoile,"[269, 8508, 5810, 380, 9523, 5173, 29879, 303]",star,étoile
"Français: ""porte"" - Français: ""porte""
Français: ""cheval"" - Français: ""cheval""
Français: ""main"" - Français: ""main""
Français: ""discours"" - Français: ""discours""
Français: ""ressort"" - Français: ""","[1253, 690, 29878, 18475, 337, 276, 620, 364]",ressort,"[269, 4278, 6709, 15099, 7689, 1028, 29879, 805]",spring,ressort
"Français: ""vertu"" - Français: ""vertu""
Français: ""champ"" - Français: ""champ""
Français: ""mer"" - Français: ""mer""
Français: ""bouche"" - Français: ""bouche""
Français: ""lune"" - Français: ""","[25081, 6092, 301, 8092, 29880]",lune,"[286, 18786, 2730, 29885, 4346]",moon,lune
"Français: ""ressort"" - Français: ""ressort""
Français: ""génération"" - Français: ""génération""
Français: ""pouvoir"" - Français: ""pouvoir""
Français: ""maison"" - Français: ""maison""
Français: ""bois"" - Français: ""","[833, 23734, 29890, 1045, 289]",bois,"[29893, 281, 8112, 827, 6115, 8879]",wood,bois
"Français: ""lune"" - Français: ""lune""
Français: ""cravate"" - Français: ""cravate""
Français: ""cœur"" - Français: ""cœur""
Français: ""pont"" - Français: ""pont""
Français: ""chanson"" - Français: ""","[10329, 274, 5815, 5083, 521, 305, 25875, 29883]",chanson,"[1487, 269, 578, 21453, 577, 4823, 29879, 1100]",song,chanson
"Français: ""ligne"" - Français: ""ligne""
Français: ""bande"" - Français: ""bande""
Français: ""main"" - Français: ""main""
Français: ""avancer"" - Français: ""avancer""
Français: ""étang"" - Français: ""","[29948, 904, 2852, 1893, 28899]",étang,"[2818, 1112, 282, 12509, 772, 1129, 29886]",pond,étang
"Français: ""ménage"" - Français: ""ménage""
Français: ""bande"" - Français: ""bande""
Français: ""queue"" - Français: ""queue""
Français: ""milieu"" - Français: ""milieu""
Français: ""onde"" - Français: ""","[373, 13469, 29877, 16504, 265, 288, 898]",onde,"[10742, 29893, 2766, 11324, 281, 27766]",wave,onde
"Français: ""gauche"" - Français: ""gauche""
Français: ""carré"" - Français: ""carré""
Français: ""un"" - Français: ""un""
Français: ""couleur"" - Français: ""couleur""
Français: ""grotte"" - Français: ""","[629, 4071, 867, 29887, 17170, 330]",grotte,"[24230, 274, 18346, 29883, 5777, 1113]",cave,grotte
"Français: ""porte"" - Français: ""porte""
Français: ""grille"" - Français: ""grille""
Français: ""est"" - Français: ""est""
Français: ""hausse"" - Français: ""hausse""
Français: ""mer"" - Français: ""","[1004, 286, 2778, 592, 29885, 1050]",mer,"[269, 409, 7205, 344, 29879]",sea,mer
"Français: ""école"" - Français: ""école""
Français: ""siège"" - Français: ""siège""
Français: ""vallée"" - Français: ""vallée""
Français: ""ville"" - Français: ""ville""
Français: ""gare"" - Français: ""","[29887, 10364, 3249, 7171, 330, 5397, 24816]",gare,"[19569, 269, 1002, 380, 23436, 9523, 5073, 5173, 6112, 29879, 303]",station,gare
"Français: ""son"" - Français: ""son""
Français: ""porte"" - Français: ""porte""
Français: ""riz"" - Français: ""riz""
Français: ""œil"" - Français: ""œil""
Français: ""filet"" - Français: ""","[29888, 1777, 934, 5713, 7241, 285, 977, 1445]",filet,"[302, 1212, 484, 7787, 452, 29876]",net,filet
"Français: ""ressort"" - Français: ""ressort""
Français: ""grille"" - Français: ""grille""
Français: ""huit"" - Français: ""huit""
Français: ""lumière"" - Français: ""lumière""
Français: ""pied"" - Français: ""","[1631, 12343, 282, 15957, 2930, 29886, 5036]",pied,"[29888, 1701, 3661, 6661, 1181, 285, 5431, 7953]",foot,pied
"Français: ""ressort"" - Français: ""ressort""
Français: ""main"" - Français: ""main""
Français: ""discours"" - Français: ""discours""
Français: ""trois"" - Français: ""trois""
Français: ""or"" - Français: ""","[29877, 470, 288, 272]",or,"[7684, 748, 29887, 1484, 330, 15192]",gold,or
"Français: ""sac"" - Français: ""sac""
Français: ""défaite"" - Français: ""défaite""
Français: ""tentative"" - Français: ""tentative""
Français: ""ville"" - Français: ""ville""
Français: ""porte"" - Français: ""","[1277, 13732, 282, 772, 1971, 14931, 637, 1129, 29886, 2011]",porte,"[29881, 1867, 3050, 17433, 437, 270]",door,porte
"Français: ""vallée"" - Français: ""vallée""
Français: ""forêt"" - Français: ""forêt""
Français: ""été"" - Français: ""été""
Français: ""vitesse"" - Français: ""vitesse""
Français: ""neige"" - Français: ""","[302, 484, 12106, 452, 29876]",neige,"[269, 16586, 15007, 29879, 5807]",snow,neige
"Français: ""étang"" - Français: ""étang""
Français: ""grille"" - Français: ""grille""
Français: ""porte"" - Français: ""porte""
Français: ""tête"" - Français: ""tête""
Français: ""cheval"" - Français: ""","[274, 25042, 29823, 521, 305, 1173, 29883, 923]",cheval,"[11231, 2015, 1251, 4029, 10435, 5089, 29882, 298]",horse,cheval
"Français: ""milieu"" - Français: ""milieu""
Français: ""queue"" - Français: ""queue""
Français: ""beauté"" - Français: ""beauté""
Français: ""danse"" - Français: ""danse""
Français: ""un"" - Français: ""","[348, 443, 318, 29884]",un,"[373, 650, 29877, 697, 265, 288]",one,un
"Français: ""huit"" - Français: ""huit""
Français: ""discours"" - Français: ""discours""
Français: ""mère"" - Français: ""mère""
Français: ""fleur"" - Français: ""fleur""
Français: ""deux"" - Français: ""","[29881, 311, 4239, 316, 270]",deux,"[3252, 7516, 10184, 1023, 29873, 260]",two,deux
"Français: ""sac"" - Français: ""sac""
Français: ""vallée"" - Français: ""vallée""
Français: ""nuage"" - Français: ""nuage""
Français: ""supprimer"" - Français: ""supprimer""
Français: ""quatre"" - Français: ""","[3855, 339, 29939, 12134, 21408, 439]",quatre,"[29888, 1701, 12584, 1181, 285, 17823, 3023]",four,quatre
"Français: ""tribu"" - Français: ""tribu""
Français: ""mer"" - Français: ""mer""
Français: ""thé"" - Français: ""thé""
Français: ""queue"" - Français: ""queue""
Français: ""cinq"" - Français: ""","[274, 17256, 455, 16381, 4670, 4583, 29883]",cinq,"[29888, 5713, 7241, 20818, 285, 5320]",five,cinq
"Français: ""jour"" - Français: ""jour""
Français: ""montagne"" - Français: ""montagne""
Français: ""carré"" - Français: ""carré""
Français: ""main"" - Français: ""main""
Français: ""huit"" - Français: ""","[27052, 15669, 22888, 6905, 29882, 298]",huit,"[321, 10096, 29872, 29319, 15761, 9475]",eight,huit
"Français: ""grille"" - Français: ""grille""
Français: ""visage"" - Français: ""visage""
Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""étang"" - Français: ""étang""
Français: ""dix"" - Français: ""","[29881, 6051, 23386, 270, 652]",dix,"[841, 734, 371, 29873, 3006, 260]",ten,dix
"Français: ""réunion"" - Français: ""réunion""
Français: ""ligne"" - Français: ""ligne""
Français: ""lac"" - Français: ""lac""
Français: ""mille"" - Français: ""mille""
Français: ""tête"" - Français: ""","[17949, 29873, 260]",tête,"[540, 354, 2813, 2343, 29882, 298]",head,tête
"Français: ""pont"" - Français: ""pont""
Français: ""sol"" - Français: ""sol""
Français: ""gauche"" - Français: ""gauche""
Français: ""bureau"" - Français: ""bureau""
Français: ""bande"" - Français: ""","[2291, 29890, 3719, 2571, 9892, 289, 4980, 9922, 27628]",bande,"[269, 17820, 851, 380, 17010, 29879, 10076, 303, 710]",strip,bande
"Français: ""est"" - Français: ""est""
Français: ""queue"" - Français: ""queue""
Français: ""temps"" - Français: ""temps""
Français: ""sol"" - Français: ""sol""
Français: ""rue"" - Français: ""","[582, 29878, 5796, 364, 16014]",rue,"[269, 851, 380, 303, 13045, 29352, 12243, 29879, 11952, 710]",street,rue
"Français: ""mille"" - Français: ""mille""
Français: ""deux"" - Français: ""deux""
Français: ""neige"" - Français: ""neige""
Français: ""juge"" - Français: ""juge""
Français: ""œil"" - Français: """,[30106],œil,"[321, 29872, 10977, 1032]",eye,œil
"Français: ""rouge"" - Français: ""rouge""
Français: ""retour"" - Français: ""retour""
Français: ""cinq"" - Français: ""cinq""
Français: ""queue"" - Français: ""queue""
Français: ""champ"" - Français: ""","[10329, 274, 5815, 11179, 521, 305, 29883, 18480]",champ,"[29888, 1746, 2671, 29607, 5713, 7241, 285]",field,champ
"Français: ""nuage"" - Français: ""nuage""
Français: ""champ"" - Français: ""champ""
Français: ""genre"" - Français: ""genre""
Français: ""lac"" - Français: ""lac""
Français: ""mot"" - Français: ""","[286, 14817, 3184, 2730, 29885, 4346]",mot,"[29893, 1742, 13762, 281, 827, 1734, 6365, 8879]",word,mot
"Français: ""main"" - Français: ""main""
Français: ""sol"" - Français: ""sol""
Français: ""étang"" - Français: ""étang""
Français: ""danse"" - Français: ""danse""
Français: ""mille"" - Français: ""","[19958, 286, 23853, 2460, 3533, 2316, 29885, 3737]",mille,"[386, 266, 10405, 29873, 12595, 7693, 260]",thousand,mille
"Français: ""pied"" - Français: ""pied""
Français: ""cheval"" - Français: ""cheval""
Français: ""tentative"" - Français: ""tentative""
Français: ""nuage"" - Français: ""nuage""
Français: ""bourse"" - Français: ""","[833, 1045, 29890, 289, 6526, 16380]",bourse,"[321, 29872, 14523, 5566, 429, 735, 6543]",exchange,bourse
"Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""cinq"" - Français: ""cinq""
Français: ""bande"" - Français: ""bande""
Français: ""enfant"" - Français: ""enfant""
Français: ""genre"" - Français: ""","[2531, 29887, 1885, 16151, 1737, 330, 479]",genre,"[8506, 2924, 413, 9089, 1984, 14380, 19015, 29895]",kind,genre
"Français: ""gauche"" - Français: ""gauche""
Français: ""exemple"" - Français: ""exemple""
Français: ""hausse"" - Français: ""hausse""
Français: ""nuage"" - Français: ""nuage""
Français: ""école"" - Français: ""","[29948, 904, 24618, 4582]",école,"[269, 1557, 27041, 885, 1364, 816, 29879, 3762]",school,école
"Français: ""lumière"" - Français: ""lumière""
Français: ""tentative"" - Français: ""tentative""
Français: ""deux"" - Français: ""deux""
Français: ""trois"" - Français: ""trois""
Français: ""cravate"" - Français: ""","[12220, 274, 7283, 26844, 29883, 2181]",cravate,"[19538, 22134, 2034, 29873, 260]",tie,cravate
"Français: ""sud"" - Français: ""sud""
Français: ""nuage"" - Français: ""nuage""
Français: ""or"" - Français: ""or""
Français: ""milieu"" - Français: ""milieu""
Français: ""visage"" - Français: ""","[1403, 325, 3516, 1730, 1998, 29894]",visage,"[29888, 5444, 3700, 17470, 2161, 2258, 4024, 285]",face,visage
"Français: ""sac"" - Français: ""sac""
Français: ""danse"" - Français: ""danse""
Français: ""réunion"" - Français: ""réunion""
Français: ""deux"" - Français: ""deux""
Français: ""pont"" - Français: ""","[1112, 282, 29649, 13185, 12509, 772, 1129, 29886]",pont,"[29890, 1182, 19515, 1506, 289, 12945, 28635, 18419]",bridge,pont
"Français: ""tête"" - Français: ""tête""
Français: ""queue"" - Français: ""queue""
Français: ""enfant"" - Français: ""enfant""
Français: ""mère"" - Français: ""mère""
Français: ""supprimer"" - Français: ""","[269, 2146, 12587, 480, 19303, 1462, 13159, 29879]",supprimer,"[29881, 311, 270, 8143, 6144, 5217, 316, 7374, 628]",delete,supprimer
"Français: ""ressort"" - Français: ""ressort""
Français: ""roche"" - Français: ""roche""
Français: ""retour"" - Français: ""retour""
Français: ""gauche"" - Français: ""gauche""
Français: ""maison"" - Français: ""","[24402, 286, 29885, 3503, 18234, 655, 5530, 611]",maison,"[8697, 10774, 1251, 5089, 29882, 9261, 3699, 298]",house,maison
"Français: ""été"" - Français: ""été""
Français: ""bouche"" - Français: ""bouche""
Français: ""exemple"" - Français: ""exemple""
Français: ""cinq"" - Français: ""cinq""
Français: ""réunion"" - Français: ""","[1841, 29878, 5606, 364]",réunion,"[5870, 11781, 286, 1004, 592, 29885, 17897]",meeting,réunion
"Français: ""fleur"" - Français: ""fleur""
Français: ""été"" - Français: ""été""
Français: ""bouche"" - Français: ""bouche""
Français: ""mer"" - Français: ""mer""
Français: ""carré"" - Français: ""","[274, 1559, 4287, 29883, 5777, 1113]",carré,"[269, 26613, 17619, 18074, 6862, 3044, 29879, 10674]",square,carré
"Français: ""tentative"" - Français: ""tentative""
Français: ""lumière"" - Français: ""lumière""
Français: ""cœur"" - Français: ""cœur""
Français: ""son"" - Français: ""son""
Français: ""ville"" - Français: ""","[4213, 325, 1403, 3516, 11928, 4909, 29894, 8441, 17191]",ville,"[7537, 4272, 274, 20752, 455, 4583, 12690, 29883]",city,ville
"Français: ""vertu"" - Français: ""vertu""
Français: ""sud"" - Français: ""sud""
Français: ""ligne"" - Français: ""ligne""
Français: ""or"" - Français: ""or""
Français: ""vitesse"" - Français: ""","[1403, 325, 3516, 13901, 29894]",vitesse,"[269, 961, 6210, 5965, 1028, 29879, 19322, 805]",speed,vitesse
"Français: ""thé"" - Français: ""thé""
Français: ""retour"" - Français: ""retour""
Français: ""ménage"" - Français: ""ménage""
Français: ""bourse"" - Français: ""bourse""
Français: ""sol"" - Français: ""","[269, 899, 2929, 577, 578, 29879]",sol,"[629, 4071, 2057, 867, 29887, 17170, 5962, 330]",ground,sol
"Français: ""tour"" - Français: ""tour""
Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""siège"" - Français: ""siège""
Français: ""océan"" - Français: ""océan""
Français: ""tentative"" - Français: ""","[841, 12033, 734, 371, 29873, 3006, 260]",tentative,"[1098, 271, 472, 1131, 29874, 15127, 263, 4218, 21609]",attempt,tentative
"Français: ""supprimer"" - Français: ""supprimer""
Français: ""mille"" - Français: ""mille""
Français: ""mère"" - Français: ""mère""
Français: ""juge"" - Français: ""juge""
Français: ""queue"" - Français: ""","[712, 802, 9990, 3855, 9521, 339, 439, 29939]",queue,"[18237, 11062, 941, 12464, 29873, 260]",tail,queue
"Français: ""cravate"" - Français: ""cravate""
Français: ""onde"" - Français: ""onde""
Français: ""avancer"" - Français: ""avancer""
Français: ""bouche"" - Français: ""bouche""
Français: ""discours"" - Français: ""","[29881, 17021, 2218, 6051, 2313, 766, 270, 652]",discours,"[269, 961, 5965, 12032, 1028, 29879, 805]",speech,discours
"Français: ""gare"" - Français: ""gare""
Français: ""sol"" - Français: ""sol""
Français: ""bouche"" - Français: ""bouche""
Français: ""tête"" - Français: ""tête""
Français: ""enfant"" - Français: ""","[321, 12377, 29872, 264, 23578, 427]",enfant,"[274, 4161, 2278, 18558, 521, 305, 29883, 5145]",child,enfant
"Français: ""bois"" - Français: ""bois""
Français: ""tête"" - Français: ""tête""
Français: ""neuf"" - Français: ""neuf""
Français: ""dix"" - Français: ""dix""
Français: ""ménage"" - Français: ""","[12031, 286, 8774, 29885]",ménage,"[8697, 10774, 1251, 22329, 5089, 29882, 9261, 3699, 298]",household,ménage
"Français: ""grotte"" - Français: ""grotte""
Français: ""onde"" - Français: ""onde""
Français: ""avancer"" - Français: ""avancer""
Français: ""étang"" - Français: ""étang""
Français: ""bureau"" - Français: ""","[29890, 8399, 289, 6866, 2423, 1321]",bureau,"[8034, 2696, 974, 29877, 310, 20205, 288, 1283, 3344]",office,bureau
"Français: ""tête"" - Français: ""tête""
Français: ""quatre"" - Français: ""quatre""
Français: ""lune"" - Français: ""lune""
Français: ""bouche"" - Français: ""bouche""
Français: ""hausse"" - Français: ""","[2350, 6208, 29882, 447, 298]",hausse,"[374, 29878, 5161, 14451, 364, 10107, 3780]",rise,hausse
"Français: ""supprimer"" - Français: ""supprimer""
Français: ""carré"" - Français: ""carré""
Français: ""bourse"" - Français: ""bourse""
Français: ""trois"" - Français: ""trois""
Français: ""gauche"" - Français: ""","[13395, 26003, 29887, 10364, 3249, 330]",gauche,"[454, 301, 1563, 280, 25874, 2175, 29880]",left,gauche
"Français: ""juge"" - Français: ""juge""
Français: ""couleur"" - Français: ""couleur""
Français: ""onde"" - Français: ""onde""
Français: ""ville"" - Français: ""ville""
Français: ""été"" - Français: ""","[29948, 904, 2852, 1893, 4370, 7342]",été,"[269, 2146, 480, 2083, 2533, 22792, 29879, 11801]",summer,été


==> figures/translation/70b_fr_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""fleur"" - Русский: ""цветок""
Français: ""cravate"" - Русский: ""галстук""
Français: ""couleur"" - Русский: ""цвет""
Français: ""bande"" - Русский: ""полоса""
Français: ""nuage"" - Русский: ""","[4389, 1604, 29904, 5055, 614, 211]",облако,"[23642, 9570, 695, 1067, 17184, 274, 29883, 15126, 9274]",cloud,nuage
"Français: ""génération"" - Русский: ""поколение""
Français: ""sable"" - Русский: ""песок""
Français: ""sol"" - Русский: ""земля""
Français: ""onde"" - Русский: ""волна""
Français: ""sac"" - Русский: ""","[29935, 3404, 2937, 531, 212]",сумка,"[23156, 29890, 9922, 2291, 289, 19548]",bag,sac
"Français: ""riz"" - Русский: ""рис""
Français: ""tête"" - Русский: ""голова""
Français: ""bureau"" - Русский: ""офис""
Français: ""couleur"" - Русский: ""цвет""
Français: ""bouche"" - Русский: ""","[576, 8201, 1561, 29927, 212]",рот,"[13394, 286, 21026, 2730, 29885, 4346, 29442]",mouth,bouche
"Français: ""sud"" - Русский: ""юг""
Français: ""vallée"" - Русский: ""долина""
Français: ""milieu"" - Русский: ""середина""
Français: ""cinq"" - Русский: ""пять""
Français: ""sol"" - Русский: ""","[469, 18752, 733, 29964, 1268, 211]",почва,"[577, 29879, 578, 22473, 269]",soil,sol
"Français: ""onde"" - Русский: ""волна""
Français: ""talent"" - Русский: ""талант""
Français: ""huit"" - Русский: ""восемь""
Français: ""ville"" - Русский: ""город""
Français: ""montagne"" - Русский: ""","[17310, 1214, 1084, 588, 29969, 24856, 211]",гора,"[14378, 5766, 286, 16476, 2730, 29885, 4346, 29442]",mountain,montagne
"Français: ""pont"" - Русский: ""мост""
Français: ""or"" - Русский: ""золото""
Français: ""pied"" - Русский: ""нога""
Français: ""ville"" - Русский: ""город""
Français: ""cœur"" - Русский: ""","[29935, 1502, 14315, 531, 10182, 1586, 212]",сердце,"[5192, 354, 23057, 8293, 29882, 298, 540]",heart,cœur
"Français: ""sol"" - Русский: ""почва""
Français: ""bureau"" - Русский: ""офис""
Français: ""quatre"" - Русский: ""четыре""
Français: ""tribu"" - Русский: ""племя""
Français: ""main"" - Русский: ""","[11218, 1086, 5368, 8201, 29927, 212]",рука,"[3179, 1361, 2350, 447, 5403, 29882, 298, 5905]",hand,main
"Français: ""océan"" - Русский: ""океан""
Français: ""bourse"" - Русский: ""биржа""
Français: ""école"" - Русский: ""школа""
Français: ""sud"" - Русский: ""юг""
Français: ""étoile"" - Русский: ""","[27643, 754, 29972, 211]",звезда,"[303, 5810, 9523, 8508, 380, 29879, 5173, 269]",star,étoile
"Français: ""milieu"" - Русский: ""середина""
Français: ""machine"" - Русский: ""машина""
Français: ""forêt"" - Русский: ""лес""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""ressort"" - Русский: ""","[469, 12781, 29964, 21550, 211]",пружина,"[805, 4278, 15099, 6709, 29879, 7689, 269, 1028]",spring,ressort
"Français: ""mot"" - Русский: ""слово""
Français: ""genre"" - Русский: ""вид""
Français: ""main"" - Русский: ""рука""
Français: ""ligne"" - Русский: ""линия""
Français: ""lune"" - Русский: ""","[1844, 16050, 29944, 211]",луна,"[286, 18786, 2730, 29885, 4346]",moon,lune
"Français: ""groupe"" - Русский: ""группа""
Français: ""huit"" - Русский: ""восемь""
Français: ""bouche"" - Русский: ""рот""
Français: ""sable"" - Русский: ""песок""
Français: ""village"" - Русский: ""","[10247, 19792, 20229, 1216, 662, 2263, 29957, 6620, 211]",деревня,"[4213, 28765, 1403, 5720, 3516, 325, 11928, 17191, 29894, 21031]",village,village
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""lune"" - Русский: ""луна""
Français: ""réunion"" - Русский: ""собрание""
Français: ""défaite"" - Русский: ""поражение""
Français: ""forêt"" - Русский: ""","[753, 4674, 29944, 211]",лес,"[26839, 363, 13569, 29888, 1181, 1454, 1079, 285, 1701]",forest,forêt
"Français: ""pouvoir"" - Русский: ""власть""
Français: ""danse"" - Русский: ""танец""
Français: ""maison"" - Русский: ""дом""
Français: ""machine"" - Русский: ""машина""
Français: ""fruit"" - Русский: ""","[30011, 23692, 1606, 212]",фрукт,"[1424, 29888, 15774, 1341, 285]",fruit,fruit
"Français: ""fruit"" - Русский: ""фрукт""
Français: ""vallée"" - Русский: ""долина""
Français: ""beauté"" - Русский: ""красота""
Français: ""six"" - Русский: ""шесть""
Français: ""grille"" - Русский: ""","[29935, 1586, 1502, 531, 212]",сетка,"[6856, 29887, 330, 7720, 867, 629]",grid,grille
"Français: ""discours"" - Русский: ""речь""
Français: ""rouge"" - Русский: ""красный""
Français: ""partie"" - Русский: ""часть""
Français: ""maison"" - Русский: ""дом""
Français: ""chanson"" - Русский: ""","[469, 2100, 29964, 6414, 15536, 211]",песня,"[21453, 1487, 1100, 577, 29879, 578, 269, 4823]",song,chanson
"Français: ""mot"" - Русский: ""слово""
Français: ""réunion"" - Русский: ""собрание""
Français: ""retour"" - Русский: ""возврат""
Français: ""sept"" - Русский: ""семь""
Français: ""étang"" - Русский: ""","[469, 12781, 29964, 21550, 211]",пруд,"[12509, 1112, 282, 772, 2818, 1129, 29886]",pond,étang
"Français: ""étoile"" - Русский: ""звезда""
Français: ""quatre"" - Русский: ""четыре""
Français: ""fleur"" - Русский: ""цветок""
Français: ""onde"" - Русский: ""волна""
Français: ""sable"" - Русский: ""","[469, 2100, 29964, 6414, 15536, 211]",песок,"[11982, 29879, 872, 28455, 269, 4977, 9753]",sand,sable
"Français: ""océan"" - Русский: ""океан""
Français: ""source"" - Русский: ""источник""
Français: ""montagne"" - Русский: ""гора""
Français: ""sol"" - Русский: ""почва""
Français: ""loi"" - Русский: ""","[1077, 1902, 754, 29972, 211]",закон,"[433, 4307, 425, 301, 10653, 29880]",law,loi
"Français: ""village"" - Русский: ""деревня""
Français: ""soleil"" - Русский: ""солнце""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""tribu"" - Русский: ""племя""
Français: ""onde"" - Русский: ""","[1786, 984, 490, 29942, 211]",волна,"[281, 2766, 27766, 29893, 10742, 11324]",wave,onde
"Français: ""paire"" - Русский: ""пара""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""main"" - Русский: ""рука""
Français: ""bouche"" - Русский: ""рот""
Français: ""océan"" - Русский: ""","[26242, 29904, 614, 6752, 211]",океан,"[542, 288, 12954, 29877, 23474, 25802]",ocean,océan
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""sud"" - Русский: ""юг""
Français: ""champ"" - Русский: ""поле""
Français: ""main"" - Русский: ""рука""
Français: ""grotte"" - Русский: ""","[469, 2100, 29964, 6414, 211]",пещера,"[274, 5777, 29883, 24230, 18346, 1113]",cave,grotte
"Français: ""siège"" - Русский: ""сиденье""
Français: ""thé"" - Русский: ""чай""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""deux"" - Русский: ""два""
Français: ""mer"" - Русский: ""","[15256, 29959, 12434, 2569, 757, 1630, 211]",море,"[344, 7205, 29879, 269, 409]",sea,mer
"Français: ""réunion"" - Русский: ""собрание""
Français: ""sept"" - Русский: ""семь""
Français: ""lune"" - Русский: ""луна""
Français: ""sud"" - Русский: ""юг""
Français: ""lac"" - Русский: ""","[29904, 29495, 614, 211]",озеро,"[433, 425, 301, 24591, 18170, 19437, 29880]",lake,lac
"Français: ""discours"" - Русский: ""речь""
Français: ""cheval"" - Русский: ""лошадь""
Français: ""partie"" - Русский: ""часть""
Français: ""riz"" - Русский: ""рис""
Français: ""source"" - Русский: ""","[9971, 11452, 7874, 29917, 606, 211]",источник,"[4993, 2752, 3669, 577, 29879, 578, 269]",source,source
"Français: ""paire"" - Русский: ""пара""
Français: ""cœur"" - Русский: ""сердце""
Français: ""structure"" - Русский: ""структура""
Français: ""sol"" - Русский: ""земля""
Français: ""point"" - Русский: ""","[1937, 2721, 29932, 702, 212]",точка,"[282, 11899, 772, 1129, 29886, 3149, 1298]",point,point
"Français: ""sol"" - Русский: ""почва""
Français: ""onde"" - Русский: ""волна""
Français: ""mille"" - Русский: ""тысяча""
Français: ""bourse"" - Русский: ""биржа""
Français: ""version"" - Русский: ""","[3531, 3340, 490, 29942, 1521, 8060, 211]",версия,"[874, 2453, 1873, 3259, 325, 345, 1224, 1147, 29894, 369]",version,version
"Français: ""enfant"" - Русский: ""ребенок""
Français: ""bureau"" - Русский: ""офис""
Français: ""milieu"" - Русский: ""середина""
Français: ""retour"" - Русский: ""возврат""
Français: ""ballon"" - Русский: ""","[27693, 29959, 757, 5010, 211]",мяч,"[6411, 29890, 9922, 2291, 5521, 8287, 289, 2135]",ball,ballon
"Français: ""sud"" - Русский: ""юг""
Français: ""réunion"" - Русский: ""собрание""
Français: ""son"" - Русский: ""звук""
Français: ""deux"" - Русский: ""два""
Français: ""riz"" - Русский: ""","[641, 19625, 8201, 12591, 29927, 212]",рис,"[374, 10107, 9597, 2200, 364, 19408, 29878, 11674]",rice,riz
"Français: ""discours"" - Русский: ""речь""
Français: ""filet"" - Русский: ""сетка""
Français: ""danse"" - Русский: ""танец""
Français: ""retour"" - Русский: ""возврат""
Français: ""rouge"" - Русский: ""","[3360, 6697, 1186, 29951, 211]",красный,"[1127, 2654, 337, 364, 276, 29878]",red,rouge
"Français: ""loi"" - Русский: ""закон""
Français: ""bourse"" - Русский: ""биржа""
Français: ""génération"" - Русский: ""поколение""
Français: ""lune"" - Русский: ""луна""
Français: ""ligne"" - Русский: ""","[644, 3550, 29944, 8279, 211]",линия,"[1196, 6276, 1915, 492, 1220, 619, 301, 29880]",line,ligne
"Français: ""tentative"" - Русский: ""попытка""
Français: ""rouge"" - Русский: ""красный""
Français: ""province"" - Русский: ""провинция""
Français: ""soleil"" - Русский: ""солнце""
Français: ""filet"" - Русский: ""","[29935, 1586, 1502, 531, 212]",сетка,"[1212, 484, 302, 452, 29876, 7787]",net,filet
"Français: ""neige"" - Русский: ""снег""
Français: ""sac"" - Русский: ""сумка""
Français: ""carré"" - Русский: ""квадрат""
Français: ""huit"" - Русский: ""восемь""
Français: ""fleur"" - Русский: ""","[3716, 29996, 212]",цветок,"[1579, 4972, 28149, 29888, 1731, 5685, 1652, 285]",flower,fleur
"Français: ""fruit"" - Русский: ""фрукт""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""province"" - Русский: ""провинция""
Français: ""pont"" - Русский: ""мост""
Français: ""thé"" - Русский: ""","[1282, 29981, 2493, 3655, 19424, 212]",чай,"[734, 29873, 371, 260, 23429]",tea,thé
"Français: ""sol"" - Русский: ""земля""
Français: ""soleil"" - Русский: ""солнце""
Français: ""lune"" - Русский: ""луна""
Français: ""mot"" - Русский: ""слово""
Français: ""pied"" - Русский: ""","[4228, 570, 18211, 29921, 6968, 211]",нога,"[7953, 1181, 29888, 3661, 5431, 6661, 285, 1701]",foot,pied
"Français: ""cœur"" - Русский: ""сердце""
Français: ""six"" - Русский: ""шесть""
Français: ""tribu"" - Русский: ""племя""
Français: ""partie"" - Русский: ""часть""
Français: ""or"" - Русский: ""","[4734, 754, 25687, 29972, 26467, 211]",золото,"[748, 29887, 330, 15192, 7684, 1484]",gold,or
"Français: ""défaite"" - Русский: ""поражение""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""montagne"" - Русский: ""гора""
Français: ""son"" - Русский: ""звук""
Français: ""porte"" - Русский: ""","[662, 29957, 20880, 211]",дверь,"[1867, 17433, 29881, 437, 3050, 270]",door,porte
"Français: ""défaite"" - Русский: ""поражение""
Français: ""sud"" - Русский: ""юг""
Français: ""dix"" - Русский: ""десять""
Français: ""beauté"" - Русский: ""красота""
Français: ""neige"" - Русский: ""","[29935, 531, 212]",снег,"[5807, 16586, 29879, 15007, 269]",snow,neige
"Français: ""est"" - Русский: ""восток""
Français: ""océan"" - Русский: ""океан""
Français: ""trois"" - Русский: ""три""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""cheval"" - Русский: ""","[843, 13860, 29944, 211]",лошадь,"[4029, 10435, 2015, 1251, 11231, 29882, 298, 5089]",horse,cheval
"Français: ""histoire"" - Русский: ""история""
Français: ""carré"" - Русский: ""квадрат""
Français: ""siège"" - Русский: ""сиденье""
Français: ""source"" - Русский: ""источник""
Français: ""deux"" - Русский: ""","[11883, 662, 29957, 211]",два,"[29873, 10184, 3252, 1023, 260, 7516]",two,deux
"Français: ""sac"" - Русский: ""сумка""
Français: ""genre"" - Русский: ""вид""
Français: ""rue"" - Русский: ""улица""
Français: ""pouvoir"" - Русский: ""власть""
Français: ""trois"" - Русский: ""","[10357, 1937, 7678, 29932, 212]",три,"[17536, 29873, 1468, 2211, 386, 266, 260, 12455]",three,trois
"Français: ""riz"" - Русский: ""рис""
Français: ""neuf"" - Русский: ""девять""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""loi"" - Русский: ""закон""
Français: ""quatre"" - Русский: ""","[24998, 1093, 29981, 2493, 2950, 212]",четыре,"[12584, 3023, 1181, 17823, 29888, 285, 1701]",four,quatre
"Français: ""source"" - Русский: ""источник""
Français: ""tour"" - Русский: ""башня""
Français: ""mot"" - Русский: ""слово""
Français: ""talent"" - Русский: ""талант""
Français: ""cinq"" - Русский: ""","[469, 29964, 24200, 211]",пять,"[5713, 20818, 7241, 29888, 5320, 285]",five,cinq
"Français: ""discours"" - Русский: ""речь""
Français: ""village"" - Русский: ""деревня""
Français: ""neige"" - Русский: ""снег""
Français: ""loi"" - Русский: ""закон""
Français: ""six"" - Русский: ""","[20116, 30002, 2237, 3354, 212]",шесть,"[28319, 1039, 29879, 4832, 269, 1354]",six,six
"Français: ""juge"" - Русский: ""судья""
Français: ""défaite"" - Русский: ""поражение""
Français: ""huit"" - Русский: ""восемь""
Français: ""nord"" - Русский: ""север""
Français: ""sept"" - Русский: ""","[29935, 1502, 18534, 531, 1586, 212]",семь,"[344, 9881, 29879, 269, 409]",seven,sept
"Français: ""enfant"" - Русский: ""ребенок""
Français: ""version"" - Русский: ""версия""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""trois"" - Русский: ""три""
Français: ""huit"" - Русский: ""","[1786, 984, 490, 16335, 29942, 211]",восемь,"[29872, 15761, 10096, 321, 29319, 9475]",eight,huit
"Français: ""beauté"" - Русский: ""красота""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""retour"" - Русский: ""возврат""
Français: ""montagne"" - Русский: ""гора""
Français: ""neuf"" - Русский: ""","[1216, 662, 2263, 29957, 211]",девять,"[1240, 17081, 14183, 302, 6836, 29876]",nine,neuf
"Français: ""thé"" - Русский: ""чай""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""couleur"" - Русский: ""цвет""
Français: ""source"" - Русский: ""источник""
Français: ""dix"" - Русский: ""","[1216, 662, 2263, 29957, 26661, 211]",десять,"[734, 841, 29873, 371, 260, 3006]",ten,dix
"Français: ""siège"" - Русский: ""сиденье""
Français: ""école"" - Русский: ""школа""
Français: ""carré"" - Русский: ""квадрат""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""tête"" - Русский: ""","[1214, 1084, 588, 29969, 27187, 19311, 211]",голова,"[354, 2813, 2343, 29882, 298, 540]",head,tête
"Français: ""siège"" - Русский: ""сиденье""
Français: ""histoire"" - Русский: ""история""
Français: ""cinq"" - Русский: ""пять""
Français: ""loi"" - Русский: ""закон""
Français: ""bande"" - Русский: ""","[24141, 469, 7372, 9518, 733, 29964, 15960, 1268, 211]",полоса,"[303, 380, 851, 17820, 29879, 710, 269, 10076, 17010]",strip,bande
"Français: ""rouge"" - Русский: ""красный""
Français: ""grille"" - Русский: ""сетка""
Français: ""discours"" - Русский: ""речь""
Français: ""groupe"" - Русский: ""группа""
Français: ""rue"" - Русский: ""","[16756, 29960, 863, 212]",улица,"[303, 11952, 380, 851, 29352, 12243, 29879, 13045, 710, 269]",street,rue
"Français: ""pied"" - Русский: ""нога""
Français: ""tête"" - Русский: ""голова""
Français: ""tour"" - Русский: ""башня""
Français: ""sept"" - Русский: ""семь""
Français: ""partie"" - Русский: ""","[15267, 17265, 1282, 19829, 29981, 2493, 3655, 12978, 212]",часть,"[862, 1595, 282, 760, 610, 3300, 3274, 29886]",part,partie
"Français: ""neuf"" - Русский: ""девять""
Français: ""main"" - Русский: ""рука""
Français: ""machine"" - Русский: ""машина""
Français: ""ligne"" - Русский: ""линия""
Français: ""champ"" - Русский: ""","[469, 7372, 733, 29964, 29235, 1268, 9518, 211]",поле,"[29607, 5713, 7241, 29888, 1746, 2671, 285]",field,champ
"Français: ""queue"" - Русский: ""хвост""
Français: ""main"" - Русский: ""рука""
Français: ""porte"" - Русский: ""дверь""
Français: ""thé"" - Русский: ""чай""
Français: ""danse"" - Русский: ""","[1937, 1710, 7951, 20395, 29932, 676, 212]",танец,"[1146, 17948, 1388, 18386, 29881, 6025, 270]",dance,danse
"Français: ""carré"" - Русский: ""квадрат""
Français: ""grotte"" - Русский: ""пещера""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""maison"" - Русский: ""дом""
Français: ""mot"" - Русский: ""","[29935, 15391, 19945, 531, 26443, 212]",слово,"[6365, 281, 1734, 8879, 29893, 1742, 13762, 827]",word,mot
"Français: ""champ"" - Русский: ""поле""
Français: ""soleil"" - Русский: ""солнце""
Français: ""étoile"" - Русский: ""звезда""
Français: ""neige"" - Русский: ""снег""
Français: ""paire"" - Русский: ""","[469, 4554, 29964, 11396, 7596, 1843, 19714, 20691, 211]",пара,"[282, 3300, 18784, 3274, 29886, 5101]",pair,paire
"Français: ""bourse"" - Русский: ""биржа""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""sud"" - Русский: ""юг""
Français: ""thé"" - Русский: ""чай""
Français: ""siège"" - Русский: ""","[29935, 531, 1325, 3485, 212]",сиденье,"[12949, 7205, 344, 29879, 269, 409]",seat,siège
"Français: ""lac"" - Русский: ""озеро""
Français: ""bouche"" - Русский: ""рот""
Français: ""bourse"" - Русский: ""биржа""
Français: ""cœur"" - Русский: ""сердце""
Français: ""mille"" - Русский: ""","[29932, 1937, 19506, 3327, 212]",тысяча,"[29873, 386, 12595, 266, 260, 10405, 7693]",thousand,mille
"Français: ""milieu"" - Русский: ""середина""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""version"" - Русский: ""версия""
Français: ""neige"" - Русский: ""снег""
Français: ""nord"" - Русский: ""","[29935, 23967, 1502, 531, 1586, 212]",север,"[6641, 3643, 15459, 302, 1217, 694, 29876]",north,nord
"Français: ""montagne"" - Русский: ""гора""
Français: ""sac"" - Русский: ""сумка""
Français: ""discours"" - Русский: ""речь""
Français: ""couleur"" - Русский: ""цвет""
Français: ""machine"" - Русский: ""","[29959, 757, 2394, 1155, 211]",машина,"[23523, 4933, 5825, 286, 611, 655, 29885, 7672, 8628]",machine,machine
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""chanson"" - Русский: ""песня""
Français: ""océan"" - Русский: ""океан""
Français: ""bouche"" - Русский: ""рот""
Français: ""position"" - Русский: ""","[469, 15884, 21527, 733, 29964, 1268, 211]",позиция,"[926, 282, 2602, 13686, 772, 1066, 1129, 3283, 29886]",position,position
"Français: ""vallée"" - Русский: ""долина""
Français: ""ballon"" - Русский: ""мяч""
Français: ""porte"" - Русский: ""дверь""
Français: ""neuf"" - Русский: ""девять""
Français: ""province"" - Русский: ""","[469, 12781, 1471, 29964, 10613, 21550, 5945, 211]",провинция,"[12291, 544, 1326, 282, 16123, 8482, 558, 29886, 410, 771]",province,province
"Français: ""filet"" - Русский: ""сетка""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""sol"" - Русский: ""почва""
Français: ""maison"" - Русский: ""дом""
Français: ""bourse"" - Русский: ""","[29975, 836, 5660, 2384, 211]",биржа,"[29872, 5566, 14523, 6543, 321, 429, 735]",exchange,bourse
"Français: ""paire"" - Русский: ""пара""
Français: ""champ"" - Русский: ""поле""
Français: ""chanson"" - Русский: ""песня""
Français: ""neuf"" - Русский: ""девять""
Français: ""milieu"" - Русский: ""","[29935, 1502, 17560, 14315, 531, 10182, 1586, 212]",середина,"[17662, 3737, 286, 7145, 7256, 2460, 29885, 6563]",middle,milieu
"Français: ""six"" - Русский: ""шесть""
Français: ""bande"" - Русский: ""полоса""
Français: ""défaite"" - Русский: ""поражение""
Français: ""école"" - Русский: ""школа""
Français: ""couleur"" - Русский: ""","[3716, 29996, 212]",цвет,"[2927, 1054, 784, 274, 2780, 1302, 1111, 29883, 10965]",color,couleur
"Français: ""dix"" - Русский: ""десять""
Français: ""visage"" - Русский: ""лицо""
Français: ""rue"" - Русский: ""улица""
Français: ""champ"" - Русский: ""поле""
Français: ""genre"" - Русский: ""","[20874, 2196, 490, 29942, 21491, 1221, 211]",вид,"[413, 2924, 9089, 19015, 14380, 8506, 1984, 29895]",kind,genre
"Français: ""tentative"" - Русский: ""попытка""
Français: ""forêt"" - Русский: ""лес""
Français: ""est"" - Русский: ""восток""
Français: ""onde"" - Русский: ""волна""
Français: ""juge"" - Русский: ""","[29935, 3404, 2937, 531, 212]",судья,"[3623, 29926, 4900, 16833, 6577, 17675, 432]",judge,juge
"Français: ""personne"" - Русский: ""человек""
Français: ""porte"" - Русский: ""дверь""
Français: ""six"" - Русский: ""шесть""
Français: ""mère"" - Русский: ""мать""
Français: ""école"" - Русский: ""","[30002, 28231, 12351, 3354, 28567, 212]",школа,"[3762, 1364, 1557, 885, 29879, 269, 27041, 816]",school,école
"Français: ""juge"" - Русский: ""судья""
Français: ""bourse"" - Русский: ""биржа""
Français: ""onde"" - Русский: ""волна""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""structure"" - Русский: ""","[29935, 25819, 18212, 464, 22675, 20361, 531, 2091, 212]",структура,"[3829, 303, 380, 2281, 710, 851, 4984, 29879, 23905, 269, 6220, 10582]",structure,structure
"Français: ""discours"" - Русский: ""речь""
Français: ""retour"" - Русский: ""возврат""
Français: ""montagne"" - Русский: ""гора""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""cravate"" - Русский: ""","[1779, 1214, 8203, 29969, 211]",галстук,"[2034, 22134, 29873, 19538, 260]",tie,cravate
"Français: ""carré"" - Русский: ""квадрат""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""beauté"" - Русский: ""красота""
Français: ""huit"" - Русский: ""восемь""
Français: ""exemple"" - Русский: ""","[469, 7104, 12781, 25390, 1695, 29964, 21550, 211]",пример,"[29872, 4773, 321, 429, 735, 1342, 4392]",example,exemple
"Français: ""chanson"" - Русский: ""песня""
Français: ""fruit"" - Русский: ""фрукт""
Français: ""juge"" - Русский: ""судья""
Français: ""bande"" - Русский: ""полоса""
Français: ""visage"" - Русский: ""","[644, 3550, 29944, 211]",лицо,"[4024, 2258, 3700, 5444, 29888, 17470, 2161, 285]",face,visage
"Français: ""onde"" - Русский: ""волна""
Français: ""tentative"" - Русский: ""попытка""
Français: ""personne"" - Русский: ""человек""
Français: ""discours"" - Русский: ""речь""
Français: ""pont"" - Русский: ""","[29959, 2569, 757, 1630, 211]",мост,"[19515, 29890, 1506, 1182, 12945, 28635, 289, 18419]",bridge,pont
"Français: ""queue"" - Русский: ""хвост""
Français: ""cœur"" - Русский: ""сердце""
Français: ""onde"" - Русский: ""волна""
Français: ""grille"" - Русский: ""сетка""
Français: ""supprimer"" - Русский: ""","[29960, 863, 19871, 212]",удалить,"[316, 5217, 628, 6144, 8143, 7374, 270, 29881, 311]",delete,supprimer
"Français: ""exemple"" - Русский: ""пример""
Français: ""sol"" - Русский: ""почва""
Français: ""grille"" - Русский: ""сетка""
Français: ""sol"" - Русский: ""земля""
Français: ""groupe"" - Русский: ""","[6148, 1214, 29969, 10841, 211]",группа,"[4071, 2318, 29887, 17170, 330, 2972, 867, 629]",group,groupe
"Français: ""fruit"" - Русский: ""фрукт""
Français: ""tête"" - Русский: ""голова""
Français: ""soleil"" - Русский: ""солнце""
Français: ""sept"" - Русский: ""семь""
Français: ""talent"" - Русский: ""","[9829, 29932, 1937, 1710, 676, 212]",талант,"[29873, 24242, 5969, 20411, 11062, 17694, 260, 941]",talent,talent
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""ville"" - Русский: ""город""
Français: ""maison"" - Русский: ""дом""
Français: ""siège"" - Русский: ""сиденье""
Français: ""beauté"" - Русский: ""","[3360, 6697, 1186, 29951, 211]",красота,"[6562, 29890, 15409, 367, 915, 289]",beauty,beauté
"Français: ""sol"" - Русский: ""почва""
Français: ""nuage"" - Русский: ""облако""
Français: ""tribu"" - Русский: ""племя""
Français: ""province"" - Русский: ""провинция""
Français: ""plate-forme"" - Русский: ""","[469, 8433, 29964, 18478, 211]",платформа,"[715, 2174, 12120, 282, 13974, 7481, 572, 29886, 18870]",platform,plate-forme
"Français: ""mère"" - Русский: ""мать""
Français: ""forêt"" - Русский: ""лес""
Français: ""mer"" - Русский: ""море""
Français: ""machine"" - Русский: ""машина""
Français: ""maison"" - Русский: ""","[8418, 1447, 662, 29957, 1802, 211]",дом,"[10774, 8697, 1251, 3699, 29882, 298, 9261, 5089]",house,maison
"Français: ""est"" - Русский: ""восток""
Français: ""couleur"" - Русский: ""цвет""
Français: ""structure"" - Русский: ""структура""
Français: ""siège"" - Русский: ""сиденье""
Français: ""soleil"" - Русский: ""","[29935, 2223, 1778, 531, 212]",солнце,"[6575, 11445, 480, 29879, 2146, 269]",sun,soleil
"Français: ""histoire"" - Русский: ""история""
Français: ""ballon"" - Русский: ""мяч""
Français: ""cœur"" - Русский: ""сердце""
Français: ""école"" - Русский: ""школа""
Français: ""réunion"" - Русский: ""","[29935, 21291, 2223, 1778, 17393, 531, 212]",собрание,"[5870, 17897, 1004, 286, 11781, 29885, 592]",meeting,réunion
"Français: ""dix"" - Русский: ""десять""
Français: ""machine"" - Русский: ""машина""
Français: ""nuage"" - Русский: ""облако""
Français: ""queue"" - Русский: ""хвост""
Français: ""histoire"" - Русский: ""","[15855, 9971, 11452, 7874, 29917, 606, 211]",история,"[4955, 7251, 16211, 22880, 18434, 2918, 670, 3603, 29882, 298, 9825]",history,histoire
"Français: ""neige"" - Русский: ""снег""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""pied"" - Русский: ""нога""
Français: ""discours"" - Русский: ""речь""
Français: ""vallée"" - Русский: ""","[1447, 662, 29957, 15906, 11213, 1802, 211]",долина,"[791, 659, 28519, 325, 19599, 1564, 22044, 2947, 29894]",valley,vallée
"Français: ""enfant"" - Русский: ""ребенок""
Français: ""ville"" - Русский: ""город""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""groupe"" - Русский: ""группа""
Français: ""carré"" - Русский: ""","[1186, 29951, 11691, 211]",квадрат,"[10674, 6862, 18074, 17619, 3044, 29879, 269, 26613]",square,carré
"Français: ""position"" - Русский: ""позиция""
Français: ""juge"" - Русский: ""судья""
Français: ""bande"" - Русский: ""полоса""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""génération"" - Русский: ""","[469, 733, 29964, 1268, 211]",поколение,"[12623, 18530, 2531, 330, 479, 1737, 1176, 29887, 1885, 4738]",generation,génération
"Français: ""soleil"" - Русский: ""солнце""
Français: ""lac"" - Русский: ""озеро""
Français: ""fruit"" - Русский: ""фрукт""
Français: ""champ"" - Русский: ""поле""
Français: ""sud"" - Русский: ""","[30005, 8053, 212]",юг,"[3669, 577, 13267, 29879, 578, 269, 7062]",south,sud
"Français: ""mille"" - Русский: ""тысяча""
Français: ""ballon"" - Русский: ""мяч""
Français: ""océan"" - Русский: ""океан""
Français: ""neuf"" - Русский: ""девять""
Français: ""vertu"" - Русский: ""","[1447, 29957, 662, 1802, 211]",добродетель,"[1403, 4610, 3516, 325, 15389, 29894, 27935, 10636, 2405]",virtue,vertu
"Français: ""structure"" - Русский: ""структура""
Français: ""sable"" - Русский: ""песок""
Français: ""porte"" - Русский: ""дверь""
Français: ""filet"" - Русский: ""сетка""
Français: ""tribu"" - Русский: ""","[469, 29964, 211]",племя,"[29873, 29563, 534, 509, 3367, 3626, 9434, 260]",tribe,tribu
"Français: ""vertu"" - Русский: ""добродетель""
Français: ""sac"" - Русский: ""сумка""
Français: ""été"" - Русский: ""лето""
Français: ""machine"" - Русский: ""машина""
Français: ""ville"" - Русский: ""","[17310, 12816, 9546, 1214, 1084, 588, 19051, 29969, 24856, 211]",город,"[4272, 7537, 455, 12690, 274, 4583, 29883, 20752]",city,ville
"Français: ""été"" - Русский: ""лето""
Français: ""structure"" - Русский: ""структура""
Français: ""trois"" - Русский: ""три""
Français: ""beauté"" - Русский: ""красота""
Français: ""vitesse"" - Русский: ""","[29935, 6231, 1130, 531, 18924, 212]",скорость,"[805, 961, 6210, 29879, 5965, 269, 19322, 1028]",speed,vitesse
"Français: ""groupe"" - Русский: ""группа""
Français: ""sac"" - Русский: ""сумка""
Français: ""tête"" - Русский: ""голова""
Français: ""tour"" - Русский: ""башня""
Français: ""sol"" - Русский: ""","[4791, 12639, 24263, 754, 20117, 29972, 211]",земля,"[4071, 29887, 17170, 330, 5962, 867, 2057, 629]",ground,sol
"Français: ""génération"" - Русский: ""поколение""
Français: ""cravate"" - Русский: ""галстук""
Français: ""genre"" - Русский: ""вид""
Français: ""huit"" - Русский: ""восемь""
Français: ""tentative"" - Русский: ""","[469, 733, 29964, 1268, 211]",попытка,"[21609, 29874, 15127, 271, 1131, 472, 4218, 1098, 263]",attempt,tentative
"Français: ""talent"" - Русский: ""талант""
Français: ""danse"" - Русский: ""танец""
Français: ""couleur"" - Русский: ""цвет""
Français: ""retour"" - Русский: ""возврат""
Français: ""défaite"" - Русский: ""","[469, 28227, 733, 29964, 20263, 21463, 1268, 211]",поражение,"[822, 20653, 316, 1753, 8686, 29881, 311, 270]",defeat,défaite
"Français: ""juge"" - Русский: ""судья""
Français: ""histoire"" - Русский: ""история""
Français: ""couleur"" - Русский: ""цвет""
Français: ""groupe"" - Русский: ""группа""
Français: ""queue"" - Русский: ""","[4354, 29988, 212]",хвост,"[29873, 18237, 12464, 11062, 260, 941]",tail,queue
"Français: ""retour"" - Русский: ""возврат""
Français: ""exemple"" - Русский: ""пример""
Français: ""été"" - Русский: ""лето""
Français: ""bouche"" - Русский: ""рот""
Français: ""mère"" - Русский: ""","[29959, 12819, 18992, 757, 2394, 1155, 211]",мать,"[25550, 5637, 286, 14817, 2730, 29885, 4346, 3184]",mother,mère
"Français: ""quatre"" - Русский: ""четыре""
Français: ""neuf"" - Русский: ""девять""
Français: ""position"" - Русский: ""позиция""
Français: ""milieu"" - Русский: ""середина""
Français: ""est"" - Русский: ""","[1786, 984, 490, 29942, 16335, 26170, 25896, 211]",восток,"[29872, 2240, 321, 9755, 11248, 23027]",east,est
"Français: ""bande"" - Русский: ""полоса""
Français: ""nuage"" - Русский: ""облако""
Français: ""exemple"" - Русский: ""пример""
Français: ""partie"" - Русский: ""часть""
Français: ""retour"" - Русский: ""","[1786, 984, 490, 29942, 6849, 211]",возврат,"[2267, 2457, 337, 364, 276, 3240, 736, 29878]",return,retour
"Français: ""sept"" - Русский: ""семь""
Français: ""histoire"" - Русский: ""история""
Français: ""grotte"" - Русский: ""пещера""
Français: ""queue"" - Русский: ""хвост""
Français: ""discours"" - Русский: ""","[587, 8201, 29927, 1909, 212]",речь,"[805, 12032, 961, 29879, 5965, 269, 1028]",speech,discours
"Français: ""exemple"" - Русский: ""пример""
Français: ""mère"" - Русский: ""мать""
Français: ""cœur"" - Русский: ""сердце""
Français: ""réunion"" - Русский: ""собрание""
Français: ""enfant"" - Русский: ""","[587, 8201, 29927, 1909, 212]",ребенок,"[305, 2278, 274, 18558, 521, 29883, 5145, 4161]",child,enfant
"Français: ""partie"" - Русский: ""часть""
Français: ""nord"" - Русский: ""север""
Français: ""neuf"" - Русский: ""девять""
Français: ""or"" - Русский: ""золото""
Français: ""tour"" - Русский: ""","[29975, 4724, 836, 3102, 211]",башня,"[29873, 19372, 304, 517, 260]",tower,tour
"Français: ""deux"" - Русский: ""два""
Français: ""genre"" - Русский: ""вид""
Français: ""forêt"" - Русский: ""лес""
Français: ""neige"" - Русский: ""снег""
Français: ""personne"" - Русский: ""","[9831, 19084, 1093, 29981, 2493, 14347, 2950, 212]",человек,"[10532, 282, 412, 6774, 1236, 3736, 2022, 546, 29886, 639]",person,personne
"Français: ""structure"" - Русский: ""структура""
Français: ""ligne"" - Русский: ""линия""
Français: ""onde"" - Русский: ""волна""
Français: ""personne"" - Русский: ""человек""
Français: ""bureau"" - Русский: ""","[29904, 614, 211]",офис,"[2696, 288, 1283, 3344, 20205, 310, 29877, 974, 8034]",office,bureau
"Français: ""exemple"" - Русский: ""пример""
Français: ""dix"" - Русский: ""десять""
Français: ""étoile"" - Русский: ""звезда""
Français: ""génération"" - Русский: ""поколение""
Français: ""son"" - Русский: ""","[27643, 29351, 754, 29972, 211]",звук,"[29802, 3669, 577, 6047, 29879, 578, 269]",sound,son
"Français: ""personne"" - Русский: ""человек""
Français: ""paire"" - Русский: ""пара""
Français: ""génération"" - Русский: ""поколение""
Français: ""son"" - Русский: ""звук""
Français: ""pouvoir"" - Русский: ""","[8672, 490, 29942, 211]",власть,"[1129, 13519, 282, 12248, 4764, 772, 3081, 29886]",power,pouvoir
"Français: ""ligne"" - Русский: ""линия""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""visage"" - Русский: ""лицо""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""été"" - Русский: ""","[10975, 753, 4674, 13174, 29944, 211]",лето,"[2533, 22792, 2083, 480, 11801, 29879, 2146, 269]",summer,été


==> figures/translation/70b_fr_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""cinq"" - 中文: ""五""
Français: ""cœur"" - 中文: ""心""
Français: ""partie"" - 中文: ""部""
Français: ""trois"" - 中文: ""三""
Français: ""nuage"" - 中文: ""","[31784, 231]",云,"[9274, 23642, 695, 29883, 274, 17184, 9570, 15126, 1067]",cloud,nuage
"Français: ""vallée"" - 中文: ""谷""
Français: ""tribu"" - 中文: ""族""
Français: ""vertu"" - 中文: ""德""
Français: ""œil"" - 中文: ""目""
Français: ""sac"" - 中文: ""","[31473, 232]",包,"[289, 23156, 29890, 19548, 9922, 2291]",bag,sac
"Français: ""école"" - 中文: ""校""
Français: ""version"" - 中文: ""版""
Français: ""point"" - 中文: ""点""
Français: ""mille"" - 中文: ""千""
Français: ""bouche"" - 中文: ""","[30856, 232]",口,"[29442, 4346, 29885, 13394, 21026, 286, 2730]",mouth,bouche
"Français: ""champ"" - 中文: ""场""
Français: ""nord"" - 中文: ""北""
Français: ""fleur"" - 中文: ""花""
Français: ""tour"" - 中文: ""塔""
Français: ""sol"" - 中文: ""","[31181, 232]",土,"[577, 29879, 269, 22473, 578]",soil,sol
"Français: ""temps"" - 中文: ""时""
Français: ""porte"" - 中文: ""门""
Français: ""vallée"" - 中文: ""谷""
Français: ""rue"" - 中文: ""街""
Français: ""montagne"" - 中文: ""","[30329, 232]",山,"[29442, 14378, 4346, 29885, 5766, 286, 2730, 16476]",mountain,montagne
"Français: ""paire"" - 中文: ""双""
Français: ""gauche"" - 中文: ""左""
Français: ""été"" - 中文: ""夏""
Français: ""sept"" - 中文: ""七""
Français: ""cœur"" - 中文: ""","[30869, 232]",心,"[8293, 298, 29882, 23057, 540, 354, 5192]",heart,cœur
"Français: ""bande"" - 中文: ""条""
Français: ""un"" - 中文: ""一""
Français: ""jour"" - 中文: ""日""
Français: ""enfant"" - 中文: ""子""
Français: ""main"" - 中文: ""","[30880, 233]",手,"[1361, 298, 447, 29882, 2350, 3179, 5403, 5905]",hand,main
"Français: ""quatre"" - 中文: ""四""
Français: ""bois"" - 中文: ""木""
Français: ""rouge"" - 中文: ""红""
Français: ""gauche"" - 中文: ""左""
Français: ""jour"" - 中文: ""","[30325, 233]",日,"[1388, 1146, 29881, 270, 3250, 2462]",day,jour
"Français: ""source"" - 中文: ""源""
Français: ""neuf"" - 中文: ""九""
Français: ""main"" - 中文: ""手""
Français: ""ligne"" - 中文: ""线""
Français: ""étoile"" - 中文: ""","[30900, 233]",星,"[29879, 5173, 303, 5810, 269, 9523, 380, 8508]",star,étoile
"Français: ""loi"" - 中文: ""法""
Français: ""tribu"" - 中文: ""族""
Français: ""bouche"" - 中文: ""口""
Français: ""gauche"" - 中文: ""左""
Français: ""ressort"" - 中文: ""","[31031, 233]",春,"[29879, 269, 6709, 1028, 4278, 7689, 805, 15099]",spring,ressort
"Français: ""siège"" - 中文: ""座""
Français: ""sud"" - 中文: ""南""
Français: ""quatre"" - 中文: ""四""
Français: ""or"" - 中文: ""金""
Français: ""lune"" - 中文: ""","[30534, 233]",月,"[4346, 29885, 286, 2730, 18786]",moon,lune
"Français: ""bouche"" - 中文: ""口""
Français: ""mille"" - 中文: ""千""
Français: ""ménage"" - 中文: ""户""
Français: ""été"" - 中文: ""夏""
Français: ""bois"" - 中文: ""","[30710, 233]",木,"[281, 8879, 6115, 8112, 29893, 827]",wood,bois
"Français: ""forêt"" - 中文: ""林""
Français: ""cravate"" - 中文: ""结""
Français: ""six"" - 中文: ""六""
Français: ""dix"" - 中文: ""十""
Français: ""village"" - 中文: ""","[30402, 233]",村,"[21031, 1403, 3516, 29894, 28765, 5720, 4213, 325, 17191, 11928]",village,village
"Français: ""tête"" - 中文: ""头""
Français: ""génération"" - 中文: ""代""
Français: ""océan"" - 中文: ""洋""
Français: ""quatre"" - 中文: ""四""
Français: ""forêt"" - 中文: ""","[30853, 233]",林,"[285, 29888, 26839, 1181, 1701, 1079, 1454, 13569, 363]",forest,forêt
"Français: ""défaite"" - 中文: ""败""
Français: ""bande"" - 中文: ""条""
Français: ""bouche"" - 中文: ""口""
Français: ""sud"" - 中文: ""南""
Français: ""fruit"" - 中文: ""","[30801, 233]",果,"[285, 29888, 1341, 1424, 15774]",fruit,fruit
"Français: ""trois"" - 中文: ""三""
Français: ""montagne"" - 中文: ""山""
Français: ""milieu"" - 中文: ""中""
Français: ""tentative"" - 中文: ""试""
Français: ""grille"" - 中文: ""","[31168, 233]",格,"[330, 6856, 629, 7720, 29887, 867]",grid,grille
"Français: ""avancer"" - 中文: ""进""
Français: ""enfant"" - 中文: ""子""
Français: ""sept"" - 中文: ""七""
Français: ""groupe"" - 中文: ""群""
Français: ""chanson"" - 中文: ""","[31173, 233]",歌,"[577, 1487, 29879, 1100, 4823, 269, 578, 21453]",song,chanson
"Français: ""école"" - 中文: ""校""
Français: ""groupe"" - 中文: ""群""
Français: ""grille"" - 中文: ""格""
Français: ""pouvoir"" - 中文: ""力""
Français: ""étang"" - 中文: ""","[31853, 233]",池,"[282, 1112, 29886, 772, 1129, 2818, 12509]",pond,étang
"Français: ""roche"" - 中文: ""岩""
Français: ""maison"" - 中文: ""屋""
Français: ""visage"" - 中文: ""面""
Français: ""cheval"" - 中文: ""马""
Français: ""sable"" - 中文: ""","[31476, 233]",沙,"[872, 11982, 29879, 28455, 269, 4977, 9753]",sand,sable
"Français: ""œil"" - 中文: ""目""
Français: ""ligne"" - 中文: ""线""
Français: ""histoire"" - 中文: ""史""
Français: ""porte"" - 中文: ""门""
Français: ""loi"" - 中文: ""","[30545, 233]",法,"[29880, 433, 425, 4307, 10653, 301]",law,loi
"Français: ""six"" - 中文: ""六""
Français: ""ressort"" - 中文: ""春""
Français: ""main"" - 中文: ""手""
Français: ""école"" - 中文: ""校""
Français: ""onde"" - 中文: ""","[31529, 233]",波,"[2766, 281, 10742, 27766, 11324, 29893]",wave,onde
"Français: ""nuage"" - 中文: ""云""
Français: ""champ"" - 中文: ""场""
Français: ""neuf"" - 中文: ""九""
Français: ""quatre"" - 中文: ""四""
Français: ""océan"" - 中文: ""","[31534, 233]",洋,"[288, 25802, 12954, 29877, 542, 23474]",ocean,océan
"Français: ""forêt"" - 中文: ""林""
Français: ""été"" - 中文: ""夏""
Français: ""juge"" - 中文: ""判""
Français: ""filet"" - 中文: ""网""
Français: ""grotte"" - 中文: ""","[31886, 233]",洞,"[5777, 1113, 29883, 18346, 274, 24230]",cave,grotte
"Français: ""siège"" - 中文: ""座""
Français: ""supprimer"" - 中文: ""删""
Français: ""nord"" - 中文: ""北""
Français: ""pied"" - 中文: ""足""
Français: ""mer"" - 中文: ""","[30581, 233]",海,"[29879, 409, 344, 269, 7205]",sea,mer
"Français: ""bois"" - 中文: ""木""
Français: ""jour"" - 中文: ""日""
Français: ""cheval"" - 中文: ""马""
Français: ""structure"" - 中文: ""构""
Français: ""lac"" - 中文: ""","[31496, 233]",湖,"[19437, 29880, 24591, 433, 425, 301, 18170]",lake,lac
"Français: ""siège"" - 中文: ""座""
Français: ""village"" - 中文: ""村""
Français: ""machine"" - 中文: ""机""
Français: ""gauche"" - 中文: ""左""
Français: ""source"" - 中文: ""","[31193, 233]",源,"[577, 29879, 2752, 3669, 269, 4993, 578]",source,source
"Français: ""supprimer"" - 中文: ""删""
Français: ""champ"" - 中文: ""场""
Français: ""position"" - 中文: ""位""
Français: ""gare"" - 中文: ""站""
Français: ""point"" - 中文: ""","[30940, 234]",点,"[282, 1298, 11899, 3149, 29886, 772, 1129]",point,point
"Français: ""rouge"" - 中文: ""红""
Français: ""sac"" - 中文: ""包""
Français: ""visage"" - 中文: ""面""
Français: ""mot"" - 中文: ""字""
Français: ""version"" - 中文: ""","[30845, 234]",版,"[3259, 369, 874, 2453, 1224, 1147, 1873, 29894, 345, 325]",version,version
"Français: ""neuf"" - 中文: ""九""
Français: ""montagne"" - 中文: ""山""
Français: ""mille"" - 中文: ""千""
Français: ""bureau"" - 中文: ""局""
Français: ""ballon"" - 中文: ""","[31539, 234]",球,"[6411, 5521, 289, 29890, 8287, 9922, 2135, 2291]",ball,ballon
"Français: ""mer"" - 中文: ""海""
Français: ""océan"" - 中文: ""洋""
Français: ""mère"" - 中文: ""母""
Français: ""machine"" - 中文: ""机""
Français: ""gare"" - 中文: ""","[31433, 234]",站,"[23436, 29879, 5173, 303, 1002, 269, 380, 9523, 5073, 19569, 6112]",station,gare
"Français: ""bande"" - 中文: ""条""
Français: ""sol"" - 中文: ""地""
Français: ""bureau"" - 中文: ""局""
Français: ""nuage"" - 中文: ""云""
Français: ""riz"" - 中文: ""","[31902, 234]",米,"[19408, 29878, 11674, 2200, 10107, 9597, 364, 374]",rice,riz
"Français: ""structure"" - 中文: ""构""
Français: ""fleur"" - 中文: ""花""
Français: ""bourse"" - 中文: ""交""
Français: ""cœur"" - 中文: ""心""
Français: ""rouge"" - 中文: ""","[31869, 234]",红,"[2654, 29878, 1127, 276, 364, 337]",red,rouge
"Français: ""enfant"" - 中文: ""子""
Français: ""sept"" - 中文: ""七""
Français: ""quatre"" - 中文: ""四""
Français: ""vertu"" - 中文: ""德""
Français: ""ligne"" - 中文: ""","[31532, 234]",线,"[29880, 6276, 1220, 1196, 492, 619, 1915, 301]",line,ligne
"Français: ""ménage"" - 中文: ""户""
Français: ""pouvoir"" - 中文: ""力""
Français: ""ville"" - 中文: ""城""
Français: ""loi"" - 中文: ""法""
Français: ""filet"" - 中文: ""","[31222, 234]",网,"[7787, 1212, 302, 452, 29876, 484]",net,filet
"Français: ""vertu"" - 中文: ""德""
Français: ""siège"" - 中文: ""座""
Français: ""neige"" - 中文: ""雪""
Français: ""supprimer"" - 中文: ""删""
Français: ""fleur"" - 中文: ""","[30830, 235]",花,"[285, 5685, 29888, 28149, 1731, 4972, 1579, 1652]",flower,fleur
"Français: ""mille"" - 中文: ""千""
Français: ""bureau"" - 中文: ""局""
Français: ""fleur"" - 中文: ""花""
Français: ""vallée"" - 中文: ""谷""
Français: ""thé"" - 中文: ""","[31954, 235]",茶,"[734, 29873, 260, 23429, 371]",tea,thé
"Français: ""carré"" - 中文: ""方""
Français: ""quatre"" - 中文: ""四""
Français: ""temps"" - 中文: ""时""
Français: ""fleur"" - 中文: ""花""
Français: ""pied"" - 中文: ""","[31722, 235]",足,"[285, 29888, 1181, 1701, 7953, 5431, 3661, 6661]",foot,pied
"Français: ""deux"" - 中文: ""二""
Français: ""carré"" - 中文: ""方""
Français: ""lumière"" - 中文: ""光""
Français: ""personne"" - 中文: ""人""
Français: ""or"" - 中文: ""","[30659, 236]",金,"[330, 1484, 748, 15192, 29887, 7684]",gold,or
"Français: ""tête"" - 中文: ""头""
Français: ""lune"" - 中文: ""月""
Français: ""groupe"" - 中文: ""群""
Français: ""montagne"" - 中文: ""山""
Français: ""porte"" - 中文: ""","[31649, 236]",门,"[17433, 437, 270, 1867, 3050, 29881]",door,porte
"Français: ""mer"" - 中文: ""海""
Français: ""rue"" - 中文: ""街""
Français: ""cravate"" - 中文: ""结""
Français: ""réunion"" - 中文: ""会""
Français: ""neige"" - 中文: ""","[31731, 236]",雪,"[15007, 29879, 269, 5807, 16586]",snow,neige
"Français: ""mot"" - 中文: ""字""
Français: ""sol"" - 中文: ""土""
Français: ""enfant"" - 中文: ""子""
Français: ""rue"" - 中文: ""街""
Français: ""cheval"" - 中文: ""","[31530, 236]",马,"[298, 11231, 29882, 10435, 4029, 2015, 5089, 1251]",horse,cheval
"Français: ""école"" - 中文: ""校""
Français: ""quatre"" - 中文: ""四""
Français: ""avancer"" - 中文: ""进""
Français: ""province"" - 中文: ""省""
Français: ""un"" - 中文: ""","[30287, 231]",一,"[288, 373, 650, 29877, 697, 265]",one,un
"Français: ""ville"" - 中文: ""城""
Français: ""tête"" - 中文: ""头""
Français: ""filet"" - 中文: ""网""
Français: ""maison"" - 中文: ""屋""
Français: ""deux"" - 中文: ""","[30685, 231]",二,"[7516, 29873, 3252, 260, 10184, 1023]",two,deux
"Français: ""cœur"" - 中文: ""心""
Français: ""ménage"" - 中文: ""户""
Français: ""bande"" - 中文: ""条""
Français: ""talent"" - 中文: ""才""
Français: ""trois"" - 中文: ""","[30457, 231]",三,"[12455, 1468, 29873, 17536, 2211, 260, 266, 386]",three,trois
"Français: ""onde"" - 中文: ""波""
Français: ""tête"" - 中文: ""头""
Français: ""point"" - 中文: ""点""
Français: ""cheval"" - 中文: ""马""
Français: ""quatre"" - 中文: ""","[30928, 232]",四,"[285, 29888, 1181, 1701, 17823, 3023, 12584]",four,quatre
"Français: ""fleur"" - 中文: ""花""
Français: ""nord"" - 中文: ""北""
Français: ""pont"" - 中文: ""桥""
Français: ""pouvoir"" - 中文: ""力""
Français: ""cinq"" - 中文: ""","[30904, 231]",五,"[285, 29888, 7241, 5713, 20818, 5320]",five,cinq
"Français: ""ballon"" - 中文: ""球""
Français: ""juge"" - 中文: ""判""
Français: ""filet"" - 中文: ""网""
Français: ""hausse"" - 中文: ""起""
Français: ""six"" - 中文: ""","[31304, 232]",六,"[4832, 29879, 1039, 1354, 28319, 269]",six,six
"Français: ""main"" - 中文: ""手""
Français: ""groupe"" - 中文: ""群""
Français: ""deux"" - 中文: ""二""
Français: ""beauté"" - 中文: ""美""
Français: ""sept"" - 中文: ""","[31425, 231]",七,"[9881, 29879, 409, 344, 269]",seven,sept
"Français: ""supprimer"" - 中文: ""删""
Français: ""vertu"" - 中文: ""德""
Français: ""océan"" - 中文: ""洋""
Français: ""point"" - 中文: ""点""
Français: ""huit"" - 中文: ""","[31044, 232]",八,"[9475, 321, 29872, 29319, 15761, 10096]",eight,huit
"Français: ""hausse"" - 中文: ""起""
Français: ""province"" - 中文: ""省""
Français: ""or"" - 中文: ""金""
Français: ""rue"" - 中文: ""街""
Français: ""neuf"" - 中文: ""","[31321, 231]",九,"[14183, 1240, 302, 6836, 17081, 29876]",nine,neuf
"Français: ""neige"" - 中文: ""雪""
Français: ""gauche"" - 中文: ""左""
Français: ""soleil"" - 中文: ""阳""
Français: ""fruit"" - 中文: ""果""
Français: ""dix"" - 中文: ""","[30802, 232]",十,"[734, 841, 29873, 260, 371, 3006]",ten,dix
"Français: ""fleur"" - 中文: ""花""
Français: ""gare"" - 中文: ""站""
Français: ""sable"" - 中文: ""沙""
Français: ""couleur"" - 中文: ""色""
Français: ""tête"" - 中文: ""","[31584, 232]",头,"[298, 29882, 540, 354, 2343, 2813]",head,tête
"Français: ""pied"" - 中文: ""足""
Français: ""personne"" - 中文: ""人""
Français: ""neuf"" - 中文: ""九""
Français: ""gare"" - 中文: ""站""
Français: ""bande"" - 中文: ""","[31217, 233]",条,"[10076, 851, 29879, 303, 710, 17820, 269, 380, 17010]",strip,bande
"Français: ""bouche"" - 中文: ""口""
Français: ""genre"" - 中文: ""种""
Français: ""maison"" - 中文: ""屋""
Français: ""mot"" - 中文: ""字""
Français: ""rue"" - 中文: ""","[30813, 235]",街,"[11952, 851, 29879, 303, 710, 269, 380, 12243, 13045, 29352]",street,rue
"Français: ""beauté"" - 中文: ""美""
Français: ""neige"" - 中文: ""雪""
Français: ""neuf"" - 中文: ""九""
Français: ""mille"" - 中文: ""千""
Français: ""partie"" - 中文: ""","[30636, 236]",部,"[282, 3274, 29886, 760, 1595, 862, 610, 3300]",part,partie
"Français: ""ressort"" - 中文: ""春""
Français: ""chanson"" - 中文: ""歌""
Français: ""sol"" - 中文: ""土""
Français: ""fruit"" - 中文: ""果""
Français: ""œil"" - 中文: ""","[30895, 234]",目,"[1032, 10977, 321, 29872]",eye,œil
"Français: ""cinq"" - 中文: ""五""
Français: ""visage"" - 中文: ""面""
Français: ""pied"" - 中文: ""足""
Français: ""machine"" - 中文: ""机""
Français: ""champ"" - 中文: ""","[31632, 232]",场,"[1746, 285, 29888, 7241, 29607, 5713, 2671]",field,champ
"Français: ""océan"" - 中文: ""洋""
Français: ""trois"" - 中文: ""三""
Français: ""personne"" - 中文: ""人""
Français: ""groupe"" - 中文: ""群""
Français: ""site"" - 中文: ""","[31702, 232]",址,"[7845, 29879, 1354, 1039, 3268, 269, 2746]",site,site
"Français: ""temps"" - 中文: ""时""
Français: ""deux"" - 中文: ""二""
Français: ""machine"" - 中文: ""机""
Français: ""est"" - 中文: ""东""
Français: ""danse"" - 中文: ""","[31939, 235]",舞,"[1388, 17948, 6025, 1146, 18386, 270, 29881]",dance,danse
"Français: ""est"" - 中文: ""东""
Français: ""tentative"" - 中文: ""试""
Français: ""maison"" - 中文: ""屋""
Français: ""cinq"" - 中文: ""五""
Français: ""mot"" - 中文: ""","[30578, 232]",字,"[281, 1734, 13762, 8879, 6365, 29893, 1742, 827]",word,mot
"Français: ""avancer"" - 中文: ""进""
Français: ""jour"" - 中文: ""日""
Français: ""village"" - 中文: ""村""
Français: ""genre"" - 中文: ""种""
Français: ""paire"" - 中文: ""","[31960, 232]",双,"[282, 3274, 29886, 18784, 5101, 3300]",pair,paire
"Français: ""sud"" - 中文: ""南""
Français: ""position"" - 中文: ""位""
Français: ""discours"" - 中文: ""话""
Français: ""machine"" - 中文: ""机""
Français: ""siège"" - 中文: ""","[31780, 232]",座,"[29879, 409, 344, 12949, 269, 7205]",seat,siège
"Français: ""porte"" - 中文: ""门""
Français: ""école"" - 中文: ""校""
Français: ""discours"" - 中文: ""话""
Français: ""un"" - 中文: ""一""
Français: ""lumière"" - 中文: ""","[30867, 232]",光,"[3473, 14172, 29880, 4366, 3578, 492, 619, 301]",light,lumière
"Français: ""fruit"" - 中文: ""果""
Français: ""village"" - 中文: ""村""
Français: ""position"" - 中文: ""位""
Français: ""huit"" - 中文: ""八""
Français: ""mille"" - 中文: ""","[31159, 232]",千,"[10405, 7693, 29873, 260, 266, 12595, 386]",thousand,mille
"Français: ""chanson"" - 中文: ""歌""
Français: ""génération"" - 中文: ""代""
Français: ""partie"" - 中文: ""部""
Français: ""or"" - 中文: ""金""
Français: ""nord"" - 中文: ""","[30662, 232]",北,"[694, 3643, 302, 6641, 29876, 1217, 15459]",north,nord
"Français: ""ménage"" - 中文: ""户""
Français: ""cœur"" - 中文: ""心""
Français: ""ligne"" - 中文: ""线""
Français: ""forêt"" - 中文: ""林""
Français: ""machine"" - 中文: ""","[31429, 233]",机,"[7672, 4933, 611, 29885, 5825, 286, 655, 8628, 23523]",machine,machine
"Français: ""sol"" - 中文: ""地""
Français: ""ville"" - 中文: ""城""
Français: ""lune"" - 中文: ""月""
Français: ""position"" - 中文: ""位""
Français: ""temps"" - 中文: ""","[30594, 233]",时,"[2230, 29873, 931, 260, 5335, 2034, 19538, 9346]",time,temps
"Français: ""bouche"" - 中文: ""口""
Français: ""deux"" - 中文: ""二""
Français: ""paire"" - 中文: ""双""
Français: ""son"" - 中文: ""音""
Français: ""position"" - 中文: ""","[30956, 231]",位,"[282, 3283, 13686, 2602, 29886, 1066, 772, 926, 1129]",position,position
"Français: ""beauté"" - 中文: ""美""
Français: ""six"" - 中文: ""六""
Français: ""sable"" - 中文: ""沙""
Français: ""grotte"" - 中文: ""洞""
Français: ""province"" - 中文: ""","[31600, 234]",省,"[544, 282, 8482, 12291, 29886, 771, 1326, 16123, 410, 558]",province,province
"Français: ""partie"" - 中文: ""部""
Français: ""discours"" - 中文: ""话""
Français: ""machine"" - 中文: ""机""
Français: ""beauté"" - 中文: ""美""
Français: ""bourse"" - 中文: ""","[31398, 231]",交,"[14523, 321, 5566, 429, 735, 29872, 6543]",exchange,bourse
"Français: ""champ"" - 中文: ""场""
Français: ""fleur"" - 中文: ""花""
Français: ""étang"" - 中文: ""池""
Français: ""lac"" - 中文: ""湖""
Français: ""milieu"" - 中文: ""","[30275, 231]",中,"[6563, 3737, 7256, 2460, 7145, 29885, 17662, 286]",middle,milieu
"Français: ""grotte"" - 中文: ""洞""
Français: ""œil"" - 中文: ""目""
Français: ""cœur"" - 中文: ""心""
Français: ""jour"" - 中文: ""日""
Français: ""couleur"" - 中文: ""","[31085, 235]",色,"[1054, 29883, 274, 1302, 10965, 784, 2927, 2780, 1111]",color,couleur
"Français: ""océan"" - 中文: ""洋""
Français: ""point"" - 中文: ""点""
Français: ""bande"" - 中文: ""条""
Français: ""mer"" - 中文: ""海""
Français: ""genre"" - 中文: ""","[31893, 234]",种,"[8506, 2924, 19015, 29895, 413, 9089, 1984, 14380]",kind,genre
"Français: ""pied"" - 中文: ""足""
Français: ""discours"" - 中文: ""话""
Français: ""filet"" - 中文: ""网""
Français: ""mère"" - 中文: ""母""
Français: ""juge"" - 中文: ""","[31791, 232]",判,"[29926, 6577, 16833, 3623, 4900, 17675, 432]",judge,juge
"Français: ""village"" - 中文: ""村""
Français: ""grille"" - 中文: ""格""
Français: ""vallée"" - 中文: ""谷""
Français: ""ligne"" - 中文: ""线""
Français: ""école"" - 中文: ""","[31071, 233]",校,"[1557, 816, 29879, 27041, 3762, 269, 1364, 885]",school,école
"Français: ""tour"" - 中文: ""塔""
Français: ""œil"" - 中文: ""目""
Français: ""défaite"" - 中文: ""败""
Français: ""position"" - 中文: ""位""
Français: ""structure"" - 中文: ""","[31901, 233]",构,"[3829, 851, 6220, 29879, 303, 710, 4984, 23905, 269, 380, 10582, 2281]",structure,structure
"Français: ""grille"" - 中文: ""格""
Français: ""ville"" - 中文: ""城""
Français: ""œil"" - 中文: ""目""
Français: ""champ"" - 中文: ""场""
Français: ""cravate"" - 中文: ""","[31320, 234]",结,"[22134, 29873, 260, 2034, 19538]",tie,cravate
"Français: ""grille"" - 中文: ""格""
Français: ""nuage"" - 中文: ""云""
Français: ""bureau"" - 中文: ""局""
Français: ""œil"" - 中文: ""目""
Français: ""exemple"" - 中文: ""","[31507, 231]",例,"[4773, 321, 429, 1342, 735, 29872, 4392]",example,exemple
"Français: ""province"" - 中文: ""省""
Français: ""étang"" - 中文: ""池""
Français: ""deux"" - 中文: ""二""
Français: ""nord"" - 中文: ""北""
Français: ""visage"" - 中文: ""","[30806, 236]",面,"[285, 2258, 29888, 5444, 17470, 4024, 2161, 3700]",face,visage
"Français: ""source"" - 中文: ""源""
Français: ""neige"" - 中文: ""雪""
Français: ""sud"" - 中文: ""南""
Français: ""temps"" - 中文: ""时""
Français: ""pont"" - 中文: ""","[31749, 233]",桥,"[1182, 12945, 18419, 289, 29890, 1506, 28635, 19515]",bridge,pont
"Français: ""gauche"" - 中文: ""左""
Français: ""partie"" - 中文: ""部""
Français: ""vertu"" - 中文: ""德""
Français: ""forêt"" - 中文: ""林""
Français: ""supprimer"" - 中文: ""","[31916, 232]",删,"[7374, 5217, 628, 29881, 8143, 270, 311, 316, 6144]",delete,supprimer
"Français: ""thé"" - 中文: ""茶""
Français: ""est"" - 中文: ""东""
Français: ""mot"" - 中文: ""字""
Français: ""nord"" - 中文: ""北""
Français: ""groupe"" - 中文: ""","[31829, 234]",群,"[330, 2318, 629, 29887, 17170, 867, 4071, 2972]",group,groupe
"Français: ""ville"" - 中文: ""城""
Français: ""est"" - 中文: ""东""
Français: ""structure"" - 中文: ""构""
Français: ""porte"" - 中文: ""门""
Français: ""talent"" - 中文: ""","[31979, 233]",才,"[5969, 29873, 17694, 24242, 260, 11062, 20411, 941]",talent,talent
"Français: ""genre"" - 中文: ""种""
Français: ""danse"" - 中文: ""舞""
Français: ""lac"" - 中文: ""湖""
Français: ""neige"" - 中文: ""雪""
Français: ""beauté"" - 中文: ""","[30630, 234]",美,"[367, 289, 915, 29890, 6562, 15409]",beauty,beauté
"Français: ""génération"" - 中文: ""代""
Français: ""lune"" - 中文: ""月""
Français: ""tête"" - 中文: ""头""
Français: ""section"" - 中文: ""段""
Français: ""plate-forme"" - 中文: ""","[31037, 232]",台,"[282, 7481, 29886, 13974, 12120, 18870, 2174, 572, 715]",platform,plate-forme
"Français: ""ligne"" - 中文: ""线""
Français: ""thé"" - 中文: ""茶""
Français: ""œil"" - 中文: ""目""
Français: ""grotte"" - 中文: ""洞""
Français: ""maison"" - 中文: ""","[31654, 232]",屋,"[3699, 298, 29882, 10774, 9261, 5089, 8697, 1251]",house,maison
"Français: ""supprimer"" - 中文: ""删""
Français: ""main"" - 中文: ""手""
Français: ""vitesse"" - 中文: ""速""
Français: ""cœur"" - 中文: ""心""
Français: ""soleil"" - 中文: ""","[31430, 236]",阳,"[6575, 29879, 480, 269, 2146, 11445]",sun,soleil
"Français: ""mot"" - 中文: ""字""
Français: ""version"" - 中文: ""版""
Français: ""tentative"" - 中文: ""试""
Français: ""vertu"" - 中文: ""德""
Français: ""réunion"" - 中文: ""","[30437, 231]",会,"[592, 17897, 29885, 5870, 11781, 286, 1004]",meeting,réunion
"Français: ""carré"" - 中文: ""方""
Français: ""tête"" - 中文: ""头""
Français: ""thé"" - 中文: ""茶""
Français: ""œil"" - 中文: ""目""
Français: ""histoire"" - 中文: ""","[30911, 232]",史,"[22880, 298, 29882, 2918, 670, 7251, 18434, 3603, 9825, 4955, 16211]",history,histoire
"Français: ""discours"" - 中文: ""话""
Français: ""bande"" - 中文: ""条""
Français: ""thé"" - 中文: ""茶""
Français: ""soleil"" - 中文: ""阳""
Français: ""vallée"" - 中文: ""","[31112, 235]",谷,"[791, 19599, 1564, 2947, 29894, 22044, 659, 28519, 325]",valley,vallée
"Français: ""jour"" - 中文: ""日""
Français: ""sable"" - 中文: ""沙""
Français: ""un"" - 中文: ""一""
Français: ""histoire"" - 中文: ""史""
Français: ""carré"" - 中文: ""","[30525, 233]",方,"[18074, 17619, 29879, 26613, 269, 10674, 3044, 6862]",square,carré
"Français: ""jour"" - 中文: ""日""
Français: ""soleil"" - 中文: ""阳""
Français: ""vitesse"" - 中文: ""速""
Français: ""or"" - 中文: ""金""
Français: ""génération"" - 中文: ""","[30690, 231]",代,"[29887, 1885, 1737, 2531, 479, 330, 12623, 4738, 1176, 18530]",generation,génération
"Français: ""forêt"" - 中文: ""林""
Français: ""avancer"" - 中文: ""进""
Français: ""genre"" - 中文: ""种""
Français: ""jour"" - 中文: ""日""
Français: ""sud"" - 中文: ""","[30601, 232]",南,"[577, 13267, 29879, 3669, 269, 578, 7062]",south,sud
"Français: ""école"" - 中文: ""校""
Français: ""chanson"" - 中文: ""歌""
Français: ""sept"" - 中文: ""七""
Français: ""section"" - 中文: ""段""
Français: ""vertu"" - 中文: ""","[31169, 232]",德,"[27935, 4610, 1403, 10636, 3516, 15389, 2405, 29894, 325]",virtue,vertu
"Français: ""vitesse"" - 中文: ""速""
Français: ""danse"" - 中文: ""舞""
Français: ""paire"" - 中文: ""双""
Français: ""rue"" - 中文: ""街""
Français: ""tribu"" - 中文: ""","[30999, 233]",族,"[29563, 29873, 534, 9434, 3367, 260, 3626, 509]",tribe,tribu
"Français: ""plate-forme"" - 中文: ""台""
Français: ""milieu"" - 中文: ""中""
Français: ""six"" - 中文: ""六""
Français: ""vallée"" - 中文: ""谷""
Français: ""ville"" - 中文: ""","[30626, 232]",城,"[7537, 12690, 29883, 274, 4583, 20752, 4272, 455]",city,ville
"Français: ""lumière"" - 中文: ""光""
Français: ""porte"" - 中文: ""门""
Français: ""ville"" - 中文: ""城""
Français: ""queue"" - 中文: ""尾""
Français: ""vitesse"" - 中文: ""","[31859, 236]",速,"[19322, 961, 6210, 29879, 269, 1028, 5965, 805]",speed,vitesse
"Français: ""supprimer"" - 中文: ""删""
Français: ""groupe"" - 中文: ""群""
Français: ""œil"" - 中文: ""目""
Français: ""danse"" - 中文: ""舞""
Français: ""sol"" - 中文: ""","[30533, 232]",地,"[330, 2057, 629, 5962, 29887, 17170, 867, 4071]",ground,sol
"Français: ""province"" - 中文: ""省""
Français: ""structure"" - 中文: ""构""
Français: ""milieu"" - 中文: ""中""
Français: ""bureau"" - 中文: ""局""
Français: ""avancer"" - 中文: ""","[31174, 235]",进,"[328, 594, 6564, 29874, 3061, 17263, 263]",advance,avancer
"Français: ""temps"" - 中文: ""时""
Français: ""maison"" - 中文: ""屋""
Français: ""mot"" - 中文: ""字""
Français: ""est"" - 中文: ""东""
Français: ""tentative"" - 中文: ""","[31787, 235]",试,"[271, 21609, 1098, 15127, 1131, 29874, 472, 4218, 263]",attempt,tentative
"Français: ""rue"" - 中文: ""街""
Français: ""huit"" - 中文: ""八""
Français: ""école"" - 中文: ""校""
Français: ""mer"" - 中文: ""海""
Français: ""défaite"" - 中文: ""","[31955, 235]",败,"[29881, 1753, 270, 311, 8686, 20653, 822, 316]",defeat,défaite
"Français: ""retour"" - 中文: ""回""
Français: ""village"" - 中文: ""村""
Français: ""enfant"" - 中文: ""子""
Français: ""cravate"" - 中文: ""结""
Français: ""queue"" - 中文: ""","[31631, 232]",尾,"[18237, 11062, 29873, 260, 12464, 941]",tail,queue
"Français: ""structure"" - 中文: ""构""
Français: ""roche"" - 中文: ""岩""
Français: ""pouvoir"" - 中文: ""力""
Français: ""forêt"" - 中文: ""林""
Français: ""mère"" - 中文: ""","[31763, 233]",母,"[4346, 14817, 29885, 3184, 25550, 286, 2730, 5637]",mother,mère
"Français: ""supprimer"" - 中文: ""删""
Français: ""temps"" - 中文: ""时""
Français: ""dix"" - 中文: ""十""
Français: ""bande"" - 中文: ""条""
Français: ""est"" - 中文: ""","[30979, 231]",东,"[9755, 321, 23027, 11248, 2240, 29872]",east,est
"Français: ""sac"" - 中文: ""包""
Français: ""genre"" - 中文: ""种""
Français: ""cinq"" - 中文: ""五""
Français: ""œil"" - 中文: ""目""
Français: ""retour"" - 中文: ""","[30742, 232]",回,"[2267, 29878, 2457, 3240, 276, 736, 364, 337]",return,retour
"Français: ""tour"" - 中文: ""塔""
Français: ""été"" - 中文: ""夏""
Français: ""bourse"" - 中文: ""交""
Français: ""version"" - 中文: ""版""
Français: ""discours"" - 中文: ""","[31852, 235]",话,"[961, 12032, 29879, 269, 1028, 5965, 805]",speech,discours
"Français: ""tentative"" - 中文: ""试""
Français: ""ressort"" - 中文: ""春""
Français: ""danse"" - 中文: ""舞""
Français: ""couleur"" - 中文: ""色""
Français: ""enfant"" - 中文: ""","[30319, 232]",子,"[5145, 29883, 274, 2278, 305, 18558, 4161, 521]",child,enfant
"Français: ""maison"" - 中文: ""屋""
Français: ""queue"" - 中文: ""尾""
Français: ""thé"" - 中文: ""茶""
Français: ""version"" - 中文: ""版""
Français: ""tour"" - 中文: ""","[31831, 232]",塔,"[19372, 29873, 260, 304, 517]",tower,tour
"Français: ""mère"" - 中文: ""母""
Français: ""été"" - 中文: ""夏""
Français: ""cœur"" - 中文: ""心""
Français: ""bande"" - 中文: ""条""
Français: ""ménage"" - 中文: ""","[31229, 233]",户,"[3699, 298, 29882, 10774, 9261, 22329, 5089, 8697, 1251]",household,ménage
"Français: ""vertu"" - 中文: ""德""
Français: ""ligne"" - 中文: ""线""
Français: ""lune"" - 中文: ""月""
Français: ""ville"" - 中文: ""城""
Français: ""personne"" - 中文: ""","[30313, 231]",人,"[282, 639, 3736, 6774, 10532, 546, 29886, 412, 1236, 2022]",person,personne
"Français: ""océan"" - 中文: ""洋""
Français: ""soleil"" - 中文: ""阳""
Français: ""rue"" - 中文: ""街""
Français: ""enfant"" - 中文: ""子""
Français: ""section"" - 中文: ""","[31559, 233]",段,"[2042, 4004, 29879, 409, 5226, 344, 269, 8803, 21149, 3471]",section,section
"Français: ""école"" - 中文: ""校""
Français: ""sud"" - 中文: ""南""
Français: ""cravate"" - 中文: ""结""
Français: ""sac"" - 中文: ""包""
Français: ""bureau"" - 中文: ""","[31655, 232]",局,"[288, 310, 29877, 2696, 1283, 3344, 20205, 8034, 974]",office,bureau
"Français: ""couleur"" - 中文: ""色""
Français: ""deux"" - 中文: ""二""
Français: ""discours"" - 中文: ""话""
Français: ""plate-forme"" - 中文: ""台""
Français: ""roche"" - 中文: ""","[31753, 232]",岩,"[29878, 696, 307, 7679, 20821, 364, 10198]",rock,roche
"Français: ""tentative"" - 中文: ""试""
Français: ""lac"" - 中文: ""湖""
Français: ""œil"" - 中文: ""目""
Français: ""forêt"" - 中文: ""林""
Français: ""hausse"" - 中文: ""","[31558, 235]",起,"[29878, 364, 10107, 5161, 3780, 14451, 374]",rise,hausse
"Français: ""visage"" - 中文: ""面""
Français: ""juge"" - 中文: ""判""
Français: ""grille"" - 中文: ""格""
Français: ""est"" - 中文: ""东""
Français: ""gauche"" - 中文: ""","[31651, 232]",左,"[29880, 2175, 25874, 280, 1563, 454, 301]",left,gauche
"Français: ""océan"" - 中文: ""洋""
Français: ""sable"" - 中文: ""沙""
Français: ""cinq"" - 中文: ""五""
Français: ""huit"" - 中文: ""八""
Français: ""son"" - 中文: ""","[30941, 236]",音,"[577, 6047, 29802, 29879, 3669, 269, 578]",sound,son
"Français: ""chanson"" - 中文: ""歌""
Français: ""son"" - 中文: ""音""
Français: ""milieu"" - 中文: ""中""
Français: ""roche"" - 中文: ""岩""
Français: ""pouvoir"" - 中文: ""","[31074, 232]",力,"[282, 3081, 29886, 4764, 12248, 13519, 772, 1129]",power,pouvoir
"Français: ""bois"" - 中文: ""木""
Français: ""son"" - 中文: ""音""
Français: ""vallée"" - 中文: ""谷""
Français: ""avancer"" - 中文: ""进""
Français: ""été"" - 中文: ""","[31241, 232]",夏,"[22792, 29879, 480, 269, 11801, 2533, 2146, 2083]",summer,été


==> figures/translation/70b_ru_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""удалить"" - Deutsch: ""löschen""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""книга"" - Deutsch: ""","[3727, 350, 29933, 22987, 5373, 10586]",Buch,"[833, 2909, 289, 29890, 3143, 1045]",book,книга
"Русский: ""море"" - Deutsch: ""Meer""
Русский: ""группа"" - Deutsch: ""Gruppe""
Русский: ""предмет"" - Deutsch: ""Gegenstand""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""облако"" - Deutsch: ""","[14962, 399, 11902, 29956]",Wolke,"[1067, 15126, 23642, 9570, 695, 17184, 274, 29883, 9274]",cloud,облако
"Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""море"" - Deutsch: ""Meer""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""вода"" - Deutsch: ""Wasser""
Русский: ""сумка"" - Deutsch: ""","[23793, 323, 10523, 29911]",Tasche,"[2291, 23156, 19548, 9922, 289, 29890]",bag,сумка
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""рот"" - Deutsch: ""","[8229, 13564, 29924, 341]",Mund,"[13394, 2730, 29442, 286, 21026, 4346, 29885]",mouth,рот
"Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""юг"" - Deutsch: ""Süden""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""почва"" - Deutsch: ""","[19929, 350, 1952, 8431, 29933]",Boden,"[22473, 29879, 269, 577, 578]",soil,почва
"Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""офис"" - Deutsch: ""Büro""
Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""гора"" - Deutsch: ""","[9827, 350, 17104, 1522, 2292, 29933, 3629]",Berg,"[16476, 2730, 29442, 14378, 286, 4346, 5766, 29885]",mountain,гора
"Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""север"" - Deutsch: ""Norden""
Русский: ""юг"" - Deutsch: ""Süden""
Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""сердце"" - Deutsch: ""","[12905, 29950, 379, 3868, 940, 18650, 2439]",Herz,"[23057, 354, 5192, 29882, 298, 540, 8293]",heart,сердце
"Русский: ""власть"" - Deutsch: ""Macht""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""звезда"" - Deutsch: ""","[23413, 29903, 855, 28588, 2443, 7789, 317, 624]",Stern,"[5173, 29879, 5810, 269, 8508, 380, 9523, 303]",star,звезда
"Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""пять"" - Deutsch: ""fünf""
Русский: ""восемь"" - Deutsch: ""acht""
Русский: ""друг"" - Deutsch: ""Freund""
Русский: ""пружина"" - Deutsch: ""","[5169, 17972, 29943, 7351, 8263, 383]",Feder,"[805, 29879, 269, 4278, 7689, 6709, 1028, 15099]",spring,пружина
"Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""земля"" - Deutsch: ""Boden""
Русский: ""пример"" - Deutsch: ""Beispiel""
Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""луна"" - Deutsch: ""","[4546, 12125, 22638, 2598, 29924, 341, 7185]",Mond,"[2730, 4346, 286, 18786, 29885]",moon,луна
"Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""два"" - Deutsch: ""zwei""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""деревня"" - Deutsch: ""","[9579, 360, 6132, 29928, 1938, 17207]",Dorf,"[17191, 5720, 4213, 29894, 11928, 1403, 3516, 28765, 325, 21031]",village,деревня
"Русский: ""озеро"" - Deutsch: ""See""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""вода"" - Deutsch: ""Wasser""
Русский: ""лес"" - Deutsch: ""","[5260, 22552, 17721, 399, 29956]",Wald,"[1454, 26839, 285, 13569, 363, 1079, 29888, 1181, 1701]",forest,лес
"Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""сетка"" - Deutsch: ""","[4406, 26074, 402, 11786, 28712, 29954]",Gitter,"[29887, 7720, 6856, 629, 867, 330]",grid,сетка
"Русский: ""точка"" - Deutsch: ""Punkt""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""группа"" - Deutsch: ""Gruppe""
Русский: ""песня"" - Deutsch: ""","[2718, 23410, 29382, 365, 7326, 29931]",Lied,"[21453, 29879, 269, 1487, 577, 4823, 1100, 578]",song,песня
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""пруд"" - Deutsch: ""Teich""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""вода"" - Deutsch: ""","[22552, 16124, 29457, 399, 29956, 12547]",Wasser,"[2766, 11324, 13405, 281, 29893, 4094, 16699]",water,вода
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""пруд"" - Deutsch: ""","[1920, 7141, 29911, 323]",Teich,"[1129, 29886, 2818, 12509, 282, 1112, 772]",pond,пруд
"Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""рис"" - Deutsch: ""Reis""
Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""река"" - Deutsch: ""","[2379, 29943, 8754, 383]",Fluss,"[10107, 1150, 4401, 3511, 9050, 374, 29878, 364, 8580]",river,река
"Русский: ""пружина"" - Deutsch: ""Feder""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""три"" - Deutsch: ""drei""
Русский: ""закон"" - Deutsch: ""","[6328, 402, 7999, 1879, 29954]",Gesetz,"[4307, 433, 10653, 425, 29880, 301]",law,закон
"Русский: ""вид"" - Deutsch: ""Art""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""луна"" - Deutsch: ""Mond""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""волна"" - Deutsch: ""","[1334, 5674, 10458, 399, 11284, 4806, 29956, 28862]",Welle,"[2766, 11324, 10742, 281, 29893, 27766]",wave,волна
"Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""океан"" - Deutsch: ""","[29949, 438]",Ozean,"[23474, 542, 29877, 12954, 288, 25802]",ocean,океан
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""группа"" - Deutsch: ""Gruppe""
Русский: ""пещера"" - Deutsch: ""","[29950, 11623, 379]",Höhle,"[18346, 1113, 5777, 274, 29883, 24230]",cave,пещера
"Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""власть"" - Deutsch: ""Macht""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""море"" - Deutsch: ""","[6816, 29924, 341, 2191]",Meer,"[29879, 269, 409, 7205, 344]",sea,море
"Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""слово"" - Deutsch: ""Wort""
Русский: ""озеро"" - Deutsch: ""","[29903, 2823, 922, 13393, 2008, 317]",See,"[18170, 433, 19437, 425, 29880, 301, 24591]",lake,озеро
"Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""источник"" - Deutsch: ""","[751, 660, 5462, 2182, 29984, 8654]",Quelle,"[29879, 269, 577, 3669, 2752, 578, 4993]",source,источник
"Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""друг"" - Deutsch: ""Freund""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""земля"" - Deutsch: ""Boden""
Русский: ""костер"" - Deutsch: ""","[5169, 29943, 29331, 8263, 383]",Feuer,"[7241, 5713, 8696, 285, 29888, 3974, 13734, 28034]",fire,костер
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""море"" - Deutsch: ""Meer""
Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""точка"" - Deutsch: ""","[22723, 12129, 29925, 349]",Punkt,"[1129, 29886, 11899, 3149, 1298, 282, 772]",point,точка
"Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""гора"" - Deutsch: ""Berg""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""картина"" - Deutsch: ""","[15170, 402, 7999, 1879, 29954]",Gemälde,"[20413, 29886, 3300, 10675, 282, 3274, 6788]",painting,картина
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""пять"" - Deutsch: ""fünf""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""рис"" - Deutsch: ""","[830, 29934, 1123, 390]",Reis,"[10107, 364, 2200, 374, 29878, 9597, 19408, 11674]",rice,рис
"Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""шесть"" - Deutsch: ""sechs""
Русский: ""линия"" - Deutsch: ""","[11667, 2718, 23410, 4342, 365, 29931]",Linie,"[6276, 1196, 301, 1220, 29880, 619, 492, 1915]",line,линия
"Русский: ""картина"" - Deutsch: ""Gemälde""
Русский: ""закон"" - Deutsch: ""Gesetz""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""платформа"" - Deutsch: ""Plattform""
Русский: ""цветок"" - Deutsch: ""","[350, 10358, 3164, 29933]",Blume,"[285, 28149, 29888, 1652, 1579, 5685, 4972, 1731]",flower,цветок
"Русский: ""река"" - Deutsch: ""Fluss""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""пример"" - Deutsch: ""Beispiel""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""чай"" - Deutsch: ""","[1920, 7141, 29911, 323]",Tee,"[260, 29873, 371, 734, 23429]",tea,чай
"Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""тысяча"" - Deutsch: ""tausend""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""точка"" - Deutsch: ""Punkt""
Русский: ""нога"" - Deutsch: ""","[11212, 29943, 11871, 383]",Fuß,"[3661, 285, 7953, 29888, 1181, 1701, 6661, 5431]",foot,нога
"Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""луна"" - Deutsch: ""Mond""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""дверь"" - Deutsch: ""","[25424, 29911, 323]",Tür,"[270, 437, 17433, 3050, 29881, 1867]",door,дверь
"Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""луна"" - Deutsch: ""Mond""
Русский: ""два"" - Deutsch: ""zwei""
Русский: ""снег"" - Deutsch: ""","[4421, 2522, 29903, 1102, 21129, 317, 4504]",Schnee,"[29879, 269, 16586, 15007, 5807]",snow,снег
"Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""река"" - Deutsch: ""Fluss""
Русский: ""сетка"" - Deutsch: ""Gitter""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""лошадь"" - Deutsch: ""","[10022, 29925, 349]",Pferd,"[1251, 5089, 2015, 11231, 29882, 4029, 298, 10435]",horse,лошадь
"Русский: ""девять"" - Deutsch: ""neun""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""два"" - Deutsch: ""","[7325, 29920, 503, 7659, 5263, 4753]",zwei,"[29873, 260, 7516, 10184, 3252, 1023]",two,два
"Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""север"" - Deutsch: ""Norden""
Русский: ""три"" - Deutsch: ""","[270, 14724, 4192, 29881, 7707, 9697]",drei,"[260, 29873, 1468, 386, 266, 17536, 12455, 2211]",three,три
"Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""офис"" - Deutsch: ""Büro""
Русский: ""четыре"" - Deutsch: ""","[7214, 25965, 29894, 6316, 1403, 3516, 8545, 325]",vier,"[17823, 285, 3023, 12584, 29888, 1181, 1701]",four,четыре
"Русский: ""школа"" - Deutsch: ""Schule""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""гора"" - Deutsch: ""Berg""
Русский: ""восемь"" - Deutsch: ""","[5860, 1274, 3657, 263, 22019, 496, 562, 29874]",acht,"[29872, 9475, 10096, 29319, 15761, 321]",eight,восемь
"Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""река"" - Deutsch: ""Fluss""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""добродетель"" - Deutsch: ""Tugend""
Русский: ""десять"" - Deutsch: ""","[29920, 503, 911, 3777]",zehn,"[260, 29873, 371, 734, 3006, 841]",ten,десять
"Русский: ""пара"" - Deutsch: ""Paar""
Русский: ""лето"" - Deutsch: ""Sommer""
Русский: ""племя"" - Deutsch: ""Stamm""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""голова"" - Deutsch: ""","[8224, 476, 27476, 29968]",Kopf,"[2343, 354, 29882, 2813, 298, 540]",head,голова
"Русский: ""добродетель"" - Deutsch: ""Tugend""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""лето"" - Deutsch: ""Sommer""
Русский: ""облако"" - Deutsch: ""Wolke""
Русский: ""полоса"" - Deutsch: ""","[29903, 5015, 11738, 855, 317, 3767, 624]",Streifen,"[17820, 29879, 269, 851, 710, 380, 17010, 10076, 303]",strip,полоса
"Русский: ""дверь"" - Deutsch: ""Tür""
Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""улица"" - Deutsch: ""","[5015, 22667, 29903, 7357, 855, 317, 3767, 624]",Straße,"[29879, 269, 29352, 13045, 851, 710, 12243, 380, 11952, 303]",street,улица
"Русский: ""звезда"" - Deutsch: ""Stern""
Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""рот"" - Deutsch: ""Mund""
Русский: ""часть"" - Deutsch: ""","[1920, 7770, 7141, 29911, 323]",Teil,"[1595, 29886, 610, 3300, 862, 282, 760, 3274]",part,часть
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""поле"" - Deutsch: ""","[5169, 29943, 21113, 8263, 383, 11961]",Feld,"[29607, 1746, 5713, 285, 29888, 2671, 7241]",field,поле
"Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""часть"" - Deutsch: ""Teil""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""слово"" - Deutsch: ""","[14962, 13824, 399, 29956, 19662]",Wort,"[827, 8879, 1742, 281, 29893, 1734, 13762, 6365]",word,слово
"Русский: ""голова"" - Deutsch: ""Kopf""
Русский: ""пружина"" - Deutsch: ""Feder""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""пара"" - Deutsch: ""","[29925, 11868, 349, 2621]",Paar,"[5101, 29886, 3300, 18784, 282, 3274]",pair,пара
"Русский: ""нога"" - Deutsch: ""Fuß""
Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""сиденье"" - Deutsch: ""","[29903, 23628, 25598, 6101, 317, 21988]",Sitz,"[29879, 269, 409, 7205, 12949, 344]",seat,сиденье
"Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""башня"" - Deutsch: ""Turm""
Русский: ""север"" - Deutsch: ""","[405, 4186, 29940, 1939, 5245, 23899, 3782]",Norden,"[694, 29876, 6641, 302, 15459, 1217, 3643]",north,север
"Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""красный"" - Deutsch: ""rot""
Русский: ""машина"" - Deutsch: ""","[3219, 21870, 8622, 29924, 341]",Maschine,"[23523, 655, 5825, 286, 4933, 8628, 611, 7672, 29885]",machine,машина
"Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""власть"" - Deutsch: ""Macht""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""провинция"" - Deutsch: ""","[23114, 4040, 11127, 1184, 29925, 9133, 349, 1588, 1019]",Provinz,"[16123, 410, 29886, 558, 544, 12291, 771, 282, 8482, 1326]",province,провинция
"Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""биржа"" - Deutsch: ""","[350, 29933]",Börse,"[29872, 429, 5566, 735, 6543, 321, 14523]",exchange,биржа
"Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""середина"" - Deutsch: ""","[24532, 4573, 23115, 29924, 341, 5493]",Mitte,"[3737, 17662, 7256, 6563, 7145, 286, 2460, 29885]",middle,середина
"Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""язык"" - Deutsch: ""Sprache""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""друг"" - Deutsch: ""","[23923, 29943, 3878, 4693, 14438, 383, 28817]",Freund,"[1341, 18326, 285, 1424, 7932, 29888, 5121, 3484]",friend,друг
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""цвет"" - Deutsch: ""","[29943, 7748, 14206, 8413, 383]",Farbe,"[2927, 1302, 1054, 10965, 1111, 784, 274, 29883, 2780]",color,цвет
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""слово"" - Deutsch: ""Wort""
Русский: ""вид"" - Deutsch: ""","[1433, 3012, 9986, 29909, 319, 826]",Art,"[29895, 1984, 8506, 19015, 2924, 413, 14380, 9089]",kind,вид
"Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""судья"" - Deutsch: ""","[4385, 21710, 29934, 13675, 390, 25627]",Richter,"[17675, 3623, 432, 16833, 6577, 4900, 29926]",judge,судья
"Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""голова"" - Deutsch: ""Kopf""
Русский: ""школа"" - Deutsch: ""","[4421, 2522, 29903, 12988, 1102, 317, 4504, 27223]",Schule,"[29879, 269, 885, 816, 1557, 1364, 27041, 3762]",school,школа
"Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""удалить"" - Deutsch: ""löschen""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""галстук"" - Deutsch: ""","[476, 19387, 29968, 7365]",Krawatte,"[29873, 260, 19538, 2034, 22134]",tie,галстук
"Русский: ""море"" - Deutsch: ""Meer""
Русский: ""пара"" - Deutsch: ""Paar""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""пример"" - Deutsch: ""","[350, 22621, 1522, 10632, 29933, 3629]",Beispiel,"[4392, 429, 29872, 1342, 735, 321, 4773]",example,пример
"Русский: ""лес"" - Deutsch: ""Wald""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""красный"" - Deutsch: ""rot""
Русский: ""рот"" - Deutsch: ""Mund""
Русский: ""лицо"" - Deutsch: ""","[6328, 402, 7999, 1879, 29954]",Gesicht,"[285, 4024, 3700, 17470, 29888, 2258, 5444, 2161]",face,лицо
"Русский: ""поле"" - Deutsch: ""Feld""
Русский: ""племя"" - Deutsch: ""Stamm""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""мост"" - Deutsch: ""","[350, 1771, 12432, 29933]",Brücke,"[1506, 28635, 12945, 1182, 19515, 18419, 289, 29890]",bridge,мост
"Русский: ""два"" - Deutsch: ""zwei""
Русский: ""башня"" - Deutsch: ""Turm""
Русский: ""голова"" - Deutsch: ""Kopf""
Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""предмет"" - Deutsch: ""","[21163, 19275, 7999, 402, 1879, 29954]",Gegenstand,"[667, 474, 372, 2944, 29875, 568, 277]",item,предмет
"Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""волна"" - Deutsch: ""Welle""
Русский: ""рис"" - Deutsch: ""Reis""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""удалить"" - Deutsch: ""","[27575, 29880, 301]",löschen,"[270, 316, 7374, 311, 29881, 8143, 6144, 628, 5217]",delete,удалить
"Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""облако"" - Deutsch: ""Wolke""
Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""группа"" - Deutsch: ""","[21757, 5430, 29954, 3338, 402, 1632]",Gruppe,"[4071, 2318, 29887, 2972, 629, 17170, 867, 330]",group,группа
"Русский: ""речь"" - Deutsch: ""Rede""
Русский: ""картина"" - Deutsch: ""Gemälde""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""красота"" - Deutsch: ""","[4421, 2522, 29903, 1102, 28565, 317, 4504]",Schönheit,"[6562, 367, 15409, 289, 29890, 915]",beauty,красота
"Русский: ""часть"" - Deutsch: ""Teil""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""платформа"" - Deutsch: ""","[27201, 29925, 349, 3247, 13494, 1858]",Plattform,"[7481, 2174, 29886, 12120, 715, 18870, 282, 13974, 572]",platform,платформа
"Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""море"" - Deutsch: ""Meer""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""дом"" - Deutsch: ""","[5952, 29950, 10727, 379, 24704]",Haus,"[10774, 1251, 5089, 3699, 8697, 29882, 298, 9261]",house,дом
"Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""солнце"" - Deutsch: ""","[1105, 29903, 5791, 317, 6295]",Sonne,"[11445, 29879, 269, 2146, 480, 6575]",sun,солнце
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""друг"" - Deutsch: ""Freund""
Русский: ""язык"" - Deutsch: ""Sprache""
Русский: ""история"" - Deutsch: ""","[7999, 5009, 6328, 402, 7376, 1879, 29954]",Geschichte,"[16211, 3603, 18434, 29882, 2918, 4955, 298, 7251, 22880, 9825, 670]",history,история
"Русский: ""восемь"" - Deutsch: ""acht""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""удалить"" - Deutsch: ""löschen""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""долина"" - Deutsch: ""","[10523, 29911, 10288, 323]",Tal,"[19599, 22044, 29894, 1564, 2947, 28519, 325, 659, 791]",valley,долина
"Русский: ""пара"" - Deutsch: ""Paar""
Русский: ""сетка"" - Deutsch: ""Gitter""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""квадрат"" - Deutsch: ""","[751, 660, 2182, 29984]",Quadrat,"[10674, 29879, 269, 6862, 26613, 17619, 18074, 3044]",square,квадрат
"Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""нога"" - Deutsch: ""Fuß""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""юг"" - Deutsch: ""","[29903, 17110, 26585, 11711, 317]",Süden,"[7062, 29879, 269, 577, 3669, 578, 13267]",south,юг
"Русский: ""два"" - Deutsch: ""zwei""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""рис"" - Deutsch: ""Reis""
Русский: ""звезда"" - Deutsch: ""Stern""
Русский: ""добродетель"" - Deutsch: ""","[12603, 23215, 29911, 323]",Tugend,"[29894, 4610, 10636, 2405, 1403, 15389, 3516, 325, 27935]",virtue,добродетель
"Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""племя"" - Deutsch: ""","[29903, 7434, 855, 317, 624]",Stamm,"[260, 29873, 29563, 3367, 3626, 534, 509, 9434]",tribe,племя
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""город"" - Deutsch: ""","[29903, 7434, 855, 317, 10347, 624, 5587]",Stadt,"[7537, 455, 274, 4272, 29883, 4583, 20752, 12690]",city,город
"Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""язык"" - Deutsch: ""","[29903, 14314, 1706, 29634, 317, 5592]",Sprache,"[6361, 10906, 11675, 433, 6468, 425, 4086, 29880, 301, 3893]",language,язык
"Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""закон"" - Deutsch: ""Gesetz""
Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""скорость"" - Deutsch: ""","[7999, 5009, 6328, 402, 1879, 29954]",Geschwindigkeit,"[805, 29879, 269, 6210, 5965, 19322, 1028, 961]",speed,скорость
"Русский: ""три"" - Deutsch: ""drei""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""лето"" - Deutsch: ""Sommer""
Русский: ""земля"" - Deutsch: ""","[19929, 350, 1952, 8431, 29933]",Boden,"[4071, 29887, 2057, 5962, 629, 17170, 867, 330]",ground,земля
"Русский: ""язык"" - Deutsch: ""Sprache""
Русский: ""звезда"" - Deutsch: ""Stern""
Русский: ""школа"" - Deutsch: ""Schule""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""попытка"" - Deutsch: ""","[6565, 29963, 8980, 10138, 1798, 478]",Versuch,"[1098, 21609, 263, 1131, 271, 29874, 4218, 472, 15127]",attempt,попытка
"Русский: ""платформа"" - Deutsch: ""Plattform""
Русский: ""середина"" - Deutsch: ""Mitte""
Русский: ""вода"" - Deutsch: ""Wasser""
Русский: ""волна"" - Deutsch: ""Welle""
Русский: ""поражение"" - Deutsch: ""","[19166, 29940, 24052, 16501, 405, 15981]",Niederlage,"[270, 316, 1753, 311, 822, 29881, 8686, 20653]",defeat,поражение
"Русский: ""два"" - Deutsch: ""zwei""
Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""дверь"" - Deutsch: ""Tür""
Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""хвост"" - Deutsch: ""","[4421, 2522, 29903, 1102, 317, 4504, 9234]",Schwanz,"[260, 29873, 11062, 18237, 941, 12464]",tail,хвост
"Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""север"" - Deutsch: ""Norden""
Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""мать"" - Deutsch: ""","[20749, 29924, 8229, 341, 22411]",Mutter,"[2730, 14817, 5637, 3184, 286, 25550, 4346, 29885]",mother,мать
"Русский: ""добродетель"" - Deutsch: ""Tugend""
Русский: ""гора"" - Deutsch: ""Berg""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""восток"" - Deutsch: ""","[6657, 29949, 26569, 438, 24768, 11334]",Osten,"[29872, 2240, 23027, 11248, 9755, 321]",east,восток
"Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""школа"" - Deutsch: ""Schule""
Русский: ""речь"" - Deutsch: ""","[830, 4367, 29934, 1123, 390, 9039]",Rede,"[805, 29879, 269, 12032, 5965, 1028, 961]",speech,речь
"Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""пять"" - Deutsch: ""fünf""
Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""ребенок"" - Deutsch: ""","[20311, 11885, 16540, 476, 13187, 29968]",Kind,"[305, 5145, 4161, 2278, 521, 274, 18558, 29883]",child,ребенок
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""два"" - Deutsch: ""zwei""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""башня"" - Deutsch: ""","[12603, 5383, 23215, 29911, 323]",Turm,"[260, 29873, 19372, 517, 304]",tower,башня
"Русский: ""лес"" - Deutsch: ""Wald""
Русский: ""слово"" - Deutsch: ""Wort""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""три"" - Deutsch: ""drei""
Русский: ""офис"" - Deutsch: ""","[16144, 350, 15455, 29933]",Büro,"[2696, 3344, 974, 20205, 29877, 310, 8034, 288, 1283]",office,офис
"Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""середина"" - Deutsch: ""Mitte""
Русский: ""юг"" - Deutsch: ""Süden""
Русский: ""земля"" - Deutsch: ""Boden""
Русский: ""власть"" - Deutsch: ""","[17197, 3219, 15735, 4326, 21870, 29924, 341]",Macht,"[4764, 1129, 13519, 29886, 3081, 282, 772, 12248]",power,власть
"Русский: ""платформа"" - Deutsch: ""Plattform""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""лето"" - Deutsch: ""","[1105, 29903, 317, 6295, 22820, 6254]",Sommer,"[29879, 2533, 269, 11801, 2146, 480, 2083, 22792]",summer,лето


==> figures/translation/70b_ru_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - English: ""group""
Русский: ""гора"" - English: ""mountain""
Русский: ""снег"" - English: ""snow""
Русский: ""цвет"" - English: ""color""
Русский: ""книга"" - English: ""","[833, 1045, 3143, 2909, 289, 29890]",book,"[833, 1045, 3143, 2909, 289, 29890]",book,книга
"Русский: ""картина"" - English: ""painting""
Русский: ""машина"" - English: ""machine""
Русский: ""город"" - English: ""city""
Русский: ""пример"" - English: ""example""
Русский: ""облако"" - English: ""","[695, 15126, 274, 9274, 9570, 17184, 23642, 29883, 1067]",cloud,"[695, 15126, 274, 9274, 9570, 17184, 23642, 29883, 1067]",cloud,облако
"Русский: ""позиция"" - English: ""position""
Русский: ""луна"" - English: ""moon""
Русский: ""танец"" - English: ""dance""
Русский: ""сиденье"" - English: ""seat""
Русский: ""сумка"" - English: ""","[23156, 19548, 9922, 289, 2291, 29890]",bag,"[23156, 19548, 9922, 289, 2291, 29890]",bag,сумка
"Русский: ""офис"" - English: ""office""
Русский: ""предмет"" - English: ""item""
Русский: ""сиденье"" - English: ""seat""
Русский: ""тысяча"" - English: ""thousand""
Русский: ""рот"" - English: ""","[29442, 13394, 4346, 2730, 286, 21026, 29885]",mouth,"[29442, 13394, 4346, 2730, 286, 21026, 29885]",mouth,рот
"Русский: ""предмет"" - English: ""item""
Русский: ""вид"" - English: ""kind""
Русский: ""язык"" - English: ""language""
Русский: ""власть"" - English: ""power""
Русский: ""почва"" - English: ""","[22473, 578, 29879, 577, 269]",soil,"[22473, 578, 29879, 577, 269]",soil,почва
"Русский: ""звук"" - English: ""sound""
Русский: ""середина"" - English: ""middle""
Русский: ""три"" - English: ""three""
Русский: ""тысяча"" - English: ""thousand""
Русский: ""гора"" - English: ""","[29442, 14378, 16476, 4346, 2730, 5766, 286, 29885]",mountain,"[29442, 14378, 16476, 4346, 2730, 5766, 286, 29885]",mountain,гора
"Русский: ""магазин"" - English: ""shop""
Русский: ""добродетель"" - English: ""virtue""
Русский: ""закон"" - English: ""law""
Русский: ""мост"" - English: ""bridge""
Русский: ""сердце"" - English: ""","[29882, 354, 8293, 23057, 540, 5192, 298]",heart,"[29882, 354, 8293, 23057, 540, 5192, 298]",heart,сердце
"Русский: ""красный"" - English: ""red""
Русский: ""биржа"" - English: ""exchange""
Русский: ""фрукт"" - English: ""fruit""
Русский: ""середина"" - English: ""middle""
Русский: ""рука"" - English: ""","[29882, 447, 5905, 5403, 2350, 3179, 1361, 298]",hand,"[29882, 447, 5905, 5403, 2350, 3179, 1361, 298]",hand,рука
"Русский: ""вид"" - English: ""kind""
Русский: ""мост"" - English: ""bridge""
Русский: ""пара"" - English: ""pair""
Русский: ""рис"" - English: ""rice""
Русский: ""звезда"" - English: ""","[8508, 5173, 5810, 9523, 29879, 269, 380, 303]",star,"[8508, 5173, 5810, 9523, 29879, 269, 380, 303]",star,звезда
"Русский: ""пять"" - English: ""five""
Русский: ""власть"" - English: ""power""
Русский: ""удалить"" - English: ""delete""
Русский: ""вода"" - English: ""water""
Русский: ""пружина"" - English: ""","[6709, 1028, 29879, 7689, 805, 4278, 15099, 269]",spring,"[6709, 1028, 29879, 7689, 805, 4278, 15099, 269]",spring,пружина
"Русский: ""юг"" - English: ""south""
Русский: ""машина"" - English: ""machine""
Русский: ""сиденье"" - English: ""seat""
Русский: ""друг"" - English: ""friend""
Русский: ""луна"" - English: ""","[18786, 4346, 2730, 286, 29885]",moon,"[18786, 4346, 2730, 286, 29885]",moon,луна
"Русский: ""озеро"" - English: ""lake""
Русский: ""тысяча"" - English: ""thousand""
Русский: ""картина"" - English: ""painting""
Русский: ""цвет"" - English: ""color""
Русский: ""деревня"" - English: ""","[1403, 17191, 11928, 5720, 29894, 21031, 4213, 28765, 3516, 325]",village,"[1403, 17191, 11928, 5720, 29894, 21031, 4213, 28765, 3516, 325]",village,деревня
"Русский: ""снег"" - English: ""snow""
Русский: ""середина"" - English: ""middle""
Русский: ""рот"" - English: ""mouth""
Русский: ""песок"" - English: ""sand""
Русский: ""лес"" - English: ""","[1181, 1454, 1701, 13569, 363, 29888, 1079, 285, 26839]",forest,"[1181, 1454, 1701, 13569, 363, 29888, 1079, 285, 26839]",forest,лес
"Русский: ""океан"" - English: ""ocean""
Русский: ""галстук"" - English: ""tie""
Русский: ""пример"" - English: ""example""
Русский: ""скорость"" - English: ""speed""
Русский: ""фрукт"" - English: ""","[1341, 1424, 29888, 285, 15774]",fruit,"[1341, 1424, 29888, 285, 15774]",fruit,фрукт
"Русский: ""шесть"" - English: ""six""
Русский: ""вид"" - English: ""kind""
Русский: ""офис"" - English: ""office""
Русский: ""друг"" - English: ""friend""
Русский: ""сетка"" - English: ""","[6856, 330, 867, 7720, 629, 29887]",grid,"[6856, 330, 867, 7720, 629, 29887]",grid,сетка
"Русский: ""часть"" - English: ""part""
Русский: ""звезда"" - English: ""star""
Русский: ""четыре"" - English: ""four""
Русский: ""сиденье"" - English: ""seat""
Русский: ""песня"" - English: ""","[1100, 21453, 4823, 578, 29879, 1487, 577, 269]",song,"[1100, 21453, 4823, 578, 29879, 1487, 577, 269]",song,песня
"Русский: ""красота"" - English: ""beauty""
Русский: ""книга"" - English: ""book""
Русский: ""море"" - English: ""sea""
Русский: ""костер"" - English: ""fire""
Русский: ""вода"" - English: ""","[11324, 29893, 2766, 16699, 13405, 4094, 281]",water,"[11324, 29893, 2766, 16699, 13405, 4094, 281]",water,вода
"Русский: ""голова"" - English: ""head""
Русский: ""попытка"" - English: ""attempt""
Русский: ""два"" - English: ""two""
Русский: ""цвет"" - English: ""color""
Русский: ""пруд"" - English: ""","[772, 1129, 29886, 282, 12509, 1112, 2818]",pond,"[772, 1129, 29886, 282, 12509, 1112, 2818]",pond,пруд
"Русский: ""море"" - English: ""sea""
Русский: ""удалить"" - English: ""delete""
Русский: ""лицо"" - English: ""face""
Русский: ""город"" - English: ""city""
Русский: ""песок"" - English: ""","[4977, 28455, 872, 11982, 29879, 269, 9753]",sand,"[4977, 28455, 872, 11982, 29879, 269, 9753]",sand,песок
"Русский: ""человек"" - English: ""person""
Русский: ""сотня"" - English: ""hundred""
Русский: ""юг"" - English: ""south""
Русский: ""четыре"" - English: ""four""
Русский: ""река"" - English: ""","[4401, 3511, 1150, 8580, 10107, 364, 9050, 374, 29878]",river,"[4401, 3511, 1150, 8580, 10107, 364, 9050, 374, 29878]",river,река
"Русский: ""тысяча"" - English: ""thousand""
Русский: ""два"" - English: ""two""
Русский: ""дом"" - English: ""house""
Русский: ""песня"" - English: ""song""
Русский: ""закон"" - English: ""","[10653, 301, 433, 425, 29880, 4307]",law,"[10653, 301, 433, 425, 29880, 4307]",law,закон
"Русский: ""семь"" - English: ""seven""
Русский: ""сотня"" - English: ""hundred""
Русский: ""песок"" - English: ""sand""
Русский: ""дверь"" - English: ""door""
Русский: ""волна"" - English: ""","[11324, 29893, 10742, 2766, 281, 27766]",wave,"[11324, 29893, 10742, 2766, 281, 27766]",wave,волна
"Русский: ""озеро"" - English: ""lake""
Русский: ""слово"" - English: ""word""
Русский: ""деревня"" - English: ""village""
Русский: ""шесть"" - English: ""six""
Русский: ""океан"" - English: ""","[23474, 25802, 288, 29877, 542, 12954]",ocean,"[23474, 25802, 288, 29877, 542, 12954]",ocean,океан
"Русский: ""сотня"" - English: ""hundred""
Русский: ""поле"" - English: ""field""
Русский: ""скорость"" - English: ""speed""
Русский: ""полоса"" - English: ""strip""
Русский: ""пещера"" - English: ""","[18346, 1113, 274, 5777, 24230, 29883]",cave,"[18346, 1113, 274, 5777, 24230, 29883]",cave,пещера
"Русский: ""квадрат"" - English: ""square""
Русский: ""десять"" - English: ""ten""
Русский: ""поколение"" - English: ""generation""
Русский: ""нога"" - English: ""foot""
Русский: ""море"" - English: ""","[409, 7205, 29879, 269, 344]",sea,"[409, 7205, 29879, 269, 344]",sea,море
"Русский: ""точка"" - English: ""point""
Русский: ""структура"" - English: ""structure""
Русский: ""океан"" - English: ""ocean""
Русский: ""голова"" - English: ""head""
Русский: ""озеро"" - English: ""","[18170, 19437, 24591, 301, 433, 425, 29880]",lake,"[18170, 19437, 24591, 301, 433, 425, 29880]",lake,озеро
"Русский: ""лицо"" - English: ""face""
Русский: ""лес"" - English: ""forest""
Русский: ""поражение"" - English: ""defeat""
Русский: ""четыре"" - English: ""four""
Русский: ""источник"" - English: ""","[2752, 578, 29879, 4993, 3669, 577, 269]",source,"[2752, 578, 29879, 4993, 3669, 577, 269]",source,источник
"Русский: ""долина"" - English: ""valley""
Русский: ""поколение"" - English: ""generation""
Русский: ""позиция"" - English: ""position""
Русский: ""скорость"" - English: ""speed""
Русский: ""костер"" - English: ""","[3974, 7241, 29888, 28034, 5713, 285, 13734, 8696]",fire,"[3974, 7241, 29888, 28034, 5713, 285, 13734, 8696]",fire,костер
"Русский: ""пещера"" - English: ""cave""
Русский: ""пружина"" - English: ""spring""
Русский: ""история"" - English: ""history""
Русский: ""речь"" - English: ""speech""
Русский: ""точка"" - English: ""","[772, 1129, 3149, 29886, 282, 1298, 11899]",point,"[772, 1129, 3149, 29886, 282, 1298, 11899]",point,точка
"Русский: ""город"" - English: ""city""
Русский: ""башня"" - English: ""tower""
Русский: ""поражение"" - English: ""defeat""
Русский: ""племя"" - English: ""tribe""
Русский: ""версия"" - English: ""","[2453, 345, 1147, 874, 29894, 3259, 369, 1873, 1224, 325]",version,"[2453, 345, 1147, 874, 29894, 3259, 369, 1873, 1224, 325]",version,версия
"Русский: ""друг"" - English: ""friend""
Русский: ""звезда"" - English: ""star""
Русский: ""картина"" - English: ""painting""
Русский: ""восток"" - English: ""east""
Русский: ""мяч"" - English: ""","[8287, 2135, 5521, 9922, 289, 2291, 6411, 29890]",ball,"[8287, 2135, 5521, 9922, 289, 2291, 6411, 29890]",ball,мяч
"Русский: ""позиция"" - English: ""position""
Русский: ""море"" - English: ""sea""
Русский: ""поле"" - English: ""field""
Русский: ""мать"" - English: ""mother""
Русский: ""картина"" - English: ""","[10675, 29886, 6788, 282, 3274, 3300, 20413]",painting,"[10675, 29886, 6788, 282, 3274, 3300, 20413]",painting,картина
"Русский: ""мост"" - English: ""bridge""
Русский: ""голова"" - English: ""head""
Русский: ""девять"" - English: ""nine""
Русский: ""ребенок"" - English: ""child""
Русский: ""рис"" - English: ""","[9597, 11674, 10107, 364, 19408, 374, 29878, 2200]",rice,"[9597, 11674, 10107, 364, 19408, 374, 29878, 2200]",rice,рис
"Русский: ""машина"" - English: ""machine""
Русский: ""мост"" - English: ""bridge""
Русский: ""сердце"" - English: ""heart""
Русский: ""лошадь"" - English: ""horse""
Русский: ""красный"" - English: ""","[1127, 337, 276, 2654, 364, 29878]",red,"[1127, 337, 276, 2654, 364, 29878]",red,красный
"Русский: ""пара"" - English: ""pair""
Русский: ""сотня"" - English: ""hundred""
Русский: ""дверь"" - English: ""door""
Русский: ""картина"" - English: ""painting""
Русский: ""линия"" - English: ""","[1220, 619, 301, 1196, 6276, 1915, 29880, 492]",line,"[1220, 619, 301, 1196, 6276, 1915, 29880, 492]",line,линия
"Русский: ""песок"" - English: ""sand""
Русский: ""лошадь"" - English: ""horse""
Русский: ""сердце"" - English: ""heart""
Русский: ""золото"" - English: ""gold""
Русский: ""сетка"" - English: ""","[302, 1212, 7787, 29876, 484, 452]",net,"[302, 1212, 7787, 29876, 484, 452]",net,сетка
"Русский: ""север"" - English: ""north""
Русский: ""дом"" - English: ""house""
Русский: ""пещера"" - English: ""cave""
Русский: ""речь"" - English: ""speech""
Русский: ""цветок"" - English: ""","[28149, 4972, 1731, 29888, 1652, 1579, 285, 5685]",flower,"[28149, 4972, 1731, 29888, 1652, 1579, 285, 5685]",flower,цветок
"Русский: ""возврат"" - English: ""return""
Русский: ""позиция"" - English: ""position""
Русский: ""девять"" - English: ""nine""
Русский: ""талант"" - English: ""talent""
Русский: ""чай"" - English: ""","[734, 371, 260, 23429, 29873]",tea,"[734, 371, 260, 23429, 29873]",tea,чай
"Русский: ""лицо"" - English: ""face""
Русский: ""звук"" - English: ""sound""
Русский: ""племя"" - English: ""tribe""
Русский: ""мать"" - English: ""mother""
Русский: ""нога"" - English: ""","[1181, 1701, 3661, 29888, 7953, 6661, 5431, 285]",foot,"[1181, 1701, 3661, 29888, 7953, 6661, 5431, 285]",foot,нога
"Русский: ""деревня"" - English: ""village""
Русский: ""язык"" - English: ""language""
Русский: ""дверь"" - English: ""door""
Русский: ""офис"" - English: ""office""
Русский: ""золото"" - English: ""","[330, 15192, 29887, 748, 7684, 1484]",gold,"[330, 15192, 29887, 748, 7684, 1484]",gold,золото
"Русский: ""мяч"" - English: ""ball""
Русский: ""улица"" - English: ""street""
Русский: ""власть"" - English: ""power""
Русский: ""земля"" - English: ""ground""
Русский: ""дверь"" - English: ""","[1867, 29881, 17433, 270, 437, 3050]",door,"[1867, 29881, 17433, 270, 437, 3050]",door,дверь
"Русский: ""деревня"" - English: ""village""
Русский: ""судья"" - English: ""judge""
Русский: ""облако"" - English: ""cloud""
Русский: ""рот"" - English: ""mouth""
Русский: ""снег"" - English: ""","[5807, 15007, 29879, 16586, 269]",snow,"[5807, 15007, 29879, 16586, 269]",snow,снег
"Русский: ""друг"" - English: ""friend""
Русский: ""книга"" - English: ""book""
Русский: ""рис"" - English: ""rice""
Русский: ""судья"" - English: ""judge""
Русский: ""лошадь"" - English: ""","[10435, 29882, 1251, 5089, 2015, 11231, 4029, 298]",horse,"[10435, 29882, 1251, 5089, 2015, 11231, 4029, 298]",horse,лошадь
"Русский: ""мать"" - English: ""mother""
Русский: ""десять"" - English: ""ten""
Русский: ""красный"" - English: ""red""
Русский: ""галстук"" - English: ""tie""
Русский: ""два"" - English: ""","[10184, 1023, 3252, 260, 29873, 7516]",two,"[10184, 1023, 3252, 260, 29873, 7516]",two,два
"Русский: ""талант"" - English: ""talent""
Русский: ""восемь"" - English: ""eight""
Русский: ""гора"" - English: ""mountain""
Русский: ""мост"" - English: ""bridge""
Русский: ""три"" - English: ""","[17536, 12455, 1468, 260, 386, 2211, 266, 29873]",three,"[17536, 12455, 1468, 260, 386, 2211, 266, 29873]",three,три
"Русский: ""позиция"" - English: ""position""
Русский: ""долина"" - English: ""valley""
Русский: ""история"" - English: ""history""
Русский: ""язык"" - English: ""language""
Русский: ""четыре"" - English: ""","[1181, 1701, 12584, 29888, 17823, 285, 3023]",four,"[1181, 1701, 12584, 29888, 17823, 285, 3023]",four,четыре
"Русский: ""золото"" - English: ""gold""
Русский: ""структура"" - English: ""structure""
Русский: ""звезда"" - English: ""star""
Русский: ""точка"" - English: ""point""
Русский: ""пять"" - English: ""","[5320, 7241, 29888, 5713, 285, 20818]",five,"[5320, 7241, 29888, 5713, 285, 20818]",five,пять
"Русский: ""три"" - English: ""three""
Русский: ""сердце"" - English: ""heart""
Русский: ""море"" - English: ""sea""
Русский: ""точка"" - English: ""point""
Русский: ""шесть"" - English: ""","[1039, 4832, 28319, 29879, 1354, 269]",six,"[1039, 4832, 28319, 29879, 1354, 269]",six,шесть
"Русский: ""сердце"" - English: ""heart""
Русский: ""хвост"" - English: ""tail""
Русский: ""песня"" - English: ""song""
Русский: ""десять"" - English: ""ten""
Русский: ""семь"" - English: ""","[409, 29879, 9881, 269, 344]",seven,"[409, 29879, 9881, 269, 344]",seven,семь
"Русский: ""поражение"" - English: ""defeat""
Русский: ""вид"" - English: ""kind""
Русский: ""собрание"" - English: ""meeting""
Русский: ""снег"" - English: ""snow""
Русский: ""восемь"" - English: ""","[29872, 10096, 15761, 9475, 29319, 321]",eight,"[29872, 10096, 15761, 9475, 29319, 321]",eight,восемь
"Русский: ""предмет"" - English: ""item""
Русский: ""мост"" - English: ""bridge""
Русский: ""полоса"" - English: ""strip""
Русский: ""река"" - English: ""river""
Русский: ""девять"" - English: ""","[6836, 302, 14183, 1240, 17081, 29876]",nine,"[6836, 302, 14183, 1240, 17081, 29876]",nine,девять
"Русский: ""добродетель"" - English: ""virtue""
Русский: ""звук"" - English: ""sound""
Русский: ""костер"" - English: ""fire""
Русский: ""деревня"" - English: ""village""
Русский: ""десять"" - English: ""","[734, 371, 841, 260, 29873, 3006]",ten,"[734, 371, 841, 260, 29873, 3006]",ten,десять
"Русский: ""десять"" - English: ""ten""
Русский: ""предмет"" - English: ""item""
Русский: ""дом"" - English: ""house""
Русский: ""линия"" - English: ""line""
Русский: ""голова"" - English: ""","[2813, 29882, 354, 2343, 540, 298]",head,"[2813, 29882, 354, 2343, 540, 298]",head,голова
"Русский: ""звук"" - English: ""sound""
Русский: ""машина"" - English: ""machine""
Русский: ""власть"" - English: ""power""
Русский: ""версия"" - English: ""version""
Русский: ""магазин"" - English: ""","[845, 528, 18296, 29879, 19032, 17394, 269]",shop,"[845, 528, 18296, 29879, 19032, 17394, 269]",shop,магазин
"Русский: ""друг"" - English: ""friend""
Русский: ""закон"" - English: ""law""
Русский: ""пара"" - English: ""pair""
Русский: ""шесть"" - English: ""six""
Русский: ""полоса"" - English: ""","[17820, 710, 10076, 17010, 29879, 851, 269, 380, 303]",strip,"[17820, 710, 10076, 17010, 29879, 851, 269, 380, 303]",strip,полоса
"Русский: ""линия"" - English: ""line""
Русский: ""скорость"" - English: ""speed""
Русский: ""поражение"" - English: ""defeat""
Русский: ""поле"" - English: ""field""
Русский: ""улица"" - English: ""","[710, 11952, 12243, 29879, 13045, 303, 851, 29352, 269, 380]",street,"[710, 11952, 12243, 29879, 13045, 303, 851, 29352, 269, 380]",street,улица
"Русский: ""язык"" - English: ""language""
Русский: ""линия"" - English: ""line""
Русский: ""красота"" - English: ""beauty""
Русский: ""танец"" - English: ""dance""
Русский: ""часть"" - English: ""","[610, 1595, 862, 29886, 760, 282, 3274, 3300]",part,"[610, 1595, 862, 29886, 760, 282, 3274, 3300]",part,часть
"Русский: ""почва"" - English: ""soil""
Русский: ""цвет"" - English: ""color""
Русский: ""племя"" - English: ""tribe""
Русский: ""сетка"" - English: ""net""
Русский: ""поле"" - English: ""","[1746, 2671, 7241, 29888, 5713, 285, 29607]",field,"[1746, 2671, 7241, 29888, 5713, 285, 29607]",field,поле
"Русский: ""картина"" - English: ""painting""
Русский: ""чай"" - English: ""tea""
Русский: ""источник"" - English: ""source""
Русский: ""попытка"" - English: ""attempt""
Русский: ""танец"" - English: ""","[1146, 29881, 17948, 1388, 6025, 270, 18386]",dance,"[1146, 29881, 17948, 1388, 6025, 270, 18386]",dance,танец
"Русский: ""пять"" - English: ""five""
Русский: ""вид"" - English: ""kind""
Русский: ""восемь"" - English: ""eight""
Русский: ""десять"" - English: ""ten""
Русский: ""слово"" - English: ""","[1734, 29893, 827, 8879, 6365, 13762, 281, 1742]",word,"[1734, 29893, 827, 8879, 6365, 13762, 281, 1742]",word,слово
"Русский: ""солнце"" - English: ""sun""
Русский: ""два"" - English: ""two""
Русский: ""озеро"" - English: ""lake""
Русский: ""позиция"" - English: ""position""
Русский: ""пара"" - English: ""","[5101, 18784, 29886, 282, 3274, 3300]",pair,"[5101, 18784, 29886, 282, 3274, 3300]",pair,пара
"Русский: ""рука"" - English: ""hand""
Русский: ""племя"" - English: ""tribe""
Русский: ""картина"" - English: ""painting""
Русский: ""нога"" - English: ""foot""
Русский: ""сиденье"" - English: ""","[12949, 409, 7205, 29879, 269, 344]",seat,"[12949, 409, 7205, 29879, 269, 344]",seat,сиденье
"Русский: ""середина"" - English: ""middle""
Русский: ""пять"" - English: ""five""
Русский: ""галстук"" - English: ""tie""
Русский: ""солнце"" - English: ""sun""
Русский: ""тысяча"" - English: ""","[10405, 260, 7693, 386, 266, 12595, 29873]",thousand,"[10405, 260, 7693, 386, 266, 12595, 29873]",thousand,тысяча
"Русский: ""почва"" - English: ""soil""
Русский: ""танец"" - English: ""dance""
Русский: ""друг"" - English: ""friend""
Русский: ""два"" - English: ""two""
Русский: ""север"" - English: ""","[302, 15459, 3643, 694, 29876, 1217, 6641]",north,"[302, 15459, 3643, 694, 29876, 1217, 6641]",north,север
"Русский: ""точка"" - English: ""point""
Русский: ""добродетель"" - English: ""virtue""
Русский: ""пещера"" - English: ""cave""
Русский: ""лошадь"" - English: ""horse""
Русский: ""машина"" - English: ""","[8628, 29885, 655, 4933, 23523, 5825, 286, 611, 7672]",machine,"[8628, 29885, 655, 4933, 23523, 5825, 286, 611, 7672]",machine,машина
"Русский: ""красный"" - English: ""red""
Русский: ""собрание"" - English: ""meeting""
Русский: ""река"" - English: ""river""
Русский: ""звезда"" - English: ""star""
Русский: ""позиция"" - English: ""","[772, 1129, 29886, 2602, 282, 13686, 1066, 3283, 926]",position,"[772, 1129, 29886, 2602, 282, 13686, 1066, 3283, 926]",position,позиция
"Русский: ""гора"" - English: ""mountain""
Русский: ""сиденье"" - English: ""seat""
Русский: ""история"" - English: ""history""
Русский: ""река"" - English: ""river""
Русский: ""провинция"" - English: ""","[558, 12291, 410, 771, 544, 29886, 282, 8482, 16123, 1326]",province,"[558, 12291, 410, 771, 544, 29886, 282, 8482, 16123, 1326]",province,провинция
"Русский: ""магазин"" - English: ""shop""
Русский: ""пример"" - English: ""example""
Русский: ""море"" - English: ""sea""
Русский: ""машина"" - English: ""machine""
Русский: ""биржа"" - English: ""","[14523, 29872, 6543, 321, 735, 5566, 429]",exchange,"[14523, 29872, 6543, 321, 735, 5566, 429]",exchange,биржа
"Русский: ""девять"" - English: ""nine""
Русский: ""четыре"" - English: ""four""
Русский: ""поражение"" - English: ""defeat""
Русский: ""рука"" - English: ""hand""
Русский: ""середина"" - English: ""","[7256, 7145, 3737, 17662, 2460, 6563, 286, 29885]",middle,"[7256, 7145, 3737, 17662, 2460, 6563, 286, 29885]",middle,середина
"Русский: ""галстук"" - English: ""tie""
Русский: ""источник"" - English: ""source""
Русский: ""башня"" - English: ""tower""
Русский: ""попытка"" - English: ""attempt""
Русский: ""друг"" - English: ""","[3484, 1424, 29888, 18326, 285, 5121, 1341, 7932]",friend,"[3484, 1424, 29888, 18326, 285, 5121, 1341, 7932]",friend,друг
"Русский: ""звезда"" - English: ""star""
Русский: ""власть"" - English: ""power""
Русский: ""версия"" - English: ""version""
Русский: ""рис"" - English: ""rice""
Русский: ""цвет"" - English: ""","[2780, 1111, 274, 1302, 2927, 10965, 1054, 29883, 784]",color,"[2780, 1111, 274, 1302, 2927, 10965, 1054, 29883, 784]",color,цвет
"Русский: ""слово"" - English: ""word""
Русский: ""красота"" - English: ""beauty""
Русский: ""речь"" - English: ""speech""
Русский: ""лето"" - English: ""summer""
Русский: ""вид"" - English: ""","[19015, 2924, 29895, 413, 14380, 9089, 1984, 8506]",kind,"[19015, 2924, 29895, 413, 14380, 9089, 1984, 8506]",kind,вид
"Русский: ""группа"" - English: ""group""
Русский: ""три"" - English: ""three""
Русский: ""часть"" - English: ""part""
Русский: ""лето"" - English: ""summer""
Русский: ""судья"" - English: ""","[6577, 3623, 29926, 4900, 16833, 17675, 432]",judge,"[6577, 3623, 29926, 4900, 16833, 17675, 432]",judge,судья
"Русский: ""мост"" - English: ""bridge""
Русский: ""рука"" - English: ""hand""
Русский: ""север"" - English: ""north""
Русский: ""поколение"" - English: ""generation""
Русский: ""школа"" - English: ""","[1557, 269, 27041, 816, 1364, 885, 29879, 3762]",school,"[1557, 269, 27041, 816, 1364, 885, 29879, 3762]",school,школа
"Русский: ""песок"" - English: ""sand""
Русский: ""звук"" - English: ""sound""
Русский: ""книга"" - English: ""book""
Русский: ""танец"" - English: ""dance""
Русский: ""структура"" - English: ""","[3829, 4984, 710, 2281, 29879, 851, 10582, 23905, 6220, 269, 380, 303]",structure,"[3829, 4984, 710, 2281, 29879, 851, 10582, 23905, 6220, 269, 380, 303]",structure,структура
"Русский: ""офис"" - English: ""office""
Русский: ""рот"" - English: ""mouth""
Русский: ""лицо"" - English: ""face""
Русский: ""три"" - English: ""three""
Русский: ""галстук"" - English: ""","[19538, 2034, 22134, 260, 29873]",tie,"[19538, 2034, 22134, 260, 29873]",tie,галстук
"Русский: ""лес"" - English: ""forest""
Русский: ""песня"" - English: ""song""
Русский: ""два"" - English: ""two""
Русский: ""красный"" - English: ""red""
Русский: ""пример"" - English: ""","[1342, 29872, 4773, 735, 4392, 429, 321]",example,"[1342, 29872, 4773, 735, 4392, 429, 321]",example,пример
"Русский: ""возврат"" - English: ""return""
Русский: ""улица"" - English: ""street""
Русский: ""восток"" - English: ""east""
Русский: ""биржа"" - English: ""exchange""
Русский: ""лицо"" - English: ""","[2161, 17470, 2258, 5444, 29888, 285, 3700, 4024]",face,"[2161, 17470, 2258, 5444, 29888, 285, 3700, 4024]",face,лицо
"Русский: ""удалить"" - English: ""delete""
Русский: ""человек"" - English: ""person""
Русский: ""восемь"" - English: ""eight""
Русский: ""поколение"" - English: ""generation""
Русский: ""мост"" - English: ""","[28635, 18419, 1506, 19515, 1182, 289, 12945, 29890]",bridge,"[28635, 18419, 1506, 19515, 1182, 289, 12945, 29890]",bridge,мост
"Русский: ""песня"" - English: ""song""
Русский: ""книга"" - English: ""book""
Русский: ""возврат"" - English: ""return""
Русский: ""голова"" - English: ""head""
Русский: ""предмет"" - English: ""","[29875, 2944, 372, 568, 277, 667, 474]",item,"[29875, 2944, 372, 568, 277, 667, 474]",item,предмет
"Русский: ""провинция"" - English: ""province""
Русский: ""пруд"" - English: ""pond""
Русский: ""улица"" - English: ""street""
Русский: ""лето"" - English: ""summer""
Русский: ""удалить"" - English: ""","[29881, 311, 628, 7374, 5217, 270, 6144, 8143, 316]",delete,"[29881, 311, 628, 7374, 5217, 270, 6144, 8143, 316]",delete,удалить
"Русский: ""речь"" - English: ""speech""
Русский: ""племя"" - English: ""tribe""
Русский: ""четыре"" - English: ""four""
Русский: ""мать"" - English: ""mother""
Русский: ""группа"" - English: ""","[330, 867, 629, 17170, 2972, 29887, 2318, 4071]",group,"[330, 867, 629, 17170, 2972, 29887, 2318, 4071]",group,группа
"Русский: ""добродетель"" - English: ""virtue""
Русский: ""золото"" - English: ""gold""
Русский: ""десять"" - English: ""ten""
Русский: ""закон"" - English: ""law""
Русский: ""талант"" - English: ""","[11062, 941, 5969, 17694, 29873, 260, 24242, 20411]",talent,"[11062, 941, 5969, 17694, 29873, 260, 24242, 20411]",talent,талант
"Русский: ""танец"" - English: ""dance""
Русский: ""картина"" - English: ""painting""
Русский: ""машина"" - English: ""machine""
Русский: ""пять"" - English: ""five""
Русский: ""красота"" - English: ""","[915, 6562, 15409, 289, 367, 29890]",beauty,"[915, 6562, 15409, 289, 367, 29890]",beauty,красота
"Русский: ""девять"" - English: ""nine""
Русский: ""попытка"" - English: ""attempt""
Русский: ""ребенок"" - English: ""child""
Русский: ""магазин"" - English: ""shop""
Русский: ""платформа"" - English: ""","[12120, 572, 2174, 29886, 282, 13974, 18870, 715, 7481]",platform,"[12120, 572, 2174, 29886, 282, 13974, 18870, 715, 7481]",platform,платформа
"Русский: ""песня"" - English: ""song""
Русский: ""мяч"" - English: ""ball""
Русский: ""золото"" - English: ""gold""
Русский: ""десять"" - English: ""ten""
Русский: ""дом"" - English: ""","[8697, 3699, 29882, 1251, 5089, 10774, 9261, 298]",house,"[8697, 3699, 29882, 1251, 5089, 10774, 9261, 298]",house,дом
"Русский: ""восток"" - English: ""east""
Русский: ""предмет"" - English: ""item""
Русский: ""офис"" - English: ""office""
Русский: ""земля"" - English: ""ground""
Русский: ""солнце"" - English: ""","[11445, 2146, 6575, 29879, 480, 269]",sun,"[11445, 2146, 6575, 29879, 480, 269]",sun,солнце
"Русский: ""источник"" - English: ""source""
Русский: ""дом"" - English: ""house""
Русский: ""часть"" - English: ""part""
Русский: ""рис"" - English: ""rice""
Русский: ""собрание"" - English: ""","[1004, 5870, 11781, 17897, 592, 286, 29885]",meeting,"[1004, 5870, 11781, 17897, 592, 286, 29885]",meeting,собрание
"Русский: ""картина"" - English: ""painting""
Русский: ""сердце"" - English: ""heart""
Русский: ""нога"" - English: ""foot""
Русский: ""гора"" - English: ""mountain""
Русский: ""история"" - English: ""","[9825, 18434, 298, 670, 29882, 22880, 3603, 16211, 2918, 4955, 7251]",history,"[9825, 18434, 298, 670, 29882, 22880, 3603, 16211, 2918, 4955, 7251]",history,история
"Русский: ""голова"" - English: ""head""
Русский: ""лошадь"" - English: ""horse""
Русский: ""солнце"" - English: ""sun""
Русский: ""восемь"" - English: ""eight""
Русский: ""долина"" - English: ""","[28519, 19599, 2947, 22044, 29894, 791, 659, 1564, 325]",valley,"[28519, 19599, 2947, 22044, 29894, 791, 659, 1564, 325]",valley,долина
"Русский: ""сетка"" - English: ""net""
Русский: ""сумка"" - English: ""bag""
Русский: ""мяч"" - English: ""ball""
Русский: ""цветок"" - English: ""flower""
Русский: ""квадрат"" - English: ""","[10674, 3044, 17619, 6862, 29879, 18074, 26613, 269]",square,"[10674, 3044, 17619, 6862, 29879, 18074, 26613, 269]",square,квадрат
"Русский: ""почва"" - English: ""soil""
Русский: ""лето"" - English: ""summer""
Русский: ""квадрат"" - English: ""square""
Русский: ""сердце"" - English: ""heart""
Русский: ""поколение"" - English: ""","[1176, 1885, 479, 2531, 12623, 330, 29887, 4738, 18530, 1737]",generation,"[1176, 1885, 479, 2531, 12623, 330, 29887, 4738, 18530, 1737]",generation,поколение
"Русский: ""предмет"" - English: ""item""
Русский: ""песок"" - English: ""sand""
Русский: ""снег"" - English: ""snow""
Русский: ""поле"" - English: ""field""
Русский: ""юг"" - English: ""","[578, 29879, 13267, 7062, 3669, 577, 269]",south,"[578, 29879, 13267, 7062, 3669, 577, 269]",south,юг
"Русский: ""рука"" - English: ""hand""
Русский: ""позиция"" - English: ""position""
Русский: ""юг"" - English: ""south""
Русский: ""почва"" - English: ""soil""
Русский: ""добродетель"" - English: ""","[4610, 15389, 1403, 10636, 29894, 2405, 3516, 27935, 325]",virtue,"[4610, 15389, 1403, 10636, 29894, 2405, 3516, 27935, 325]",virtue,добродетель
"Русский: ""дверь"" - English: ""door""
Русский: ""юг"" - English: ""south""
Русский: ""сетка"" - English: ""grid""
Русский: ""точка"" - English: ""point""
Русский: ""племя"" - English: ""","[534, 509, 3367, 3626, 260, 9434, 29873, 29563]",tribe,"[534, 509, 3367, 3626, 260, 9434, 29873, 29563]",tribe,племя
"Русский: ""друг"" - English: ""friend""
Русский: ""позиция"" - English: ""position""
Русский: ""дом"" - English: ""house""
Русский: ""река"" - English: ""river""
Русский: ""город"" - English: ""","[7537, 12690, 274, 4583, 4272, 455, 20752, 29883]",city,"[7537, 12690, 274, 4583, 4272, 455, 20752, 29883]",city,город
"Русский: ""удалить"" - English: ""delete""
Русский: ""часть"" - English: ""part""
Русский: ""сетка"" - English: ""grid""
Русский: ""четыре"" - English: ""four""
Русский: ""язык"" - English: ""","[3893, 11675, 10906, 301, 433, 425, 6361, 4086, 6468, 29880]",language,"[3893, 11675, 10906, 301, 433, 425, 6361, 4086, 6468, 29880]",language,язык
"Русский: ""сетка"" - English: ""grid""
Русский: ""пример"" - English: ""example""
Русский: ""песок"" - English: ""sand""
Русский: ""человек"" - English: ""person""
Русский: ""скорость"" - English: ""","[5965, 19322, 1028, 29879, 6210, 805, 961, 269]",speed,"[5965, 19322, 1028, 29879, 6210, 805, 961, 269]",speed,скорость
"Русский: ""биржа"" - English: ""exchange""
Русский: ""красота"" - English: ""beauty""
Русский: ""четыре"" - English: ""four""
Русский: ""сердце"" - English: ""heart""
Русский: ""земля"" - English: ""","[330, 867, 629, 17170, 29887, 5962, 2057, 4071]",ground,"[330, 867, 629, 17170, 29887, 5962, 2057, 4071]",ground,земля
"Русский: ""лицо"" - English: ""face""
Русский: ""озеро"" - English: ""lake""
Русский: ""север"" - English: ""north""
Русский: ""луна"" - English: ""moon""
Русский: ""попытка"" - English: ""","[4218, 271, 29874, 1098, 472, 1131, 21609, 263, 15127]",attempt,"[4218, 271, 29874, 1098, 472, 1131, 21609, 263, 15127]",attempt,попытка
"Русский: ""семь"" - English: ""seven""
Русский: ""закон"" - English: ""law""
Русский: ""пещера"" - English: ""cave""
Русский: ""озеро"" - English: ""lake""
Русский: ""поражение"" - English: ""","[29881, 311, 20653, 270, 822, 1753, 8686, 316]",defeat,"[29881, 311, 20653, 270, 822, 1753, 8686, 316]",defeat,поражение
"Русский: ""пруд"" - English: ""pond""
Русский: ""позиция"" - English: ""position""
Русский: ""нога"" - English: ""foot""
Русский: ""поле"" - English: ""field""
Русский: ""хвост"" - English: ""","[11062, 941, 260, 12464, 18237, 29873]",tail,"[11062, 941, 260, 12464, 18237, 29873]",tail,хвост
"Русский: ""звезда"" - English: ""star""
Русский: ""возврат"" - English: ""return""
Русский: ""полоса"" - English: ""strip""
Русский: ""поле"" - English: ""field""
Русский: ""мать"" - English: ""","[4346, 2730, 5637, 14817, 3184, 25550, 286, 29885]",mother,"[4346, 2730, 5637, 14817, 3184, 25550, 286, 29885]",mother,мать
"Русский: ""голова"" - English: ""head""
Русский: ""источник"" - English: ""source""
Русский: ""чай"" - English: ""tea""
Русский: ""машина"" - English: ""machine""
Русский: ""восток"" - English: ""","[2240, 29872, 9755, 23027, 11248, 321]",east,"[2240, 29872, 9755, 23027, 11248, 321]",east,восток
"Русский: ""судья"" - English: ""judge""
Русский: ""племя"" - English: ""tribe""
Русский: ""север"" - English: ""north""
Русский: ""добродетель"" - English: ""virtue""
Русский: ""возврат"" - English: ""","[337, 2267, 3240, 276, 364, 736, 2457, 29878]",return,"[337, 2267, 3240, 276, 364, 736, 2457, 29878]",return,возврат
"Русский: ""восемь"" - English: ""eight""
Русский: ""структура"" - English: ""structure""
Русский: ""полоса"" - English: ""strip""
Русский: ""школа"" - English: ""school""
Русский: ""речь"" - English: ""","[5965, 12032, 1028, 29879, 805, 961, 269]",speech,"[5965, 12032, 1028, 29879, 805, 961, 269]",speech,речь
"Русский: ""лицо"" - English: ""face""
Русский: ""школа"" - English: ""school""
Русский: ""город"" - English: ""city""
Русский: ""слово"" - English: ""word""
Русский: ""ребенок"" - English: ""","[18558, 2278, 521, 274, 5145, 305, 4161, 29883]",child,"[18558, 2278, 521, 274, 5145, 305, 4161, 29883]",child,ребенок
"Русский: ""рис"" - English: ""rice""
Русский: ""костер"" - English: ""fire""
Русский: ""школа"" - English: ""school""
Русский: ""платформа"" - English: ""platform""
Русский: ""башня"" - English: ""","[19372, 29873, 517, 260, 304]",tower,"[19372, 29873, 517, 260, 304]",tower,башня
"Русский: ""четыре"" - English: ""four""
Русский: ""озеро"" - English: ""lake""
Русский: ""картина"" - English: ""painting""
Русский: ""поражение"" - English: ""defeat""
Русский: ""человек"" - English: ""","[10532, 546, 3736, 29886, 412, 282, 639, 2022, 1236, 6774]",person,"[10532, 546, 3736, 29886, 412, 282, 639, 2022, 1236, 6774]",person,человек
"Русский: ""золото"" - English: ""gold""
Русский: ""песня"" - English: ""song""
Русский: ""лето"" - English: ""summer""
Русский: ""лицо"" - English: ""face""
Русский: ""сотня"" - English: ""","[6893, 9074, 29882, 22888, 298, 6905]",hundred,"[6893, 9074, 29882, 22888, 298, 6905]",hundred,сотня
"Русский: ""нога"" - English: ""foot""
Русский: ""структура"" - English: ""structure""
Русский: ""звезда"" - English: ""star""
Русский: ""лицо"" - English: ""face""
Русский: ""офис"" - English: ""","[2696, 310, 3344, 29877, 974, 1283, 288, 8034, 20205]",office,"[2696, 310, 3344, 29877, 974, 1283, 288, 8034, 20205]",office,офис
"Русский: ""город"" - English: ""city""
Русский: ""нога"" - English: ""foot""
Русский: ""рот"" - English: ""mouth""
Русский: ""скорость"" - English: ""speed""
Русский: ""звук"" - English: ""","[29802, 578, 29879, 6047, 3669, 577, 269]",sound,"[29802, 578, 29879, 6047, 3669, 577, 269]",sound,звук
"Русский: ""солнце"" - English: ""sun""
Русский: ""костер"" - English: ""fire""
Русский: ""сетка"" - English: ""grid""
Русский: ""четыре"" - English: ""four""
Русский: ""власть"" - English: ""","[772, 1129, 3081, 13519, 12248, 29886, 282, 4764]",power,"[772, 1129, 3081, 13519, 12248, 29886, 282, 4764]",power,власть
"Русский: ""источник"" - English: ""source""
Русский: ""возврат"" - English: ""return""
Русский: ""красота"" - English: ""beauty""
Русский: ""пара"" - English: ""pair""
Русский: ""лето"" - English: ""","[2083, 22792, 2533, 2146, 29879, 11801, 480, 269]",summer,"[2083, 22792, 2533, 2146, 29879, 11801, 480, 269]",summer,лето


==> figures/translation/70b_ru_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""хвост"" - Français: ""queue""
Русский: ""сумка"" - Français: ""sac""
Русский: ""нога"" - Français: ""pied""
Русский: ""линия"" - Français: ""ligne""
Русский: ""облако"" - Français: ""","[29876, 3433, 302, 4948]",nuage,"[9570, 1067, 695, 9274, 23642, 29883, 274, 17184, 15126]",cloud,облако
"Русский: ""юг"" - Français: ""sud""
Русский: ""вид"" - Français: ""genre""
Русский: ""рис"" - Français: ""riz""
Русский: ""собрание"" - Français: ""réunion""
Русский: ""сумка"" - Français: ""","[872, 4977, 7067, 269, 29879]",sac,"[29890, 289, 23156, 2291, 19548, 9922]",bag,сумка
"Русский: ""песок"" - Français: ""sable""
Русский: ""улица"" - Français: ""rue""
Русский: ""север"" - Français: ""nord""
Русский: ""цветок"" - Français: ""fleur""
Русский: ""рот"" - Français: ""","[1045, 29890, 833, 289, 16380]",bouche,"[21026, 286, 4346, 2730, 29885, 29442, 13394]",mouth,рот
"Русский: ""сиденье"" - Français: ""siège""
Русский: ""речь"" - Français: ""discours""
Русский: ""рука"" - Français: ""main""
Русский: ""снег"" - Français: ""neige""
Русский: ""сердце"" - Français: ""","[29883, 274]",cœur,"[298, 8293, 5192, 29882, 23057, 540, 354]",heart,сердце
"Русский: ""красный"" - Français: ""rouge""
Русский: ""закон"" - Français: ""loi""
Русский: ""сиденье"" - Français: ""siège""
Русский: ""озеро"" - Français: ""lac""
Русский: ""рука"" - Français: ""","[286, 611, 29885, 1667, 5530, 24402, 3396, 655]",main,"[298, 5905, 1361, 5403, 447, 2350, 29882, 3179]",hand,рука
"Русский: ""долина"" - Français: ""vallée""
Русский: ""офис"" - Français: ""bureau""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""рука"" - Français: ""main""
Русский: ""звезда"" - Français: ""","[904, 1893, 29948, 2852]",étoile,"[5810, 9523, 303, 8508, 269, 5173, 380, 29879]",star,звезда
"Русский: ""улица"" - Français: ""rue""
Русский: ""дверь"" - Français: ""porte""
Русский: ""поле"" - Français: ""champ""
Русский: ""полоса"" - Français: ""bande""
Русский: ""пружина"" - Français: ""","[620, 1253, 18475, 29878, 690, 364, 276, 337]",ressort,"[6709, 805, 15099, 4278, 269, 7689, 1028, 29879]",spring,пружина
"Русский: ""слово"" - Français: ""mot""
Русский: ""восемь"" - Français: ""huit""
Русский: ""дверь"" - Français: ""porte""
Русский: ""племя"" - Français: ""tribu""
Русский: ""луна"" - Français: ""","[29880, 8092, 25081, 301, 6092]",lune,"[286, 2730, 29885, 18786, 4346]",moon,луна
"Русский: ""танец"" - Français: ""danse""
Русский: ""поражение"" - Français: ""défaite""
Русский: ""рука"" - Français: ""main""
Русский: ""океан"" - Français: ""océan""
Русский: ""песня"" - Français: ""","[521, 305, 5815, 10329, 29883, 5083, 25875, 274]",chanson,"[577, 4823, 269, 578, 21453, 1100, 29879, 1487]",song,песня
"Русский: ""лес"" - Français: ""forêt""
Русский: ""луна"" - Français: ""lune""
Русский: ""восемь"" - Français: ""huit""
Русский: ""попытка"" - Français: ""tentative""
Русский: ""пруд"" - Français: ""","[28899, 904, 1893, 29948, 2852]",étang,"[282, 772, 12509, 1112, 29886, 2818, 1129]",pond,пруд
"Русский: ""мост"" - Français: ""pont""
Русский: ""море"" - Français: ""mer""
Русский: ""семь"" - Français: ""sept""
Русский: ""вид"" - Français: ""genre""
Русский: ""волна"" - Français: ""","[373, 898, 16504, 29877, 265, 288, 13469]",onde,"[281, 2766, 29893, 10742, 27766, 11324]",wave,волна
"Русский: ""танец"" - Français: ""danse""
Русский: ""десять"" - Français: ""dix""
Русский: ""озеро"" - Français: ""lac""
Русский: ""земля"" - Français: ""sol""
Русский: ""пещера"" - Français: ""","[867, 629, 29887, 17170, 4071, 330]",grotte,"[18346, 5777, 29883, 1113, 274, 24230]",cave,пещера
"Русский: ""звезда"" - Français: ""étoile""
Русский: ""поле"" - Français: ""champ""
Русский: ""север"" - Français: ""nord""
Русский: ""океан"" - Français: ""océan""
Русский: ""море"" - Français: ""","[1050, 286, 2778, 29885, 592, 1004]",mer,"[269, 344, 29879, 409, 7205]",sea,море
"Русский: ""улица"" - Français: ""rue""
Русский: ""линия"" - Français: ""ligne""
Русский: ""вид"" - Français: ""genre""
Русский: ""судья"" - Français: ""juge""
Русский: ""сетка"" - Français: ""","[977, 5713, 1777, 1445, 7241, 29888, 934, 285]",filet,"[29876, 302, 484, 7787, 452, 1212]",net,сетка
"Русский: ""речь"" - Français: ""discours""
Русский: ""возврат"" - Français: ""retour""
Русский: ""гора"" - Français: ""montagne""
Русский: ""четыре"" - Français: ""quatre""
Русский: ""нога"" - Français: ""","[15957, 282, 29886, 12343, 1631, 5036, 2930]",pied,"[1701, 5431, 6661, 7953, 29888, 1181, 285, 3661]",foot,нога
"Русский: ""сиденье"" - Français: ""siège""
Русский: ""платформа"" - Français: ""plate-forme""
Русский: ""судья"" - Français: ""juge""
Русский: ""дверь"" - Français: ""porte""
Русский: ""золото"" - Français: ""","[288, 272, 29877, 470]",or,"[1484, 748, 15192, 330, 29887, 7684]",gold,золото
"Русский: ""скорость"" - Français: ""vitesse""
Русский: ""лето"" - Français: ""été""
Русский: ""восемь"" - Français: ""huit""
Русский: ""возврат"" - Français: ""retour""
Русский: ""дверь"" - Français: ""","[1971, 14931, 13732, 1277, 282, 772, 29886, 2011, 1129, 637]",porte,"[1867, 270, 17433, 29881, 437, 3050]",door,дверь
"Русский: ""лицо"" - Français: ""visage""
Русский: ""цветок"" - Français: ""fleur""
Русский: ""галстук"" - Français: ""cravate""
Русский: ""солнце"" - Français: ""soleil""
Русский: ""снег"" - Français: ""","[29876, 302, 484, 12106, 452]",neige,"[16586, 269, 15007, 5807, 29879]",snow,снег
"Русский: ""красный"" - Français: ""rouge""
Русский: ""звезда"" - Français: ""étoile""
Русский: ""удалить"" - Français: ""supprimer""
Русский: ""юг"" - Français: ""sud""
Русский: ""лошадь"" - Français: ""","[521, 305, 25042, 1173, 29823, 29883, 923, 274]",cheval,"[5089, 298, 2015, 4029, 29882, 1251, 10435, 11231]",horse,лошадь
"Русский: ""офис"" - Français: ""bureau""
Русский: ""девять"" - Français: ""neuf""
Русский: ""рот"" - Français: ""bouche""
Русский: ""тысяча"" - Français: ""mille""
Русский: ""два"" - Français: ""","[270, 316, 4239, 29881, 311]",deux,"[260, 10184, 3252, 7516, 1023, 29873]",two,два
"Русский: ""пруд"" - Français: ""étang""
Русский: ""попытка"" - Français: ""tentative""
Русский: ""цвет"" - Français: ""couleur""
Русский: ""платформа"" - Français: ""plate-forme""
Русский: ""четыре"" - Français: ""","[3855, 21408, 12134, 439, 339, 29939]",quatre,"[1701, 3023, 12584, 17823, 29888, 1181, 285]",four,четыре
"Русский: ""восемь"" - Français: ""huit""
Русский: ""золото"" - Français: ""or""
Русский: ""улица"" - Français: ""rue""
Русский: ""гора"" - Français: ""montagne""
Русский: ""пять"" - Français: ""","[4670, 16381, 17256, 4583, 455, 29883, 274]",cinq,"[20818, 5713, 5320, 7241, 29888, 285]",five,пять
"Русский: ""дверь"" - Français: ""porte""
Русский: ""восток"" - Français: ""est""
Русский: ""луна"" - Français: ""lune""
Русский: ""красный"" - Français: ""rouge""
Русский: ""восемь"" - Français: ""","[27052, 298, 22888, 6905, 15669, 29882]",huit,"[15761, 29319, 321, 10096, 29872, 9475]",eight,восемь
"Русский: ""голова"" - Français: ""tête""
Русский: ""город"" - Français: ""ville""
Русский: ""пять"" - Français: ""cinq""
Русский: ""луна"" - Français: ""lune""
Русский: ""десять"" - Français: ""","[23386, 652, 270, 29881, 6051]",dix,"[260, 734, 3006, 371, 29873, 841]",ten,десять
"Русский: ""юг"" - Français: ""sud""
Русский: ""улица"" - Français: ""rue""
Русский: ""возврат"" - Français: ""retour""
Русский: ""сетка"" - Français: ""filet""
Русский: ""голова"" - Français: ""","[260, 29873, 17949]",tête,"[298, 2813, 29882, 540, 2343, 354]",head,голова
"Русский: ""добродетель"" - Français: ""vertu""
Русский: ""море"" - Français: ""mer""
Русский: ""два"" - Français: ""deux""
Русский: ""нога"" - Français: ""pied""
Русский: ""полоса"" - Français: ""","[29890, 9892, 3719, 289, 2291, 4980, 27628, 2571, 9922]",bande,"[17820, 303, 17010, 851, 269, 10076, 710, 380, 29879]",strip,полоса
"Русский: ""власть"" - Français: ""pouvoir""
Русский: ""племя"" - Français: ""tribu""
Русский: ""десять"" - Français: ""dix""
Русский: ""закон"" - Français: ""loi""
Русский: ""улица"" - Français: ""","[582, 29878, 5796, 364, 16014]",rue,"[13045, 303, 851, 12243, 269, 710, 29352, 380, 29879, 11952]",street,улица
"Русский: ""лошадь"" - Français: ""cheval""
Русский: ""север"" - Français: ""nord""
Русский: ""юг"" - Français: ""sud""
Русский: ""голова"" - Français: ""tête""
Русский: ""поле"" - Français: ""","[18480, 521, 305, 5815, 10329, 11179, 29883, 274]",champ,"[5713, 2671, 29607, 1746, 7241, 29888, 285]",field,поле
"Русский: ""красота"" - Français: ""beauté""
Русский: ""семь"" - Français: ""sept""
Русский: ""скорость"" - Français: ""vitesse""
Русский: ""история"" - Français: ""histoire""
Русский: ""слово"" - Français: ""","[14817, 286, 3184, 2730, 29885, 4346]",mot,"[281, 827, 1742, 6365, 29893, 13762, 1734, 8879]",word,слово
"Русский: ""нога"" - Français: ""pied""
Русский: ""мать"" - Français: ""mère""
Русский: ""восток"" - Français: ""est""
Русский: ""солнце"" - Français: ""soleil""
Русский: ""тысяча"" - Français: ""","[2460, 19958, 3737, 3533, 23853, 286, 2316, 29885]",mille,"[260, 266, 7693, 386, 12595, 10405, 29873]",thousand,тысяча
"Русский: ""поражение"" - Français: ""défaite""
Русский: ""цвет"" - Français: ""couleur""
Русский: ""квадрат"" - Français: ""carré""
Русский: ""красота"" - Français: ""beauté""
Русский: ""биржа"" - Français: ""","[1045, 29890, 833, 289, 16380, 6526]",bourse,"[429, 321, 14523, 5566, 29872, 735, 6543]",exchange,биржа
"Русский: ""племя"" - Français: ""tribu""
Русский: ""почва"" - Français: ""sol""
Русский: ""цвет"" - Français: ""couleur""
Русский: ""поле"" - Français: ""champ""
Русский: ""вид"" - Français: ""","[1885, 479, 2531, 330, 1737, 16151, 29887]",genre,"[8506, 413, 2924, 29895, 19015, 14380, 1984, 9089]",kind,вид
"Русский: ""звук"" - Français: ""son""
Русский: ""девять"" - Français: ""neuf""
Русский: ""снег"" - Français: ""neige""
Русский: ""четыре"" - Français: ""quatre""
Русский: ""школа"" - Français: ""","[904, 4582, 24618, 29948]",école,"[27041, 1557, 885, 269, 816, 3762, 29879, 1364]",school,школа
"Русский: ""школа"" - Français: ""école""
Русский: ""долина"" - Français: ""vallée""
Русский: ""ребенок"" - Français: ""enfant""
Русский: ""звук"" - Français: ""son""
Русский: ""галстук"" - Français: ""","[12220, 2181, 7283, 29883, 274, 26844]",cravate,"[260, 22134, 19538, 2034, 29873]",tie,галстук
"Русский: ""сердце"" - Français: ""cœur""
Русский: ""пруд"" - Français: ""étang""
Русский: ""улица"" - Français: ""rue""
Русский: ""власть"" - Français: ""pouvoir""
Русский: ""лицо"" - Français: ""","[1998, 29894, 3516, 1403, 325, 1730]",visage,"[2258, 4024, 5444, 17470, 2161, 29888, 3700, 285]",face,лицо
"Русский: ""чай"" - Français: ""thé""
Русский: ""улица"" - Français: ""rue""
Русский: ""попытка"" - Français: ""tentative""
Русский: ""пружина"" - Français: ""ressort""
Русский: ""мост"" - Français: ""","[282, 772, 12509, 1112, 29886, 13185, 29649, 1129]",pont,"[29890, 1506, 18419, 289, 12945, 1182, 19515, 28635]",bridge,мост
"Русский: ""цветок"" - Français: ""fleur""
Русский: ""биржа"" - Français: ""bourse""
Русский: ""слово"" - Français: ""mot""
Русский: ""офис"" - Français: ""bureau""
Русский: ""удалить"" - Français: ""","[2146, 12587, 13159, 19303, 269, 29879, 480, 1462]",supprimer,"[5217, 628, 8143, 270, 316, 29881, 6144, 7374, 311]",delete,удалить
"Русский: ""история"" - Français: ""histoire""
Русский: ""середина"" - Français: ""milieu""
Русский: ""хвост"" - Français: ""queue""
Русский: ""танец"" - Français: ""danse""
Русский: ""дом"" - Français: ""","[286, 611, 3503, 29885, 5530, 18234, 24402, 655]",maison,"[5089, 298, 3699, 10774, 9261, 8697, 29882, 1251]",house,дом
"Русский: ""лошадь"" - Français: ""cheval""
Русский: ""ребенок"" - Français: ""enfant""
Русский: ""линия"" - Français: ""ligne""
Русский: ""три"" - Français: ""trois""
Русский: ""собрание"" - Français: ""","[5606, 29878, 364, 1841]",réunion,"[286, 5870, 29885, 592, 11781, 17897, 1004]",meeting,собрание
"Русский: ""три"" - Français: ""trois""
Русский: ""мать"" - Français: ""mère""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""два"" - Français: ""deux""
Русский: ""квадрат"" - Français: ""","[4287, 1559, 5777, 29883, 1113, 274]",carré,"[18074, 269, 10674, 26613, 6862, 3044, 17619, 29879]",square,квадрат
"Русский: ""почва"" - Français: ""sol""
Русский: ""луна"" - Français: ""lune""
Русский: ""платформа"" - Français: ""plate-forme""
Русский: ""облако"" - Français: ""nuage""
Русский: ""город"" - Français: ""","[4213, 17191, 11928, 29894, 3516, 8441, 1403, 325, 4909]",ville,"[7537, 4583, 455, 4272, 20752, 29883, 274, 12690]",city,город
"Русский: ""красота"" - Français: ""beauté""
Русский: ""звук"" - Français: ""son""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""долина"" - Français: ""vallée""
Русский: ""скорость"" - Français: ""","[13901, 29894, 3516, 1403, 325]",vitesse,"[6210, 805, 5965, 269, 961, 19322, 1028, 29879]",speed,скорость
"Русский: ""озеро"" - Français: ""lac""
Русский: ""рис"" - Français: ""riz""
Русский: ""племя"" - Français: ""tribu""
Русский: ""галстук"" - Français: ""cravate""
Русский: ""земля"" - Français: ""","[577, 899, 269, 2929, 578, 29879]",sol,"[867, 5962, 2057, 629, 17170, 4071, 330, 29887]",ground,земля
"Русский: ""вид"" - Français: ""genre""
Русский: ""город"" - Français: ""ville""
Русский: ""красота"" - Français: ""beauté""
Русский: ""нога"" - Français: ""pied""
Русский: ""попытка"" - Français: ""","[260, 734, 3006, 12033, 371, 29873, 841]",tentative,"[1098, 271, 263, 1131, 29874, 15127, 4218, 21609, 472]",attempt,попытка
"Русский: ""ребенок"" - Français: ""enfant""
Русский: ""вид"" - Français: ""genre""
Русский: ""звезда"" - Français: ""étoile""
Русский: ""лето"" - Français: ""été""
Русский: ""хвост"" - Français: ""","[3855, 9521, 439, 9990, 339, 712, 29939, 802]",queue,"[260, 12464, 941, 11062, 18237, 29873]",tail,хвост
"Русский: ""вид"" - Français: ""genre""
Русский: ""школа"" - Français: ""école""
Русский: ""красный"" - Français: ""rouge""
Русский: ""рот"" - Français: ""bouche""
Русский: ""речь"" - Français: ""","[652, 2313, 270, 2218, 29881, 6051, 766, 17021]",discours,"[805, 5965, 12032, 269, 961, 1028, 29879]",speech,речь
"Русский: ""офис"" - Français: ""bureau""
Русский: ""волна"" - Français: ""onde""
Русский: ""пружина"" - Français: ""ressort""
Русский: ""песок"" - Français: ""sable""
Русский: ""ребенок"" - Français: ""","[264, 23578, 321, 29872, 12377, 427]",enfant,"[521, 305, 18558, 2278, 29883, 4161, 274, 5145]",child,ребенок
"Русский: ""озеро"" - Français: ""lac""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""сиденье"" - Français: ""siège""
Русский: ""пещера"" - Français: ""grotte""
Русский: ""офис"" - Français: ""","[29890, 1321, 6866, 289, 2423, 8399]",bureau,"[2696, 1283, 8034, 974, 310, 29877, 20205, 288, 3344]",office,офис
"Русский: ""лес"" - Français: ""forêt""
Русский: ""полоса"" - Français: ""bande""
Русский: ""озеро"" - Français: ""lac""
Русский: ""красота"" - Français: ""beauté""
Русский: ""лето"" - Français: ""","[904, 1893, 29948, 2852, 7342, 4370]",été,"[11801, 269, 2533, 2083, 29879, 22792, 480, 2146]",summer,лето


==> figures/translation/70b_ru_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - Русский: ""группа""
Русский: ""гора"" - Русский: ""гора""
Русский: ""снег"" - Русский: ""снег""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""книга"" - Русский: ""","[29951, 13024, 1186, 211]",книга,"[833, 2909, 3143, 289, 1045, 29890]",book,книга
"Русский: ""луна"" - Русский: ""луна""
Русский: ""возврат"" - Русский: ""возврат""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""юг"" - Русский: ""юг""
Русский: ""облако"" - Русский: ""","[614, 1604, 29904, 5055, 4389, 211]",облако,"[9570, 29883, 1067, 695, 23642, 15126, 9274, 274, 17184]",cloud,облако
"Русский: ""песня"" - Русский: ""песня""
Русский: ""луна"" - Русский: ""луна""
Русский: ""океан"" - Русский: ""океан""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""сумка"" - Русский: ""","[3404, 2937, 531, 29935, 212]",сумка,"[2291, 9922, 19548, 289, 23156, 29890]",bag,сумка
"Русский: ""позиция"" - Русский: ""позиция""
Русский: ""вид"" - Русский: ""вид""
Русский: ""слово"" - Русский: ""слово""
Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""рот"" - Русский: ""","[8201, 576, 1561, 29927, 212]",рот,"[286, 4346, 21026, 29885, 13394, 29442, 2730]",mouth,рот
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""вид"" - Русский: ""вид""
Русский: ""скорость"" - Русский: ""скорость""
Русский: ""власть"" - Русский: ""власть""
Русский: ""почва"" - Русский: ""","[1268, 18752, 29964, 733, 469, 211]",почва,"[269, 578, 29879, 577, 22473]",soil,почва
"Русский: ""собрание"" - Русский: ""собрание""
Русский: ""середина"" - Русский: ""середина""
Русский: ""три"" - Русский: ""три""
Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""гора"" - Русский: ""","[29969, 1084, 1214, 24856, 588, 17310, 211]",гора,"[14378, 286, 4346, 16476, 29885, 29442, 5766, 2730]",mountain,гора
"Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""звук"" - Русский: ""звук""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""мост"" - Русский: ""мост""
Русский: ""сердце"" - Русский: ""","[1586, 531, 14315, 1502, 29935, 10182, 212]",сердце,"[540, 8293, 29882, 23057, 354, 298, 5192]",heart,сердце
"Русский: ""юг"" - Русский: ""юг""
Русский: ""чай"" - Русский: ""чай""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""картина"" - Русский: ""картина""
Русский: ""рука"" - Русский: ""","[8201, 1086, 11218, 5368, 29927, 212]",рука,"[447, 29882, 3179, 5905, 2350, 5403, 1361, 298]",hand,рука
"Русский: ""танец"" - Русский: ""танец""
Русский: ""школа"" - Русский: ""школа""
Русский: ""костер"" - Русский: ""костер""
Русский: ""группа"" - Русский: ""группа""
Русский: ""звезда"" - Русский: ""","[754, 27643, 29972, 211]",звезда,"[5810, 269, 380, 9523, 8508, 303, 29879, 5173]",star,звезда
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""семь"" - Русский: ""семь""
Русский: ""волна"" - Русский: ""волна""
Русский: ""сумка"" - Русский: ""сумка""
Русский: ""пружина"" - Русский: ""","[29964, 469, 21550, 12781, 211]",пружина,"[1028, 805, 269, 15099, 4278, 6709, 29879, 7689]",spring,пружина
"Русский: ""лицо"" - Русский: ""лицо""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""луна"" - Русский: ""","[29944, 1844, 16050, 211]",луна,"[286, 4346, 18786, 29885, 2730]",moon,луна
"Русский: ""школа"" - Русский: ""школа""
Русский: ""ребенок"" - Русский: ""ребенок""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""песня"" - Русский: ""песня""
Русский: ""деревня"" - Русский: ""","[2263, 20229, 10247, 662, 19792, 6620, 1216, 29957, 211]",деревня,"[21031, 325, 11928, 5720, 1403, 28765, 29894, 17191, 4213, 3516]",village,деревня
"Русский: ""середина"" - Русский: ""середина""
Русский: ""талант"" - Русский: ""талант""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""рис"" - Русский: ""рис""
Русский: ""лес"" - Русский: ""","[29944, 753, 4674, 211]",лес,"[29888, 13569, 1079, 363, 1454, 1181, 1701, 285, 26839]",forest,лес
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""точка"" - Русский: ""точка""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""офис"" - Русский: ""офис""
Русский: ""фрукт"" - Русский: ""","[30011, 23692, 1606, 212]",фрукт,"[29888, 1424, 15774, 1341, 285]",fruit,фрукт
"Русский: ""книга"" - Русский: ""книга""
Русский: ""поле"" - Русский: ""поле""
Русский: ""магазин"" - Русский: ""магазин""
Русский: ""закон"" - Русский: ""закон""
Русский: ""сетка"" - Русский: ""","[1586, 531, 1502, 29935, 212]",сетка,"[867, 629, 6856, 330, 29887, 7720]",grid,сетка
"Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""пещера"" - Русский: ""пещера""
Русский: ""мужчина"" - Русский: ""мужчина""
Русский: ""вид"" - Русский: ""вид""
Русский: ""песня"" - Русский: ""","[15536, 29964, 6414, 2100, 469, 211]",песня,"[269, 4823, 21453, 578, 29879, 1487, 1100, 577]",song,песня
"Русский: ""середина"" - Русский: ""середина""
Русский: ""золото"" - Русский: ""золото""
Русский: ""язык"" - Русский: ""язык""
Русский: ""песня"" - Русский: ""песня""
Русский: ""вода"" - Русский: ""","[490, 1786, 8160, 29942, 984, 211]",вода,"[11324, 4094, 16699, 2766, 281, 29893, 13405]",water,вода
"Русский: ""судья"" - Русский: ""судья""
Русский: ""предмет"" - Русский: ""предмет""
Русский: ""песня"" - Русский: ""песня""
Русский: ""власть"" - Русский: ""власть""
Русский: ""пруд"" - Русский: ""","[29964, 469, 21550, 12781, 211]",пруд,"[282, 1112, 772, 1129, 12509, 29886, 2818]",pond,пруд
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""вид"" - Русский: ""вид""
Русский: ""пара"" - Русский: ""пара""
Русский: ""человек"" - Русский: ""человек""
Русский: ""песок"" - Русский: ""","[15536, 29964, 6414, 2100, 469, 211]",песок,"[269, 28455, 4977, 872, 29879, 9753, 11982]",sand,песок
"Русский: ""улица"" - Русский: ""улица""
Русский: ""власть"" - Русский: ""власть""
Русский: ""закон"" - Русский: ""закон""
Русский: ""рис"" - Русский: ""рис""
Русский: ""река"" - Русский: ""","[1909, 8201, 587, 29927, 212]",река,"[29878, 364, 4401, 8580, 374, 9050, 1150, 3511, 10107]",river,река
"Русский: ""море"" - Русский: ""море""
Русский: ""слово"" - Русский: ""слово""
Русский: ""пример"" - Русский: ""пример""
Русский: ""платформа"" - Русский: ""платформа""
Русский: ""закон"" - Русский: ""","[1902, 754, 1077, 29972, 211]",закон,"[433, 29880, 4307, 301, 425, 10653]",law,закон
"Русский: ""океан"" - Русский: ""океан""
Русский: ""костер"" - Русский: ""костер""
Русский: ""вода"" - Русский: ""вода""
Русский: ""семь"" - Русский: ""семь""
Русский: ""волна"" - Русский: ""","[490, 1786, 29942, 984, 211]",волна,"[10742, 27766, 11324, 2766, 281, 29893]",wave,волна
"Русский: ""картина"" - Русский: ""картина""
Русский: ""поле"" - Русский: ""поле""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""океан"" - Русский: ""","[26242, 614, 6752, 29904, 211]",океан,"[12954, 288, 542, 29877, 23474, 25802]",ocean,океан
"Русский: ""река"" - Русский: ""река""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""гора"" - Русский: ""гора""
Русский: ""линия"" - Русский: ""линия""
Русский: ""пещера"" - Русский: ""","[29964, 6414, 2100, 469, 211]",пещера,"[29883, 5777, 1113, 274, 18346, 24230]",cave,пещера
"Русский: ""скорость"" - Русский: ""скорость""
Русский: ""рис"" - Русский: ""рис""
Русский: ""озеро"" - Русский: ""озеро""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""море"" - Русский: ""","[757, 12434, 15256, 2569, 29959, 1630, 211]",море,"[7205, 269, 409, 29879, 344]",sea,море
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""два"" - Русский: ""два""
Русский: ""линия"" - Русский: ""линия""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""озеро"" - Русский: ""","[614, 29495, 29904, 211]",озеро,"[433, 29880, 19437, 18170, 301, 425, 24591]",lake,озеро
"Русский: ""часть"" - Русский: ""часть""
Русский: ""долина"" - Русский: ""долина""
Русский: ""восток"" - Русский: ""восток""
Русский: ""вид"" - Русский: ""вид""
Русский: ""источник"" - Русский: ""","[9971, 11452, 29917, 606, 7874, 211]",источник,"[4993, 269, 578, 29879, 2752, 3669, 577]",source,источник
"Русский: ""четыре"" - Русский: ""четыре""
Русский: ""полоса"" - Русский: ""полоса""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""офис"" - Русский: ""офис""
Русский: ""костер"" - Русский: ""","[29951, 551, 1046, 1186, 211]",костер,"[8696, 5713, 29888, 28034, 285, 3974, 7241, 13734]",fire,костер
"Русский: ""картина"" - Русский: ""картина""
Русский: ""юг"" - Русский: ""юг""
Русский: ""судья"" - Русский: ""судья""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""точка"" - Русский: ""","[1937, 29932, 702, 2721, 212]",точка,"[282, 11899, 1298, 772, 1129, 3149, 29886]",point,точка
"Русский: ""солнце"" - Русский: ""солнце""
Русский: ""звук"" - Русский: ""звук""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""песня"" - Русский: ""песня""
Русский: ""версия"" - Русский: ""","[3531, 490, 1521, 8060, 29942, 3340, 211]",версия,"[2453, 874, 1224, 1147, 1873, 325, 345, 369, 3259, 29894]",version,версия
"Русский: ""платформа"" - Русский: ""платформа""
Русский: ""песня"" - Русский: ""песня""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""пять"" - Русский: ""пять""
Русский: ""мяч"" - Русский: ""","[757, 5010, 29959, 27693, 211]",мяч,"[2135, 6411, 8287, 2291, 9922, 5521, 289, 29890]",ball,мяч
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""девять"" - Русский: ""девять""
Русский: ""красота"" - Русский: ""красота""
Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""картина"" - Русский: ""","[29951, 642, 15266, 1186, 10766, 1787, 211]",картина,"[282, 3274, 6788, 10675, 20413, 3300, 29886]",painting,картина
"Русский: ""танец"" - Русский: ""танец""
Русский: ""луна"" - Русский: ""луна""
Русский: ""земля"" - Русский: ""земля""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""рис"" - Русский: ""","[8201, 641, 19625, 12591, 29927, 212]",рис,"[11674, 29878, 364, 374, 9597, 2200, 10107, 19408]",rice,рис
"Русский: ""долина"" - Русский: ""долина""
Русский: ""голова"" - Русский: ""голова""
Русский: ""юг"" - Русский: ""юг""
Русский: ""школа"" - Русский: ""школа""
Русский: ""красный"" - Русский: ""","[29951, 3360, 1186, 6697, 211]",красный,"[29878, 364, 1127, 2654, 276, 337]",red,красный
"Русский: ""мужчина"" - Русский: ""мужчина""
Русский: ""мост"" - Русский: ""мост""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""вид"" - Русский: ""вид""
Русский: ""линия"" - Русский: ""","[29944, 644, 3550, 8279, 211]",линия,"[492, 29880, 6276, 1220, 619, 301, 1196, 1915]",line,линия
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""квадрат"" - Русский: ""квадрат""
Русский: ""два"" - Русский: ""два""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""сетка"" - Русский: ""","[1586, 531, 1502, 29935, 212]",сетка,"[452, 484, 1212, 302, 29876, 7787]",net,сетка
"Русский: ""семь"" - Русский: ""семь""
Русский: ""три"" - Русский: ""три""
Русский: ""судья"" - Русский: ""судья""
Русский: ""речь"" - Русский: ""речь""
Русский: ""цветок"" - Русский: ""","[3716, 29996, 212]",цветок,"[4972, 29888, 5685, 28149, 1731, 1652, 285, 1579]",flower,цветок
"Русский: ""школа"" - Русский: ""школа""
Русский: ""пара"" - Русский: ""пара""
Русский: ""история"" - Русский: ""история""
Русский: ""костер"" - Русский: ""костер""
Русский: ""чай"" - Русский: ""","[1282, 29981, 3655, 19424, 2493, 212]",чай,"[260, 23429, 371, 29873, 734]",tea,чай
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""рот"" - Русский: ""рот""
Русский: ""север"" - Русский: ""север""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""нога"" - Русский: ""","[29921, 4228, 18211, 570, 6968, 211]",нога,"[29888, 3661, 7953, 1181, 1701, 285, 6661, 5431]",foot,нога
"Русский: ""пара"" - Русский: ""пара""
Русский: ""машина"" - Русский: ""машина""
Русский: ""офис"" - Русский: ""офис""
Русский: ""попытка"" - Русский: ""попытка""
Русский: ""золото"" - Русский: ""","[754, 4734, 29972, 26467, 25687, 211]",золото,"[15192, 748, 1484, 330, 7684, 29887]",gold,золото
"Русский: ""красный"" - Русский: ""красный""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""дверь"" - Русский: ""","[662, 20880, 29957, 211]",дверь,"[3050, 437, 17433, 29881, 1867, 270]",door,дверь
"Русский: ""источник"" - Русский: ""источник""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""чай"" - Русский: ""чай""
Русский: ""звук"" - Русский: ""звук""
Русский: ""снег"" - Русский: ""","[531, 29935, 212]",снег,"[5807, 269, 16586, 29879, 15007]",snow,снег
"Русский: ""дверь"" - Русский: ""дверь""
Русский: ""красный"" - Русский: ""красный""
Русский: ""пещера"" - Русский: ""пещера""
Русский: ""восток"" - Русский: ""восток""
Русский: ""лошадь"" - Русский: ""","[29944, 13860, 843, 211]",лошадь,"[4029, 11231, 29882, 1251, 5089, 10435, 2015, 298]",horse,лошадь
"Русский: ""поле"" - Русский: ""поле""
Русский: ""пример"" - Русский: ""пример""
Русский: ""история"" - Русский: ""история""
Русский: ""книга"" - Русский: ""книга""
Русский: ""два"" - Русский: ""","[662, 11883, 29957, 211]",два,"[260, 3252, 10184, 29873, 1023, 7516]",two,два
"Русский: ""лето"" - Русский: ""лето""
Русский: ""талант"" - Русский: ""талант""
Русский: ""облако"" - Русский: ""облако""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""три"" - Русский: ""","[1937, 29932, 7678, 10357, 212]",три,"[260, 2211, 17536, 1468, 266, 12455, 29873, 386]",three,три
"Русский: ""танец"" - Русский: ""танец""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""слово"" - Русский: ""слово""
Русский: ""источник"" - Русский: ""источник""
Русский: ""четыре"" - Русский: ""","[2950, 29981, 24998, 2493, 1093, 212]",четыре,"[29888, 1181, 1701, 3023, 17823, 12584, 285]",four,четыре
"Русский: ""озеро"" - Русский: ""озеро""
Русский: ""девять"" - Русский: ""девять""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""дом"" - Русский: ""дом""
Русский: ""пять"" - Русский: ""","[24200, 29964, 469, 211]",пять,"[5713, 29888, 20818, 5320, 285, 7241]",five,пять
"Русский: ""юг"" - Русский: ""юг""
Русский: ""пруд"" - Русский: ""пруд""
Русский: ""десять"" - Русский: ""десять""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""шесть"" - Русский: ""","[3354, 30002, 2237, 20116, 212]",шесть,"[1354, 269, 1039, 4832, 28319, 29879]",six,шесть
"Русский: ""красота"" - Русский: ""красота""
Русский: ""середина"" - Русский: ""середина""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""песок"" - Русский: ""песок""
Русский: ""семь"" - Русский: ""","[1586, 531, 18534, 1502, 29935, 212]",семь,"[269, 409, 29879, 9881, 344]",seven,семь
"Русский: ""источник"" - Русский: ""источник""
Русский: ""земля"" - Русский: ""земля""
Русский: ""облако"" - Русский: ""облако""
Русский: ""семь"" - Русский: ""семь""
Русский: ""восемь"" - Русский: ""","[490, 1786, 16335, 29942, 984, 211]",восемь,"[9475, 29872, 29319, 15761, 10096, 321]",eight,восемь
"Русский: ""человек"" - Русский: ""человек""
Русский: ""красный"" - Русский: ""красный""
Русский: ""звезда"" - Русский: ""звезда""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""девять"" - Русский: ""","[2263, 662, 1216, 29957, 211]",девять,"[17081, 14183, 302, 29876, 1240, 6836]",nine,девять
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""пруд"" - Русский: ""пруд""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""скорость"" - Русский: ""скорость""
Русский: ""десять"" - Русский: ""","[2263, 662, 26661, 1216, 29957, 211]",десять,"[260, 3006, 841, 371, 29873, 734]",ten,десять
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""племя"" - Русский: ""племя""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""версия"" - Русский: ""версия""
Русский: ""голова"" - Русский: ""","[29969, 19311, 1084, 1214, 588, 27187, 211]",голова,"[540, 29882, 2813, 2343, 354, 298]",head,голова
"Русский: ""почва"" - Русский: ""почва""
Русский: ""облако"" - Русский: ""облако""
Русский: ""цветок"" - Русский: ""цветок""
Русский: ""закон"" - Русский: ""закон""
Русский: ""магазин"" - Русский: ""","[757, 2394, 29959, 1155, 211]",магазин,"[528, 269, 17394, 845, 19032, 18296, 29879]",shop,магазин
"Русский: ""слово"" - Русский: ""слово""
Русский: ""золото"" - Русский: ""золото""
Русский: ""сумка"" - Русский: ""сумка""
Русский: ""танец"" - Русский: ""танец""
Русский: ""полоса"" - Русский: ""","[1268, 29964, 7372, 15960, 733, 469, 9518, 24141, 211]",полоса,"[710, 269, 380, 10076, 851, 303, 29879, 17820, 17010]",strip,полоса
"Русский: ""мост"" - Русский: ""мост""
Русский: ""красный"" - Русский: ""красный""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""версия"" - Русский: ""версия""
Русский: ""улица"" - Русский: ""","[29960, 863, 16756, 212]",улица,"[710, 269, 13045, 380, 12243, 851, 11952, 303, 29879, 29352]",street,улица
"Русский: ""снег"" - Русский: ""снег""
Русский: ""рот"" - Русский: ""рот""
Русский: ""вода"" - Русский: ""вода""
Русский: ""поражение"" - Русский: ""поражение""
Русский: ""часть"" - Русский: ""","[17265, 1282, 29981, 19829, 3655, 12978, 2493, 15267, 212]",часть,"[282, 760, 3274, 3300, 1595, 29886, 862, 610]",part,часть
"Русский: ""лето"" - Русский: ""лето""
Русский: ""луна"" - Русский: ""луна""
Русский: ""волна"" - Русский: ""волна""
Русский: ""язык"" - Русский: ""язык""
Русский: ""поле"" - Русский: ""","[1268, 29964, 9518, 7372, 733, 29235, 469, 211]",поле,"[5713, 29888, 1746, 29607, 2671, 285, 7241]",field,поле
"Русский: ""картина"" - Русский: ""картина""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""два"" - Русский: ""два""
Русский: ""танец"" - Русский: ""","[1937, 29932, 1710, 7951, 676, 20395, 212]",танец,"[18386, 6025, 17948, 1388, 1146, 29881, 270]",dance,танец
"Русский: ""машина"" - Русский: ""машина""
Русский: ""власть"" - Русский: ""власть""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""судья"" - Русский: ""судья""
Русский: ""слово"" - Русский: ""","[531, 19945, 29935, 26443, 15391, 212]",слово,"[1734, 8879, 1742, 6365, 13762, 827, 281, 29893]",word,слово
"Русский: ""структура"" - Русский: ""структура""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""пара"" - Русский: ""","[11396, 29964, 1843, 19714, 20691, 469, 4554, 7596, 211]",пара,"[282, 3274, 3300, 18784, 29886, 5101]",pair,пара
"Русский: ""пример"" - Русский: ""пример""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""платформа"" - Русский: ""платформа""
Русский: ""костер"" - Русский: ""костер""
Русский: ""сиденье"" - Русский: ""","[531, 1325, 29935, 3485, 212]",сиденье,"[7205, 269, 12949, 409, 29879, 344]",seat,сиденье
"Русский: ""биржа"" - Русский: ""биржа""
Русский: ""школа"" - Русский: ""школа""
Русский: ""нога"" - Русский: ""нога""
Русский: ""юг"" - Русский: ""юг""
Русский: ""тысяча"" - Русский: ""","[1937, 29932, 19506, 3327, 212]",тысяча,"[7693, 260, 10405, 266, 29873, 12595, 386]",thousand,тысяча
"Русский: ""юг"" - Русский: ""юг""
Русский: ""вид"" - Русский: ""вид""
Русский: ""племя"" - Русский: ""племя""
Русский: ""человек"" - Русский: ""человек""
Русский: ""север"" - Русский: ""","[1586, 531, 1502, 23967, 29935, 212]",север,"[694, 302, 29876, 15459, 6641, 3643, 1217]",north,север
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""север"" - Русский: ""север""
Русский: ""цветок"" - Русский: ""цветок""
Русский: ""племя"" - Русский: ""племя""
Русский: ""машина"" - Русский: ""","[757, 2394, 29959, 1155, 211]",машина,"[5825, 286, 8628, 611, 23523, 29885, 4933, 7672, 655]",machine,машина
"Русский: ""четыре"" - Русский: ""четыре""
Русский: ""речь"" - Русский: ""речь""
Русский: ""вид"" - Русский: ""вид""
Русский: ""друг"" - Русский: ""друг""
Русский: ""позиция"" - Русский: ""","[1268, 29964, 15884, 21527, 733, 469, 211]",позиция,"[282, 2602, 13686, 772, 1066, 1129, 3283, 29886, 926]",position,позиция
"Русский: ""речь"" - Русский: ""речь""
Русский: ""гора"" - Русский: ""гора""
Русский: ""рис"" - Русский: ""рис""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""провинция"" - Русский: ""","[29964, 10613, 5945, 1471, 469, 21550, 12781, 211]",провинция,"[282, 16123, 12291, 558, 544, 1326, 8482, 29886, 410, 771]",province,провинция
"Русский: ""город"" - Русский: ""город""
Русский: ""три"" - Русский: ""три""
Русский: ""вид"" - Русский: ""вид""
Русский: ""пять"" - Русский: ""пять""
Русский: ""биржа"" - Русский: ""","[836, 5660, 29975, 2384, 211]",биржа,"[5566, 29872, 735, 6543, 14523, 429, 321]",exchange,биржа
"Русский: ""сумка"" - Русский: ""сумка""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""звук"" - Русский: ""звук""
Русский: ""середина"" - Русский: ""","[1586, 17560, 531, 14315, 1502, 29935, 10182, 212]",середина,"[2460, 17662, 286, 7145, 29885, 7256, 3737, 6563]",middle,середина
"Русский: ""скорость"" - Русский: ""скорость""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""часть"" - Русский: ""часть""
Русский: ""голова"" - Русский: ""голова""
Русский: ""друг"" - Русский: ""","[9433, 662, 4849, 29957, 211]",друг,"[29888, 18326, 3484, 1424, 7932, 1341, 5121, 285]",friend,друг
"Русский: ""юг"" - Русский: ""юг""
Русский: ""рука"" - Русский: ""рука""
Русский: ""красота"" - Русский: ""красота""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""цвет"" - Русский: ""","[3716, 29996, 212]",цвет,"[2927, 29883, 2780, 784, 10965, 1054, 1302, 274, 1111]",color,цвет
"Русский: ""восток"" - Русский: ""восток""
Русский: ""линия"" - Русский: ""линия""
Русский: ""море"" - Русский: ""море""
Русский: ""снег"" - Русский: ""снег""
Русский: ""вид"" - Русский: ""","[1221, 21491, 490, 20874, 29942, 2196, 211]",вид,"[19015, 9089, 14380, 1984, 8506, 413, 2924, 29895]",kind,вид
"Русский: ""золото"" - Русский: ""золото""
Русский: ""вода"" - Русский: ""вода""
Русский: ""рука"" - Русский: ""рука""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""судья"" - Русский: ""","[3404, 2937, 29935, 531, 212]",судья,"[29926, 16833, 6577, 4900, 432, 3623, 17675]",judge,судья
"Русский: ""солнце"" - Русский: ""солнце""
Русский: ""источник"" - Русский: ""источник""
Русский: ""луна"" - Русский: ""луна""
Русский: ""юг"" - Русский: ""юг""
Русский: ""школа"" - Русский: ""","[12351, 3354, 30002, 28231, 28567, 212]",школа,"[269, 885, 816, 27041, 1557, 29879, 1364, 3762]",school,школа
"Русский: ""школа"" - Русский: ""школа""
Русский: ""рот"" - Русский: ""рот""
Русский: ""середина"" - Русский: ""середина""
Русский: ""власть"" - Русский: ""власть""
Русский: ""структура"" - Русский: ""","[22675, 2091, 464, 18212, 531, 25819, 20361, 29935, 212]",структура,"[710, 269, 2281, 380, 4984, 851, 6220, 10582, 303, 29879, 23905, 3829]",structure,структура
"Русский: ""рот"" - Русский: ""рот""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""версия"" - Русский: ""версия""
Русский: ""песня"" - Русский: ""песня""
Русский: ""галстук"" - Русский: ""","[29969, 8203, 1214, 1779, 211]",галстук,"[22134, 260, 29873, 2034, 19538]",tie,галстук
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""версия"" - Русский: ""версия""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""речь"" - Русский: ""речь""
Русский: ""пример"" - Русский: ""","[29964, 25390, 1695, 7104, 469, 21550, 12781, 211]",пример,"[4392, 1342, 29872, 735, 4773, 429, 321]",example,пример
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""красный"" - Русский: ""красный""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""мать"" - Русский: ""мать""
Русский: ""лицо"" - Русский: ""","[29944, 644, 3550, 211]",лицо,"[29888, 2161, 2258, 5444, 3700, 4024, 285, 17470]",face,лицо
"Русский: ""рис"" - Русский: ""рис""
Русский: ""пара"" - Русский: ""пара""
Русский: ""часть"" - Русский: ""часть""
Русский: ""долина"" - Русский: ""долина""
Русский: ""мост"" - Русский: ""","[757, 2569, 29959, 1630, 211]",мост,"[19515, 12945, 1182, 18419, 28635, 289, 1506, 29890]",bridge,мост
"Русский: ""деревня"" - Русский: ""деревня""
Русский: ""девять"" - Русский: ""девять""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""чай"" - Русский: ""чай""
Русский: ""предмет"" - Русский: ""","[29964, 4570, 2102, 469, 21550, 12781, 5784, 211]",предмет,"[2944, 667, 474, 277, 568, 29875, 372]",item,предмет
"Русский: ""долина"" - Русский: ""долина""
Русский: ""песок"" - Русский: ""песок""
Русский: ""вид"" - Русский: ""вид""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""удалить"" - Русский: ""","[29960, 863, 19871, 212]",удалить,"[8143, 5217, 7374, 6144, 628, 311, 316, 29881, 270]",delete,удалить
"Русский: ""провинция"" - Русский: ""провинция""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""пара"" - Русский: ""пара""
Русский: ""пять"" - Русский: ""пять""
Русский: ""группа"" - Русский: ""","[6148, 29969, 10841, 1214, 211]",группа,"[17170, 867, 629, 2318, 330, 4071, 29887, 2972]",group,группа
"Русский: ""лицо"" - Русский: ""лицо""
Русский: ""машина"" - Русский: ""машина""
Русский: ""источник"" - Русский: ""источник""
Русский: ""золото"" - Русский: ""золото""
Русский: ""талант"" - Русский: ""","[1937, 29932, 676, 9829, 1710, 212]",талант,"[24242, 260, 11062, 17694, 941, 5969, 29873, 20411]",talent,талант
"Русский: ""судья"" - Русский: ""судья""
Русский: ""пять"" - Русский: ""пять""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""солнце"" - Русский: ""солнце""
Русский: ""красота"" - Русский: ""","[29951, 3360, 1186, 6697, 211]",красота,"[367, 915, 6562, 289, 15409, 29890]",beauty,красота
"Русский: ""возврат"" - Русский: ""возврат""
Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""море"" - Русский: ""море""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""платформа"" - Русский: ""","[29964, 18478, 8433, 469, 211]",платформа,"[282, 2174, 18870, 572, 715, 12120, 13974, 7481, 29886]",platform,платформа
"Русский: ""хвост"" - Русский: ""хвост""
Русский: ""танец"" - Русский: ""танец""
Русский: ""пять"" - Русский: ""пять""
Русский: ""язык"" - Русский: ""язык""
Русский: ""дом"" - Русский: ""","[8418, 662, 1802, 1447, 29957, 211]",дом,"[10774, 8697, 3699, 9261, 29882, 1251, 5089, 298]",house,дом
"Русский: ""источник"" - Русский: ""источник""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""поле"" - Русский: ""поле""
Русский: ""рис"" - Русский: ""рис""
Русский: ""солнце"" - Русский: ""","[531, 2223, 1778, 29935, 212]",солнце,"[2146, 269, 6575, 480, 29879, 11445]",sun,солнце
"Русский: ""картина"" - Русский: ""картина""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""нога"" - Русский: ""нога""
Русский: ""гора"" - Русский: ""гора""
Русский: ""собрание"" - Русский: ""","[531, 17393, 21291, 2223, 1778, 29935, 212]",собрание,"[286, 17897, 29885, 5870, 1004, 592, 11781]",meeting,собрание
"Русский: ""голова"" - Русский: ""голова""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""солнце"" - Русский: ""солнце""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""история"" - Русский: ""","[9971, 15855, 11452, 29917, 606, 7874, 211]",история,"[670, 18434, 7251, 4955, 29882, 22880, 16211, 3603, 9825, 2918, 298]",history,история
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""девять"" - Русский: ""девять""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""долина"" - Русский: ""","[11213, 662, 1802, 1447, 15906, 29957, 211]",долина,"[659, 19599, 325, 2947, 1564, 29894, 22044, 791, 28519]",valley,долина
"Русский: ""восемь"" - Русский: ""восемь""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""луна"" - Русский: ""луна""
Русский: ""почва"" - Русский: ""почва""
Русский: ""квадрат"" - Русский: ""","[29951, 11691, 1186, 211]",квадрат,"[269, 17619, 26613, 6862, 29879, 10674, 18074, 3044]",square,квадрат
"Русский: ""пара"" - Русский: ""пара""
Русский: ""север"" - Русский: ""север""
Русский: ""два"" - Русский: ""два""
Русский: ""деревня"" - Русский: ""деревня""
Русский: ""поколение"" - Русский: ""","[1268, 29964, 733, 469, 211]",поколение,"[12623, 1885, 330, 29887, 1737, 18530, 2531, 479, 1176, 4738]",generation,поколение
"Русский: ""поле"" - Русский: ""поле""
Русский: ""рука"" - Русский: ""рука""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""океан"" - Русский: ""океан""
Русский: ""юг"" - Русский: ""","[8053, 30005, 212]",юг,"[13267, 269, 578, 29879, 7062, 3669, 577]",south,юг
"Русский: ""картина"" - Русский: ""картина""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""племя"" - Русский: ""племя""
Русский: ""голова"" - Русский: ""голова""
Русский: ""добродетель"" - Русский: ""","[662, 1802, 29957, 1447, 211]",добродетель,"[27935, 2405, 325, 4610, 1403, 29894, 10636, 15389, 3516]",virtue,добродетель
"Русский: ""лето"" - Русский: ""лето""
Русский: ""структура"" - Русский: ""структура""
Русский: ""судья"" - Русский: ""судья""
Русский: ""река"" - Русский: ""река""
Русский: ""племя"" - Русский: ""","[29964, 469, 211]",племя,"[260, 29563, 9434, 3626, 29873, 509, 3367, 534]",tribe,племя
"Русский: ""хвост"" - Русский: ""хвост""
Русский: ""часть"" - Русский: ""часть""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""город"" - Русский: ""","[29969, 1084, 19051, 1214, 24856, 9546, 588, 17310, 12816, 211]",город,"[455, 29883, 12690, 20752, 7537, 274, 4583, 4272]",city,город
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""пример"" - Русский: ""пример""
Русский: ""песок"" - Русский: ""песок""
Русский: ""человек"" - Русский: ""человек""
Русский: ""язык"" - Русский: ""","[27763, 29970, 2282, 14264, 212]",язык,"[433, 29880, 10906, 6361, 6468, 3893, 301, 425, 11675, 4086]",language,язык
"Русский: ""друг"" - Русский: ""друг""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""улица"" - Русский: ""улица""
Русский: ""семь"" - Русский: ""семь""
Русский: ""скорость"" - Русский: ""","[6231, 29935, 531, 18924, 1130, 212]",скорость,"[961, 5965, 805, 269, 6210, 29879, 19322, 1028]",speed,скорость
"Русский: ""цветок"" - Русский: ""цветок""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""нога"" - Русский: ""нога""
Русский: ""версия"" - Русский: ""версия""
Русский: ""земля"" - Русский: ""","[754, 29972, 4791, 12639, 24263, 20117, 211]",земля,"[2057, 17170, 867, 629, 330, 4071, 29887, 5962]",ground,земля
"Русский: ""восемь"" - Русский: ""восемь""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""мост"" - Русский: ""мост""
Русский: ""деревня"" - Русский: ""деревня""
Русский: ""попытка"" - Русский: ""","[1268, 29964, 733, 469, 211]",попытка,"[1098, 472, 21609, 263, 4218, 271, 15127, 1131, 29874]",attempt,попытка
"Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""волна"" - Русский: ""волна""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""рука"" - Русский: ""рука""
Русский: ""поражение"" - Русский: ""","[1268, 29964, 20263, 733, 469, 28227, 21463, 211]",поражение,"[29881, 311, 1753, 822, 316, 20653, 8686, 270]",defeat,поражение
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""друг"" - Русский: ""друг""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""хвост"" - Русский: ""","[29988, 4354, 212]",хвост,"[260, 11062, 941, 29873, 12464, 18237]",tail,хвост
"Русский: ""точка"" - Русский: ""точка""
Русский: ""книга"" - Русский: ""книга""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""север"" - Русский: ""север""
Русский: ""мать"" - Русский: ""","[757, 2394, 29959, 1155, 12819, 18992, 211]",мать,"[5637, 286, 4346, 25550, 3184, 14817, 29885, 2730]",mother,мать
"Русский: ""звезда"" - Русский: ""звезда""
Русский: ""слово"" - Русский: ""слово""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""власть"" - Русский: ""власть""
Русский: ""восток"" - Русский: ""","[490, 1786, 25896, 16335, 26170, 29942, 984, 211]",восток,"[23027, 9755, 11248, 29872, 2240, 321]",east,восток
"Русский: ""школа"" - Русский: ""школа""
Русский: ""поле"" - Русский: ""поле""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""три"" - Русский: ""три""
Русский: ""возврат"" - Русский: ""","[490, 1786, 6849, 29942, 984, 211]",возврат,"[2267, 29878, 364, 2457, 276, 3240, 337, 736]",return,возврат
"Русский: ""мост"" - Русский: ""мост""
Русский: ""структура"" - Русский: ""структура""
Русский: ""язык"" - Русский: ""язык""
Русский: ""слово"" - Русский: ""слово""
Русский: ""речь"" - Русский: ""","[1909, 8201, 587, 29927, 212]",речь,"[961, 5965, 805, 269, 12032, 29879, 1028]",speech,речь
"Русский: ""красный"" - Русский: ""красный""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""дом"" - Русский: ""дом""
Русский: ""ребенок"" - Русский: ""","[1909, 8201, 587, 29927, 212]",ребенок,"[29883, 4161, 5145, 305, 521, 2278, 18558, 274]",child,ребенок
"Русский: ""красота"" - Русский: ""красота""
Русский: ""песок"" - Русский: ""песок""
Русский: ""машина"" - Русский: ""машина""
Русский: ""костер"" - Русский: ""костер""
Русский: ""башня"" - Русский: ""","[836, 3102, 4724, 29975, 211]",башня,"[260, 304, 19372, 29873, 517]",tower,башня
"Русский: ""золото"" - Русский: ""золото""
Русский: ""песня"" - Русский: ""песня""
Русский: ""лето"" - Русский: ""лето""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""мужчина"" - Русский: ""","[757, 1805, 20686, 4179, 29959, 211]",мужчина,"[14263, 286, 4439, 611, 29885, 19202, 5156, 655]",male,мужчина
"Русский: ""племя"" - Русский: ""племя""
Русский: ""язык"" - Русский: ""язык""
Русский: ""звезда"" - Русский: ""звезда""
Русский: ""картина"" - Русский: ""картина""
Русский: ""человек"" - Русский: ""","[2950, 29981, 1093, 9831, 2493, 19084, 14347, 212]",человек,"[282, 546, 3736, 10532, 639, 412, 6774, 29886, 2022, 1236]",person,человек
"Русский: ""город"" - Русский: ""город""
Русский: ""нога"" - Русский: ""нога""
Русский: ""рот"" - Русский: ""рот""
Русский: ""земля"" - Русский: ""земля""
Русский: ""сотня"" - Русский: ""","[531, 23966, 2223, 1778, 29935, 212]",сотня,"[9074, 6905, 29882, 22888, 6893, 298]",hundred,сотня
"Русский: ""собрание"" - Русский: ""собрание""
Русский: ""костер"" - Русский: ""костер""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""офис"" - Русский: ""","[614, 29904, 211]",офис,"[974, 2696, 288, 310, 3344, 1283, 29877, 8034, 20205]",office,офис
"Русский: ""источник"" - Русский: ""источник""
Русский: ""речь"" - Русский: ""речь""
Русский: ""красота"" - Русский: ""красота""
Русский: ""пара"" - Русский: ""пара""
Русский: ""звук"" - Русский: ""","[29351, 754, 27643, 29972, 211]",звук,"[269, 6047, 578, 29802, 29879, 3669, 577]",sound,звук
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""нога"" - Русский: ""нога""
Русский: ""власть"" - Русский: ""","[8672, 490, 29942, 211]",власть,"[282, 4764, 772, 1129, 12248, 13519, 29886, 3081]",power,власть
"Русский: ""луна"" - Русский: ""луна""
Русский: ""улица"" - Русский: ""улица""
Русский: ""власть"" - Русский: ""власть""
Русский: ""песок"" - Русский: ""песок""
Русский: ""лето"" - Русский: ""","[13174, 29944, 10975, 753, 4674, 211]",лето,"[11801, 2146, 269, 480, 29879, 2533, 2083, 22792]",summer,лето


==> figures/translation/70b_ru_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - 中文: ""群""
Русский: ""гора"" - 中文: ""山""
Русский: ""снег"" - 中文: ""雪""
Русский: ""цвет"" - 中文: ""色""
Русский: ""книга"" - 中文: ""","[31900, 231]",书,"[29890, 3143, 1045, 833, 2909, 289]",book,книга
"Русский: ""луна"" - 中文: ""月""
Русский: ""возврат"" - 中文: ""回""
Русский: ""биржа"" - 中文: ""交""
Русский: ""юг"" - 中文: ""南""
Русский: ""облако"" - 中文: ""","[31784, 231]",云,"[274, 17184, 9274, 9570, 695, 15126, 1067, 23642, 29883]",cloud,облако
"Русский: ""песня"" - 中文: ""歌""
Русский: ""луна"" - 中文: ""月""
Русский: ""океан"" - 中文: ""洋""
Русский: ""позиция"" - 中文: ""位""
Русский: ""сумка"" - 中文: ""","[31473, 232]",包,"[29890, 2291, 19548, 9922, 23156, 289]",bag,сумка
"Русский: ""позиция"" - 中文: ""位""
Русский: ""вид"" - 中文: ""种""
Русский: ""слово"" - 中文: ""字""
Русский: ""сиденье"" - 中文: ""座""
Русский: ""рот"" - 中文: ""","[30856, 232]",口,"[29885, 29442, 286, 4346, 21026, 13394, 2730]",mouth,рот
"Русский: ""предмет"" - 中文: ""项""
Русский: ""вид"" - 中文: ""种""
Русский: ""скорость"" - 中文: ""速""
Русский: ""власть"" - 中文: ""力""
Русский: ""почва"" - 中文: ""","[31181, 232]",土,"[22473, 269, 577, 29879, 578]",soil,почва
"Русский: ""собрание"" - 中文: ""会""
Русский: ""середина"" - 中文: ""中""
Русский: ""три"" - 中文: ""三""
Русский: ""тысяча"" - 中文: ""千""
Русский: ""гора"" - 中文: ""","[30329, 232]",山,"[5766, 29885, 29442, 16476, 286, 4346, 14378, 2730]",mountain,гора
"Русский: ""тысяча"" - 中文: ""千""
Русский: ""звук"" - 中文: ""音""
Русский: ""дверь"" - 中文: ""门""
Русский: ""мост"" - 中文: ""桥""
Русский: ""сердце"" - 中文: ""","[30869, 232]",心,"[298, 8293, 354, 29882, 23057, 540, 5192]",heart,сердце
"Русский: ""юг"" - 中文: ""南""
Русский: ""чай"" - 中文: ""茶""
Русский: ""цвет"" - 中文: ""色""
Русский: ""картина"" - 中文: ""画""
Русский: ""рука"" - 中文: ""","[30880, 233]",手,"[298, 1361, 2350, 29882, 5905, 5403, 447, 3179]",hand,рука
"Русский: ""танец"" - 中文: ""舞""
Русский: ""школа"" - 中文: ""校""
Русский: ""костер"" - 中文: ""火""
Русский: ""группа"" - 中文: ""群""
Русский: ""звезда"" - 中文: ""","[30900, 233]",星,"[8508, 380, 5810, 269, 303, 5173, 29879, 9523]",star,звезда
"Русский: ""поколение"" - 中文: ""代""
Русский: ""семь"" - 中文: ""七""
Русский: ""волна"" - 中文: ""波""
Русский: ""сумка"" - 中文: ""包""
Русский: ""пружина"" - 中文: ""","[31031, 233]",春,"[4278, 15099, 805, 269, 7689, 6709, 29879, 1028]",spring,пружина
"Русский: ""лицо"" - 中文: ""面""
Русский: ""пружина"" - 中文: ""春""
Русский: ""удалить"" - 中文: ""删""
Русский: ""поколение"" - 中文: ""代""
Русский: ""луна"" - 中文: ""","[30534, 233]",月,"[18786, 29885, 286, 4346, 2730]",moon,луна
"Русский: ""школа"" - 中文: ""校""
Русский: ""ребенок"" - 中文: ""子""
Русский: ""восемь"" - 中文: ""八""
Русский: ""песня"" - 中文: ""歌""
Русский: ""деревня"" - 中文: ""","[30402, 233]",村,"[11928, 5720, 1403, 325, 17191, 28765, 3516, 29894, 21031, 4213]",village,деревня
"Русский: ""середина"" - 中文: ""中""
Русский: ""талант"" - 中文: ""才""
Русский: ""удалить"" - 中文: ""删""
Русский: ""рис"" - 中文: ""米""
Русский: ""лес"" - 中文: ""","[30853, 233]",林,"[29888, 1181, 1701, 1079, 285, 363, 13569, 26839, 1454]",forest,лес
"Русский: ""сетка"" - 中文: ""网""
Русский: ""точка"" - 中文: ""点""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""офис"" - 中文: ""局""
Русский: ""фрукт"" - 中文: ""","[30801, 233]",果,"[29888, 285, 15774, 1424, 1341]",fruit,фрукт
"Русский: ""книга"" - 中文: ""书""
Русский: ""поле"" - 中文: ""场""
Русский: ""магазин"" - 中文: ""店""
Русский: ""закон"" - 中文: ""法""
Русский: ""сетка"" - 中文: ""","[31168, 233]",格,"[629, 330, 7720, 6856, 867, 29887]",grid,сетка
"Русский: ""сиденье"" - 中文: ""座""
Русский: ""пещера"" - 中文: ""洞""
Русский: ""мужчина"" - 中文: ""男""
Русский: ""вид"" - 中文: ""种""
Русский: ""песня"" - 中文: ""","[31173, 233]",歌,"[1487, 29879, 269, 577, 4823, 21453, 1100, 578]",song,песня
"Русский: ""середина"" - 中文: ""中""
Русский: ""золото"" - 中文: ""金""
Русский: ""язык"" - 中文: ""语""
Русский: ""песня"" - 中文: ""歌""
Русский: ""вода"" - 中文: ""","[30716, 233]",水,"[16699, 4094, 11324, 2766, 13405, 29893, 281]",water,вода
"Русский: ""судья"" - 中文: ""判""
Русский: ""предмет"" - 中文: ""项""
Русский: ""песня"" - 中文: ""歌""
Русский: ""власть"" - 中文: ""力""
Русский: ""пруд"" - 中文: ""","[31853, 233]",池,"[2818, 1112, 282, 29886, 772, 1129, 12509]",pond,пруд
"Русский: ""галстук"" - 中文: ""结""
Русский: ""вид"" - 中文: ""种""
Русский: ""пара"" - 中文: ""双""
Русский: ""человек"" - 中文: ""人""
Русский: ""песок"" - 中文: ""","[31476, 233]",沙,"[9753, 28455, 11982, 269, 872, 4977, 29879]",sand,песок
"Русский: ""улица"" - 中文: ""街""
Русский: ""власть"" - 中文: ""力""
Русский: ""закон"" - 中文: ""法""
Русский: ""рис"" - 中文: ""米""
Русский: ""река"" - 中文: ""","[30828, 233]",河,"[8580, 29878, 1150, 4401, 9050, 3511, 10107, 374, 364]",river,река
"Русский: ""море"" - 中文: ""海""
Русский: ""слово"" - 中文: ""字""
Русский: ""пример"" - 中文: ""例""
Русский: ""платформа"" - 中文: ""台""
Русский: ""закон"" - 中文: ""","[30545, 233]",法,"[29880, 301, 433, 10653, 425, 4307]",law,закон
"Русский: ""океан"" - 中文: ""洋""
Русский: ""костер"" - 中文: ""火""
Русский: ""вода"" - 中文: ""水""
Русский: ""семь"" - 中文: ""七""
Русский: ""волна"" - 中文: ""","[31529, 233]",波,"[27766, 10742, 11324, 2766, 29893, 281]",wave,волна
"Русский: ""картина"" - 中文: ""画""
Русский: ""поле"" - 中文: ""场""
Русский: ""мяч"" - 中文: ""球""
Русский: ""шесть"" - 中文: ""六""
Русский: ""океан"" - 中文: ""","[31534, 233]",洋,"[12954, 29877, 288, 23474, 542, 25802]",ocean,океан
"Русский: ""река"" - 中文: ""河""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""гора"" - 中文: ""山""
Русский: ""линия"" - 中文: ""线""
Русский: ""пещера"" - 中文: ""","[31886, 233]",洞,"[274, 24230, 5777, 1113, 29883, 18346]",cave,пещера
"Русский: ""скорость"" - 中文: ""速""
Русский: ""рис"" - 中文: ""米""
Русский: ""озеро"" - 中文: ""湖""
Русский: ""шесть"" - 中文: ""六""
Русский: ""море"" - 中文: ""","[30581, 233]",海,"[7205, 344, 269, 409, 29879]",sea,море
"Русский: ""галстук"" - 中文: ""结""
Русский: ""два"" - 中文: ""二""
Русский: ""линия"" - 中文: ""线""
Русский: ""собрание"" - 中文: ""会""
Русский: ""озеро"" - 中文: ""","[31496, 233]",湖,"[29880, 301, 433, 425, 18170, 24591, 19437]",lake,озеро
"Русский: ""часть"" - 中文: ""部""
Русский: ""долина"" - 中文: ""谷""
Русский: ""восток"" - 中文: ""东""
Русский: ""вид"" - 中文: ""种""
Русский: ""источник"" - 中文: ""","[31193, 233]",源,"[578, 2752, 269, 3669, 577, 29879, 4993]",source,источник
"Русский: ""четыре"" - 中文: ""四""
Русский: ""полоса"" - 中文: ""条""
Русский: ""сотня"" - 中文: ""百""
Русский: ""офис"" - 中文: ""局""
Русский: ""костер"" - 中文: ""","[31313, 234]",火,"[29888, 7241, 5713, 285, 3974, 8696, 28034, 13734]",fire,костер
"Русский: ""картина"" - 中文: ""画""
Русский: ""юг"" - 中文: ""南""
Русский: ""судья"" - 中文: ""判""
Русский: ""удалить"" - 中文: ""删""
Русский: ""точка"" - 中文: ""","[30940, 234]",点,"[11899, 1298, 282, 29886, 772, 3149, 1129]",point,точка
"Русский: ""солнце"" - 中文: ""阳""
Русский: ""звук"" - 中文: ""音""
Русский: ""собрание"" - 中文: ""会""
Русский: ""песня"" - 中文: ""歌""
Русский: ""версия"" - 中文: ""","[30845, 234]",版,"[1224, 2453, 1147, 325, 345, 369, 874, 29894, 3259, 1873]",version,версия
"Русский: ""платформа"" - 中文: ""台""
Русский: ""песня"" - 中文: ""歌""
Русский: ""удалить"" - 中文: ""删""
Русский: ""пять"" - 中文: ""五""
Русский: ""мяч"" - 中文: ""","[31539, 234]",球,"[8287, 29890, 2291, 5521, 2135, 9922, 6411, 289]",ball,мяч
"Русский: ""сетка"" - 中文: ""网""
Русский: ""девять"" - 中文: ""九""
Русский: ""красота"" - 中文: ""美""
Русский: ""тысяча"" - 中文: ""千""
Русский: ""картина"" - 中文: ""","[31046, 234]",画,"[3274, 282, 10675, 6788, 29886, 20413, 3300]",painting,картина
"Русский: ""танец"" - 中文: ""舞""
Русский: ""луна"" - 中文: ""月""
Русский: ""земля"" - 中文: ""地""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""рис"" - 中文: ""","[31902, 234]",米,"[9597, 19408, 2200, 29878, 11674, 374, 10107, 364]",rice,рис
"Русский: ""долина"" - 中文: ""谷""
Русский: ""голова"" - 中文: ""头""
Русский: ""юг"" - 中文: ""南""
Русский: ""школа"" - 中文: ""校""
Русский: ""красный"" - 中文: ""","[31869, 234]",红,"[1127, 337, 2654, 29878, 276, 364]",red,красный
"Русский: ""мужчина"" - 中文: ""男""
Русский: ""мост"" - 中文: ""桥""
Русский: ""галстук"" - 中文: ""结""
Русский: ""вид"" - 中文: ""种""
Русский: ""линия"" - 中文: ""","[31532, 234]",线,"[619, 1196, 6276, 301, 29880, 1220, 1915, 492]",line,линия
"Русский: ""поколение"" - 中文: ""代""
Русский: ""квадрат"" - 中文: ""方""
Русский: ""два"" - 中文: ""二""
Русский: ""четыре"" - 中文: ""四""
Русский: ""сетка"" - 中文: ""","[31222, 234]",网,"[29876, 7787, 302, 484, 1212, 452]",net,сетка
"Русский: ""семь"" - 中文: ""七""
Русский: ""три"" - 中文: ""三""
Русский: ""судья"" - 中文: ""判""
Русский: ""речь"" - 中文: ""话""
Русский: ""цветок"" - 中文: ""","[30830, 235]",花,"[1731, 29888, 4972, 28149, 1579, 285, 1652, 5685]",flower,цветок
"Русский: ""школа"" - 中文: ""校""
Русский: ""пара"" - 中文: ""双""
Русский: ""история"" - 中文: ""史""
Русский: ""костер"" - 中文: ""火""
Русский: ""чай"" - 中文: ""","[31954, 235]",茶,"[371, 260, 29873, 23429, 734]",tea,чай
"Русский: ""поколение"" - 中文: ""代""
Русский: ""рот"" - 中文: ""口""
Русский: ""север"" - 中文: ""北""
Русский: ""цвет"" - 中文: ""色""
Русский: ""нога"" - 中文: ""","[31722, 235]",足,"[3661, 29888, 1181, 1701, 6661, 285, 5431, 7953]",foot,нога
"Русский: ""пара"" - 中文: ""双""
Русский: ""машина"" - 中文: ""机""
Русский: ""офис"" - 中文: ""局""
Русский: ""попытка"" - 中文: ""试""
Русский: ""золото"" - 中文: ""","[30659, 236]",金,"[748, 330, 29887, 1484, 7684, 15192]",gold,золото
"Русский: ""красный"" - 中文: ""红""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""мяч"" - 中文: ""球""
Русский: ""пружина"" - 中文: ""春""
Русский: ""дверь"" - 中文: ""","[31649, 236]",门,"[437, 29881, 3050, 1867, 17433, 270]",door,дверь
"Русский: ""источник"" - 中文: ""源""
Русский: ""цвет"" - 中文: ""色""
Русский: ""чай"" - 中文: ""茶""
Русский: ""звук"" - 中文: ""音""
Русский: ""снег"" - 中文: ""","[31731, 236]",雪,"[5807, 15007, 16586, 269, 29879]",snow,снег
"Русский: ""дверь"" - 中文: ""门""
Русский: ""красный"" - 中文: ""红""
Русский: ""пещера"" - 中文: ""洞""
Русский: ""восток"" - 中文: ""东""
Русский: ""лошадь"" - 中文: ""","[31530, 236]",马,"[298, 2015, 4029, 10435, 11231, 1251, 29882, 5089]",horse,лошадь
"Русский: ""поле"" - 中文: ""场""
Русский: ""пример"" - 中文: ""例""
Русский: ""история"" - 中文: ""史""
Русский: ""книга"" - 中文: ""书""
Русский: ""два"" - 中文: ""","[30685, 231]",二,"[3252, 1023, 7516, 260, 10184, 29873]",two,два
"Русский: ""лето"" - 中文: ""夏""
Русский: ""талант"" - 中文: ""才""
Русский: ""облако"" - 中文: ""云""
Русский: ""биржа"" - 中文: ""交""
Русский: ""три"" - 中文: ""","[30457, 231]",三,"[17536, 386, 266, 260, 1468, 29873, 2211, 12455]",three,три
"Русский: ""танец"" - 中文: ""舞""
Русский: ""шесть"" - 中文: ""六""
Русский: ""слово"" - 中文: ""字""
Русский: ""источник"" - 中文: ""源""
Русский: ""четыре"" - 中文: ""","[30928, 232]",四,"[29888, 1181, 1701, 12584, 17823, 285, 3023]",four,четыре
"Русский: ""озеро"" - 中文: ""湖""
Русский: ""девять"" - 中文: ""九""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""дом"" - 中文: ""屋""
Русский: ""пять"" - 中文: ""","[30904, 231]",五,"[29888, 20818, 7241, 5713, 285, 5320]",five,пять
"Русский: ""юг"" - 中文: ""南""
Русский: ""пруд"" - 中文: ""池""
Русский: ""десять"" - 中文: ""十""
Русский: ""сотня"" - 中文: ""百""
Русский: ""шесть"" - 中文: ""","[31304, 232]",六,"[1354, 4832, 1039, 269, 29879, 28319]",six,шесть
"Русский: ""красота"" - 中文: ""美""
Русский: ""середина"" - 中文: ""中""
Русский: ""биржа"" - 中文: ""交""
Русский: ""песок"" - 中文: ""沙""
Русский: ""семь"" - 中文: ""","[31425, 231]",七,"[344, 269, 9881, 409, 29879]",seven,семь
"Русский: ""источник"" - 中文: ""源""
Русский: ""земля"" - 中文: ""地""
Русский: ""облако"" - 中文: ""云""
Русский: ""семь"" - 中文: ""七""
Русский: ""восемь"" - 中文: ""","[31044, 232]",八,"[29872, 10096, 321, 9475, 15761, 29319]",eight,восемь
"Русский: ""человек"" - 中文: ""人""
Русский: ""красный"" - 中文: ""红""
Русский: ""звезда"" - 中文: ""星""
Русский: ""мяч"" - 中文: ""球""
Русский: ""девять"" - 中文: ""","[31321, 231]",九,"[29876, 14183, 302, 17081, 1240, 6836]",nine,девять
"Русский: ""сетка"" - 中文: ""网""
Русский: ""пруд"" - 中文: ""池""
Русский: ""лошадь"" - 中文: ""马""
Русский: ""скорость"" - 中文: ""速""
Русский: ""десять"" - 中文: ""","[30802, 232]",十,"[371, 260, 841, 29873, 734, 3006]",ten,десять
"Русский: ""предмет"" - 中文: ""项""
Русский: ""племя"" - 中文: ""族""
Русский: ""собрание"" - 中文: ""会""
Русский: ""версия"" - 中文: ""版""
Русский: ""голова"" - 中文: ""","[31584, 232]",头,"[298, 540, 2813, 354, 29882, 2343]",head,голова
"Русский: ""почва"" - 中文: ""土""
Русский: ""облако"" - 中文: ""云""
Русский: ""цветок"" - 中文: ""花""
Русский: ""закон"" - 中文: ""法""
Русский: ""магазин"" - 中文: ""","[31758, 232]",店,"[18296, 845, 528, 19032, 269, 29879, 17394]",shop,магазин
"Русский: ""слово"" - 中文: ""字""
Русский: ""золото"" - 中文: ""金""
Русский: ""сумка"" - 中文: ""包""
Русский: ""танец"" - 中文: ""舞""
Русский: ""полоса"" - 中文: ""","[31217, 233]",条,"[10076, 380, 17820, 851, 269, 303, 29879, 17010, 710]",strip,полоса
"Русский: ""мост"" - 中文: ""桥""
Русский: ""красный"" - 中文: ""红""
Русский: ""мяч"" - 中文: ""球""
Русский: ""версия"" - 中文: ""版""
Русский: ""улица"" - 中文: ""","[30813, 235]",街,"[11952, 380, 851, 29352, 269, 303, 12243, 13045, 29879, 710]",street,улица
"Русский: ""снег"" - 中文: ""雪""
Русский: ""рот"" - 中文: ""口""
Русский: ""вода"" - 中文: ""水""
Русский: ""поражение"" - 中文: ""败""
Русский: ""часть"" - 中文: ""","[30636, 236]",部,"[3274, 1595, 760, 610, 282, 29886, 862, 3300]",part,часть
"Русский: ""лето"" - 中文: ""夏""
Русский: ""луна"" - 中文: ""月""
Русский: ""волна"" - 中文: ""波""
Русский: ""язык"" - 中文: ""语""
Русский: ""поле"" - 中文: ""","[31632, 232]",场,"[29888, 29607, 1746, 2671, 7241, 5713, 285]",field,поле
"Русский: ""картина"" - 中文: ""画""
Русский: ""дверь"" - 中文: ""门""
Русский: ""лицо"" - 中文: ""面""
Русский: ""два"" - 中文: ""二""
Русский: ""танец"" - 中文: ""","[31939, 235]",舞,"[29881, 1388, 6025, 1146, 17948, 18386, 270]",dance,танец
"Русский: ""машина"" - 中文: ""机""
Русский: ""власть"" - 中文: ""力""
Русский: ""провинция"" - 中文: ""省""
Русский: ""судья"" - 中文: ""判""
Русский: ""слово"" - 中文: ""","[30578, 232]",字,"[1734, 827, 1742, 29893, 8879, 6365, 13762, 281]",word,слово
"Русский: ""структура"" - 中文: ""构""
Русский: ""шесть"" - 中文: ""六""
Русский: ""дверь"" - 中文: ""门""
Русский: ""пружина"" - 中文: ""春""
Русский: ""пара"" - 中文: ""","[31960, 232]",双,"[5101, 3274, 282, 29886, 18784, 3300]",pair,пара
"Русский: ""пример"" - 中文: ""例""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""платформа"" - 中文: ""台""
Русский: ""костер"" - 中文: ""火""
Русский: ""сиденье"" - 中文: ""","[31780, 232]",座,"[7205, 344, 269, 12949, 409, 29879]",seat,сиденье
"Русский: ""биржа"" - 中文: ""交""
Русский: ""школа"" - 中文: ""校""
Русский: ""нога"" - 中文: ""足""
Русский: ""юг"" - 中文: ""南""
Русский: ""тысяча"" - 中文: ""","[31159, 232]",千,"[7693, 266, 260, 10405, 29873, 12595, 386]",thousand,тысяча
"Русский: ""юг"" - 中文: ""南""
Русский: ""вид"" - 中文: ""种""
Русский: ""племя"" - 中文: ""族""
Русский: ""человек"" - 中文: ""人""
Русский: ""север"" - 中文: ""","[30662, 232]",北,"[694, 29876, 15459, 302, 3643, 6641, 1217]",north,север
"Русский: ""галстук"" - 中文: ""结""
Русский: ""север"" - 中文: ""北""
Русский: ""цветок"" - 中文: ""花""
Русский: ""племя"" - 中文: ""族""
Русский: ""машина"" - 中文: ""","[31429, 233]",机,"[8628, 655, 23523, 4933, 29885, 611, 5825, 7672, 286]",machine,машина
"Русский: ""четыре"" - 中文: ""四""
Русский: ""речь"" - 中文: ""话""
Русский: ""вид"" - 中文: ""种""
Русский: ""друг"" - 中文: ""友""
Русский: ""позиция"" - 中文: ""","[30956, 231]",位,"[13686, 2602, 926, 282, 3283, 29886, 1066, 772, 1129]",position,позиция
"Русский: ""речь"" - 中文: ""话""
Русский: ""гора"" - 中文: ""山""
Русский: ""рис"" - 中文: ""米""
Русский: ""фрукт"" - 中文: ""果""
Русский: ""провинция"" - 中文: ""","[31600, 234]",省,"[1326, 558, 282, 8482, 544, 771, 29886, 410, 16123, 12291]",province,провинция
"Русский: ""город"" - 中文: ""城""
Русский: ""три"" - 中文: ""三""
Русский: ""вид"" - 中文: ""种""
Русский: ""пять"" - 中文: ""五""
Русский: ""биржа"" - 中文: ""","[31398, 231]",交,"[29872, 14523, 429, 321, 6543, 735, 5566]",exchange,биржа
"Русский: ""сумка"" - 中文: ""包""
Русский: ""лошадь"" - 中文: ""马""
Русский: ""лицо"" - 中文: ""面""
Русский: ""звук"" - 中文: ""音""
Русский: ""середина"" - 中文: ""","[30275, 231]",中,"[2460, 7145, 29885, 3737, 17662, 7256, 6563, 286]",middle,середина
"Русский: ""скорость"" - 中文: ""速""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""часть"" - 中文: ""部""
Русский: ""голова"" - 中文: ""头""
Русский: ""друг"" - 中文: ""","[31373, 232]",友,"[29888, 7932, 3484, 285, 1424, 18326, 5121, 1341]",friend,друг
"Русский: ""юг"" - 中文: ""南""
Русский: ""рука"" - 中文: ""手""
Русский: ""красота"" - 中文: ""美""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""цвет"" - 中文: ""","[31085, 235]",色,"[274, 2927, 10965, 1054, 1302, 2780, 784, 1111, 29883]",color,цвет
"Русский: ""восток"" - 中文: ""东""
Русский: ""линия"" - 中文: ""线""
Русский: ""море"" - 中文: ""海""
Русский: ""снег"" - 中文: ""雪""
Русский: ""вид"" - 中文: ""","[31893, 234]",种,"[29895, 413, 9089, 19015, 14380, 8506, 1984, 2924]",kind,вид
"Русский: ""золото"" - 中文: ""金""
Русский: ""вода"" - 中文: ""水""
Русский: ""рука"" - 中文: ""手""
Русский: ""фрукт"" - 中文: ""果""
Русский: ""судья"" - 中文: ""","[31791, 232]",判,"[29926, 16833, 3623, 4900, 432, 17675, 6577]",judge,судья
"Русский: ""солнце"" - 中文: ""阳""
Русский: ""источник"" - 中文: ""源""
Русский: ""луна"" - 中文: ""月""
Русский: ""юг"" - 中文: ""南""
Русский: ""школа"" - 中文: ""","[31071, 233]",校,"[27041, 3762, 1557, 816, 269, 1364, 29879, 885]",school,школа
"Русский: ""школа"" - 中文: ""校""
Русский: ""рот"" - 中文: ""口""
Русский: ""середина"" - 中文: ""中""
Русский: ""власть"" - 中文: ""力""
Русский: ""структура"" - 中文: ""","[31901, 233]",构,"[2281, 23905, 10582, 380, 6220, 851, 269, 3829, 303, 29879, 4984, 710]",structure,структура
"Русский: ""рот"" - 中文: ""口""
Русский: ""пружина"" - 中文: ""春""
Русский: ""версия"" - 中文: ""版""
Русский: ""песня"" - 中文: ""歌""
Русский: ""галстук"" - 中文: ""","[31320, 234]",结,"[19538, 2034, 260, 22134, 29873]",tie,галстук
"Русский: ""полоса"" - 中文: ""条""
Русский: ""версия"" - 中文: ""版""
Русский: ""удалить"" - 中文: ""删""
Русский: ""речь"" - 中文: ""话""
Русский: ""пример"" - 中文: ""","[31507, 231]",例,"[29872, 4392, 321, 735, 1342, 429, 4773]",example,пример
"Русский: ""предмет"" - 中文: ""项""
Русский: ""красный"" - 中文: ""红""
Русский: ""провинция"" - 中文: ""省""
Русский: ""мать"" - 中文: ""母""
Русский: ""лицо"" - 中文: ""","[30806, 236]",面,"[2161, 17470, 29888, 5444, 2258, 285, 3700, 4024]",face,лицо
"Русский: ""рис"" - 中文: ""米""
Русский: ""пара"" - 中文: ""双""
Русский: ""часть"" - 中文: ""部""
Русский: ""долина"" - 中文: ""谷""
Русский: ""мост"" - 中文: ""","[31749, 233]",桥,"[12945, 29890, 28635, 19515, 18419, 289, 1506, 1182]",bridge,мост
"Русский: ""деревня"" - 中文: ""村""
Русский: ""девять"" - 中文: ""九""
Русский: ""галстук"" - 中文: ""结""
Русский: ""чай"" - 中文: ""茶""
Русский: ""предмет"" - 中文: ""","[31888, 236]",项,"[277, 474, 29875, 568, 667, 372, 2944]",item,предмет
"Русский: ""долина"" - 中文: ""谷""
Русский: ""песок"" - 中文: ""沙""
Русский: ""вид"" - 中文: ""种""
Русский: ""восемь"" - 中文: ""八""
Русский: ""удалить"" - 中文: ""","[31916, 232]",删,"[8143, 628, 29881, 7374, 316, 311, 6144, 5217, 270]",delete,удалить
"Русский: ""провинция"" - 中文: ""省""
Русский: ""сотня"" - 中文: ""百""
Русский: ""пара"" - 中文: ""双""
Русский: ""пять"" - 中文: ""五""
Русский: ""группа"" - 中文: ""","[31829, 234]",群,"[629, 17170, 2972, 330, 4071, 867, 29887, 2318]",group,группа
"Русский: ""лицо"" - 中文: ""面""
Русский: ""машина"" - 中文: ""机""
Русский: ""источник"" - 中文: ""源""
Русский: ""золото"" - 中文: ""金""
Русский: ""талант"" - 中文: ""","[31979, 233]",才,"[20411, 5969, 941, 11062, 260, 17694, 29873, 24242]",talent,талант
"Русский: ""судья"" - 中文: ""判""
Русский: ""пять"" - 中文: ""五""
Русский: ""мяч"" - 中文: ""球""
Русский: ""солнце"" - 中文: ""阳""
Русский: ""красота"" - 中文: ""","[30630, 234]",美,"[29890, 915, 367, 15409, 6562, 289]",beauty,красота
"Русский: ""возврат"" - 中文: ""回""
Русский: ""сиденье"" - 中文: ""座""
Русский: ""море"" - 中文: ""海""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""платформа"" - 中文: ""","[31037, 232]",台,"[12120, 7481, 572, 282, 715, 2174, 29886, 18870, 13974]",platform,платформа
"Русский: ""хвост"" - 中文: ""尾""
Русский: ""танец"" - 中文: ""舞""
Русский: ""пять"" - 中文: ""五""
Русский: ""язык"" - 中文: ""语""
Русский: ""дом"" - 中文: ""","[31654, 232]",屋,"[298, 3699, 10774, 8697, 1251, 29882, 5089, 9261]",house,дом
"Русский: ""источник"" - 中文: ""源""
Русский: ""собрание"" - 中文: ""会""
Русский: ""поле"" - 中文: ""场""
Русский: ""рис"" - 中文: ""米""
Русский: ""солнце"" - 中文: ""","[31430, 236]",阳,"[480, 269, 2146, 11445, 6575, 29879]",sun,солнце
"Русский: ""картина"" - 中文: ""画""
Русский: ""сердце"" - 中文: ""心""
Русский: ""нога"" - 中文: ""足""
Русский: ""гора"" - 中文: ""山""
Русский: ""собрание"" - 中文: ""","[30437, 231]",会,"[592, 11781, 29885, 17897, 5870, 1004, 286]",meeting,собрание
"Русский: ""голова"" - 中文: ""头""
Русский: ""лошадь"" - 中文: ""马""
Русский: ""солнце"" - 中文: ""阳""
Русский: ""восемь"" - 中文: ""八""
Русский: ""история"" - 中文: ""","[30911, 232]",史,"[298, 4955, 18434, 9825, 7251, 670, 2918, 22880, 3603, 16211, 29882]",history,история
"Русский: ""галстук"" - 中文: ""结""
Русский: ""девять"" - 中文: ""九""
Русский: ""сетка"" - 中文: ""网""
Русский: ""шесть"" - 中文: ""六""
Русский: ""долина"" - 中文: ""","[31112, 235]",谷,"[325, 28519, 2947, 1564, 22044, 19599, 659, 29894, 791]",valley,долина
"Русский: ""восемь"" - 中文: ""八""
Русский: ""сердце"" - 中文: ""心""
Русский: ""луна"" - 中文: ""月""
Русский: ""почва"" - 中文: ""土""
Русский: ""квадрат"" - 中文: ""","[30525, 233]",方,"[18074, 10674, 6862, 17619, 26613, 269, 29879, 3044]",square,квадрат
"Русский: ""пара"" - 中文: ""双""
Русский: ""север"" - 中文: ""北""
Русский: ""два"" - 中文: ""二""
Русский: ""деревня"" - 中文: ""村""
Русский: ""поколение"" - 中文: ""","[30690, 231]",代,"[330, 4738, 2531, 1176, 29887, 1885, 18530, 12623, 1737, 479]",generation,поколение
"Русский: ""поле"" - 中文: ""场""
Русский: ""рука"" - 中文: ""手""
Русский: ""галстук"" - 中文: ""结""
Русский: ""океан"" - 中文: ""洋""
Русский: ""юг"" - 中文: ""","[30601, 232]",南,"[13267, 7062, 269, 3669, 577, 29879, 578]",south,юг
"Русский: ""картина"" - 中文: ""画""
Русский: ""поколение"" - 中文: ""代""
Русский: ""племя"" - 中文: ""族""
Русский: ""голова"" - 中文: ""头""
Русский: ""добродетель"" - 中文: ""","[31169, 232]",德,"[1403, 325, 10636, 15389, 4610, 27935, 2405, 3516, 29894]",virtue,добродетель
"Русский: ""лето"" - 中文: ""夏""
Русский: ""структура"" - 中文: ""构""
Русский: ""судья"" - 中文: ""判""
Русский: ""река"" - 中文: ""河""
Русский: ""племя"" - 中文: ""","[30999, 233]",族,"[509, 260, 3626, 29563, 3367, 29873, 9434, 534]",tribe,племя
"Русский: ""хвост"" - 中文: ""尾""
Русский: ""часть"" - 中文: ""部""
Русский: ""сетка"" - 中文: ""格""
Русский: ""четыре"" - 中文: ""四""
Русский: ""город"" - 中文: ""","[30626, 232]",城,"[274, 4272, 7537, 455, 20752, 12690, 4583, 29883]",city,город
"Русский: ""сетка"" - 中文: ""格""
Русский: ""пример"" - 中文: ""例""
Русский: ""песок"" - 中文: ""沙""
Русский: ""человек"" - 中文: ""人""
Русский: ""язык"" - 中文: ""","[31505, 235]",语,"[10906, 301, 29880, 3893, 433, 11675, 425, 6361, 4086, 6468]",language,язык
"Русский: ""друг"" - 中文: ""友""
Русский: ""сердце"" - 中文: ""心""
Русский: ""улица"" - 中文: ""街""
Русский: ""семь"" - 中文: ""七""
Русский: ""скорость"" - 中文: ""","[31859, 236]",速,"[805, 19322, 269, 29879, 6210, 1028, 961, 5965]",speed,скорость
"Русский: ""цветок"" - 中文: ""花""
Русский: ""провинция"" - 中文: ""省""
Русский: ""нога"" - 中文: ""足""
Русский: ""версия"" - 中文: ""版""
Русский: ""земля"" - 中文: ""","[30533, 232]",地,"[629, 17170, 330, 4071, 867, 2057, 29887, 5962]",ground,земля
"Русский: ""восемь"" - 中文: ""八""
Русский: ""позиция"" - 中文: ""位""
Русский: ""мост"" - 中文: ""桥""
Русский: ""деревня"" - 中文: ""村""
Русский: ""попытка"" - 中文: ""","[31787, 235]",试,"[263, 4218, 21609, 15127, 1098, 271, 1131, 29874, 472]",attempt,попытка
"Русский: ""сиденье"" - 中文: ""座""
Русский: ""волна"" - 中文: ""波""
Русский: ""восемь"" - 中文: ""八""
Русский: ""рука"" - 中文: ""手""
Русский: ""поражение"" - 中文: ""","[31955, 235]",败,"[822, 29881, 8686, 1753, 316, 20653, 311, 270]",defeat,поражение
"Русский: ""полоса"" - 中文: ""条""
Русский: ""друг"" - 中文: ""友""
Русский: ""провинция"" - 中文: ""省""
Русский: ""фрукт"" - 中文: ""果""
Русский: ""хвост"" - 中文: ""","[31631, 232]",尾,"[941, 11062, 260, 12464, 29873, 18237]",tail,хвост
"Русский: ""точка"" - 中文: ""点""
Русский: ""книга"" - 中文: ""书""
Русский: ""сотня"" - 中文: ""百""
Русский: ""север"" - 中文: ""北""
Русский: ""мать"" - 中文: ""","[31763, 233]",母,"[29885, 5637, 286, 4346, 14817, 3184, 2730, 25550]",mother,мать
"Русский: ""звезда"" - 中文: ""星""
Русский: ""слово"" - 中文: ""字""
Русский: ""галстук"" - 中文: ""结""
Русский: ""власть"" - 中文: ""力""
Русский: ""восток"" - 中文: ""","[30979, 231]",东,"[29872, 321, 11248, 23027, 9755, 2240]",east,восток
"Русский: ""школа"" - 中文: ""校""
Русский: ""поле"" - 中文: ""场""
Русский: ""четыре"" - 中文: ""四""
Русский: ""три"" - 中文: ""三""
Русский: ""возврат"" - 中文: ""","[30742, 232]",回,"[2267, 337, 3240, 29878, 736, 276, 2457, 364]",return,возврат
"Русский: ""мост"" - 中文: ""桥""
Русский: ""структура"" - 中文: ""构""
Русский: ""язык"" - 中文: ""语""
Русский: ""слово"" - 中文: ""字""
Русский: ""речь"" - 中文: ""","[31852, 235]",话,"[805, 269, 12032, 29879, 5965, 1028, 961]",speech,речь
"Русский: ""красный"" - 中文: ""红""
Русский: ""позиция"" - 中文: ""位""
Русский: ""биржа"" - 中文: ""交""
Русский: ""дом"" - 中文: ""屋""
Русский: ""ребенок"" - 中文: ""","[30319, 232]",子,"[274, 18558, 521, 2278, 305, 4161, 5145, 29883]",child,ребенок
"Русский: ""красота"" - 中文: ""美""
Русский: ""песок"" - 中文: ""沙""
Русский: ""машина"" - 中文: ""机""
Русский: ""костер"" - 中文: ""火""
Русский: ""башня"" - 中文: ""","[31831, 232]",塔,"[304, 517, 260, 29873, 19372]",tower,башня
"Русский: ""золото"" - 中文: ""金""
Русский: ""песня"" - 中文: ""歌""
Русский: ""лето"" - 中文: ""夏""
Русский: ""лицо"" - 中文: ""面""
Русский: ""мужчина"" - 中文: ""","[31203, 234]",男,"[14263, 655, 29885, 611, 19202, 5156, 286, 4439]",male,мужчина
"Русский: ""племя"" - 中文: ""族""
Русский: ""язык"" - 中文: ""语""
Русский: ""звезда"" - 中文: ""星""
Русский: ""картина"" - 中文: ""画""
Русский: ""человек"" - 中文: ""","[30313, 231]",人,"[546, 3736, 2022, 10532, 412, 282, 1236, 29886, 6774, 639]",person,человек
"Русский: ""город"" - 中文: ""城""
Русский: ""нога"" - 中文: ""足""
Русский: ""рот"" - 中文: ""口""
Русский: ""земля"" - 中文: ""地""
Русский: ""сотня"" - 中文: ""","[31047, 234]",百,"[298, 9074, 6905, 6893, 22888, 29882]",hundred,сотня
"Русский: ""собрание"" - 中文: ""会""
Русский: ""костер"" - 中文: ""火""
Русский: ""сетка"" - 中文: ""格""
Русский: ""четыре"" - 中文: ""四""
Русский: ""офис"" - 中文: ""","[31655, 232]",局,"[1283, 29877, 3344, 288, 2696, 974, 8034, 310, 20205]",office,офис
"Русский: ""источник"" - 中文: ""源""
Русский: ""речь"" - 中文: ""话""
Русский: ""красота"" - 中文: ""美""
Русский: ""пара"" - 中文: ""双""
Русский: ""звук"" - 中文: ""","[30941, 236]",音,"[29802, 269, 6047, 3669, 577, 29879, 578]",sound,звук
"Русский: ""полоса"" - 中文: ""条""
Русский: ""поколение"" - 中文: ""代""
Русский: ""собрание"" - 中文: ""会""
Русский: ""нога"" - 中文: ""足""
Русский: ""власть"" - 中文: ""","[31074, 232]",力,"[12248, 3081, 13519, 282, 29886, 772, 1129, 4764]",power,власть
"Русский: ""луна"" - 中文: ""月""
Русский: ""улица"" - 中文: ""街""
Русский: ""власть"" - 中文: ""力""
Русский: ""песок"" - 中文: ""沙""
Русский: ""лето"" - 中文: ""","[31241, 232]",夏,"[2533, 11801, 2083, 480, 269, 2146, 22792, 29879]",summer,лето


==> figures/translation/70b_zh_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""删"" - Deutsch: ""löschen""
中文: ""月"" - Deutsch: ""Mond""
中文: ""山"" - Deutsch: ""Berg""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""书"" - Deutsch: ""","[350, 29933, 10586, 5373, 3727, 22987]",Buch,"[1045, 29890, 833, 3143, 289, 2909]",book,书
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""春"" - Deutsch: ""Feder""
中文: ""起"" - Deutsch: ""Anstieg""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""云"" - Deutsch: ""","[29956, 11902, 399, 14962]",Wolke,"[17184, 1067, 9274, 9570, 274, 29883, 695, 23642, 15126]",cloud,云
"中文: ""格"" - Deutsch: ""Gitter""
中文: ""阳"" - Deutsch: ""Sonne""
中文: ""部"" - Deutsch: ""Teil""
中文: ""判"" - Deutsch: ""Richter""
中文: ""包"" - Deutsch: ""","[23793, 10523, 29911, 323]",Tasche,"[23156, 19548, 2291, 9922, 29890, 289]",bag,包
"中文: ""语"" - Deutsch: ""Sprache""
中文: ""南"" - Deutsch: ""Süden""
中文: ""街"" - Deutsch: ""Straße""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""口"" - Deutsch: ""","[13564, 341, 29924, 8229]",Mund,"[13394, 286, 4346, 29885, 2730, 29442, 21026]",mouth,口
"中文: ""七"" - Deutsch: ""sieben""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""力"" - Deutsch: ""Macht""
中文: ""土"" - Deutsch: ""","[350, 29933, 19929, 8431, 1952]",Boden,"[22473, 577, 269, 29879, 578]",soil,土
"中文: ""子"" - Deutsch: ""Kind""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""色"" - Deutsch: ""Farbe""
中文: ""山"" - Deutsch: ""","[1522, 17104, 350, 29933, 2292, 3629, 9827]",Berg,"[286, 29885, 4346, 16476, 2730, 14378, 5766, 29442]",mountain,山
"中文: ""北"" - Deutsch: ""Norden""
中文: ""口"" - Deutsch: ""Mund""
中文: ""座"" - Deutsch: ""Sitz""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""布"" - Deutsch: ""","[12603, 23215, 29911, 323]",Tuch,"[17184, 1067, 274, 29883, 13950, 695, 15126]",cloth,布
"中文: ""交"" - Deutsch: ""Börse""
中文: ""败"" - Deutsch: ""Niederlage""
中文: ""二"" - Deutsch: ""zwei""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""心"" - Deutsch: ""","[940, 18650, 2439, 379, 29950, 12905, 3868]",Herz,"[23057, 5192, 8293, 298, 29882, 540, 354]",heart,心
"中文: ""红"" - Deutsch: ""rot""
中文: ""条"" - Deutsch: ""Streifen""
中文: ""歌"" - Deutsch: ""Lied""
中文: ""校"" - Deutsch: ""Schule""
中文: ""日"" - Deutsch: ""","[10523, 29911, 10522, 8176, 323]",Tag,"[1388, 2462, 270, 3250, 29881, 1146]",day,日
"中文: ""千"" - Deutsch: ""tausend""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""星"" - Deutsch: ""","[7789, 29903, 2443, 317, 855, 28588, 23413, 624]",Stern,"[5173, 303, 8508, 269, 5810, 29879, 380, 9523]",star,星
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""部"" - Deutsch: ""Teil""
中文: ""场"" - Deutsch: ""Feld""
中文: ""春"" - Deutsch: ""","[7351, 5169, 383, 17972, 8263, 29943]",Feder,"[7689, 15099, 4278, 6709, 269, 1028, 805, 29879]",spring,春
"中文: ""塔"" - Deutsch: ""Turm""
中文: ""湖"" - Deutsch: ""See""
中文: ""部"" - Deutsch: ""Teil""
中文: ""美"" - Deutsch: ""Schönheit""
中文: ""月"" - Deutsch: ""","[22638, 341, 2598, 29924, 7185, 4546, 12125]",Mond,"[286, 18786, 4346, 29885, 2730]",moon,月
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""东"" - Deutsch: ""Osten""
中文: ""台"" - Deutsch: ""Plattform""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""木"" - Deutsch: ""","[19984, 8335, 26211, 4168, 379, 29950]",Holz,"[6115, 29893, 827, 281, 8112, 8879]",wood,木
"中文: ""街"" - Deutsch: ""Straße""
中文: ""址"" - Deutsch: ""Standort""
中文: ""项"" - Deutsch: ""Gegenstand""
中文: ""河"" - Deutsch: ""Fluss""
中文: ""村"" - Deutsch: ""","[17207, 1938, 6132, 360, 9579, 29928]",Dorf,"[4213, 3516, 1403, 5720, 11928, 28765, 17191, 29894, 21031, 325]",village,村
"中文: ""美"" - Deutsch: ""Schönheit""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""一"" - Deutsch: ""eins""
中文: ""书"" - Deutsch: ""Buch""
中文: ""林"" - Deutsch: ""","[29956, 22552, 17721, 399, 5260]",Wald,"[1701, 26839, 1454, 285, 29888, 1181, 1079, 363, 13569]",forest,林
"中文: ""址"" - Deutsch: ""Standort""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""判"" - Deutsch: ""Richter""
中文: ""场"" - Deutsch: ""Feld""
中文: ""格"" - Deutsch: ""","[26074, 11786, 4406, 402, 29954, 28712]",Gitter,"[29887, 330, 6856, 7720, 629, 867]",grid,格
"中文: ""源"" - Deutsch: ""Quelle""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""门"" - Deutsch: ""Tür""
中文: ""土"" - Deutsch: ""Boden""
中文: ""歌"" - Deutsch: ""","[2718, 29382, 23410, 29931, 365, 7326]",Lied,"[4823, 577, 1100, 269, 21453, 29879, 578, 1487]",song,歌
"中文: ""美"" - Deutsch: ""Schönheit""
中文: ""春"" - Deutsch: ""Feder""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""九"" - Deutsch: ""neun""
中文: ""水"" - Deutsch: ""","[16124, 22552, 12547, 29956, 399, 29457]",Wasser,"[29893, 2766, 16699, 11324, 281, 4094, 13405]",water,水
"中文: ""部"" - Deutsch: ""Teil""
中文: ""口"" - Deutsch: ""Mund""
中文: ""河"" - Deutsch: ""Fluss""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""池"" - Deutsch: ""","[29911, 1920, 7141, 323]",Teich,"[29886, 282, 2818, 1112, 1129, 12509, 772]",pond,池
"中文: ""族"" - Deutsch: ""Stamm""
中文: ""一"" - Deutsch: ""eins""
中文: ""三"" - Deutsch: ""drei""
中文: ""项"" - Deutsch: ""Gegenstand""
中文: ""河"" - Deutsch: ""","[383, 2379, 8754, 29943]",Fluss,"[3511, 364, 9050, 8580, 4401, 1150, 29878, 10107, 374]",river,河
"中文: ""场"" - Deutsch: ""Feld""
中文: ""红"" - Deutsch: ""rot""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""雪"" - Deutsch: ""Schnee""
中文: ""法"" - Deutsch: ""","[1879, 7999, 6328, 29954, 402]",Gesetz,"[301, 433, 10653, 4307, 425, 29880]",law,法
"中文: ""海"" - Deutsch: ""Meer""
中文: ""座"" - Deutsch: ""Sitz""
中文: ""例"" - Deutsch: ""Beispiel""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""波"" - Deutsch: ""","[5674, 1334, 29956, 28862, 10458, 11284, 399, 4806]",Welle,"[27766, 29893, 11324, 2766, 281, 10742]",wave,波
"中文: ""东"" - Deutsch: ""Osten""
中文: ""例"" - Deutsch: ""Beispiel""
中文: ""门"" - Deutsch: ""Tür""
中文: ""八"" - Deutsch: ""acht""
中文: ""洋"" - Deutsch: ""","[29949, 438]",Ozean,"[29877, 25802, 23474, 288, 12954, 542]",ocean,洋
"中文: ""八"" - Deutsch: ""acht""
中文: ""南"" - Deutsch: ""Süden""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""发"" - Deutsch: ""Haar""
中文: ""洞"" - Deutsch: ""","[379, 29950, 11623]",Höhle,"[18346, 274, 29883, 5777, 24230, 1113]",cave,洞
"中文: ""败"" - Deutsch: ""Niederlage""
中文: ""线"" - Deutsch: ""Linie""
中文: ""山"" - Deutsch: ""Berg""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""海"" - Deutsch: ""","[6816, 341, 2191, 29924]",Meer,"[409, 7205, 269, 29879, 344]",sea,海
"中文: ""洋"" - Deutsch: ""Ozean""
中文: ""心"" - Deutsch: ""Herz""
中文: ""话"" - Deutsch: ""Rede""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""湖"" - Deutsch: ""","[2008, 922, 13393, 29903, 317, 2823]",See,"[24591, 301, 19437, 433, 425, 29880, 18170]",lake,湖
"中文: ""种"" - Deutsch: ""Art""
中文: ""花"" - Deutsch: ""Blume""
中文: ""波"" - Deutsch: ""Welle""
中文: ""千"" - Deutsch: ""tausend""
中文: ""源"" - Deutsch: ""","[29984, 660, 5462, 751, 2182, 8654]",Quelle,"[4993, 3669, 577, 269, 29879, 2752, 578]",source,源
"中文: ""画"" - Deutsch: ""Gemälde""
中文: ""阳"" - Deutsch: ""Sonne""
中文: ""地"" - Deutsch: ""Boden""
中文: ""站"" - Deutsch: ""Bahnhof""
中文: ""火"" - Deutsch: ""","[29331, 5169, 383, 8263, 29943]",Feuer,"[5713, 7241, 13734, 285, 29888, 28034, 8696, 3974]",fire,火
"中文: ""洞"" - Deutsch: ""Höhle""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""池"" - Deutsch: ""Teich""
中文: ""部"" - Deutsch: ""Teil""
中文: ""点"" - Deutsch: ""","[12129, 29925, 22723, 349]",Punkt,"[29886, 282, 11899, 3149, 1129, 1298, 772]",point,点
"中文: ""源"" - Deutsch: ""Quelle""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""色"" - Deutsch: ""Farbe""
中文: ""画"" - Deutsch: ""","[1879, 7999, 15170, 402, 29954]",Gemälde,"[3300, 29886, 282, 20413, 6788, 10675, 3274]",painting,画
"中文: ""格"" - Deutsch: ""Gitter""
中文: ""删"" - Deutsch: ""löschen""
中文: ""洞"" - Deutsch: ""Höhle""
中文: ""话"" - Deutsch: ""Rede""
中文: ""站"" - Deutsch: ""","[6000, 15174, 350, 29933, 28701, 15131]",Bahnhof,"[5073, 1002, 19569, 5173, 303, 6112, 269, 23436, 29879, 380, 9523]",station,站
"中文: ""判"" - Deutsch: ""Richter""
中文: ""座"" - Deutsch: ""Sitz""
中文: ""局"" - Deutsch: ""Büro""
中文: ""种"" - Deutsch: ""Art""
中文: ""米"" - Deutsch: ""","[830, 29934, 1123, 390]",Reis,"[364, 2200, 19408, 374, 29878, 10107, 9597, 11674]",rice,米
"中文: ""河"" - Deutsch: ""Fluss""
中文: ""东"" - Deutsch: ""Osten""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""街"" - Deutsch: ""Straße""
中文: ""线"" - Deutsch: ""","[2718, 23410, 29931, 365, 4342, 11667]",Linie,"[1196, 1915, 301, 6276, 1220, 619, 492, 29880]",line,线
"中文: ""书"" - Deutsch: ""Buch""
中文: ""马"" - Deutsch: ""Pferd""
中文: ""一"" - Deutsch: ""eins""
中文: ""省"" - Deutsch: ""Provinz""
中文: ""花"" - Deutsch: ""","[350, 29933, 10358, 3164]",Blume,"[1652, 1579, 1731, 5685, 285, 29888, 4972, 28149]",flower,花
"中文: ""中"" - Deutsch: ""Mitte""
中文: ""局"" - Deutsch: ""Büro""
中文: ""交"" - Deutsch: ""Börse""
中文: ""语"" - Deutsch: ""Sprache""
中文: ""茶"" - Deutsch: ""","[323, 29911, 1920, 7141]",Tee,"[734, 23429, 260, 29873, 371]",tea,茶
"中文: ""三"" - Deutsch: ""drei""
中文: ""交"" - Deutsch: ""Börse""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""云"" - Deutsch: ""Wolke""
中文: ""足"" - Deutsch: ""","[383, 11212, 11871, 29943]",Fuß,"[1701, 5431, 3661, 6661, 285, 29888, 1181, 7953]",foot,足
"中文: ""机"" - Deutsch: ""Maschine""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""洞"" - Deutsch: ""Höhle""
中文: ""局"" - Deutsch: ""Büro""
中文: ""门"" - Deutsch: ""","[29911, 323, 25424]",Tür,"[3050, 1867, 17433, 437, 270, 29881]",door,门
"中文: ""水"" - Deutsch: ""Wasser""
中文: ""五"" - Deutsch: ""fünf""
中文: ""场"" - Deutsch: ""Feld""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""雪"" - Deutsch: ""","[1102, 29903, 2522, 317, 21129, 4504, 4421]",Schnee,"[16586, 269, 5807, 29879, 15007]",snow,雪
"中文: ""火"" - Deutsch: ""Feuer""
中文: ""门"" - Deutsch: ""Tür""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""茶"" - Deutsch: ""Tee""
中文: ""马"" - Deutsch: ""","[10022, 29925, 349]",Pferd,"[2015, 298, 5089, 29882, 1251, 10435, 4029, 11231]",horse,马
"中文: ""洋"" - Deutsch: ""Ozean""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""土"" - Deutsch: ""Boden""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""一"" - Deutsch: ""","[21084, 10096, 321, 29872, 1011]",eins,"[265, 29877, 697, 288, 373, 650]",one,一
"中文: ""光"" - Deutsch: ""Licht""
中文: ""米"" - Deutsch: ""Reis""
中文: ""子"" - Deutsch: ""Kind""
中文: ""站"" - Deutsch: ""Bahnhof""
中文: ""二"" - Deutsch: ""","[29920, 5263, 503, 7325, 4753, 7659]",zwei,"[7516, 10184, 260, 1023, 3252, 29873]",two,二
"中文: ""座"" - Deutsch: ""Sitz""
中文: ""口"" - Deutsch: ""Mund""
中文: ""户"" - Deutsch: ""Haushalt""
中文: ""部"" - Deutsch: ""Teil""
中文: ""三"" - Deutsch: ""","[7707, 4192, 14724, 270, 29881, 9697]",drei,"[29873, 2211, 260, 1468, 386, 17536, 12455, 266]",three,三
"中文: ""花"" - Deutsch: ""Blume""
中文: ""洋"" - Deutsch: ""Ozean""
中文: ""五"" - Deutsch: ""fünf""
中文: ""星"" - Deutsch: ""Stern""
中文: ""四"" - Deutsch: ""","[7214, 3516, 1403, 6316, 25965, 29894, 8545, 325]",vier,"[1701, 3023, 285, 29888, 1181, 17823, 12584]",four,四
"中文: ""春"" - Deutsch: ""Feder""
中文: ""池"" - Deutsch: ""Teich""
中文: ""足"" - Deutsch: ""Fuß""
中文: ""友"" - Deutsch: ""Freund""
中文: ""八"" - Deutsch: ""","[22019, 29874, 5860, 1274, 3657, 496, 562, 263]",acht,"[9475, 15761, 10096, 321, 29872, 29319]",eight,八
"中文: ""东"" - Deutsch: ""Osten""
中文: ""友"" - Deutsch: ""Freund""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""局"" - Deutsch: ""Büro""
中文: ""十"" - Deutsch: ""","[29920, 911, 503, 3777]",zehn,"[841, 734, 260, 3006, 29873, 371]",ten,十
"中文: ""足"" - Deutsch: ""Fuß""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""茶"" - Deutsch: ""Tee""
中文: ""日"" - Deutsch: ""Tag""
中文: ""头"" - Deutsch: ""","[27476, 29968, 476, 8224]",Kopf,"[2343, 298, 29882, 540, 354, 2813]",head,头
"中文: ""南"" - Deutsch: ""Süden""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""条"" - Deutsch: ""","[29903, 5015, 317, 3767, 855, 11738, 624]",Streifen,"[710, 303, 17820, 851, 269, 17010, 10076, 29879, 380]",strip,条
"中文: ""地"" - Deutsch: ""Boden""
中文: ""红"" - Deutsch: ""rot""
中文: ""书"" - Deutsch: ""Buch""
中文: ""花"" - Deutsch: ""Blume""
中文: ""街"" - Deutsch: ""","[29903, 5015, 22667, 7357, 317, 3767, 855, 624]",Straße,"[13045, 12243, 710, 303, 851, 11952, 269, 29879, 380, 29352]",street,街
"中文: ""交"" - Deutsch: ""Börse""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""母"" - Deutsch: ""Mutter""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""部"" - Deutsch: ""","[7770, 29911, 1920, 7141, 323]",Teil,"[3300, 29886, 1595, 282, 760, 610, 862, 3274]",part,部
"中文: ""种"" - Deutsch: ""Art""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""湖"" - Deutsch: ""See""
中文: ""足"" - Deutsch: ""Fuß""
中文: ""目"" - Deutsch: ""","[8407, 319, 22333, 29909]",Auge,"[10977, 1032, 321, 29872]",eye,目
"中文: ""土"" - Deutsch: ""Boden""
中文: ""北"" - Deutsch: ""Norden""
中文: ""星"" - Deutsch: ""Stern""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""场"" - Deutsch: ""","[5169, 383, 8263, 21113, 11961, 29943]",Feld,"[5713, 1746, 7241, 2671, 285, 29888, 29607]",field,场
"中文: ""速"" - Deutsch: ""Geschwindigkeit""
中文: ""中"" - Deutsch: ""Mitte""
中文: ""删"" - Deutsch: ""löschen""
中文: ""木"" - Deutsch: ""Holz""
中文: ""址"" - Deutsch: ""","[29903, 6679, 7434, 317, 855, 7813, 11042, 624]",Standort,"[3268, 2746, 1039, 1354, 269, 29879, 7845]",site,址
"中文: ""力"" - Deutsch: ""Macht""
中文: ""北"" - Deutsch: ""Norden""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""删"" - Deutsch: ""löschen""
中文: ""字"" - Deutsch: ""","[29956, 19662, 399, 14962, 13824]",Wort,"[1742, 6365, 29893, 1734, 13762, 827, 281, 8879]",word,字
"中文: ""二"" - Deutsch: ""zwei""
中文: ""口"" - Deutsch: ""Mund""
中文: ""歌"" - Deutsch: ""Lied""
中文: ""户"" - Deutsch: ""Haushalt""
中文: ""双"" - Deutsch: ""","[29925, 11868, 2621, 349]",Paar,"[3300, 5101, 29886, 282, 18784, 3274]",pair,双
"中文: ""月"" - Deutsch: ""Mond""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""足"" - Deutsch: ""Fuß""
中文: ""美"" - Deutsch: ""Schönheit""
中文: ""座"" - Deutsch: ""","[23628, 21988, 29903, 6101, 317, 25598]",Sitz,"[12949, 409, 7205, 269, 29879, 344]",seat,座
"中文: ""波"" - Deutsch: ""Welle""
中文: ""三"" - Deutsch: ""drei""
中文: ""日"" - Deutsch: ""Tag""
中文: ""一"" - Deutsch: ""eins""
中文: ""光"" - Deutsch: ""","[2718, 23410, 29931, 365, 10413]",Licht,"[3473, 4366, 301, 29880, 14172, 619, 492, 3578]",light,光
"中文: ""格"" - Deutsch: ""Gitter""
中文: ""花"" - Deutsch: ""Blume""
中文: ""土"" - Deutsch: ""Boden""
中文: ""八"" - Deutsch: ""acht""
中文: ""北"" - Deutsch: ""","[405, 5245, 4186, 1939, 3782, 29940, 23899]",Norden,"[3643, 1217, 6641, 694, 29876, 15459, 302]",north,北
"中文: ""交"" - Deutsch: ""Börse""
中文: ""败"" - Deutsch: ""Niederlage""
中文: ""心"" - Deutsch: ""Herz""
中文: ""阳"" - Deutsch: ""Sonne""
中文: ""机"" - Deutsch: ""","[21870, 341, 29924, 8622, 3219]",Maschine,"[286, 29885, 611, 7672, 5825, 4933, 23523, 655, 8628]",machine,机
"中文: ""户"" - Deutsch: ""Haushalt""
中文: ""山"" - Deutsch: ""Berg""
中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""光"" - Deutsch: ""Licht""
中文: ""时"" - Deutsch: ""","[29999, 24625, 5347, 3091, 796]",Zeit,"[9346, 931, 2230, 260, 5335, 29873, 19538, 2034]",time,时
"中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""口"" - Deutsch: ""Mund""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""友"" - Deutsch: ""Freund""
中文: ""利"" - Deutsch: ""","[405, 12487, 29940]",Nutzen,"[7795, 915, 29890, 13982, 367, 1785, 289, 14169, 3856]",benefit,利
"中文: ""尾"" - Deutsch: ""Schwanz""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""校"" - Deutsch: ""Schule""
中文: ""马"" - Deutsch: ""Pferd""
中文: ""省"" - Deutsch: ""","[1184, 29925, 4040, 1588, 1019, 9133, 349, 23114, 11127]",Provinz,"[29886, 282, 771, 8482, 12291, 16123, 410, 544, 1326, 558]",province,省
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""败"" - Deutsch: ""Niederlage""
中文: ""站"" - Deutsch: ""Bahnhof""
中文: ""校"" - Deutsch: ""Schule""
中文: ""交"" - Deutsch: ""","[350, 29933]",Börse,"[735, 14523, 321, 29872, 6543, 429, 5566]",exchange,交
"中文: ""条"" - Deutsch: ""Streifen""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""发"" - Deutsch: ""Haar""
中文: ""木"" - Deutsch: ""Holz""
中文: ""中"" - Deutsch: ""","[4573, 341, 29924, 24532, 5493, 23115]",Mitte,"[286, 6563, 29885, 7256, 17662, 2460, 7145, 3737]",middle,中
"中文: ""七"" - Deutsch: ""sieben""
中文: ""红"" - Deutsch: ""rot""
中文: ""八"" - Deutsch: ""acht""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""友"" - Deutsch: ""","[23923, 4693, 28817, 14438, 383, 3878, 29943]",Freund,"[3484, 18326, 1341, 1424, 285, 5121, 29888, 7932]",friend,友
"中文: ""心"" - Deutsch: ""Herz""
中文: ""十"" - Deutsch: ""zehn""
中文: ""街"" - Deutsch: ""Straße""
中文: ""红"" - Deutsch: ""rot""
中文: ""色"" - Deutsch: ""","[8413, 383, 7748, 14206, 29943]",Farbe,"[1054, 2780, 274, 1302, 29883, 784, 2927, 10965, 1111]",color,色
"中文: ""屋"" - Deutsch: ""Haus""
中文: ""试"" - Deutsch: ""Versuch""
中文: ""春"" - Deutsch: ""Feder""
中文: ""红"" - Deutsch: ""rot""
中文: ""种"" - Deutsch: ""","[3012, 319, 1433, 826, 29909, 9986]",Art,"[19015, 14380, 1984, 29895, 2924, 8506, 413, 9089]",kind,种
"中文: ""湖"" - Deutsch: ""See""
中文: ""话"" - Deutsch: ""Rede""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""火"" - Deutsch: ""Feuer""
中文: ""判"" - Deutsch: ""","[13675, 21710, 29934, 390, 25627, 4385]",Richter,"[17675, 6577, 29926, 4900, 432, 16833, 3623]",judge,判
"中文: ""阳"" - Deutsch: ""Sonne""
中文: ""台"" - Deutsch: ""Plattform""
中文: ""波"" - Deutsch: ""Welle""
中文: ""五"" - Deutsch: ""fünf""
中文: ""校"" - Deutsch: ""","[12988, 27223, 1102, 29903, 2522, 317, 4504, 4421]",Schule,"[1557, 1364, 269, 3762, 27041, 816, 885, 29879]",school,校
"中文: ""座"" - Deutsch: ""Sitz""
中文: ""七"" - Deutsch: ""sieben""
中文: ""双"" - Deutsch: ""Paar""
中文: ""美"" - Deutsch: ""Schönheit""
中文: ""结"" - Deutsch: ""","[19387, 7365, 476, 29968]",Krawatte,"[22134, 260, 29873, 19538, 2034]",tie,结
"中文: ""子"" - Deutsch: ""Kind""
中文: ""心"" - Deutsch: ""Herz""
中文: ""千"" - Deutsch: ""tausend""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""例"" - Deutsch: ""","[1522, 350, 29933, 22621, 10632, 3629]",Beispiel,"[735, 4392, 321, 29872, 4773, 429, 1342]",example,例
"中文: ""池"" - Deutsch: ""Teich""
中文: ""十"" - Deutsch: ""zehn""
中文: ""书"" - Deutsch: ""Buch""
中文: ""判"" - Deutsch: ""Richter""
中文: ""面"" - Deutsch: ""","[1879, 7999, 6328, 29954, 402]",Gesicht,"[3700, 2161, 2258, 17470, 285, 29888, 5444, 4024]",face,面
"中文: ""起"" - Deutsch: ""Anstieg""
中文: ""口"" - Deutsch: ""Mund""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""五"" - Deutsch: ""fünf""
中文: ""桥"" - Deutsch: ""","[350, 29933, 1771, 12432]",Brücke,"[18419, 12945, 29890, 28635, 19515, 289, 1506, 1182]",bridge,桥
"中文: ""木"" - Deutsch: ""Holz""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""红"" - Deutsch: ""rot""
中文: ""项"" - Deutsch: ""","[21163, 19275, 29954, 1879, 7999, 402]",Gegenstand,"[474, 372, 277, 2944, 29875, 667, 568]",item,项
"中文: ""时"" - Deutsch: ""Zeit""
中文: ""地"" - Deutsch: ""Boden""
中文: ""春"" - Deutsch: ""Feder""
中文: ""项"" - Deutsch: ""Gegenstand""
中文: ""删"" - Deutsch: ""","[301, 27575, 29880]",löschen,"[311, 316, 5217, 8143, 628, 270, 29881, 6144, 7374]",delete,删
"中文: ""星"" - Deutsch: ""Stern""
中文: ""塔"" - Deutsch: ""Turm""
中文: ""台"" - Deutsch: ""Plattform""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""群"" - Deutsch: ""","[5430, 1632, 21757, 3338, 402, 29954]",Gruppe,"[2972, 29887, 330, 4071, 2318, 17170, 629, 867]",group,群
"中文: ""红"" - Deutsch: ""rot""
中文: ""光"" - Deutsch: ""Licht""
中文: ""址"" - Deutsch: ""Standort""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""美"" - Deutsch: ""","[1102, 28565, 29903, 2522, 317, 4504, 4421]",Schönheit,"[915, 29890, 6562, 367, 289, 15409]",beauty,美
"中文: ""结"" - Deutsch: ""Krawatte""
中文: ""力"" - Deutsch: ""Macht""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""门"" - Deutsch: ""Tür""
中文: ""台"" - Deutsch: ""","[349, 3247, 29925, 13494, 1858, 27201]",Plattform,"[572, 29886, 282, 7481, 18870, 2174, 13974, 715, 12120]",platform,台
"中文: ""话"" - Deutsch: ""Rede""
中文: ""头"" - Deutsch: ""Kopf""
中文: ""部"" - Deutsch: ""Teil""
中文: ""双"" - Deutsch: ""Paar""
中文: ""屋"" - Deutsch: ""","[379, 24704, 29950, 5952, 10727]",Haus,"[298, 5089, 29882, 1251, 9261, 8697, 10774, 3699]",house,屋
"中文: ""木"" - Deutsch: ""Holz""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""林"" - Deutsch: ""Wald""
中文: ""阳"" - Deutsch: ""","[5791, 6295, 29903, 317, 1105]",Sonne,"[269, 11445, 2146, 29879, 6575, 480]",sun,阳
"中文: ""中"" - Deutsch: ""Mitte""
中文: ""波"" - Deutsch: ""Welle""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""源"" - Deutsch: ""Quelle""
中文: ""史"" - Deutsch: ""","[6328, 29954, 7376, 1879, 7999, 402, 5009]",Geschichte,"[16211, 298, 9825, 2918, 18434, 4955, 29882, 22880, 7251, 3603, 670]",history,史
"中文: ""花"" - Deutsch: ""Blume""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""速"" - Deutsch: ""Geschwindigkeit""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""谷"" - Deutsch: ""","[10523, 29911, 323, 10288]",Tal,"[28519, 22044, 791, 659, 1564, 2947, 19599, 29894, 325]",valley,谷
"中文: ""删"" - Deutsch: ""löschen""
中文: ""地"" - Deutsch: ""Boden""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""千"" - Deutsch: ""tausend""
中文: ""方"" - Deutsch: ""","[29984, 660, 751, 2182]",Quadrat,"[26613, 10674, 17619, 6862, 269, 18074, 3044, 29879]",square,方
"中文: ""春"" - Deutsch: ""Feder""
中文: ""母"" - Deutsch: ""Mutter""
中文: ""四"" - Deutsch: ""vier""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""南"" - Deutsch: ""","[29903, 317, 26585, 17110, 11711]",Süden,"[7062, 577, 269, 29879, 3669, 578, 13267]",south,南
"中文: ""子"" - Deutsch: ""Kind""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""月"" - Deutsch: ""Mond""
中文: ""四"" - Deutsch: ""vier""
中文: ""德"" - Deutsch: ""","[12603, 23215, 29911, 323]",Tugend,"[4610, 3516, 27935, 1403, 10636, 15389, 2405, 29894, 325]",virtue,德
"中文: ""足"" - Deutsch: ""Fuß""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""族"" - Deutsch: ""","[29903, 7434, 317, 855, 624]",Stamm,"[3367, 9434, 29563, 260, 3626, 509, 29873, 534]",tribe,族
"中文: ""洋"" - Deutsch: ""Ozean""
中文: ""土"" - Deutsch: ""Boden""
中文: ""话"" - Deutsch: ""Rede""
中文: ""头"" - Deutsch: ""Kopf""
中文: ""城"" - Deutsch: ""","[10347, 29903, 7434, 5587, 317, 855, 624]",Stadt,"[4583, 12690, 274, 29883, 20752, 7537, 4272, 455]",city,城
"中文: ""布"" - Deutsch: ""Tuch""
中文: ""发"" - Deutsch: ""Haar""
中文: ""山"" - Deutsch: ""Berg""
中文: ""夏"" - Deutsch: ""Sommer""
中文: ""语"" - Deutsch: ""","[5592, 29634, 29903, 317, 1706, 14314]",Sprache,"[6468, 301, 6361, 433, 11675, 3893, 29880, 425, 10906, 4086]",language,语
"中文: ""方"" - Deutsch: ""Quadrat""
中文: ""土"" - Deutsch: ""Boden""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""速"" - Deutsch: ""","[6328, 29954, 1879, 7999, 402, 5009]",Geschwindigkeit,"[961, 19322, 6210, 1028, 5965, 269, 805, 29879]",speed,速
"中文: ""力"" - Deutsch: ""Macht""
中文: ""春"" - Deutsch: ""Feder""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""波"" - Deutsch: ""Welle""
中文: ""地"" - Deutsch: ""","[350, 29933, 19929, 8431, 1952]",Boden,"[29887, 330, 4071, 2057, 5962, 17170, 629, 867]",ground,地
"中文: ""台"" - Deutsch: ""Plattform""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""省"" - Deutsch: ""Provinz""
中文: ""洋"" - Deutsch: ""Ozean""
中文: ""试"" - Deutsch: ""","[29963, 8980, 10138, 1798, 6565, 478]",Versuch,"[271, 4218, 1098, 472, 29874, 15127, 1131, 21609, 263]",attempt,试
"中文: ""台"" - Deutsch: ""Plattform""
中文: ""部"" - Deutsch: ""Teil""
中文: ""四"" - Deutsch: ""vier""
中文: ""双"" - Deutsch: ""Paar""
中文: ""败"" - Deutsch: ""","[405, 16501, 19166, 15981, 29940, 24052]",Niederlage,"[316, 20653, 8686, 270, 29881, 1753, 822, 311]",defeat,败
"中文: ""心"" - Deutsch: ""Herz""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""话"" - Deutsch: ""Rede""
中文: ""机"" - Deutsch: ""Maschine""
中文: ""尾"" - Deutsch: ""","[9234, 1102, 29903, 2522, 317, 4504, 4421]",Schwanz,"[11062, 941, 12464, 260, 29873, 18237]",tail,尾
"中文: ""山"" - Deutsch: ""Berg""
中文: ""部"" - Deutsch: ""Teil""
中文: ""二"" - Deutsch: ""zwei""
中文: ""千"" - Deutsch: ""tausend""
中文: ""母"" - Deutsch: ""","[22411, 341, 29924, 8229, 20749]",Mutter,"[286, 4346, 29885, 3184, 2730, 5637, 25550, 14817]",mother,母
"中文: ""试"" - Deutsch: ""Versuch""
中文: ""双"" - Deutsch: ""Paar""
中文: ""光"" - Deutsch: ""Licht""
中文: ""部"" - Deutsch: ""Teil""
中文: ""东"" - Deutsch: ""","[24768, 29949, 438, 6657, 26569, 11334]",Osten,"[9755, 321, 29872, 23027, 2240, 11248]",east,东
"中文: ""阳"" - Deutsch: ""Sonne""
中文: ""北"" - Deutsch: ""Norden""
中文: ""河"" - Deutsch: ""Fluss""
中文: ""门"" - Deutsch: ""Tür""
中文: ""话"" - Deutsch: ""","[830, 29934, 1123, 9039, 390, 4367]",Rede,"[961, 1028, 269, 5965, 805, 29879, 12032]",speech,话
"中文: ""花"" - Deutsch: ""Blume""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""话"" - Deutsch: ""Rede""
中文: ""木"" - Deutsch: ""Holz""
中文: ""子"" - Deutsch: ""","[29968, 476, 20311, 16540, 11885, 13187]",Kind,"[2278, 4161, 274, 29883, 521, 18558, 305, 5145]",child,子
"中文: ""母"" - Deutsch: ""Mutter""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""心"" - Deutsch: ""Herz""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""塔"" - Deutsch: ""","[12603, 23215, 29911, 323, 5383]",Turm,"[517, 260, 304, 29873, 19372]",tower,塔
"中文: ""东"" - Deutsch: ""Osten""
中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""话"" - Deutsch: ""Rede""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""发"" - Deutsch: ""","[379, 24704, 29950, 5952]",Haar,"[23535, 298, 29882, 11315, 447, 2350]",hair,发
"中文: ""线"" - Deutsch: ""Linie""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""址"" - Deutsch: ""Standort""
中文: ""户"" - Deutsch: ""","[379, 24704, 29950, 5952, 10727]",Haushalt,"[298, 5089, 29882, 1251, 9261, 8697, 10774, 3699, 22329]",household,户
"中文: ""友"" - Deutsch: ""Freund""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""马"" - Deutsch: ""Pferd""
中文: ""省"" - Deutsch: ""Provinz""
中文: ""段"" - Deutsch: ""","[319, 4920, 1976, 29909, 24650]",Abschnitt,"[2042, 21149, 5226, 409, 4004, 269, 3471, 8803, 29879, 344]",section,段
"中文: ""点"" - Deutsch: ""Punkt""
中文: ""书"" - Deutsch: ""Buch""
中文: ""千"" - Deutsch: ""tausend""
中文: ""街"" - Deutsch: ""Straße""
中文: ""局"" - Deutsch: ""","[15455, 350, 29933, 16144]",Büro,"[8034, 1283, 29877, 20205, 288, 974, 310, 2696, 3344]",office,局
"中文: ""日"" - Deutsch: ""Tag""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""五"" - Deutsch: ""fünf""
中文: ""九"" - Deutsch: ""neun""
中文: ""起"" - Deutsch: ""","[319, 2744, 21877, 530, 29909]",Anstieg,"[364, 5161, 14451, 3780, 29878, 10107, 374]",rise,起
"中文: ""校"" - Deutsch: ""Schule""
中文: ""米"" - Deutsch: ""Reis""
中文: ""茶"" - Deutsch: ""Tee""
中文: ""交"" - Deutsch: ""Börse""
中文: ""力"" - Deutsch: ""","[15735, 4326, 21870, 341, 29924, 17197, 3219]",Macht,"[29886, 282, 4764, 12248, 13519, 1129, 772, 3081]",power,力
"中文: ""省"" - Deutsch: ""Provinz""
中文: ""地"" - Deutsch: ""Boden""
中文: ""塔"" - Deutsch: ""Turm""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""夏"" - Deutsch: ""","[6295, 29903, 6254, 317, 22820, 1105]",Sommer,"[2083, 22792, 269, 2533, 2146, 29879, 480, 11801]",summer,夏


==> figures/translation/70b_zh_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""十"" - English: ""ten""
中文: ""茶"" - English: ""tea""
中文: ""池"" - English: ""pond""
中文: ""版"" - English: ""version""
中文: ""书"" - English: ""","[2909, 3143, 289, 29890, 1045, 833]",book,"[2909, 3143, 289, 29890, 1045, 833]",book,书
"中文: ""百"" - English: ""hundred""
中文: ""心"" - English: ""heart""
中文: ""屋"" - English: ""house""
中文: ""部"" - English: ""part""
中文: ""云"" - English: ""","[695, 9570, 9274, 29883, 274, 1067, 15126, 23642, 17184]",cloud,"[695, 9570, 9274, 29883, 274, 1067, 15126, 23642, 17184]",cloud,云
"中文: ""地"" - English: ""ground""
中文: ""母"" - English: ""mother""
中文: ""北"" - English: ""north""
中文: ""木"" - English: ""wood""
中文: ""包"" - English: ""","[9922, 289, 29890, 2291, 19548, 23156]",bag,"[9922, 289, 29890, 2291, 19548, 23156]",bag,包
"中文: ""点"" - English: ""point""
中文: ""构"" - English: ""structure""
中文: ""位"" - English: ""position""
中文: ""春"" - English: ""spring""
中文: ""口"" - English: ""","[4346, 21026, 13394, 2730, 29442, 286, 29885]",mouth,"[4346, 21026, 13394, 2730, 29442, 286, 29885]",mouth,口
"中文: ""中"" - English: ""middle""
中文: ""城"" - English: ""city""
中文: ""起"" - English: ""rise""
中文: ""桥"" - English: ""bridge""
中文: ""土"" - English: ""","[269, 22473, 29879, 577, 578]",soil,"[269, 22473, 29879, 577, 578]",soil,土
"中文: ""族"" - English: ""tribe""
中文: ""画"" - English: ""painting""
中文: ""子"" - English: ""child""
中文: ""构"" - English: ""structure""
中文: ""山"" - English: ""","[16476, 4346, 5766, 2730, 29442, 14378, 286, 29885]",mountain,"[16476, 4346, 5766, 2730, 29442, 14378, 286, 29885]",mountain,山
"中文: ""北"" - English: ""north""
中文: ""花"" - English: ""flower""
中文: ""红"" - English: ""red""
中文: ""座"" - English: ""seat""
中文: ""布"" - English: ""","[695, 29883, 274, 1067, 15126, 13950, 17184]",cloth,"[695, 29883, 274, 1067, 15126, 13950, 17184]",cloth,布
"中文: ""店"" - English: ""shop""
中文: ""尾"" - English: ""tail""
中文: ""舞"" - English: ""dance""
中文: ""布"" - English: ""cloth""
中文: ""心"" - English: ""","[5192, 8293, 298, 354, 29882, 540, 23057]",heart,"[5192, 8293, 298, 354, 29882, 540, 23057]",heart,心
"中文: ""水"" - English: ""water""
中文: ""桥"" - English: ""bridge""
中文: ""茶"" - English: ""tea""
中文: ""四"" - English: ""four""
中文: ""手"" - English: ""","[3179, 298, 1361, 2350, 447, 29882, 5403, 5905]",hand,"[3179, 298, 1361, 2350, 447, 29882, 5403, 5905]",hand,手
"中文: ""岩"" - English: ""rock""
中文: ""城"" - English: ""city""
中文: ""力"" - English: ""power""
中文: ""四"" - English: ""four""
中文: ""日"" - English: ""","[29881, 1146, 1388, 2462, 3250, 270]",day,"[29881, 1146, 1388, 2462, 3250, 270]",day,日
"中文: ""果"" - English: ""fruit""
中文: ""美"" - English: ""beauty""
中文: ""中"" - English: ""middle""
中文: ""林"" - English: ""forest""
中文: ""星"" - English: ""","[5810, 380, 269, 9523, 303, 8508, 29879, 5173]",star,"[5810, 380, 269, 9523, 303, 8508, 29879, 5173]",star,星
"中文: ""塔"" - English: ""tower""
中文: ""湖"" - English: ""lake""
中文: ""回"" - English: ""return""
中文: ""店"" - English: ""shop""
中文: ""春"" - English: ""","[7689, 4278, 805, 269, 1028, 15099, 29879, 6709]",spring,"[7689, 4278, 805, 269, 1028, 15099, 29879, 6709]",spring,春
"中文: ""火"" - English: ""fire""
中文: ""方"" - English: ""square""
中文: ""话"" - English: ""speech""
中文: ""洞"" - English: ""cave""
中文: ""月"" - English: ""","[4346, 2730, 18786, 286, 29885]",moon,"[4346, 2730, 18786, 286, 29885]",moon,月
"中文: ""音"" - English: ""sound""
中文: ""百"" - English: ""hundred""
中文: ""点"" - English: ""point""
中文: ""花"" - English: ""flower""
中文: ""木"" - English: ""","[8112, 281, 29893, 827, 6115, 8879]",wood,"[8112, 281, 29893, 827, 6115, 8879]",wood,木
"中文: ""塔"" - English: ""tower""
中文: ""书"" - English: ""book""
中文: ""头"" - English: ""head""
中文: ""金"" - English: ""gold""
中文: ""村"" - English: ""","[1403, 21031, 29894, 4213, 325, 3516, 5720, 28765, 17191, 11928]",village,"[1403, 21031, 29894, 4213, 325, 3516, 5720, 28765, 17191, 11928]",village,村
"中文: ""段"" - English: ""section""
中文: ""场"" - English: ""field""
中文: ""包"" - English: ""bag""
中文: ""口"" - English: ""mouth""
中文: ""林"" - English: ""","[1181, 1454, 1701, 1079, 363, 29888, 285, 26839, 13569]",forest,"[1181, 1454, 1701, 1079, 363, 29888, 285, 26839, 13569]",forest,林
"中文: ""波"" - English: ""wave""
中文: ""中"" - English: ""middle""
中文: ""塔"" - English: ""tower""
中文: ""四"" - English: ""four""
中文: ""果"" - English: ""","[15774, 29888, 285, 1341, 1424]",fruit,"[15774, 29888, 285, 1341, 1424]",fruit,果
"中文: ""时"" - English: ""time""
中文: ""城"" - English: ""city""
中文: ""木"" - English: ""wood""
中文: ""中"" - English: ""middle""
中文: ""格"" - English: ""","[629, 7720, 330, 6856, 867, 29887]",grid,"[629, 7720, 330, 6856, 867, 29887]",grid,格
"中文: ""湖"" - English: ""lake""
中文: ""马"" - English: ""horse""
中文: ""校"" - English: ""school""
中文: ""茶"" - English: ""tea""
中文: ""歌"" - English: ""","[1487, 269, 4823, 1100, 21453, 29879, 577, 578]",song,"[1487, 269, 4823, 1100, 21453, 29879, 577, 578]",song,歌
"中文: ""一"" - English: ""one""
中文: ""头"" - English: ""head""
中文: ""左"" - English: ""left""
中文: ""城"" - English: ""city""
中文: ""水"" - English: ""","[2766, 11324, 4094, 281, 29893, 16699, 13405]",water,"[2766, 11324, 4094, 281, 29893, 16699, 13405]",water,水
"中文: ""头"" - English: ""head""
中文: ""洞"" - English: ""cave""
中文: ""才"" - English: ""talent""
中文: ""场"" - English: ""field""
中文: ""池"" - English: ""","[29886, 1112, 2818, 12509, 772, 282, 1129]",pond,"[29886, 1112, 2818, 12509, 772, 282, 1129]",pond,池
"中文: ""法"" - English: ""law""
中文: ""茶"" - English: ""tea""
中文: ""语"" - English: ""language""
中文: ""交"" - English: ""exchange""
中文: ""沙"" - English: ""","[28455, 872, 4977, 269, 11982, 29879, 9753]",sand,"[28455, 872, 4977, 269, 11982, 29879, 9753]",sand,沙
"中文: ""海"" - English: ""sea""
中文: ""格"" - English: ""grid""
中文: ""回"" - English: ""return""
中文: ""机"" - English: ""machine""
中文: ""河"" - English: ""","[1150, 9050, 374, 364, 3511, 29878, 4401, 8580, 10107]",river,"[1150, 9050, 374, 364, 3511, 29878, 4401, 8580, 10107]",river,河
"中文: ""中"" - English: ""middle""
中文: ""阳"" - English: ""sun""
中文: ""果"" - English: ""fruit""
中文: ""条"" - English: ""strip""
中文: ""法"" - English: ""","[29880, 425, 4307, 433, 301, 10653]",law,"[29880, 425, 4307, 433, 301, 10653]",law,法
"中文: ""日"" - English: ""day""
中文: ""画"" - English: ""painting""
中文: ""进"" - English: ""advance""
中文: ""结"" - English: ""tie""
中文: ""波"" - English: ""","[2766, 11324, 281, 10742, 29893, 27766]",wave,"[2766, 11324, 281, 10742, 29893, 27766]",wave,波
"中文: ""败"" - English: ""defeat""
中文: ""法"" - English: ""law""
中文: ""座"" - English: ""seat""
中文: ""百"" - English: ""hundred""
中文: ""洋"" - English: ""","[12954, 288, 23474, 25802, 29877, 542]",ocean,"[12954, 288, 23474, 25802, 29877, 542]",ocean,洋
"中文: ""判"" - English: ""judge""
中文: ""发"" - English: ""hair""
中文: ""中"" - English: ""middle""
中文: ""马"" - English: ""horse""
中文: ""洞"" - English: ""","[1113, 5777, 29883, 274, 18346, 24230]",cave,"[1113, 5777, 29883, 274, 18346, 24230]",cave,洞
"中文: ""校"" - English: ""school""
中文: ""画"" - English: ""painting""
中文: ""利"" - English: ""benefit""
中文: ""山"" - English: ""mountain""
中文: ""海"" - English: ""","[7205, 269, 344, 29879, 409]",sea,"[7205, 269, 344, 29879, 409]",sea,海
"中文: ""布"" - English: ""cloth""
中文: ""城"" - English: ""city""
中文: ""进"" - English: ""advance""
中文: ""二"" - English: ""two""
中文: ""湖"" - English: ""","[29880, 425, 433, 301, 18170, 19437, 24591]",lake,"[29880, 425, 433, 301, 18170, 19437, 24591]",lake,湖
"中文: ""字"" - English: ""word""
中文: ""语"" - English: ""language""
中文: ""洋"" - English: ""ocean""
中文: ""条"" - English: ""strip""
中文: ""源"" - English: ""","[3669, 269, 2752, 4993, 29879, 577, 578]",source,"[3669, 269, 2752, 4993, 29879, 577, 578]",source,源
"中文: ""歌"" - English: ""song""
中文: ""足"" - English: ""foot""
中文: ""人"" - English: ""person""
中文: ""网"" - English: ""net""
中文: ""火"" - English: ""","[13734, 3974, 28034, 29888, 5713, 285, 8696, 7241]",fire,"[13734, 3974, 28034, 29888, 5713, 285, 8696, 7241]",fire,火
"中文: ""五"" - English: ""five""
中文: ""才"" - English: ""talent""
中文: ""目"" - English: ""eye""
中文: ""一"" - English: ""one""
中文: ""点"" - English: ""","[3149, 11899, 29886, 772, 1298, 282, 1129]",point,"[3149, 11899, 29886, 772, 1298, 282, 1129]",point,点
"中文: ""土"" - English: ""soil""
中文: ""水"" - English: ""water""
中文: ""木"" - English: ""wood""
中文: ""利"" - English: ""benefit""
中文: ""版"" - English: ""","[874, 1873, 3259, 29894, 2453, 325, 1147, 1224, 345, 369]",version,"[874, 1873, 3259, 29894, 2453, 325, 1147, 1224, 345, 369]",version,版
"中文: ""书"" - English: ""book""
中文: ""八"" - English: ""eight""
中文: ""六"" - English: ""six""
中文: ""结"" - English: ""tie""
中文: ""球"" - English: ""","[9922, 289, 5521, 2135, 6411, 29890, 2291, 8287]",ball,"[9922, 289, 5521, 2135, 6411, 29890, 2291, 8287]",ball,球
"中文: ""史"" - English: ""history""
中文: ""门"" - English: ""door""
中文: ""屋"" - English: ""house""
中文: ""速"" - English: ""speed""
中文: ""画"" - English: ""","[29886, 3300, 10675, 20413, 6788, 282, 3274]",painting,"[29886, 3300, 10675, 20413, 6788, 282, 3274]",painting,画
"中文: ""发"" - English: ""hair""
中文: ""日"" - English: ""day""
中文: ""洋"" - English: ""ocean""
中文: ""七"" - English: ""seven""
中文: ""站"" - English: ""","[19569, 23436, 380, 269, 5073, 6112, 9523, 303, 1002, 29879, 5173]",station,"[19569, 23436, 380, 269, 5073, 6112, 9523, 303, 1002, 29879, 5173]",station,站
"中文: ""土"" - English: ""soil""
中文: ""河"" - English: ""river""
中文: ""发"" - English: ""hair""
中文: ""子"" - English: ""child""
中文: ""米"" - English: ""","[374, 9597, 364, 19408, 29878, 11674, 2200, 10107]",rice,"[374, 9597, 364, 19408, 29878, 11674, 2200, 10107]",rice,米
"中文: ""六"" - English: ""six""
中文: ""方"" - English: ""square""
中文: ""构"" - English: ""structure""
中文: ""画"" - English: ""painting""
中文: ""红"" - English: ""","[1127, 364, 29878, 276, 337, 2654]",red,"[1127, 364, 29878, 276, 337, 2654]",red,红
"中文: ""双"" - English: ""pair""
中文: ""史"" - English: ""history""
中文: ""版"" - English: ""version""
中文: ""种"" - English: ""kind""
中文: ""线"" - English: ""","[29880, 1915, 1220, 301, 619, 1196, 6276, 492]",line,"[29880, 1915, 1220, 301, 619, 1196, 6276, 492]",line,线
"中文: ""山"" - English: ""mountain""
中文: ""源"" - English: ""source""
中文: ""岩"" - English: ""rock""
中文: ""结"" - English: ""tie""
中文: ""网"" - English: ""","[29876, 452, 1212, 484, 302, 7787]",net,"[29876, 452, 1212, 484, 302, 7787]",net,网
"中文: ""球"" - English: ""ball""
中文: ""岩"" - English: ""rock""
中文: ""母"" - English: ""mother""
中文: ""门"" - English: ""door""
中文: ""花"" - English: ""","[1579, 29888, 28149, 5685, 285, 1731, 4972, 1652]",flower,"[1579, 29888, 28149, 5685, 285, 1731, 4972, 1652]",flower,花
"中文: ""阳"" - English: ""sun""
中文: ""种"" - English: ""kind""
中文: ""位"" - English: ""position""
中文: ""七"" - English: ""seven""
中文: ""茶"" - English: ""","[23429, 734, 29873, 260, 371]",tea,"[23429, 734, 29873, 260, 371]",tea,茶
"中文: ""金"" - English: ""gold""
中文: ""布"" - English: ""cloth""
中文: ""手"" - English: ""hand""
中文: ""代"" - English: ""generation""
中文: ""足"" - English: ""","[1181, 5431, 6661, 3661, 1701, 29888, 285, 7953]",foot,"[1181, 5431, 6661, 3661, 1701, 29888, 285, 7953]",foot,足
"中文: ""进"" - English: ""advance""
中文: ""构"" - English: ""structure""
中文: ""败"" - English: ""defeat""
中文: ""机"" - English: ""machine""
中文: ""金"" - English: ""","[15192, 1484, 7684, 330, 748, 29887]",gold,"[15192, 1484, 7684, 330, 748, 29887]",gold,金
"中文: ""法"" - English: ""law""
中文: ""北"" - English: ""north""
中文: ""项"" - English: ""item""
中文: ""书"" - English: ""book""
中文: ""门"" - English: ""","[29881, 17433, 1867, 437, 3050, 270]",door,"[29881, 17433, 1867, 437, 3050, 270]",door,门
"中文: ""力"" - English: ""power""
中文: ""包"" - English: ""bag""
中文: ""才"" - English: ""talent""
中文: ""湖"" - English: ""lake""
中文: ""雪"" - English: ""","[16586, 269, 15007, 5807, 29879]",snow,"[16586, 269, 15007, 5807, 29879]",snow,雪
"中文: ""构"" - English: ""structure""
中文: ""舞"" - English: ""dance""
中文: ""六"" - English: ""six""
中文: ""日"" - English: ""day""
中文: ""马"" - English: ""","[11231, 10435, 1251, 298, 4029, 2015, 29882, 5089]",horse,"[11231, 10435, 1251, 298, 4029, 2015, 29882, 5089]",horse,马
"中文: ""土"" - English: ""soil""
中文: ""点"" - English: ""point""
中文: ""花"" - English: ""flower""
中文: ""四"" - English: ""four""
中文: ""一"" - English: ""","[288, 650, 697, 29877, 373, 265]",one,"[288, 650, 697, 29877, 373, 265]",one,一
"中文: ""语"" - English: ""language""
中文: ""户"" - English: ""household""
中文: ""代"" - English: ""generation""
中文: ""部"" - English: ""part""
中文: ""二"" - English: ""","[3252, 29873, 7516, 1023, 260, 10184]",two,"[3252, 29873, 7516, 1023, 260, 10184]",two,二
"中文: ""时"" - English: ""time""
中文: ""六"" - English: ""six""
中文: ""湖"" - English: ""lake""
中文: ""池"" - English: ""pond""
中文: ""三"" - English: ""","[1468, 17536, 29873, 386, 260, 266, 12455, 2211]",three,"[1468, 17536, 29873, 386, 260, 266, 12455, 2211]",three,三
"中文: ""省"" - English: ""province""
中文: ""结"" - English: ""tie""
中文: ""试"" - English: ""attempt""
中文: ""春"" - English: ""spring""
中文: ""四"" - English: ""","[1181, 17823, 1701, 29888, 3023, 12584, 285]",four,"[1181, 17823, 1701, 29888, 3023, 12584, 285]",four,四
"中文: ""点"" - English: ""point""
中文: ""花"" - English: ""flower""
中文: ""会"" - English: ""meeting""
中文: ""金"" - English: ""gold""
中文: ""五"" - English: ""","[29888, 20818, 5713, 285, 7241, 5320]",five,"[29888, 20818, 5713, 285, 7241, 5320]",five,五
"中文: ""美"" - English: ""beauty""
中文: ""结"" - English: ""tie""
中文: ""春"" - English: ""spring""
中文: ""五"" - English: ""five""
中文: ""六"" - English: ""","[28319, 1039, 269, 1354, 4832, 29879]",six,"[28319, 1039, 269, 1354, 4832, 29879]",six,六
"中文: ""美"" - English: ""beauty""
中文: ""项"" - English: ""item""
中文: ""字"" - English: ""word""
中文: ""败"" - English: ""defeat""
中文: ""七"" - English: ""","[269, 9881, 344, 29879, 409]",seven,"[269, 9881, 344, 29879, 409]",seven,七
"中文: ""时"" - English: ""time""
中文: ""一"" - English: ""one""
中文: ""水"" - English: ""water""
中文: ""美"" - English: ""beauty""
中文: ""八"" - English: ""","[29319, 15761, 10096, 9475, 321, 29872]",eight,"[29319, 15761, 10096, 9475, 321, 29872]",eight,八
"中文: ""色"" - English: ""color""
中文: ""局"" - English: ""office""
中文: ""红"" - English: ""red""
中文: ""沙"" - English: ""sand""
中文: ""九"" - English: ""","[29876, 6836, 302, 17081, 1240, 14183]",nine,"[29876, 6836, 302, 17081, 1240, 14183]",nine,九
"中文: ""波"" - English: ""wave""
中文: ""土"" - English: ""soil""
中文: ""会"" - English: ""meeting""
中文: ""三"" - English: ""three""
中文: ""十"" - English: ""","[734, 841, 29873, 3006, 260, 371]",ten,"[734, 841, 29873, 3006, 260, 371]",ten,十
"中文: ""足"" - English: ""foot""
中文: ""一"" - English: ""one""
中文: ""光"" - English: ""light""
中文: ""左"" - English: ""left""
中文: ""头"" - English: ""","[2813, 298, 354, 2343, 29882, 540]",head,"[2813, 298, 354, 2343, 29882, 540]",head,头
"中文: ""南"" - English: ""south""
中文: ""山"" - English: ""mountain""
中文: ""金"" - English: ""gold""
中文: ""木"" - English: ""wood""
中文: ""店"" - English: ""","[528, 269, 19032, 18296, 17394, 29879, 845]",shop,"[528, 269, 19032, 18296, 17394, 29879, 845]",shop,店
"中文: ""百"" - English: ""hundred""
中文: ""线"" - English: ""line""
中文: ""母"" - English: ""mother""
中文: ""林"" - English: ""forest""
中文: ""条"" - English: ""","[851, 380, 269, 10076, 303, 710, 17010, 29879, 17820]",strip,"[851, 380, 269, 10076, 303, 710, 17010, 29879, 17820]",strip,条
"中文: ""版"" - English: ""version""
中文: ""利"" - English: ""benefit""
中文: ""三"" - English: ""three""
中文: ""速"" - English: ""speed""
中文: ""街"" - English: ""","[851, 13045, 380, 269, 12243, 710, 11952, 303, 29352, 29879]",street,"[851, 13045, 380, 269, 12243, 710, 11952, 303, 29352, 29879]",street,街
"中文: ""败"" - English: ""defeat""
中文: ""友"" - English: ""friend""
中文: ""东"" - English: ""east""
中文: ""回"" - English: ""return""
中文: ""部"" - English: ""","[1595, 760, 29886, 3300, 610, 862, 282, 3274]",part,"[1595, 760, 29886, 3300, 610, 862, 282, 3274]",part,部
"中文: ""条"" - English: ""strip""
中文: ""校"" - English: ""school""
中文: ""城"" - English: ""city""
中文: ""母"" - English: ""mother""
中文: ""目"" - English: ""","[1032, 321, 10977, 29872]",eye,"[1032, 321, 10977, 29872]",eye,目
"中文: ""点"" - English: ""point""
中文: ""座"" - English: ""seat""
中文: ""目"" - English: ""eye""
中文: ""段"" - English: ""section""
中文: ""场"" - English: ""","[1746, 29888, 2671, 29607, 5713, 285, 7241]",field,"[1746, 29888, 2671, 29607, 5713, 285, 7241]",field,场
"中文: ""构"" - English: ""structure""
中文: ""心"" - English: ""heart""
中文: ""场"" - English: ""field""
中文: ""机"" - English: ""machine""
中文: ""址"" - English: ""","[3268, 1039, 269, 7845, 2746, 1354, 29879]",site,"[3268, 1039, 269, 7845, 2746, 1354, 29879]",site,址
"中文: ""口"" - English: ""mouth""
中文: ""木"" - English: ""wood""
中文: ""方"" - English: ""square""
中文: ""目"" - English: ""eye""
中文: ""舞"" - English: ""","[29881, 18386, 1146, 1388, 6025, 17948, 270]",dance,"[29881, 18386, 1146, 1388, 6025, 17948, 270]",dance,舞
"中文: ""代"" - English: ""generation""
中文: ""六"" - English: ""six""
中文: ""发"" - English: ""hair""
中文: ""九"" - English: ""nine""
中文: ""字"" - English: ""","[6365, 281, 1742, 29893, 13762, 827, 8879, 1734]",word,"[6365, 281, 1742, 29893, 13762, 827, 8879, 1734]",word,字
"中文: ""话"" - English: ""speech""
中文: ""场"" - English: ""field""
中文: ""山"" - English: ""mountain""
中文: ""九"" - English: ""nine""
中文: ""双"" - English: ""","[29886, 3300, 18784, 5101, 282, 3274]",pair,"[29886, 3300, 18784, 5101, 282, 3274]",pair,双
"中文: ""日"" - English: ""day""
中文: ""德"" - English: ""virtue""
中文: ""判"" - English: ""judge""
中文: ""例"" - English: ""example""
中文: ""座"" - English: ""","[7205, 409, 269, 344, 29879, 12949]",seat,"[7205, 409, 269, 344, 29879, 12949]",seat,座
"中文: ""林"" - English: ""forest""
中文: ""书"" - English: ""book""
中文: ""试"" - English: ""attempt""
中文: ""左"" - English: ""left""
中文: ""光"" - English: ""","[29880, 14172, 3473, 301, 619, 492, 4366, 3578]",light,"[29880, 14172, 3473, 301, 619, 492, 4366, 3578]",light,光
"中文: ""场"" - English: ""field""
中文: ""种"" - English: ""kind""
中文: ""口"" - English: ""mouth""
中文: ""构"" - English: ""structure""
中文: ""千"" - English: ""","[29873, 10405, 386, 260, 266, 7693, 12595]",thousand,"[29873, 10405, 386, 260, 266, 7693, 12595]",thousand,千
"中文: ""德"" - English: ""virtue""
中文: ""母"" - English: ""mother""
中文: ""网"" - English: ""net""
中文: ""省"" - English: ""province""
中文: ""北"" - English: ""","[29876, 6641, 3643, 15459, 302, 1217, 694]",north,"[29876, 6641, 3643, 15459, 302, 1217, 694]",north,北
"中文: ""史"" - English: ""history""
中文: ""村"" - English: ""village""
中文: ""语"" - English: ""language""
中文: ""北"" - English: ""north""
中文: ""机"" - English: ""","[655, 8628, 7672, 23523, 611, 5825, 4933, 286, 29885]",machine,"[655, 8628, 7672, 23523, 611, 5825, 4933, 286, 29885]",machine,机
"中文: ""三"" - English: ""three""
中文: ""目"" - English: ""eye""
中文: ""友"" - English: ""friend""
中文: ""史"" - English: ""history""
中文: ""时"" - English: ""","[2034, 5335, 29873, 9346, 2230, 931, 260, 19538]",time,"[2034, 5335, 29873, 9346, 2230, 931, 260, 19538]",time,时
"中文: ""湖"" - English: ""lake""
中文: ""试"" - English: ""attempt""
中文: ""果"" - English: ""fruit""
中文: ""画"" - English: ""painting""
中文: ""利"" - English: ""","[289, 29890, 3856, 1785, 915, 367, 7795, 13982, 14169]",benefit,"[289, 29890, 3856, 1785, 915, 367, 7795, 13982, 14169]",benefit,利
"中文: ""方"" - English: ""square""
中文: ""头"" - English: ""head""
中文: ""阳"" - English: ""sun""
中文: ""中"" - English: ""middle""
中文: ""位"" - English: ""","[1129, 3283, 29886, 2602, 1066, 772, 926, 13686, 282]",position,"[1129, 3283, 29886, 2602, 1066, 772, 926, 13686, 282]",position,位
"中文: ""北"" - English: ""north""
中文: ""洞"" - English: ""cave""
中文: ""台"" - English: ""platform""
中文: ""群"" - English: ""group""
中文: ""省"" - English: ""","[771, 1326, 29886, 558, 544, 410, 16123, 282, 8482, 12291]",province,"[771, 1326, 29886, 558, 544, 410, 16123, 282, 8482, 12291]",province,省
"中文: ""删"" - English: ""delete""
中文: ""发"" - English: ""hair""
中文: ""夏"" - English: ""summer""
中文: ""足"" - English: ""foot""
中文: ""交"" - English: ""","[429, 735, 29872, 5566, 321, 14523, 6543]",exchange,"[429, 735, 29872, 5566, 321, 14523, 6543]",exchange,交
"中文: ""城"" - English: ""city""
中文: ""点"" - English: ""point""
中文: ""方"" - English: ""square""
中文: ""官"" - English: ""official""
中文: ""中"" - English: ""","[7256, 17662, 2460, 3737, 286, 7145, 29885, 6563]",middle,"[7256, 17662, 2460, 3737, 286, 7145, 29885, 6563]",middle,中
"中文: ""交"" - English: ""exchange""
中文: ""源"" - English: ""source""
中文: ""例"" - English: ""example""
中文: ""人"" - English: ""person""
中文: ""友"" - English: ""","[5121, 18326, 29888, 3484, 285, 1341, 7932, 1424]",friend,"[5121, 18326, 29888, 3484, 285, 1341, 7932, 1424]",friend,友
"中文: ""尾"" - English: ""tail""
中文: ""星"" - English: ""star""
中文: ""林"" - English: ""forest""
中文: ""夏"" - English: ""summer""
中文: ""色"" - English: ""","[1054, 1111, 29883, 2927, 10965, 274, 1302, 784, 2780]",color,"[1054, 1111, 29883, 2927, 10965, 274, 1302, 784, 2780]",color,色
"中文: ""门"" - English: ""door""
中文: ""四"" - English: ""four""
中文: ""花"" - English: ""flower""
中文: ""段"" - English: ""section""
中文: ""种"" - English: ""","[2924, 1984, 19015, 8506, 14380, 413, 9089, 29895]",kind,"[2924, 1984, 19015, 8506, 14380, 413, 9089, 29895]",kind,种
"中文: ""日"" - English: ""day""
中文: ""山"" - English: ""mountain""
中文: ""东"" - English: ""east""
中文: ""段"" - English: ""section""
中文: ""判"" - English: ""","[3623, 4900, 6577, 16833, 29926, 17675, 432]",judge,"[3623, 4900, 6577, 16833, 29926, 17675, 432]",judge,判
"中文: ""洞"" - English: ""cave""
中文: ""心"" - English: ""heart""
中文: ""项"" - English: ""item""
中文: ""网"" - English: ""net""
中文: ""校"" - English: ""","[1364, 885, 269, 816, 3762, 29879, 27041, 1557]",school,"[1364, 885, 269, 816, 3762, 29879, 27041, 1557]",school,校
"中文: ""一"" - English: ""one""
中文: ""塔"" - English: ""tower""
中文: ""雪"" - English: ""snow""
中文: ""力"" - English: ""power""
中文: ""构"" - English: ""","[851, 29879, 10582, 380, 3829, 269, 710, 303, 4984, 23905, 6220, 2281]",structure,"[851, 29879, 10582, 380, 3829, 269, 710, 303, 4984, 23905, 6220, 2281]",structure,构
"中文: ""火"" - English: ""fire""
中文: ""阳"" - English: ""sun""
中文: ""舞"" - English: ""dance""
中文: ""村"" - English: ""village""
中文: ""结"" - English: ""","[2034, 29873, 260, 19538, 22134]",tie,"[2034, 29873, 260, 19538, 22134]",tie,结
"中文: ""话"" - English: ""speech""
中文: ""布"" - English: ""cloth""
中文: ""起"" - English: ""rise""
中文: ""月"" - English: ""moon""
中文: ""例"" - English: ""","[4773, 429, 735, 4392, 1342, 321, 29872]",example,"[4773, 429, 735, 4392, 1342, 321, 29872]",example,例
"中文: ""进"" - English: ""advance""
中文: ""官"" - English: ""official""
中文: ""红"" - English: ""red""
中文: ""结"" - English: ""tie""
中文: ""面"" - English: ""","[4024, 2161, 3700, 29888, 285, 17470, 2258, 5444]",face,"[4024, 2161, 3700, 29888, 285, 17470, 2258, 5444]",face,面
"中文: ""址"" - English: ""site""
中文: ""目"" - English: ""eye""
中文: ""发"" - English: ""hair""
中文: ""茶"" - English: ""tea""
中文: ""桥"" - English: ""","[289, 1182, 19515, 29890, 12945, 1506, 18419, 28635]",bridge,"[289, 1182, 19515, 29890, 12945, 1506, 18419, 28635]",bridge,桥
"中文: ""会"" - English: ""meeting""
中文: ""村"" - English: ""village""
中文: ""五"" - English: ""five""
中文: ""局"" - English: ""office""
中文: ""项"" - English: ""","[372, 474, 277, 2944, 29875, 667, 568]",item,"[372, 474, 277, 2944, 29875, 667, 568]",item,项
"中文: ""金"" - English: ""gold""
中文: ""史"" - English: ""history""
中文: ""水"" - English: ""water""
中文: ""力"" - English: ""power""
中文: ""删"" - English: ""","[5217, 29881, 8143, 311, 7374, 628, 316, 6144, 270]",delete,"[5217, 29881, 8143, 311, 7374, 628, 316, 6144, 270]",delete,删
"中文: ""米"" - English: ""rice""
中文: ""金"" - English: ""gold""
中文: ""茶"" - English: ""tea""
中文: ""回"" - English: ""return""
中文: ""群"" - English: ""","[2318, 629, 330, 2972, 29887, 17170, 4071, 867]",group,"[2318, 629, 330, 2972, 29887, 17170, 4071, 867]",group,群
"中文: ""友"" - English: ""friend""
中文: ""交"" - English: ""exchange""
中文: ""三"" - English: ""three""
中文: ""沙"" - English: ""sand""
中文: ""才"" - English: ""","[24242, 20411, 29873, 941, 260, 5969, 17694, 11062]",talent,"[24242, 20411, 29873, 941, 260, 5969, 17694, 11062]",talent,才
"中文: ""岩"" - English: ""rock""
中文: ""话"" - English: ""speech""
中文: ""力"" - English: ""power""
中文: ""人"" - English: ""person""
中文: ""美"" - English: ""","[6562, 289, 29890, 915, 367, 15409]",beauty,"[6562, 289, 29890, 915, 367, 15409]",beauty,美
"中文: ""舞"" - English: ""dance""
中文: ""群"" - English: ""group""
中文: ""校"" - English: ""school""
中文: ""发"" - English: ""hair""
中文: ""台"" - English: ""","[7481, 29886, 18870, 12120, 13974, 2174, 282, 572, 715]",platform,"[7481, 29886, 18870, 12120, 13974, 2174, 282, 572, 715]",platform,台
"中文: ""歌"" - English: ""song""
中文: ""云"" - English: ""cloud""
中文: ""试"" - English: ""attempt""
中文: ""格"" - English: ""grid""
中文: ""屋"" - English: ""","[3699, 1251, 298, 10774, 29882, 5089, 8697, 9261]",house,"[3699, 1251, 298, 10774, 29882, 5089, 8697, 9261]",house,屋
"中文: ""官"" - English: ""official""
中文: ""网"" - English: ""net""
中文: ""母"" - English: ""mother""
中文: ""山"" - English: ""mountain""
中文: ""阳"" - English: ""","[480, 11445, 2146, 269, 29879, 6575]",sun,"[480, 11445, 2146, 269, 29879, 6575]",sun,阳
"中文: ""语"" - English: ""language""
中文: ""四"" - English: ""four""
中文: ""五"" - English: ""five""
中文: ""条"" - English: ""strip""
中文: ""会"" - English: ""","[11781, 1004, 17897, 592, 286, 5870, 29885]",meeting,"[11781, 1004, 17897, 592, 286, 5870, 29885]",meeting,会
"中文: ""双"" - English: ""pair""
中文: ""方"" - English: ""square""
中文: ""试"" - English: ""attempt""
中文: ""部"" - English: ""part""
中文: ""史"" - English: ""","[7251, 22880, 18434, 3603, 298, 9825, 29882, 4955, 16211, 2918, 670]",history,"[7251, 22880, 18434, 3603, 298, 9825, 29882, 4955, 16211, 2918, 670]",history,史
"中文: ""站"" - English: ""station""
中文: ""删"" - English: ""delete""
中文: ""例"" - English: ""example""
中文: ""布"" - English: ""cloth""
中文: ""谷"" - English: ""","[791, 29894, 22044, 19599, 325, 28519, 2947, 659, 1564]",valley,"[791, 29894, 22044, 19599, 325, 28519, 2947, 659, 1564]",valley,谷
"中文: ""项"" - English: ""item""
中文: ""城"" - English: ""city""
中文: ""构"" - English: ""structure""
中文: ""包"" - English: ""bag""
中文: ""方"" - English: ""","[26613, 18074, 10674, 17619, 269, 3044, 29879, 6862]",square,"[26613, 18074, 10674, 17619, 269, 3044, 29879, 6862]",square,方
"中文: ""面"" - English: ""face""
中文: ""构"" - English: ""structure""
中文: ""店"" - English: ""shop""
中文: ""项"" - English: ""item""
中文: ""代"" - English: ""","[1737, 479, 330, 18530, 1885, 4738, 1176, 2531, 12623, 29887]",generation,"[1737, 479, 330, 18530, 1885, 4738, 1176, 2531, 12623, 29887]",generation,代
"中文: ""舞"" - English: ""dance""
中文: ""话"" - English: ""speech""
中文: ""林"" - English: ""forest""
中文: ""时"" - English: ""time""
中文: ""南"" - English: ""","[3669, 13267, 7062, 269, 29879, 577, 578]",south,"[3669, 13267, 7062, 269, 29879, 577, 578]",south,南
"中文: ""线"" - English: ""line""
中文: ""林"" - English: ""forest""
中文: ""果"" - English: ""fruit""
中文: ""官"" - English: ""official""
中文: ""德"" - English: ""","[1403, 27935, 29894, 2405, 325, 3516, 15389, 10636, 4610]",virtue,"[1403, 27935, 29894, 2405, 325, 3516, 15389, 10636, 4610]",virtue,德
"中文: ""水"" - English: ""water""
中文: ""画"" - English: ""painting""
中文: ""头"" - English: ""head""
中文: ""二"" - English: ""two""
中文: ""族"" - English: ""","[534, 9434, 29563, 29873, 260, 509, 3626, 3367]",tribe,"[534, 9434, 29563, 29873, 260, 509, 3626, 3367]",tribe,族
"中文: ""米"" - English: ""rice""
中文: ""画"" - English: ""painting""
中文: ""书"" - English: ""book""
中文: ""速"" - English: ""speed""
中文: ""城"" - English: ""","[20752, 455, 29883, 274, 4583, 7537, 4272, 12690]",city,"[20752, 455, 29883, 274, 4583, 7537, 4272, 12690]",city,城
"中文: ""美"" - English: ""beauty""
中文: ""舞"" - English: ""dance""
中文: ""判"" - English: ""judge""
中文: ""面"" - English: ""face""
中文: ""语"" - English: ""","[29880, 11675, 3893, 6361, 4086, 425, 433, 301, 10906, 6468]",language,"[29880, 11675, 3893, 6361, 4086, 425, 433, 301, 10906, 6468]",language,语
"中文: ""东"" - English: ""east""
中文: ""友"" - English: ""friend""
中文: ""水"" - English: ""water""
中文: ""六"" - English: ""six""
中文: ""速"" - English: ""","[961, 805, 19322, 269, 5965, 1028, 6210, 29879]",speed,"[961, 805, 19322, 269, 5965, 1028, 6210, 29879]",speed,速
"中文: ""雪"" - English: ""snow""
中文: ""尾"" - English: ""tail""
中文: ""花"" - English: ""flower""
中文: ""海"" - English: ""sea""
中文: ""地"" - English: ""","[629, 5962, 330, 2057, 29887, 17170, 4071, 867]",ground,"[629, 5962, 330, 2057, 29887, 17170, 4071, 867]",ground,地
"中文: ""雪"" - English: ""snow""
中文: ""版"" - English: ""version""
中文: ""三"" - English: ""three""
中文: ""洋"" - English: ""ocean""
中文: ""进"" - English: ""","[263, 29874, 328, 594, 6564, 3061, 17263]",advance,"[263, 29874, 328, 594, 6564, 3061, 17263]",advance,进
"中文: ""夏"" - English: ""summer""
中文: ""站"" - English: ""station""
中文: ""画"" - English: ""painting""
中文: ""岩"" - English: ""rock""
中文: ""试"" - English: ""","[263, 29874, 21609, 15127, 472, 1098, 1131, 271, 4218]",attempt,"[263, 29874, 21609, 15127, 472, 1098, 1131, 271, 4218]",attempt,试
"中文: ""心"" - English: ""heart""
中文: ""塔"" - English: ""tower""
中文: ""足"" - English: ""foot""
中文: ""湖"" - English: ""lake""
中文: ""败"" - English: ""","[29881, 8686, 20653, 822, 270, 1753, 311, 316]",defeat,"[29881, 8686, 20653, 822, 270, 1753, 311, 316]",defeat,败
"中文: ""湖"" - English: ""lake""
中文: ""五"" - English: ""five""
中文: ""头"" - English: ""head""
中文: ""马"" - English: ""horse""
中文: ""尾"" - English: ""","[18237, 29873, 941, 260, 12464, 11062]",tail,"[18237, 29873, 941, 260, 12464, 11062]",tail,尾
"中文: ""四"" - English: ""four""
中文: ""马"" - English: ""horse""
中文: ""地"" - English: ""ground""
中文: ""星"" - English: ""star""
中文: ""母"" - English: ""","[25550, 4346, 3184, 5637, 2730, 14817, 286, 29885]",mother,"[25550, 4346, 3184, 5637, 2730, 14817, 286, 29885]",mother,母
"中文: ""音"" - English: ""sound""
中文: ""洋"" - English: ""ocean""
中文: ""岩"" - English: ""rock""
中文: ""子"" - English: ""child""
中文: ""东"" - English: ""","[2240, 9755, 23027, 11248, 321, 29872]",east,"[2240, 9755, 23027, 11248, 321, 29872]",east,东
"中文: ""双"" - English: ""pair""
中文: ""门"" - English: ""door""
中文: ""日"" - English: ""day""
中文: ""百"" - English: ""hundred""
中文: ""回"" - English: ""","[736, 364, 2457, 29878, 2267, 276, 337, 3240]",return,"[736, 364, 2457, 29878, 2267, 276, 337, 3240]",return,回
"中文: ""局"" - English: ""office""
中文: ""台"" - English: ""platform""
中文: ""岩"" - English: ""rock""
中文: ""才"" - English: ""talent""
中文: ""话"" - English: ""","[961, 805, 269, 5965, 12032, 1028, 29879]",speech,"[961, 805, 269, 5965, 12032, 1028, 29879]",speech,话
"中文: ""试"" - English: ""attempt""
中文: ""画"" - English: ""painting""
中文: ""面"" - English: ""face""
中文: ""果"" - English: ""fruit""
中文: ""子"" - English: ""","[5145, 18558, 305, 4161, 2278, 29883, 274, 521]",child,"[5145, 18558, 305, 4161, 2278, 29883, 274, 521]",child,子
"中文: ""街"" - English: ""street""
中文: ""法"" - English: ""law""
中文: ""千"" - English: ""thousand""
中文: ""面"" - English: ""face""
中文: ""塔"" - English: ""","[19372, 29873, 260, 304, 517]",tower,"[19372, 29873, 260, 304, 517]",tower,塔
"中文: ""岩"" - English: ""rock""
中文: ""星"" - English: ""star""
中文: ""湖"" - English: ""lake""
中文: ""官"" - English: ""official""
中文: ""发"" - English: ""","[11315, 23535, 298, 2350, 447, 29882]",hair,"[11315, 23535, 298, 2350, 447, 29882]",hair,发
"中文: ""塔"" - English: ""tower""
中文: ""尾"" - English: ""tail""
中文: ""字"" - English: ""word""
中文: ""机"" - English: ""machine""
中文: ""户"" - English: ""","[3699, 22329, 298, 1251, 10774, 29882, 5089, 8697, 9261]",household,"[3699, 22329, 298, 1251, 10774, 29882, 5089, 8697, 9261]",household,户
"中文: ""条"" - English: ""strip""
中文: ""省"" - English: ""province""
中文: ""例"" - English: ""example""
中文: ""版"" - English: ""version""
中文: ""人"" - English: ""","[6774, 639, 546, 29886, 1236, 3736, 2022, 412, 282, 10532]",person,"[6774, 639, 546, 29886, 1236, 3736, 2022, 412, 282, 10532]",person,人
"中文: ""洋"" - English: ""ocean""
中文: ""座"" - English: ""seat""
中文: ""史"" - English: ""history""
中文: ""法"" - English: ""law""
中文: ""段"" - English: ""","[8803, 2042, 5226, 269, 3471, 4004, 344, 21149, 29879, 409]",section,"[8803, 2042, 5226, 269, 3471, 4004, 344, 21149, 29879, 409]",section,段
"中文: ""校"" - English: ""school""
中文: ""画"" - English: ""painting""
中文: ""法"" - English: ""law""
中文: ""结"" - English: ""tie""
中文: ""官"" - English: ""","[3344, 288, 6221, 2696, 1283, 974, 29877, 29158, 310]",official,"[3344, 288, 6221, 2696, 1283, 974, 29877, 29158, 310]",official,官
"中文: ""红"" - English: ""red""
中文: ""时"" - English: ""time""
中文: ""花"" - English: ""flower""
中文: ""台"" - English: ""platform""
中文: ""百"" - English: ""","[9074, 22888, 298, 6905, 29882, 6893]",hundred,"[9074, 22888, 298, 6905, 29882, 6893]",hundred,百
"中文: ""云"" - English: ""cloud""
中文: ""子"" - English: ""child""
中文: ""种"" - English: ""kind""
中文: ""线"" - English: ""line""
中文: ""局"" - English: ""","[3344, 288, 2696, 8034, 1283, 974, 20205, 29877, 310]",office,"[3344, 288, 2696, 8034, 1283, 974, 20205, 29877, 310]",office,局
"中文: ""谷"" - English: ""valley""
中文: ""日"" - English: ""day""
中文: ""春"" - English: ""spring""
中文: ""马"" - English: ""horse""
中文: ""岩"" - English: ""","[20821, 364, 29878, 307, 7679, 10198, 696]",rock,"[20821, 364, 29878, 307, 7679, 10198, 696]",rock,岩
"中文: ""构"" - English: ""structure""
中文: ""池"" - English: ""pond""
中文: ""项"" - English: ""item""
中文: ""局"" - English: ""office""
中文: ""起"" - English: ""","[3780, 14451, 5161, 374, 364, 29878, 10107]",rise,"[3780, 14451, 5161, 374, 364, 29878, 10107]",rise,起
"中文: ""构"" - English: ""structure""
中文: ""子"" - English: ""child""
中文: ""足"" - English: ""foot""
中文: ""四"" - English: ""four""
中文: ""左"" - English: ""","[29880, 1563, 454, 2175, 301, 280, 25874]",left,"[29880, 1563, 454, 2175, 301, 280, 25874]",left,左
"中文: ""岩"" - English: ""rock""
中文: ""代"" - English: ""generation""
中文: ""速"" - English: ""speed""
中文: ""北"" - English: ""north""
中文: ""音"" - English: ""","[3669, 29802, 6047, 269, 29879, 577, 578]",sound,"[3669, 29802, 6047, 269, 29879, 577, 578]",sound,音
"中文: ""二"" - English: ""two""
中文: ""尾"" - English: ""tail""
中文: ""水"" - English: ""water""
中文: ""判"" - English: ""judge""
中文: ""力"" - English: ""","[12248, 3081, 29886, 772, 282, 1129, 13519, 4764]",power,"[12248, 3081, 29886, 772, 282, 1129, 13519, 4764]",power,力
"中文: ""日"" - English: ""day""
中文: ""速"" - English: ""speed""
中文: ""源"" - English: ""source""
中文: ""校"" - English: ""school""
中文: ""夏"" - English: ""","[480, 2146, 2083, 269, 2533, 29879, 11801, 22792]",summer,"[480, 2146, 2083, 269, 2533, 29879, 11801, 22792]",summer,夏


==> figures/translation/70b_zh_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""例"" - Français: ""exemple""
中文: ""八"" - Français: ""huit""
中文: ""左"" - Français: ""gauche""
中文: ""洋"" - Français: ""océan""
中文: ""云"" - Français: ""","[29876, 302, 3433, 4948]",nuage,"[274, 17184, 1067, 23642, 15126, 9570, 695, 29883, 9274]",cloud,云
"中文: ""城"" - Français: ""ville""
中文: ""四"" - Français: ""quatre""
中文: ""删"" - Français: ""supprimer""
中文: ""时"" - Français: ""temps""
中文: ""包"" - Français: ""","[29879, 269, 4977, 7067, 872]",sac,"[29890, 19548, 23156, 9922, 289, 2291]",bag,包
"中文: ""舞"" - Français: ""danse""
中文: ""茶"" - Français: ""thé""
中文: ""尾"" - Français: ""queue""
中文: ""试"" - Français: ""tentative""
中文: ""口"" - Français: ""","[16380, 29890, 1045, 289, 833]",bouche,"[2730, 21026, 4346, 13394, 286, 29885, 29442]",mouth,口
"中文: ""光"" - Français: ""lumière""
中文: ""头"" - Français: ""tête""
中文: ""云"" - Français: ""nuage""
中文: ""土"" - Français: ""sol""
中文: ""心"" - Français: ""","[274, 29883]",cœur,"[298, 23057, 5192, 354, 540, 8293, 29882]",heart,心
"中文: ""音"" - Français: ""son""
中文: ""中"" - Français: ""milieu""
中文: ""座"" - Français: ""siège""
中文: ""足"" - Français: ""pied""
中文: ""手"" - Français: ""","[24402, 655, 1667, 611, 5530, 286, 3396, 29885]",main,"[298, 1361, 5403, 3179, 2350, 5905, 29882, 447]",hand,手
"中文: ""地"" - Français: ""sol""
中文: ""判"" - Français: ""juge""
中文: ""手"" - Français: ""main""
中文: ""格"" - Français: ""grille""
中文: ""日"" - Français: ""","[8694, 29926, 2212, 2958, 432, 8121, 20551]",jour,"[29881, 3250, 270, 2462, 1146, 1388]",day,日
"中文: ""局"" - Français: ""bureau""
中文: ""桥"" - Français: ""pont""
中文: ""母"" - Français: ""mère""
中文: ""三"" - Français: ""trois""
中文: ""星"" - Français: ""","[29948, 1893, 2852, 904]",étoile,"[5173, 29879, 269, 9523, 8508, 303, 5810, 380]",star,星
"中文: ""门"" - Français: ""porte""
中文: ""马"" - Français: ""cheval""
中文: ""手"" - Français: ""main""
中文: ""话"" - Français: ""discours""
中文: ""春"" - Français: ""","[18475, 1253, 337, 620, 690, 276, 29878, 364]",ressort,"[6709, 805, 4278, 29879, 269, 1028, 7689, 15099]",spring,春
"中文: ""德"" - Français: ""vertu""
中文: ""场"" - Français: ""champ""
中文: ""海"" - Français: ""mer""
中文: ""口"" - Français: ""bouche""
中文: ""月"" - Français: ""","[25081, 6092, 8092, 301, 29880]",lune,"[2730, 18786, 4346, 286, 29885]",moon,月
"中文: ""春"" - Français: ""ressort""
中文: ""代"" - Français: ""génération""
中文: ""力"" - Français: ""pouvoir""
中文: ""屋"" - Français: ""maison""
中文: ""木"" - Français: ""","[29890, 1045, 23734, 289, 833]",bois,"[827, 281, 8112, 29893, 8879, 6115]",wood,木
"中文: ""月"" - Français: ""lune""
中文: ""结"" - Français: ""cravate""
中文: ""心"" - Français: ""cœur""
中文: ""桥"" - Français: ""pont""
中文: ""歌"" - Français: ""","[5083, 274, 29883, 521, 25875, 305, 5815, 10329]",chanson,"[577, 1100, 578, 4823, 29879, 269, 1487, 21453]",song,歌
"中文: ""线"" - Français: ""ligne""
中文: ""条"" - Français: ""bande""
中文: ""手"" - Français: ""main""
中文: ""进"" - Français: ""avancer""
中文: ""池"" - Français: ""","[28899, 1893, 2852, 904, 29948]",étang,"[1129, 2818, 12509, 29886, 1112, 282, 772]",pond,池
"中文: ""户"" - Français: ""ménage""
中文: ""条"" - Français: ""bande""
中文: ""尾"" - Français: ""queue""
中文: ""中"" - Français: ""milieu""
中文: ""波"" - Français: ""","[288, 898, 265, 16504, 13469, 373, 29877]",onde,"[2766, 11324, 281, 29893, 27766, 10742]",wave,波
"中文: ""左"" - Français: ""gauche""
中文: ""方"" - Français: ""carré""
中文: ""一"" - Français: ""un""
中文: ""色"" - Français: ""couleur""
中文: ""洞"" - Français: ""","[17170, 330, 29887, 4071, 629, 867]",grotte,"[274, 5777, 18346, 1113, 29883, 24230]",cave,洞
"中文: ""门"" - Français: ""porte""
中文: ""格"" - Français: ""grille""
中文: ""东"" - Français: ""est""
中文: ""起"" - Français: ""hausse""
中文: ""海"" - Français: ""","[1004, 592, 2778, 286, 29885, 1050]",mer,"[29879, 7205, 269, 409, 344]",sea,海
"中文: ""校"" - Français: ""école""
中文: ""座"" - Français: ""siège""
中文: ""谷"" - Français: ""vallée""
中文: ""城"" - Français: ""ville""
中文: ""站"" - Français: ""","[330, 7171, 24816, 29887, 10364, 3249, 5397]",gare,"[303, 5173, 29879, 19569, 269, 6112, 9523, 5073, 1002, 380, 23436]",station,站
"中文: ""音"" - Français: ""son""
中文: ""门"" - Français: ""porte""
中文: ""米"" - Français: ""riz""
中文: ""目"" - Français: ""œil""
中文: ""网"" - Français: ""","[1445, 29888, 934, 7241, 977, 1777, 285, 5713]",filet,"[29876, 1212, 302, 484, 7787, 452]",net,网
"中文: ""春"" - Français: ""ressort""
中文: ""格"" - Français: ""grille""
中文: ""八"" - Français: ""huit""
中文: ""光"" - Français: ""lumière""
中文: ""足"" - Français: ""","[2930, 5036, 29886, 1631, 15957, 12343, 282]",pied,"[7953, 29888, 1701, 285, 1181, 3661, 6661, 5431]",foot,足
"中文: ""春"" - Français: ""ressort""
中文: ""手"" - Français: ""main""
中文: ""话"" - Français: ""discours""
中文: ""三"" - Français: ""trois""
中文: ""金"" - Français: ""","[272, 470, 29877, 288]",or,"[15192, 330, 1484, 29887, 7684, 748]",gold,金
"中文: ""包"" - Français: ""sac""
中文: ""败"" - Français: ""défaite""
中文: ""试"" - Français: ""tentative""
中文: ""城"" - Français: ""ville""
中文: ""门"" - Français: ""","[637, 1277, 1129, 29886, 13732, 2011, 1971, 14931, 282, 772]",porte,"[29881, 270, 17433, 1867, 437, 3050]",door,门
"中文: ""谷"" - Français: ""vallée""
中文: ""林"" - Français: ""forêt""
中文: ""夏"" - Français: ""été""
中文: ""速"" - Français: ""vitesse""
中文: ""雪"" - Français: ""","[29876, 12106, 302, 484, 452]",neige,"[16586, 15007, 29879, 269, 5807]",snow,雪
"中文: ""池"" - Français: ""étang""
中文: ""格"" - Français: ""grille""
中文: ""门"" - Français: ""porte""
中文: ""头"" - Français: ""tête""
中文: ""马"" - Français: ""","[274, 29823, 1173, 521, 923, 25042, 305, 29883]",cheval,"[5089, 298, 1251, 4029, 10435, 29882, 2015, 11231]",horse,马
"中文: ""中"" - Français: ""milieu""
中文: ""尾"" - Français: ""queue""
中文: ""美"" - Français: ""beauté""
中文: ""舞"" - Français: ""danse""
中文: ""一"" - Français: ""","[348, 318, 29884, 443]",un,"[697, 288, 650, 265, 373, 29877]",one,一
"中文: ""八"" - Français: ""huit""
中文: ""话"" - Français: ""discours""
中文: ""母"" - Français: ""mère""
中文: ""花"" - Français: ""fleur""
中文: ""二"" - Français: ""","[4239, 29881, 270, 316, 311]",deux,"[1023, 260, 29873, 3252, 7516, 10184]",two,二
"中文: ""包"" - Français: ""sac""
中文: ""谷"" - Français: ""vallée""
中文: ""云"" - Français: ""nuage""
中文: ""删"" - Français: ""supprimer""
中文: ""四"" - Français: ""","[339, 12134, 21408, 29939, 3855, 439]",quatre,"[17823, 29888, 1701, 3023, 12584, 285, 1181]",four,四
"中文: ""族"" - Français: ""tribu""
中文: ""海"" - Français: ""mer""
中文: ""茶"" - Français: ""thé""
中文: ""尾"" - Français: ""queue""
中文: ""五"" - Français: ""","[16381, 274, 17256, 4583, 4670, 455, 29883]",cinq,"[29888, 7241, 5320, 285, 20818, 5713]",five,五
"中文: ""日"" - Français: ""jour""
中文: ""山"" - Français: ""montagne""
中文: ""方"" - Français: ""carré""
中文: ""手"" - Français: ""main""
中文: ""八"" - Français: ""","[6905, 298, 15669, 22888, 29882, 27052]",huit,"[9475, 321, 29872, 29319, 10096, 15761]",eight,八
"中文: ""格"" - Français: ""grille""
中文: ""面"" - Français: ""visage""
中文: ""台"" - Français: ""plate-forme""
中文: ""池"" - Français: ""étang""
中文: ""十"" - Français: ""","[29881, 6051, 270, 23386, 652]",dix,"[371, 260, 841, 3006, 734, 29873]",ten,十
"中文: ""会"" - Français: ""réunion""
中文: ""线"" - Français: ""ligne""
中文: ""湖"" - Français: ""lac""
中文: ""千"" - Français: ""mille""
中文: ""头"" - Français: ""","[17949, 260, 29873]",tête,"[298, 354, 2813, 540, 2343, 29882]",head,头
"中文: ""桥"" - Français: ""pont""
中文: ""土"" - Français: ""sol""
中文: ""左"" - Français: ""gauche""
中文: ""局"" - Français: ""bureau""
中文: ""条"" - Français: ""","[29890, 27628, 9922, 289, 9892, 4980, 2571, 2291, 3719]",bande,"[29879, 17010, 269, 851, 303, 10076, 17820, 380, 710]",strip,条
"中文: ""东"" - Français: ""est""
中文: ""尾"" - Français: ""queue""
中文: ""时"" - Français: ""temps""
中文: ""地"" - Français: ""sol""
中文: ""街"" - Français: ""","[582, 16014, 5796, 29878, 364]",rue,"[13045, 11952, 29879, 29352, 269, 851, 12243, 303, 380, 710]",street,街
"中文: ""千"" - Français: ""mille""
中文: ""二"" - Français: ""deux""
中文: ""雪"" - Français: ""neige""
中文: ""判"" - Français: ""juge""
中文: ""目"" - Français: """,[30106],œil,"[1032, 321, 29872, 10977]",eye,目
"中文: ""红"" - Français: ""rouge""
中文: ""回"" - Français: ""retour""
中文: ""五"" - Français: ""cinq""
中文: ""尾"" - Français: ""queue""
中文: ""场"" - Français: ""","[274, 11179, 521, 305, 5815, 10329, 18480, 29883]",champ,"[29607, 29888, 7241, 2671, 1746, 285, 5713]",field,场
"中文: ""云"" - Français: ""nuage""
中文: ""场"" - Français: ""champ""
中文: ""种"" - Français: ""genre""
中文: ""湖"" - Français: ""lac""
中文: ""字"" - Français: ""","[2730, 3184, 4346, 286, 29885, 14817]",mot,"[1734, 827, 281, 6365, 29893, 1742, 8879, 13762]",word,字
"中文: ""手"" - Français: ""main""
中文: ""土"" - Français: ""sol""
中文: ""池"" - Français: ""étang""
中文: ""舞"" - Français: ""danse""
中文: ""千"" - Français: ""","[19958, 2460, 3737, 286, 29885, 3533, 2316, 23853]",mille,"[7693, 260, 10405, 12595, 266, 29873, 386]",thousand,千
"中文: ""足"" - Français: ""pied""
中文: ""马"" - Français: ""cheval""
中文: ""试"" - Français: ""tentative""
中文: ""云"" - Français: ""nuage""
中文: ""交"" - Français: ""","[16380, 29890, 6526, 1045, 289, 833]",bourse,"[5566, 14523, 321, 429, 29872, 6543, 735]",exchange,交
"中文: ""台"" - Français: ""plate-forme""
中文: ""五"" - Français: ""cinq""
中文: ""条"" - Français: ""bande""
中文: ""子"" - Français: ""enfant""
中文: ""种"" - Français: ""","[16151, 330, 479, 1737, 29887, 2531, 1885]",genre,"[8506, 19015, 14380, 29895, 413, 1984, 2924, 9089]",kind,种
"中文: ""左"" - Français: ""gauche""
中文: ""例"" - Français: ""exemple""
中文: ""起"" - Français: ""hausse""
中文: ""云"" - Français: ""nuage""
中文: ""校"" - Français: ""","[24618, 904, 4582, 29948]",école,"[885, 1364, 1557, 3762, 29879, 269, 27041, 816]",school,校
"中文: ""光"" - Français: ""lumière""
中文: ""试"" - Français: ""tentative""
中文: ""二"" - Français: ""deux""
中文: ""三"" - Français: ""trois""
中文: ""结"" - Français: ""","[274, 26844, 12220, 2181, 7283, 29883]",cravate,"[2034, 260, 19538, 22134, 29873]",tie,结
"中文: ""南"" - Français: ""sud""
中文: ""云"" - Français: ""nuage""
中文: ""金"" - Français: ""or""
中文: ""中"" - Français: ""milieu""
中文: ""面"" - Français: ""","[1730, 1403, 3516, 29894, 325, 1998]",visage,"[2258, 2161, 29888, 5444, 285, 4024, 17470, 3700]",face,面
"中文: ""包"" - Français: ""sac""
中文: ""舞"" - Français: ""danse""
中文: ""会"" - Français: ""réunion""
中文: ""二"" - Français: ""deux""
中文: ""桥"" - Français: ""","[13185, 1129, 12509, 29886, 29649, 1112, 282, 772]",pont,"[1182, 29890, 19515, 1506, 28635, 18419, 289, 12945]",bridge,桥
"中文: ""头"" - Français: ""tête""
中文: ""尾"" - Français: ""queue""
中文: ""子"" - Français: ""enfant""
中文: ""母"" - Français: ""mère""
中文: ""删"" - Français: ""","[1462, 19303, 29879, 269, 2146, 12587, 13159, 480]",supprimer,"[7374, 628, 270, 29881, 316, 6144, 5217, 8143, 311]",delete,删
"中文: ""春"" - Français: ""ressort""
中文: ""岩"" - Français: ""roche""
中文: ""回"" - Français: ""retour""
中文: ""左"" - Français: ""gauche""
中文: ""屋"" - Français: ""","[24402, 655, 611, 5530, 18234, 286, 3503, 29885]",maison,"[5089, 298, 1251, 10774, 3699, 9261, 29882, 8697]",house,屋
"中文: ""夏"" - Français: ""été""
中文: ""口"" - Français: ""bouche""
中文: ""例"" - Français: ""exemple""
中文: ""五"" - Français: ""cinq""
中文: ""会"" - Français: ""","[5606, 1841, 29878, 364]",réunion,"[1004, 11781, 5870, 592, 286, 29885, 17897]",meeting,会
"中文: ""花"" - Français: ""fleur""
中文: ""夏"" - Français: ""été""
中文: ""口"" - Français: ""bouche""
中文: ""海"" - Français: ""mer""
中文: ""方"" - Français: ""","[274, 1559, 5777, 1113, 4287, 29883]",carré,"[26613, 10674, 29879, 17619, 269, 6862, 18074, 3044]",square,方
"中文: ""试"" - Français: ""tentative""
中文: ""光"" - Français: ""lumière""
中文: ""心"" - Français: ""cœur""
中文: ""音"" - Français: ""son""
中文: ""城"" - Français: ""","[11928, 8441, 4213, 1403, 3516, 17191, 29894, 325, 4909]",ville,"[274, 4583, 4272, 455, 20752, 12690, 7537, 29883]",city,城
"中文: ""德"" - Français: ""vertu""
中文: ""南"" - Français: ""sud""
中文: ""线"" - Français: ""ligne""
中文: ""金"" - Français: ""or""
中文: ""速"" - Français: ""","[1403, 3516, 29894, 325, 13901]",vitesse,"[6210, 805, 29879, 269, 1028, 961, 19322, 5965]",speed,速
"中文: ""茶"" - Français: ""thé""
中文: ""回"" - Français: ""retour""
中文: ""户"" - Français: ""ménage""
中文: ""交"" - Français: ""bourse""
中文: ""地"" - Français: ""","[577, 578, 29879, 269, 2929, 899]",sol,"[17170, 330, 5962, 2057, 29887, 4071, 629, 867]",ground,地
"中文: ""塔"" - Français: ""tour""
中文: ""台"" - Français: ""plate-forme""
中文: ""座"" - Français: ""siège""
中文: ""洋"" - Français: ""océan""
中文: ""试"" - Français: ""","[260, 371, 12033, 841, 3006, 734, 29873]",tentative,"[1098, 21609, 29874, 4218, 15127, 472, 1131, 271, 263]",attempt,试
"中文: ""删"" - Français: ""supprimer""
中文: ""千"" - Français: ""mille""
中文: ""母"" - Français: ""mère""
中文: ""判"" - Français: ""juge""
中文: ""尾"" - Français: ""","[712, 339, 9990, 29939, 439, 3855, 802, 9521]",queue,"[11062, 260, 18237, 29873, 12464, 941]",tail,尾
"中文: ""结"" - Français: ""cravate""
中文: ""波"" - Français: ""onde""
中文: ""进"" - Français: ""avancer""
中文: ""口"" - Français: ""bouche""
中文: ""话"" - Français: ""","[766, 2313, 270, 17021, 29881, 6051, 2218, 652]",discours,"[805, 29879, 269, 12032, 1028, 961, 5965]",speech,话
"中文: ""站"" - Français: ""gare""
中文: ""土"" - Français: ""sol""
中文: ""口"" - Français: ""bouche""
中文: ""头"" - Français: ""tête""
中文: ""子"" - Français: ""","[264, 12377, 23578, 321, 29872, 427]",enfant,"[274, 2278, 5145, 4161, 521, 305, 18558, 29883]",child,子
"中文: ""木"" - Français: ""bois""
中文: ""头"" - Français: ""tête""
中文: ""九"" - Français: ""neuf""
中文: ""十"" - Français: ""dix""
中文: ""户"" - Français: ""","[8774, 286, 29885, 12031]",ménage,"[5089, 298, 1251, 10774, 22329, 3699, 9261, 29882, 8697]",household,户
"中文: ""洞"" - Français: ""grotte""
中文: ""波"" - Français: ""onde""
中文: ""进"" - Français: ""avancer""
中文: ""池"" - Français: ""étang""
中文: ""局"" - Français: ""","[2423, 29890, 6866, 8399, 289, 1321]",bureau,"[8034, 288, 1283, 310, 974, 3344, 20205, 29877, 2696]",office,局
"中文: ""头"" - Français: ""tête""
中文: ""四"" - Français: ""quatre""
中文: ""月"" - Français: ""lune""
中文: ""口"" - Français: ""bouche""
中文: ""起"" - Français: ""","[298, 6208, 2350, 29882, 447]",hausse,"[10107, 5161, 14451, 3780, 374, 29878, 364]",rise,起
"中文: ""删"" - Français: ""supprimer""
中文: ""方"" - Français: ""carré""
中文: ""交"" - Français: ""bourse""
中文: ""三"" - Français: ""trois""
中文: ""左"" - Français: ""","[330, 13395, 29887, 10364, 3249, 26003]",gauche,"[2175, 454, 280, 301, 1563, 29880, 25874]",left,左
"中文: ""判"" - Français: ""juge""
中文: ""色"" - Français: ""couleur""
中文: ""波"" - Français: ""onde""
中文: ""城"" - Français: ""ville""
中文: ""夏"" - Français: ""","[1893, 2852, 7342, 904, 4370, 29948]",été,"[11801, 29879, 269, 2146, 22792, 480, 2083, 2533]",summer,夏


==> figures/translation/70b_zh_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""群"" - Русский: ""группа""
中文: ""山"" - Русский: ""гора""
中文: ""雪"" - Русский: ""снег""
中文: ""色"" - Русский: ""цвет""
中文: ""书"" - Русский: ""","[1186, 29951, 13024, 211]",книга,"[29890, 289, 1045, 2909, 833, 3143]",book,书
"中文: ""月"" - Русский: ""луна""
中文: ""回"" - Русский: ""возврат""
中文: ""交"" - Русский: ""биржа""
中文: ""南"" - Русский: ""юг""
中文: ""云"" - Русский: ""","[5055, 4389, 1604, 614, 29904, 211]",облако,"[1067, 695, 9274, 23642, 29883, 274, 17184, 9570, 15126]",cloud,云
"中文: ""歌"" - Русский: ""песня""
中文: ""月"" - Русский: ""луна""
中文: ""洋"" - Русский: ""океан""
中文: ""位"" - Русский: ""позиция""
中文: ""包"" - Русский: ""","[2937, 3404, 531, 29935, 212]",сумка,"[29890, 289, 19548, 2291, 9922, 23156]",bag,包
"中文: ""位"" - Русский: ""позиция""
中文: ""种"" - Русский: ""вид""
中文: ""字"" - Русский: ""слово""
中文: ""座"" - Русский: ""сиденье""
中文: ""口"" - Русский: ""","[29927, 1561, 576, 8201, 212]",рот,"[29885, 286, 2730, 29442, 4346, 21026, 13394]",mouth,口
"中文: ""项"" - Русский: ""предмет""
中文: ""种"" - Русский: ""вид""
中文: ""速"" - Русский: ""скорость""
中文: ""力"" - Русский: ""власть""
中文: ""土"" - Русский: ""","[18752, 469, 1268, 733, 29964, 211]",почва,"[269, 22473, 578, 577, 29879]",soil,土
"中文: ""会"" - Русский: ""собрание""
中文: ""中"" - Русский: ""середина""
中文: ""三"" - Русский: ""три""
中文: ""千"" - Русский: ""тысяча""
中文: ""山"" - Русский: ""","[17310, 588, 29969, 24856, 1214, 1084, 211]",гора,"[29885, 286, 16476, 14378, 2730, 5766, 29442, 4346]",mountain,山
"中文: ""千"" - Русский: ""тысяча""
中文: ""音"" - Русский: ""звук""
中文: ""门"" - Русский: ""дверь""
中文: ""桥"" - Русский: ""мост""
中文: ""心"" - Русский: ""","[1586, 10182, 14315, 531, 29935, 1502, 212]",сердце,"[5192, 540, 29882, 354, 23057, 8293, 298]",heart,心
"中文: ""南"" - Русский: ""юг""
中文: ""茶"" - Русский: ""чай""
中文: ""色"" - Русский: ""цвет""
中文: ""画"" - Русский: ""картина""
中文: ""手"" - Русский: ""","[5368, 11218, 1086, 29927, 8201, 212]",рука,"[5905, 3179, 1361, 5403, 29882, 447, 2350, 298]",hand,手
"中文: ""舞"" - Русский: ""танец""
中文: ""校"" - Русский: ""школа""
中文: ""火"" - Русский: ""костер""
中文: ""群"" - Русский: ""группа""
中文: ""星"" - Русский: ""","[29972, 754, 27643, 211]",звезда,"[269, 8508, 9523, 380, 5810, 303, 5173, 29879]",star,星
"中文: ""代"" - Русский: ""поколение""
中文: ""七"" - Русский: ""семь""
中文: ""波"" - Русский: ""волна""
中文: ""包"" - Русский: ""сумка""
中文: ""春"" - Русский: ""","[469, 12781, 21550, 29964, 211]",пружина,"[7689, 269, 6709, 1028, 15099, 4278, 805, 29879]",spring,春
"中文: ""面"" - Русский: ""лицо""
中文: ""春"" - Русский: ""пружина""
中文: ""删"" - Русский: ""удалить""
中文: ""代"" - Русский: ""поколение""
中文: ""月"" - Русский: ""","[16050, 1844, 29944, 211]",луна,"[29885, 286, 2730, 18786, 4346]",moon,月
"中文: ""校"" - Русский: ""школа""
中文: ""子"" - Русский: ""ребенок""
中文: ""八"" - Русский: ""восемь""
中文: ""歌"" - Русский: ""песня""
中文: ""村"" - Русский: ""","[29957, 20229, 1216, 2263, 19792, 6620, 10247, 662, 211]",деревня,"[3516, 11928, 5720, 29894, 325, 17191, 21031, 4213, 28765, 1403]",village,村
"中文: ""中"" - Русский: ""середина""
中文: ""才"" - Русский: ""талант""
中文: ""删"" - Русский: ""удалить""
中文: ""米"" - Русский: ""рис""
中文: ""林"" - Русский: ""","[753, 4674, 29944, 211]",лес,"[13569, 1701, 26839, 363, 1454, 29888, 1181, 285, 1079]",forest,林
"中文: ""网"" - Русский: ""сетка""
中文: ""点"" - Русский: ""точка""
中文: ""尾"" - Русский: ""хвост""
中文: ""局"" - Русский: ""офис""
中文: ""果"" - Русский: ""","[23692, 30011, 1606, 212]",фрукт,"[1341, 15774, 1424, 29888, 285]",fruit,果
"中文: ""书"" - Русский: ""книга""
中文: ""场"" - Русский: ""поле""
中文: ""店"" - Русский: ""магазин""
中文: ""法"" - Русский: ""закон""
中文: ""格"" - Русский: ""","[1586, 1502, 531, 29935, 212]",сетка,"[6856, 629, 7720, 330, 29887, 867]",grid,格
"中文: ""座"" - Русский: ""сиденье""
中文: ""洞"" - Русский: ""пещера""
中文: ""男"" - Русский: ""мужчина""
中文: ""种"" - Русский: ""вид""
中文: ""歌"" - Русский: ""","[469, 15536, 2100, 6414, 29964, 211]",песня,"[269, 1487, 4823, 578, 577, 21453, 1100, 29879]",song,歌
"中文: ""中"" - Русский: ""середина""
中文: ""金"" - Русский: ""золото""
中文: ""语"" - Русский: ""язык""
中文: ""歌"" - Русский: ""песня""
中文: ""水"" - Русский: ""","[490, 8160, 1786, 984, 29942, 211]",вода,"[2766, 11324, 13405, 281, 4094, 16699, 29893]",water,水
"中文: ""判"" - Русский: ""судья""
中文: ""项"" - Русский: ""предмет""
中文: ""歌"" - Русский: ""песня""
中文: ""力"" - Русский: ""власть""
中文: ""池"" - Русский: ""","[469, 12781, 21550, 29964, 211]",пруд,"[772, 2818, 282, 12509, 1129, 29886, 1112]",pond,池
"中文: ""结"" - Русский: ""галстук""
中文: ""种"" - Русский: ""вид""
中文: ""双"" - Русский: ""пара""
中文: ""人"" - Русский: ""человек""
中文: ""沙"" - Русский: ""","[469, 15536, 2100, 6414, 29964, 211]",песок,"[269, 4977, 28455, 9753, 872, 11982, 29879]",sand,沙
"中文: ""街"" - Русский: ""улица""
中文: ""力"" - Русский: ""власть""
中文: ""法"" - Русский: ""закон""
中文: ""米"" - Русский: ""рис""
中文: ""河"" - Русский: ""","[587, 29927, 1909, 8201, 212]",река,"[3511, 374, 29878, 8580, 4401, 364, 1150, 10107, 9050]",river,河
"中文: ""海"" - Русский: ""море""
中文: ""字"" - Русский: ""слово""
中文: ""例"" - Русский: ""пример""
中文: ""台"" - Русский: ""платформа""
中文: ""法"" - Русский: ""","[29972, 754, 1077, 1902, 211]",закон,"[10653, 425, 433, 301, 4307, 29880]",law,法
"中文: ""洋"" - Русский: ""океан""
中文: ""火"" - Русский: ""костер""
中文: ""水"" - Русский: ""вода""
中文: ""七"" - Русский: ""семь""
中文: ""波"" - Русский: ""","[490, 1786, 984, 29942, 211]",волна,"[2766, 11324, 27766, 281, 29893, 10742]",wave,波
"中文: ""画"" - Русский: ""картина""
中文: ""场"" - Русский: ""поле""
中文: ""球"" - Русский: ""мяч""
中文: ""六"" - Русский: ""шесть""
中文: ""洋"" - Русский: ""","[6752, 29904, 26242, 614, 211]",океан,"[12954, 288, 29877, 542, 25802, 23474]",ocean,洋
"中文: ""河"" - Русский: ""река""
中文: ""德"" - Русский: ""добродетель""
中文: ""山"" - Русский: ""гора""
中文: ""线"" - Русский: ""линия""
中文: ""洞"" - Русский: ""","[469, 2100, 6414, 29964, 211]",пещера,"[24230, 18346, 29883, 274, 1113, 5777]",cave,洞
"中文: ""速"" - Русский: ""скорость""
中文: ""米"" - Русский: ""рис""
中文: ""湖"" - Русский: ""озеро""
中文: ""六"" - Русский: ""шесть""
中文: ""海"" - Русский: ""","[1630, 757, 12434, 2569, 29959, 15256, 211]",море,"[344, 269, 7205, 409, 29879]",sea,海
"中文: ""结"" - Русский: ""галстук""
中文: ""二"" - Русский: ""два""
中文: ""线"" - Русский: ""линия""
中文: ""会"" - Русский: ""собрание""
中文: ""湖"" - Русский: ""","[29904, 614, 29495, 211]",озеро,"[19437, 24591, 425, 433, 301, 18170, 29880]",lake,湖
"中文: ""部"" - Русский: ""часть""
中文: ""谷"" - Русский: ""долина""
中文: ""东"" - Русский: ""восток""
中文: ""种"" - Русский: ""вид""
中文: ""源"" - Русский: ""","[606, 11452, 29917, 9971, 7874, 211]",источник,"[269, 578, 577, 29879, 4993, 3669, 2752]",source,源
"中文: ""四"" - Русский: ""четыре""
中文: ""条"" - Русский: ""полоса""
中文: ""百"" - Русский: ""сотня""
中文: ""局"" - Русский: ""офис""
中文: ""火"" - Русский: ""","[29951, 1186, 1046, 551, 211]",костер,"[7241, 13734, 8696, 3974, 28034, 29888, 5713, 285]",fire,火
"中文: ""画"" - Русский: ""картина""
中文: ""南"" - Русский: ""юг""
中文: ""判"" - Русский: ""судья""
中文: ""删"" - Русский: ""удалить""
中文: ""点"" - Русский: ""","[2721, 702, 1937, 29932, 212]",точка,"[772, 1298, 11899, 282, 3149, 1129, 29886]",point,点
"中文: ""阳"" - Русский: ""солнце""
中文: ""音"" - Русский: ""звук""
中文: ""会"" - Русский: ""собрание""
中文: ""歌"" - Русский: ""песня""
中文: ""版"" - Русский: ""","[490, 8060, 1521, 3340, 3531, 29942, 211]",версия,"[1873, 1147, 874, 29894, 369, 325, 345, 1224, 2453, 3259]",version,版
"中文: ""台"" - Русский: ""платформа""
中文: ""歌"" - Русский: ""песня""
中文: ""删"" - Русский: ""удалить""
中文: ""五"" - Русский: ""пять""
中文: ""球"" - Русский: ""","[5010, 757, 27693, 29959, 211]",мяч,"[5521, 29890, 289, 6411, 2135, 2291, 8287, 9922]",ball,球
"中文: ""网"" - Русский: ""сетка""
中文: ""九"" - Русский: ""девять""
中文: ""美"" - Русский: ""красота""
中文: ""千"" - Русский: ""тысяча""
中文: ""画"" - Русский: ""","[642, 29951, 1787, 10766, 15266, 1186, 211]",картина,"[3274, 10675, 20413, 282, 29886, 6788, 3300]",painting,画
"中文: ""舞"" - Русский: ""танец""
中文: ""月"" - Русский: ""луна""
中文: ""地"" - Русский: ""земля""
中文: ""德"" - Русский: ""добродетель""
中文: ""米"" - Русский: ""","[29927, 12591, 19625, 8201, 641, 212]",рис,"[9597, 374, 29878, 2200, 11674, 19408, 364, 10107]",rice,米
"中文: ""谷"" - Русский: ""долина""
中文: ""头"" - Русский: ""голова""
中文: ""南"" - Русский: ""юг""
中文: ""校"" - Русский: ""школа""
中文: ""红"" - Русский: ""","[1186, 29951, 6697, 3360, 211]",красный,"[1127, 29878, 337, 364, 2654, 276]",red,红
"中文: ""男"" - Русский: ""мужчина""
中文: ""桥"" - Русский: ""мост""
中文: ""结"" - Русский: ""галстук""
中文: ""种"" - Русский: ""вид""
中文: ""线"" - Русский: ""","[8279, 29944, 3550, 644, 211]",линия,"[1915, 6276, 619, 301, 1196, 492, 29880, 1220]",line,线
"中文: ""代"" - Русский: ""поколение""
中文: ""方"" - Русский: ""квадрат""
中文: ""二"" - Русский: ""два""
中文: ""四"" - Русский: ""четыре""
中文: ""网"" - Русский: ""","[1586, 1502, 531, 29935, 212]",сетка,"[452, 484, 29876, 7787, 302, 1212]",net,网
"中文: ""七"" - Русский: ""семь""
中文: ""三"" - Русский: ""три""
中文: ""判"" - Русский: ""судья""
中文: ""话"" - Русский: ""речь""
中文: ""花"" - Русский: ""","[29996, 3716, 212]",цветок,"[1579, 4972, 1652, 28149, 1731, 29888, 5685, 285]",flower,花
"中文: ""校"" - Русский: ""школа""
中文: ""双"" - Русский: ""пара""
中文: ""史"" - Русский: ""история""
中文: ""火"" - Русский: ""костер""
中文: ""茶"" - Русский: ""","[29981, 19424, 2493, 1282, 3655, 212]",чай,"[29873, 260, 371, 734, 23429]",tea,茶
"中文: ""代"" - Русский: ""поколение""
中文: ""口"" - Русский: ""рот""
中文: ""北"" - Русский: ""север""
中文: ""色"" - Русский: ""цвет""
中文: ""足"" - Русский: ""","[4228, 6968, 570, 18211, 29921, 211]",нога,"[3661, 7953, 1701, 6661, 29888, 1181, 5431, 285]",foot,足
"中文: ""双"" - Русский: ""пара""
中文: ""机"" - Русский: ""машина""
中文: ""局"" - Русский: ""офис""
中文: ""试"" - Русский: ""попытка""
中文: ""金"" - Русский: ""","[29972, 754, 4734, 26467, 25687, 211]",золото,"[7684, 15192, 330, 748, 29887, 1484]",gold,金
"中文: ""红"" - Русский: ""красный""
中文: ""德"" - Русский: ""добродетель""
中文: ""球"" - Русский: ""мяч""
中文: ""春"" - Русский: ""пружина""
中文: ""门"" - Русский: ""","[20880, 29957, 662, 211]",дверь,"[17433, 270, 1867, 437, 29881, 3050]",door,门
"中文: ""源"" - Русский: ""источник""
中文: ""色"" - Русский: ""цвет""
中文: ""茶"" - Русский: ""чай""
中文: ""音"" - Русский: ""звук""
中文: ""雪"" - Русский: ""","[531, 29935, 212]",снег,"[269, 5807, 16586, 15007, 29879]",snow,雪
"中文: ""门"" - Русский: ""дверь""
中文: ""红"" - Русский: ""красный""
中文: ""洞"" - Русский: ""пещера""
中文: ""东"" - Русский: ""восток""
中文: ""马"" - Русский: ""","[13860, 843, 29944, 211]",лошадь,"[11231, 4029, 5089, 1251, 29882, 2015, 298, 10435]",horse,马
"中文: ""场"" - Русский: ""поле""
中文: ""例"" - Русский: ""пример""
中文: ""史"" - Русский: ""история""
中文: ""书"" - Русский: ""книга""
中文: ""二"" - Русский: ""","[11883, 29957, 662, 211]",два,"[10184, 29873, 3252, 7516, 1023, 260]",two,二
"中文: ""夏"" - Русский: ""лето""
中文: ""才"" - Русский: ""талант""
中文: ""云"" - Русский: ""облако""
中文: ""交"" - Русский: ""биржа""
中文: ""三"" - Русский: ""","[29932, 1937, 7678, 10357, 212]",три,"[266, 29873, 2211, 12455, 260, 1468, 17536, 386]",three,三
"中文: ""舞"" - Русский: ""танец""
中文: ""六"" - Русский: ""шесть""
中文: ""字"" - Русский: ""слово""
中文: ""源"" - Русский: ""источник""
中文: ""四"" - Русский: ""","[1093, 29981, 2493, 24998, 2950, 212]",четыре,"[3023, 1701, 17823, 29888, 1181, 285, 12584]",four,四
"中文: ""湖"" - Русский: ""озеро""
中文: ""九"" - Русский: ""девять""
中文: ""德"" - Русский: ""добродетель""
中文: ""屋"" - Русский: ""дом""
中文: ""五"" - Русский: ""","[469, 24200, 29964, 211]",пять,"[7241, 20818, 5320, 29888, 5713, 285]",five,五
"中文: ""南"" - Русский: ""юг""
中文: ""池"" - Русский: ""пруд""
中文: ""十"" - Русский: ""десять""
中文: ""百"" - Русский: ""сотня""
中文: ""六"" - Русский: ""","[2237, 30002, 20116, 3354, 212]",шесть,"[269, 4832, 1039, 29879, 28319, 1354]",six,六
"中文: ""美"" - Русский: ""красота""
中文: ""中"" - Русский: ""середина""
中文: ""交"" - Русский: ""биржа""
中文: ""沙"" - Русский: ""песок""
中文: ""七"" - Русский: ""","[1586, 18534, 531, 29935, 1502, 212]",семь,"[344, 269, 409, 9881, 29879]",seven,七
"中文: ""源"" - Русский: ""источник""
中文: ""地"" - Русский: ""земля""
中文: ""云"" - Русский: ""облако""
中文: ""七"" - Русский: ""семь""
中文: ""八"" - Русский: ""","[16335, 490, 1786, 984, 29942, 211]",восемь,"[321, 29872, 10096, 9475, 29319, 15761]",eight,八
"中文: ""人"" - Русский: ""человек""
中文: ""红"" - Русский: ""красный""
中文: ""星"" - Русский: ""звезда""
中文: ""球"" - Русский: ""мяч""
中文: ""九"" - Русский: ""","[29957, 1216, 2263, 662, 211]",девять,"[6836, 1240, 14183, 29876, 302, 17081]",nine,九
"中文: ""网"" - Русский: ""сетка""
中文: ""池"" - Русский: ""пруд""
中文: ""马"" - Русский: ""лошадь""
中文: ""速"" - Русский: ""скорость""
中文: ""十"" - Русский: ""","[29957, 26661, 1216, 2263, 662, 211]",десять,"[29873, 260, 371, 841, 3006, 734]",ten,十
"中文: ""项"" - Русский: ""предмет""
中文: ""族"" - Русский: ""племя""
中文: ""会"" - Русский: ""собрание""
中文: ""版"" - Русский: ""версия""
中文: ""头"" - Русский: ""","[588, 29969, 1214, 27187, 19311, 1084, 211]",голова,"[2343, 2813, 540, 29882, 354, 298]",head,头
"中文: ""土"" - Русский: ""почва""
中文: ""云"" - Русский: ""облако""
中文: ""花"" - Русский: ""цветок""
中文: ""法"" - Русский: ""закон""
中文: ""店"" - Русский: ""","[1155, 757, 2394, 29959, 211]",магазин,"[19032, 269, 528, 29879, 18296, 17394, 845]",shop,店
"中文: ""字"" - Русский: ""слово""
中文: ""金"" - Русский: ""золото""
中文: ""包"" - Русский: ""сумка""
中文: ""舞"" - Русский: ""танец""
中文: ""条"" - Русский: ""","[9518, 29964, 15960, 24141, 469, 7372, 1268, 733, 211]",полоса,"[710, 269, 303, 380, 17820, 17010, 851, 29879, 10076]",strip,条
"中文: ""桥"" - Русский: ""мост""
中文: ""红"" - Русский: ""красный""
中文: ""球"" - Русский: ""мяч""
中文: ""版"" - Русский: ""версия""
中文: ""街"" - Русский: ""","[16756, 29960, 863, 212]",улица,"[710, 269, 303, 29352, 13045, 380, 12243, 11952, 851, 29879]",street,街
"中文: ""雪"" - Русский: ""снег""
中文: ""口"" - Русский: ""рот""
中文: ""水"" - Русский: ""вода""
中文: ""败"" - Русский: ""поражение""
中文: ""部"" - Русский: ""","[29981, 19829, 12978, 2493, 15267, 17265, 1282, 3655, 212]",часть,"[3274, 282, 1595, 760, 29886, 862, 610, 3300]",part,部
"中文: ""夏"" - Русский: ""лето""
中文: ""月"" - Русский: ""луна""
中文: ""波"" - Русский: ""волна""
中文: ""语"" - Русский: ""язык""
中文: ""场"" - Русский: ""","[9518, 469, 7372, 1268, 29235, 733, 29964, 211]",поле,"[7241, 1746, 2671, 29888, 5713, 285, 29607]",field,场
"中文: ""画"" - Русский: ""картина""
中文: ""门"" - Русский: ""дверь""
中文: ""面"" - Русский: ""лицо""
中文: ""二"" - Русский: ""два""
中文: ""舞"" - Русский: ""","[1710, 1937, 29932, 676, 20395, 7951, 212]",танец,"[1146, 1388, 17948, 18386, 270, 29881, 6025]",dance,舞
"中文: ""机"" - Русский: ""машина""
中文: ""力"" - Русский: ""власть""
中文: ""省"" - Русский: ""провинция""
中文: ""判"" - Русский: ""судья""
中文: ""字"" - Русский: ""","[26443, 19945, 15391, 531, 29935, 212]",слово,"[1742, 1734, 281, 8879, 6365, 827, 13762, 29893]",word,字
"中文: ""构"" - Русский: ""структура""
中文: ""六"" - Русский: ""шесть""
中文: ""门"" - Русский: ""дверь""
中文: ""春"" - Русский: ""пружина""
中文: ""双"" - Русский: ""","[1843, 7596, 469, 19714, 20691, 11396, 4554, 29964, 211]",пара,"[18784, 3274, 282, 29886, 5101, 3300]",pair,双
"中文: ""例"" - Русский: ""пример""
中文: ""尾"" - Русский: ""хвост""
中文: ""台"" - Русский: ""платформа""
中文: ""火"" - Русский: ""костер""
中文: ""座"" - Русский: ""","[1325, 3485, 531, 29935, 212]",сиденье,"[344, 269, 7205, 409, 12949, 29879]",seat,座
"中文: ""交"" - Русский: ""биржа""
中文: ""校"" - Русский: ""школа""
中文: ""足"" - Русский: ""нога""
中文: ""南"" - Русский: ""юг""
中文: ""千"" - Русский: ""","[1937, 29932, 19506, 3327, 212]",тысяча,"[266, 12595, 10405, 29873, 260, 386, 7693]",thousand,千
"中文: ""南"" - Русский: ""юг""
中文: ""种"" - Русский: ""вид""
中文: ""族"" - Русский: ""племя""
中文: ""人"" - Русский: ""человек""
中文: ""北"" - Русский: ""","[1586, 29935, 23967, 531, 1502, 212]",север,"[3643, 302, 29876, 1217, 6641, 694, 15459]",north,北
"中文: ""结"" - Русский: ""галстук""
中文: ""北"" - Русский: ""север""
中文: ""花"" - Русский: ""цветок""
中文: ""族"" - Русский: ""племя""
中文: ""机"" - Русский: ""","[1155, 757, 29959, 2394, 211]",машина,"[611, 29885, 286, 4933, 655, 8628, 23523, 5825, 7672]",machine,机
"中文: ""四"" - Русский: ""четыре""
中文: ""话"" - Русский: ""речь""
中文: ""种"" - Русский: ""вид""
中文: ""友"" - Русский: ""друг""
中文: ""位"" - Русский: ""","[15884, 469, 21527, 1268, 733, 29964, 211]",позиция,"[772, 282, 926, 2602, 3283, 1129, 29886, 13686, 1066]",position,位
"中文: ""话"" - Русский: ""речь""
中文: ""山"" - Русский: ""гора""
中文: ""米"" - Русский: ""рис""
中文: ""果"" - Русский: ""фрукт""
中文: ""省"" - Русский: ""","[10613, 5945, 469, 1471, 12781, 21550, 29964, 211]",провинция,"[16123, 12291, 544, 1326, 771, 282, 558, 29886, 410, 8482]",province,省
"中文: ""城"" - Русский: ""город""
中文: ""三"" - Русский: ""три""
中文: ""种"" - Русский: ""вид""
中文: ""五"" - Русский: ""пять""
中文: ""交"" - Русский: ""","[836, 2384, 5660, 29975, 211]",биржа,"[321, 29872, 429, 6543, 14523, 735, 5566]",exchange,交
"中文: ""包"" - Русский: ""сумка""
中文: ""马"" - Русский: ""лошадь""
中文: ""面"" - Русский: ""лицо""
中文: ""音"" - Русский: ""звук""
中文: ""中"" - Русский: ""","[1586, 10182, 14315, 17560, 531, 29935, 1502, 212]",середина,"[2460, 29885, 286, 6563, 17662, 7145, 3737, 7256]",middle,中
"中文: ""速"" - Русский: ""скорость""
中文: ""尾"" - Русский: ""хвост""
中文: ""部"" - Русский: ""часть""
中文: ""头"" - Русский: ""голова""
中文: ""友"" - Русский: ""","[4849, 662, 29957, 9433, 211]",друг,"[3484, 1341, 7932, 18326, 1424, 5121, 29888, 285]",friend,友
"中文: ""南"" - Русский: ""юг""
中文: ""手"" - Русский: ""рука""
中文: ""美"" - Русский: ""красота""
中文: ""尾"" - Русский: ""хвост""
中文: ""色"" - Русский: ""","[29996, 3716, 212]",цвет,"[1302, 1111, 2927, 29883, 784, 274, 10965, 2780, 1054]",color,色
"中文: ""东"" - Русский: ""восток""
中文: ""线"" - Русский: ""линия""
中文: ""海"" - Русский: ""море""
中文: ""雪"" - Русский: ""снег""
中文: ""种"" - Русский: ""","[490, 1221, 2196, 21491, 29942, 20874, 211]",вид,"[19015, 413, 1984, 2924, 29895, 8506, 9089, 14380]",kind,种
"中文: ""金"" - Русский: ""золото""
中文: ""水"" - Русский: ""вода""
中文: ""手"" - Русский: ""рука""
中文: ""果"" - Русский: ""фрукт""
中文: ""判"" - Русский: ""","[2937, 3404, 531, 29935, 212]",судья,"[3623, 6577, 4900, 16833, 29926, 432, 17675]",judge,判
"中文: ""阳"" - Русский: ""солнце""
中文: ""源"" - Русский: ""источник""
中文: ""月"" - Русский: ""луна""
中文: ""南"" - Русский: ""юг""
中文: ""校"" - Русский: ""","[12351, 28231, 30002, 28567, 3354, 212]",школа,"[885, 269, 1364, 1557, 816, 3762, 27041, 29879]",school,校
"中文: ""校"" - Русский: ""школа""
中文: ""口"" - Русский: ""рот""
中文: ""中"" - Русский: ""середина""
中文: ""力"" - Русский: ""власть""
中文: ""构"" - Русский: ""","[25819, 22675, 2091, 20361, 18212, 531, 29935, 464, 212]",структура,"[710, 269, 303, 6220, 3829, 380, 29879, 2281, 4984, 851, 23905, 10582]",structure,构
"中文: ""口"" - Русский: ""рот""
中文: ""春"" - Русский: ""пружина""
中文: ""版"" - Русский: ""версия""
中文: ""歌"" - Русский: ""песня""
中文: ""结"" - Русский: ""","[29969, 1779, 1214, 8203, 211]",галстук,"[19538, 29873, 22134, 260, 2034]",tie,结
"中文: ""条"" - Русский: ""полоса""
中文: ""版"" - Русский: ""версия""
中文: ""删"" - Русский: ""удалить""
中文: ""话"" - Русский: ""речь""
中文: ""例"" - Русский: ""","[1695, 7104, 469, 12781, 25390, 21550, 29964, 211]",пример,"[321, 29872, 4773, 429, 4392, 1342, 735]",example,例
"中文: ""项"" - Русский: ""предмет""
中文: ""红"" - Русский: ""красный""
中文: ""省"" - Русский: ""провинция""
中文: ""母"" - Русский: ""мать""
中文: ""面"" - Русский: ""","[29944, 3550, 644, 211]",лицо,"[2258, 17470, 2161, 4024, 5444, 29888, 3700, 285]",face,面
"中文: ""米"" - Русский: ""рис""
中文: ""双"" - Русский: ""пара""
中文: ""部"" - Русский: ""часть""
中文: ""谷"" - Русский: ""долина""
中文: ""桥"" - Русский: ""","[1630, 757, 2569, 29959, 211]",мост,"[1506, 289, 29890, 18419, 1182, 12945, 19515, 28635]",bridge,桥
"中文: ""村"" - Русский: ""деревня""
中文: ""九"" - Русский: ""девять""
中文: ""结"" - Русский: ""галстук""
中文: ""茶"" - Русский: ""чай""
中文: ""项"" - Русский: ""","[2102, 5784, 4570, 469, 12781, 21550, 29964, 211]",предмет,"[372, 29875, 568, 474, 2944, 667, 277]",item,项
"中文: ""谷"" - Русский: ""долина""
中文: ""沙"" - Русский: ""песок""
中文: ""种"" - Русский: ""вид""
中文: ""八"" - Русский: ""восемь""
中文: ""删"" - Русский: ""","[29960, 19871, 863, 212]",удалить,"[29881, 7374, 8143, 270, 628, 316, 5217, 6144, 311]",delete,删
"中文: ""省"" - Русский: ""провинция""
中文: ""百"" - Русский: ""сотня""
中文: ""双"" - Русский: ""пара""
中文: ""五"" - Русский: ""пять""
中文: ""群"" - Русский: ""","[6148, 29969, 1214, 10841, 211]",группа,"[2972, 629, 330, 2318, 29887, 867, 4071, 17170]",group,群
"中文: ""面"" - Русский: ""лицо""
中文: ""机"" - Русский: ""машина""
中文: ""源"" - Русский: ""источник""
中文: ""金"" - Русский: ""золото""
中文: ""才"" - Русский: ""","[9829, 1710, 1937, 29932, 676, 212]",талант,"[20411, 29873, 24242, 5969, 11062, 17694, 260, 941]",talent,才
"中文: ""判"" - Русский: ""судья""
中文: ""五"" - Русский: ""пять""
中文: ""球"" - Русский: ""мяч""
中文: ""阳"" - Русский: ""солнце""
中文: ""美"" - Русский: ""","[1186, 29951, 6697, 3360, 211]",красота,"[29890, 289, 367, 915, 15409, 6562]",beauty,美
"中文: ""回"" - Русский: ""возврат""
中文: ""座"" - Русский: ""сиденье""
中文: ""海"" - Русский: ""море""
中文: ""尾"" - Русский: ""хвост""
中文: ""台"" - Русский: ""","[8433, 469, 18478, 29964, 211]",платформа,"[12120, 572, 13974, 282, 7481, 715, 2174, 18870, 29886]",platform,台
"中文: ""尾"" - Русский: ""хвост""
中文: ""舞"" - Русский: ""танец""
中文: ""五"" - Русский: ""пять""
中文: ""语"" - Русский: ""язык""
中文: ""屋"" - Русский: ""","[1802, 1447, 8418, 29957, 662, 211]",дом,"[3699, 5089, 1251, 10774, 29882, 8697, 298, 9261]",house,屋
"中文: ""源"" - Русский: ""источник""
中文: ""会"" - Русский: ""собрание""
中文: ""场"" - Русский: ""поле""
中文: ""米"" - Русский: ""рис""
中文: ""阳"" - Русский: ""","[1778, 2223, 531, 29935, 212]",солнце,"[269, 6575, 11445, 480, 2146, 29879]",sun,阳
"中文: ""画"" - Русский: ""картина""
中文: ""心"" - Русский: ""сердце""
中文: ""足"" - Русский: ""нога""
中文: ""山"" - Русский: ""гора""
中文: ""会"" - Русский: ""","[17393, 1778, 2223, 531, 21291, 29935, 212]",собрание,"[5870, 29885, 286, 17897, 11781, 592, 1004]",meeting,会
"中文: ""头"" - Русский: ""голова""
中文: ""马"" - Русский: ""лошадь""
中文: ""阳"" - Русский: ""солнце""
中文: ""八"" - Русский: ""восемь""
中文: ""史"" - Русский: ""","[606, 11452, 29917, 15855, 9971, 7874, 211]",история,"[7251, 2918, 670, 18434, 22880, 29882, 9825, 4955, 16211, 298, 3603]",history,史
"中文: ""结"" - Русский: ""галстук""
中文: ""九"" - Русский: ""девять""
中文: ""网"" - Русский: ""сетка""
中文: ""六"" - Русский: ""шесть""
中文: ""谷"" - Русский: ""","[11213, 1802, 1447, 15906, 29957, 662, 211]",долина,"[2947, 29894, 1564, 325, 22044, 28519, 19599, 659, 791]",valley,谷
"中文: ""八"" - Русский: ""восемь""
中文: ""心"" - Русский: ""сердце""
中文: ""月"" - Русский: ""луна""
中文: ""土"" - Русский: ""почва""
中文: ""方"" - Русский: ""","[29951, 11691, 1186, 211]",квадрат,"[18074, 269, 17619, 26613, 6862, 10674, 3044, 29879]",square,方
"中文: ""双"" - Русский: ""пара""
中文: ""北"" - Русский: ""север""
中文: ""二"" - Русский: ""два""
中文: ""村"" - Русский: ""деревня""
中文: ""代"" - Русский: ""","[29964, 469, 1268, 733, 211]",поколение,"[479, 18530, 330, 29887, 1176, 1737, 12623, 2531, 4738, 1885]",generation,代
"中文: ""场"" - Русский: ""поле""
中文: ""手"" - Русский: ""рука""
中文: ""结"" - Русский: ""галстук""
中文: ""洋"" - Русский: ""океан""
中文: ""南"" - Русский: ""","[8053, 30005, 212]",юг,"[269, 578, 577, 7062, 13267, 29879, 3669]",south,南
"中文: ""画"" - Русский: ""картина""
中文: ""代"" - Русский: ""поколение""
中文: ""族"" - Русский: ""племя""
中文: ""头"" - Русский: ""голова""
中文: ""德"" - Русский: ""","[29957, 1802, 662, 1447, 211]",добродетель,"[3516, 10636, 4610, 2405, 29894, 325, 15389, 27935, 1403]",virtue,德
"中文: ""夏"" - Русский: ""лето""
中文: ""构"" - Русский: ""структура""
中文: ""判"" - Русский: ""судья""
中文: ""河"" - Русский: ""река""
中文: ""族"" - Русский: ""","[469, 29964, 211]",племя,"[534, 3626, 29873, 3367, 9434, 260, 29563, 509]",tribe,族
"中文: ""尾"" - Русский: ""хвост""
中文: ""部"" - Русский: ""часть""
中文: ""格"" - Русский: ""сетка""
中文: ""四"" - Русский: ""четыре""
中文: ""城"" - Русский: ""","[17310, 588, 29969, 24856, 9546, 19051, 1214, 12816, 1084, 211]",город,"[455, 12690, 29883, 7537, 4272, 274, 20752, 4583]",city,城
"中文: ""格"" - Русский: ""сетка""
中文: ""例"" - Русский: ""пример""
中文: ""沙"" - Русский: ""песок""
中文: ""人"" - Русский: ""человек""
中文: ""语"" - Русский: ""","[29970, 2282, 14264, 27763, 212]",язык,"[425, 6468, 10906, 433, 301, 3893, 6361, 11675, 29880, 4086]",language,语
"中文: ""友"" - Русский: ""друг""
中文: ""心"" - Русский: ""сердце""
中文: ""街"" - Русский: ""улица""
中文: ""七"" - Русский: ""семь""
中文: ""速"" - Русский: ""","[6231, 1130, 531, 18924, 29935, 212]",скорость,"[269, 1028, 19322, 805, 5965, 29879, 6210, 961]",speed,速
"中文: ""花"" - Русский: ""цветок""
中文: ""省"" - Русский: ""провинция""
中文: ""足"" - Русский: ""нога""
中文: ""版"" - Русский: ""версия""
中文: ""地"" - Русский: ""","[4791, 29972, 754, 12639, 24263, 20117, 211]",земля,"[629, 5962, 330, 29887, 867, 4071, 2057, 17170]",ground,地
"中文: ""八"" - Русский: ""восемь""
中文: ""位"" - Русский: ""позиция""
中文: ""桥"" - Русский: ""мост""
中文: ""村"" - Русский: ""деревня""
中文: ""试"" - Русский: ""","[29964, 469, 1268, 733, 211]",попытка,"[15127, 472, 4218, 263, 1131, 21609, 271, 29874, 1098]",attempt,试
"中文: ""座"" - Русский: ""сиденье""
中文: ""波"" - Русский: ""волна""
中文: ""八"" - Русский: ""восемь""
中文: ""手"" - Русский: ""рука""
中文: ""败"" - Русский: ""","[20263, 469, 28227, 1268, 733, 21463, 29964, 211]",поражение,"[822, 1753, 8686, 270, 316, 29881, 20653, 311]",defeat,败
"中文: ""条"" - Русский: ""полоса""
中文: ""友"" - Русский: ""друг""
中文: ""省"" - Русский: ""провинция""
中文: ""果"" - Русский: ""фрукт""
中文: ""尾"" - Русский: ""","[4354, 29988, 212]",хвост,"[18237, 29873, 11062, 260, 941, 12464]",tail,尾
"中文: ""点"" - Русский: ""точка""
中文: ""书"" - Русский: ""книга""
中文: ""百"" - Русский: ""сотня""
中文: ""北"" - Русский: ""север""
中文: ""母"" - Русский: ""","[1155, 757, 2394, 29959, 12819, 18992, 211]",мать,"[29885, 286, 25550, 5637, 14817, 2730, 4346, 3184]",mother,母
"中文: ""星"" - Русский: ""звезда""
中文: ""字"" - Русский: ""слово""
中文: ""结"" - Русский: ""галстук""
中文: ""力"" - Русский: ""власть""
中文: ""东"" - Русский: ""","[16335, 490, 26170, 1786, 984, 25896, 29942, 211]",восток,"[2240, 321, 29872, 11248, 23027, 9755]",east,东
"中文: ""校"" - Русский: ""школа""
中文: ""场"" - Русский: ""поле""
中文: ""四"" - Русский: ""четыре""
中文: ""三"" - Русский: ""три""
中文: ""回"" - Русский: ""","[490, 1786, 984, 29942, 6849, 211]",возврат,"[2267, 29878, 2457, 337, 736, 3240, 364, 276]",return,回
"中文: ""桥"" - Русский: ""мост""
中文: ""构"" - Русский: ""структура""
中文: ""语"" - Русский: ""язык""
中文: ""字"" - Русский: ""слово""
中文: ""话"" - Русский: ""","[587, 29927, 1909, 8201, 212]",речь,"[269, 1028, 12032, 805, 5965, 29879, 961]",speech,话
"中文: ""红"" - Русский: ""красный""
中文: ""位"" - Русский: ""позиция""
中文: ""交"" - Русский: ""биржа""
中文: ""屋"" - Русский: ""дом""
中文: ""子"" - Русский: ""","[587, 29927, 1909, 8201, 212]",ребенок,"[2278, 521, 29883, 18558, 274, 305, 4161, 5145]",child,子
"中文: ""美"" - Русский: ""красота""
中文: ""沙"" - Русский: ""песок""
中文: ""机"" - Русский: ""машина""
中文: ""火"" - Русский: ""костер""
中文: ""塔"" - Русский: ""","[836, 3102, 4724, 29975, 211]",башня,"[304, 29873, 517, 260, 19372]",tower,塔
"中文: ""金"" - Русский: ""золото""
中文: ""歌"" - Русский: ""песня""
中文: ""夏"" - Русский: ""лето""
中文: ""面"" - Русский: ""лицо""
中文: ""男"" - Русский: ""","[757, 29959, 4179, 20686, 1805, 211]",мужчина,"[5156, 611, 29885, 286, 19202, 4439, 655, 14263]",male,男
"中文: ""族"" - Русский: ""племя""
中文: ""语"" - Русский: ""язык""
中文: ""星"" - Русский: ""звезда""
中文: ""画"" - Русский: ""картина""
中文: ""人"" - Русский: ""","[19084, 1093, 29981, 9831, 2493, 14347, 2950, 212]",человек,"[1236, 3736, 546, 2022, 412, 282, 10532, 639, 6774, 29886]",person,人
"中文: ""城"" - Русский: ""город""
中文: ""足"" - Русский: ""нога""
中文: ""口"" - Русский: ""рот""
中文: ""地"" - Русский: ""земля""
中文: ""百"" - Русский: ""","[23966, 1778, 2223, 531, 29935, 212]",сотня,"[22888, 9074, 6905, 29882, 6893, 298]",hundred,百
"中文: ""会"" - Русский: ""собрание""
中文: ""火"" - Русский: ""костер""
中文: ""格"" - Русский: ""сетка""
中文: ""四"" - Русский: ""четыре""
中文: ""局"" - Русский: ""","[29904, 614, 211]",офис,"[2696, 288, 1283, 974, 29877, 20205, 310, 8034, 3344]",office,局
"中文: ""源"" - Русский: ""источник""
中文: ""话"" - Русский: ""речь""
中文: ""美"" - Русский: ""красота""
中文: ""双"" - Русский: ""пара""
中文: ""音"" - Русский: ""","[29972, 754, 29351, 27643, 211]",звук,"[269, 6047, 578, 577, 29802, 29879, 3669]",sound,音
"中文: ""条"" - Русский: ""полоса""
中文: ""代"" - Русский: ""поколение""
中文: ""会"" - Русский: ""собрание""
中文: ""足"" - Русский: ""нога""
中文: ""力"" - Русский: ""","[490, 8672, 29942, 211]",власть,"[772, 12248, 3081, 282, 1129, 29886, 13519, 4764]",power,力
"中文: ""月"" - Русский: ""луна""
中文: ""街"" - Русский: ""улица""
中文: ""力"" - Русский: ""власть""
中文: ""沙"" - Русский: ""песок""
中文: ""夏"" - Русский: ""","[753, 10975, 13174, 4674, 29944, 211]",лето,"[269, 2533, 11801, 2083, 22792, 480, 2146, 29879]",summer,夏


==> figures/translation/70b_zh_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""例"" - 中文: ""例""
中文: ""南"" - 中文: ""南""
中文: ""木"" - 中文: ""木""
中文: ""洞"" - 中文: ""洞""
中文: ""书"" - 中文: ""","[31900, 231]",书,"[289, 833, 2909, 3143, 29890, 1045]",book,书
"中文: ""舞"" - 中文: ""舞""
中文: ""网"" - 中文: ""网""
中文: ""友"" - 中文: ""友""
中文: ""花"" - 中文: ""花""
中文: ""云"" - 中文: ""","[31784, 231]",云,"[9570, 9274, 274, 17184, 1067, 23642, 29883, 695, 15126]",cloud,云
"中文: ""音"" - 中文: ""音""
中文: ""林"" - 中文: ""林""
中文: ""山"" - 中文: ""山""
中文: ""线"" - 中文: ""线""
中文: ""包"" - 中文: ""","[31473, 232]",包,"[289, 9922, 23156, 19548, 2291, 29890]",bag,包
"中文: ""歌"" - 中文: ""歌""
中文: ""千"" - 中文: ""千""
中文: ""金"" - 中文: ""金""
中文: ""校"" - 中文: ""校""
中文: ""口"" - 中文: ""","[30856, 232]",口,"[286, 21026, 2730, 29885, 4346, 13394, 29442]",mouth,口
"中文: ""局"" - 中文: ""局""
中文: ""七"" - 中文: ""七""
中文: ""址"" - 中文: ""址""
中文: ""方"" - 中文: ""方""
中文: ""土"" - 中文: ""","[31181, 232]",土,"[269, 577, 578, 22473, 29879]",soil,土
"中文: ""茶"" - 中文: ""茶""
中文: ""语"" - 中文: ""语""
中文: ""足"" - 中文: ""足""
中文: ""速"" - 中文: ""速""
中文: ""山"" - 中文: ""","[30329, 232]",山,"[286, 14378, 16476, 2730, 29885, 4346, 5766, 29442]",mountain,山
"中文: ""美"" - 中文: ""美""
中文: ""交"" - 中文: ""交""
中文: ""会"" - 中文: ""会""
中文: ""法"" - 中文: ""法""
中文: ""布"" - 中文: ""","[31454, 232]",布,"[13950, 274, 17184, 1067, 29883, 695, 15126]",cloth,布
"中文: ""果"" - 中文: ""果""
中文: ""阳"" - 中文: ""阳""
中文: ""九"" - 中文: ""九""
中文: ""起"" - 中文: ""起""
中文: ""心"" - 中文: ""","[30869, 232]",心,"[8293, 540, 23057, 354, 29882, 5192, 298]",heart,心
"中文: ""址"" - 中文: ""址""
中文: ""金"" - 中文: ""金""
中文: ""口"" - 中文: ""口""
中文: ""村"" - 中文: ""村""
中文: ""手"" - 中文: ""","[30880, 233]",手,"[2350, 1361, 29882, 5403, 5905, 298, 447, 3179]",hand,手
"中文: ""林"" - 中文: ""林""
中文: ""才"" - 中文: ""才""
中文: ""字"" - 中文: ""字""
中文: ""中"" - 中文: ""中""
中文: ""日"" - 中文: ""","[30325, 233]",日,"[29881, 1146, 1388, 270, 2462, 3250]",day,日
"中文: ""红"" - 中文: ""红""
中文: ""米"" - 中文: ""米""
中文: ""南"" - 中文: ""南""
中文: ""三"" - 中文: ""三""
中文: ""星"" - 中文: ""","[30900, 233]",星,"[8508, 269, 380, 5810, 5173, 303, 9523, 29879]",star,星
"中文: ""沙"" - 中文: ""沙""
中文: ""布"" - 中文: ""布""
中文: ""二"" - 中文: ""二""
中文: ""址"" - 中文: ""址""
中文: ""春"" - 中文: ""","[31031, 233]",春,"[7689, 4278, 269, 1028, 15099, 805, 6709, 29879]",spring,春
"中文: ""心"" - 中文: ""心""
中文: ""发"" - 中文: ""发""
中文: ""种"" - 中文: ""种""
中文: ""歌"" - 中文: ""歌""
中文: ""月"" - 中文: ""","[30534, 233]",月,"[286, 18786, 2730, 29885, 4346]",moon,月
"中文: ""友"" - 中文: ""友""
中文: ""书"" - 中文: ""书""
中文: ""段"" - 中文: ""段""
中文: ""岩"" - 中文: ""岩""
中文: ""木"" - 中文: ""","[30710, 233]",木,"[29893, 827, 281, 6115, 8879, 8112]",wood,木
"中文: ""败"" - 中文: ""败""
中文: ""址"" - 中文: ""址""
中文: ""布"" - 中文: ""布""
中文: ""水"" - 中文: ""水""
中文: ""村"" - 中文: ""","[30402, 233]",村,"[325, 1403, 17191, 3516, 21031, 5720, 28765, 29894, 4213, 11928]",village,村
"中文: ""尾"" - 中文: ""尾""
中文: ""汉"" - 中文: ""汉""
中文: ""茶"" - 中文: ""茶""
中文: ""交"" - 中文: ""交""
中文: ""林"" - 中文: ""","[30853, 233]",林,"[1454, 13569, 26839, 1701, 285, 1181, 1079, 29888, 363]",forest,林
"中文: ""九"" - 中文: ""九""
中文: ""才"" - 中文: ""才""
中文: ""百"" - 中文: ""百""
中文: ""户"" - 中文: ""户""
中文: ""果"" - 中文: ""","[30801, 233]",果,"[1341, 285, 15774, 1424, 29888]",fruit,果
"中文: ""二"" - 中文: ""二""
中文: ""例"" - 中文: ""例""
中文: ""双"" - 中文: ""双""
中文: ""花"" - 中文: ""花""
中文: ""格"" - 中文: ""","[31168, 233]",格,"[867, 330, 629, 6856, 7720, 29887]",grid,格
"中文: ""五"" - 中文: ""五""
中文: ""山"" - 中文: ""山""
中文: ""场"" - 中文: ""场""
中文: ""构"" - 中文: ""构""
中文: ""歌"" - 中文: ""","[31173, 233]",歌,"[1100, 1487, 269, 577, 21453, 4823, 578, 29879]",song,歌
"中文: ""球"" - 中文: ""球""
中文: ""五"" - 中文: ""五""
中文: ""米"" - 中文: ""米""
中文: ""八"" - 中文: ""八""
中文: ""水"" - 中文: ""","[30716, 233]",水,"[2766, 29893, 13405, 16699, 281, 11324, 4094]",water,水
"中文: ""局"" - 中文: ""局""
中文: ""心"" - 中文: ""心""
中文: ""网"" - 中文: ""网""
中文: ""户"" - 中文: ""户""
中文: ""汉"" - 中文: ""","[31593, 233]",汉,"[379, 5952, 29950, 24704, 7169]",Han,汉
"中文: ""二"" - 中文: ""二""
中文: ""三"" - 中文: ""三""
中文: ""星"" - 中文: ""星""
中文: ""址"" - 中文: ""址""
中文: ""池"" - 中文: ""","[31853, 233]",池,"[2818, 1129, 1112, 29886, 282, 12509, 772]",pond,池
"中文: ""米"" - 中文: ""米""
中文: ""站"" - 中文: ""站""
中文: ""母"" - 中文: ""母""
中文: ""局"" - 中文: ""局""
中文: ""沙"" - 中文: ""","[31476, 233]",沙,"[4977, 11982, 872, 269, 28455, 9753, 29879]",sand,沙
"中文: ""美"" - 中文: ""美""
中文: ""址"" - 中文: ""址""
中文: ""地"" - 中文: ""地""
中文: ""局"" - 中文: ""局""
中文: ""河"" - 中文: ""","[30828, 233]",河,"[29878, 3511, 10107, 364, 1150, 374, 9050, 8580, 4401]",river,河
"中文: ""八"" - 中文: ""八""
中文: ""洋"" - 中文: ""洋""
中文: ""台"" - 中文: ""台""
中文: ""河"" - 中文: ""河""
中文: ""法"" - 中文: ""","[30545, 233]",法,"[10653, 29880, 433, 425, 4307, 301]",law,法
"中文: ""段"" - 中文: ""段""
中文: ""判"" - 中文: ""判""
中文: ""网"" - 中文: ""网""
中文: ""日"" - 中文: ""日""
中文: ""波"" - 中文: ""","[31529, 233]",波,"[10742, 2766, 29893, 281, 11324, 27766]",wave,波
"中文: ""目"" - 中文: ""目""
中文: ""格"" - 中文: ""格""
中文: ""屋"" - 中文: ""屋""
中文: ""试"" - 中文: ""试""
中文: ""洋"" - 中文: ""","[31534, 233]",洋,"[12954, 542, 288, 29877, 23474, 25802]",ocean,洋
"中文: ""结"" - 中文: ""结""
中文: ""网"" - 中文: ""网""
中文: ""删"" - 中文: ""删""
中文: ""林"" - 中文: ""林""
中文: ""洞"" - 中文: ""","[31886, 233]",洞,"[274, 1113, 5777, 24230, 18346, 29883]",cave,洞
"中文: ""七"" - 中文: ""七""
中文: ""北"" - 中文: ""北""
中文: ""删"" - 中文: ""删""
中文: ""意"" - 中文: ""意""
中文: ""海"" - 中文: ""","[30581, 233]",海,"[344, 269, 409, 7205, 29879]",sea,海
"中文: ""门"" - 中文: ""门""
中文: ""例"" - 中文: ""例""
中文: ""户"" - 中文: ""户""
中文: ""光"" - 中文: ""光""
中文: ""湖"" - 中文: ""","[31496, 233]",湖,"[19437, 29880, 433, 24591, 18170, 425, 301]",lake,湖
"中文: ""回"" - 中文: ""回""
中文: ""部"" - 中文: ""部""
中文: ""黄"" - 中文: ""黄""
中文: ""海"" - 中文: ""海""
中文: ""源"" - 中文: ""","[31193, 233]",源,"[269, 4993, 577, 2752, 3669, 578, 29879]",source,源
"中文: ""场"" - 中文: ""场""
中文: ""五"" - 中文: ""五""
中文: ""种"" - 中文: ""种""
中文: ""汉"" - 中文: ""汉""
中文: ""火"" - 中文: ""","[31313, 234]",火,"[5713, 8696, 3974, 285, 7241, 13734, 29888, 28034]",fire,火
"中文: ""南"" - 中文: ""南""
中文: ""男"" - 中文: ""男""
中文: ""七"" - 中文: ""七""
中文: ""时"" - 中文: ""时""
中文: ""点"" - 中文: ""","[30940, 234]",点,"[1129, 3149, 11899, 282, 29886, 772, 1298]",point,点
"中文: ""校"" - 中文: ""校""
中文: ""黄"" - 中文: ""黄""
中文: ""方"" - 中文: ""方""
中文: ""地"" - 中文: ""地""
中文: ""版"" - 中文: ""","[30845, 234]",版,"[1147, 1873, 2453, 325, 3259, 369, 874, 29894, 1224, 345]",version,版
"中文: ""群"" - 中文: ""群""
中文: ""岩"" - 中文: ""岩""
中文: ""米"" - 中文: ""米""
中文: ""进"" - 中文: ""进""
中文: ""球"" - 中文: ""","[31539, 234]",球,"[289, 6411, 9922, 5521, 2291, 29890, 8287, 2135]",ball,球
"中文: ""湖"" - 中文: ""湖""
中文: ""段"" - 中文: ""段""
中文: ""岩"" - 中文: ""岩""
中文: ""座"" - 中文: ""座""
中文: ""画"" - 中文: ""","[31046, 234]",画,"[10675, 3300, 282, 20413, 29886, 3274, 6788]",painting,画
"中文: ""山"" - 中文: ""山""
中文: ""南"" - 中文: ""南""
中文: ""平"" - 中文: ""平""
中文: ""时"" - 中文: ""时""
中文: ""站"" - 中文: ""","[31433, 234]",站,"[19569, 269, 5073, 380, 1002, 6112, 29879, 5173, 303, 9523, 23436]",station,站
"中文: ""门"" - 中文: ""门""
中文: ""母"" - 中文: ""母""
中文: ""桥"" - 中文: ""桥""
中文: ""足"" - 中文: ""足""
中文: ""米"" - 中文: ""","[31902, 234]",米,"[29878, 10107, 364, 374, 9597, 11674, 2200, 19408]",rice,米
"中文: ""桥"" - 中文: ""桥""
中文: ""回"" - 中文: ""回""
中文: ""米"" - 中文: ""米""
中文: ""头"" - 中文: ""头""
中文: ""红"" - 中文: ""","[31869, 234]",红,"[1127, 29878, 364, 337, 2654, 276]",red,红
"中文: ""例"" - 中文: ""例""
中文: ""布"" - 中文: ""布""
中文: ""画"" - 中文: ""画""
中文: ""点"" - 中文: ""点""
中文: ""线"" - 中文: ""","[31532, 234]",线,"[1220, 29880, 1196, 619, 6276, 301, 1915, 492]",line,线
"中文: ""中"" - 中文: ""中""
中文: ""八"" - 中文: ""八""
中文: ""机"" - 中文: ""机""
中文: ""省"" - 中文: ""省""
中文: ""网"" - 中文: ""","[31222, 234]",网,"[1212, 29876, 484, 302, 452, 7787]",net,网
"中文: ""德"" - 中文: ""德""
中文: ""版"" - 中文: ""版""
中文: ""手"" - 中文: ""手""
中文: ""源"" - 中文: ""源""
中文: ""花"" - 中文: ""","[30830, 235]",花,"[4972, 1731, 285, 1579, 29888, 1652, 5685, 28149]",flower,花
"中文: ""桥"" - 中文: ""桥""
中文: ""格"" - 中文: ""格""
中文: ""回"" - 中文: ""回""
中文: ""村"" - 中文: ""村""
中文: ""茶"" - 中文: ""","[31954, 235]",茶,"[260, 29873, 734, 371, 23429]",tea,茶
"中文: ""七"" - 中文: ""七""
中文: ""时"" - 中文: ""时""
中文: ""南"" - 中文: ""南""
中文: ""湖"" - 中文: ""湖""
中文: ""足"" - 中文: ""","[31722, 235]",足,"[5431, 3661, 1701, 285, 7953, 1181, 6661, 29888]",foot,足
"中文: ""包"" - 中文: ""包""
中文: ""百"" - 中文: ""百""
中文: ""色"" - 中文: ""色""
中文: ""十"" - 中文: ""十""
中文: ""金"" - 中文: ""","[30659, 236]",金,"[15192, 748, 330, 1484, 29887, 7684]",gold,金
"中文: ""地"" - 中文: ""地""
中文: ""电"" - 中文: ""电""
中文: ""判"" - 中文: ""判""
中文: ""位"" - 中文: ""位""
中文: ""门"" - 中文: ""","[31649, 236]",门,"[29881, 17433, 437, 270, 1867, 3050]",door,门
"中文: ""口"" - 中文: ""口""
中文: ""日"" - 中文: ""日""
中文: ""春"" - 中文: ""春""
中文: ""书"" - 中文: ""书""
中文: ""雪"" - 中文: ""","[31731, 236]",雪,"[5807, 15007, 269, 16586, 29879]",snow,雪
"中文: ""点"" - 中文: ""点""
中文: ""部"" - 中文: ""部""
中文: ""米"" - 中文: ""米""
中文: ""子"" - 中文: ""子""
中文: ""马"" - 中文: ""","[31530, 236]",马,"[5089, 1251, 29882, 11231, 10435, 2015, 298, 4029]",horse,马
"中文: ""平"" - 中文: ""平""
中文: ""人"" - 中文: ""人""
中文: ""色"" - 中文: ""色""
中文: ""歌"" - 中文: ""歌""
中文: ""黄"" - 中文: ""","[31491, 236]",黄,"[29136, 343, 29891, 8007, 13328, 4099]",yellow,黄
"中文: ""族"" - 中文: ""族""
中文: ""马"" - 中文: ""马""
中文: ""才"" - 中文: ""才""
中文: ""门"" - 中文: ""门""
中文: ""白"" - 中文: ""","[30868, 234]",白,"[377, 1332, 10921, 29893, 4796, 281]",white,白
"中文: ""河"" - 中文: ""河""
中文: ""发"" - 中文: ""发""
中文: ""马"" - 中文: ""马""
中文: ""水"" - 中文: ""水""
中文: ""一"" - 中文: ""","[30287, 231]",一,"[288, 650, 29877, 265, 697, 373]",one,一
"中文: ""土"" - 中文: ""土""
中文: ""池"" - 中文: ""池""
中文: ""字"" - 中文: ""字""
中文: ""速"" - 中文: ""速""
中文: ""二"" - 中文: ""","[30685, 231]",二,"[7516, 1023, 3252, 260, 29873, 10184]",two,二
"中文: ""金"" - 中文: ""金""
中文: ""土"" - 中文: ""土""
中文: ""才"" - 中文: ""才""
中文: ""黄"" - 中文: ""黄""
中文: ""三"" - 中文: ""","[30457, 231]",三,"[2211, 386, 260, 29873, 266, 12455, 17536, 1468]",three,三
"中文: ""话"" - 中文: ""话""
中文: ""六"" - 中文: ""六""
中文: ""面"" - 中文: ""面""
中文: ""水"" - 中文: ""水""
中文: ""四"" - 中文: ""","[30928, 232]",四,"[17823, 12584, 1701, 285, 1181, 29888, 3023]",four,四
"中文: ""心"" - 中文: ""心""
中文: ""桥"" - 中文: ""桥""
中文: ""头"" - 中文: ""头""
中文: ""色"" - 中文: ""色""
中文: ""五"" - 中文: ""","[30904, 231]",五,"[5713, 5320, 285, 7241, 29888, 20818]",five,五
"中文: ""部"" - 中文: ""部""
中文: ""版"" - 中文: ""版""
中文: ""波"" - 中文: ""波""
中文: ""速"" - 中文: ""速""
中文: ""六"" - 中文: ""","[31304, 232]",六,"[269, 1039, 1354, 4832, 28319, 29879]",six,六
"中文: ""点"" - 中文: ""点""
中文: ""败"" - 中文: ""败""
中文: ""址"" - 中文: ""址""
中文: ""种"" - 中文: ""种""
中文: ""七"" - 中文: ""","[31425, 231]",七,"[344, 269, 409, 9881, 29879]",seven,七
"中文: ""项"" - 中文: ""项""
中文: ""会"" - 中文: ""会""
中文: ""方"" - 中文: ""方""
中文: ""木"" - 中文: ""木""
中文: ""八"" - 中文: ""","[31044, 232]",八,"[15761, 29319, 321, 29872, 9475, 10096]",eight,八
"中文: ""局"" - 中文: ""局""
中文: ""果"" - 中文: ""果""
中文: ""目"" - 中文: ""目""
中文: ""回"" - 中文: ""回""
中文: ""九"" - 中文: ""","[31321, 231]",九,"[14183, 29876, 302, 1240, 17081, 6836]",nine,九
"中文: ""版"" - 中文: ""版""
中文: ""山"" - 中文: ""山""
中文: ""岩"" - 中文: ""岩""
中文: ""心"" - 中文: ""心""
中文: ""十"" - 中文: ""","[30802, 232]",十,"[260, 29873, 734, 841, 371, 3006]",ten,十
"中文: ""千"" - 中文: ""千""
中文: ""百"" - 中文: ""百""
中文: ""书"" - 中文: ""书""
中文: ""沙"" - 中文: ""沙""
中文: ""头"" - 中文: ""","[31584, 232]",头,"[2343, 2813, 540, 354, 29882, 298]",head,头
"中文: ""汉"" - 中文: ""汉""
中文: ""项"" - 中文: ""项""
中文: ""三"" - 中文: ""三""
中文: ""画"" - 中文: ""画""
中文: ""店"" - 中文: ""","[31758, 232]",店,"[18296, 269, 17394, 19032, 528, 845, 29879]",shop,店
"中文: ""电"" - 中文: ""电""
中文: ""木"" - 中文: ""木""
中文: ""花"" - 中文: ""花""
中文: ""男"" - 中文: ""男""
中文: ""条"" - 中文: ""","[31217, 233]",条,"[710, 17820, 269, 10076, 380, 851, 17010, 303, 29879]",strip,条
"中文: ""局"" - 中文: ""局""
中文: ""人"" - 中文: ""人""
中文: ""速"" - 中文: ""速""
中文: ""阳"" - 中文: ""阳""
中文: ""街"" - 中文: ""","[30813, 235]",街,"[710, 269, 13045, 12243, 11952, 380, 29352, 851, 303, 29879]",street,街
"中文: ""户"" - 中文: ""户""
中文: ""黄"" - 中文: ""黄""
中文: ""三"" - 中文: ""三""
中文: ""双"" - 中文: ""双""
中文: ""部"" - 中文: ""","[30636, 236]",部,"[862, 1595, 3300, 282, 29886, 610, 760, 3274]",part,部
"中文: ""八"" - 中文: ""八""
中文: ""沙"" - 中文: ""沙""
中文: ""美"" - 中文: ""美""
中文: ""格"" - 中文: ""格""
中文: ""目"" - 中文: ""","[30895, 234]",目,"[321, 29872, 10977, 1032]",eye,目
"中文: ""条"" - 中文: ""条""
中文: ""版"" - 中文: ""版""
中文: ""汉"" - 中文: ""汉""
中文: ""岩"" - 中文: ""岩""
中文: ""场"" - 中文: ""","[31632, 232]",场,"[5713, 285, 7241, 29888, 2671, 29607, 1746]",field,场
"中文: ""网"" - 中文: ""网""
中文: ""左"" - 中文: ""左""
中文: ""舞"" - 中文: ""舞""
中文: ""种"" - 中文: ""种""
中文: ""址"" - 中文: ""","[31702, 232]",址,"[3268, 269, 1039, 7845, 1354, 2746, 29879]",site,址
"中文: ""史"" - 中文: ""史""
中文: ""布"" - 中文: ""布""
中文: ""北"" - 中文: ""北""
中文: ""屋"" - 中文: ""屋""
中文: ""意"" - 中文: ""","[31474, 233]",意,"[286, 2099, 1004, 592, 29885, 6593, 12676]",meaning,意
"中文: ""局"" - 中文: ""局""
中文: ""败"" - 中文: ""败""
中文: ""沙"" - 中文: ""沙""
中文: ""方"" - 中文: ""方""
中文: ""舞"" - 中文: ""","[31939, 235]",舞,"[29881, 1146, 1388, 6025, 18386, 270, 17948]",dance,舞
"中文: ""五"" - 中文: ""五""
中文: ""春"" - 中文: ""春""
中文: ""才"" - 中文: ""才""
中文: ""速"" - 中文: ""速""
中文: ""字"" - 中文: ""","[30578, 232]",字,"[1742, 8879, 29893, 1734, 827, 281, 13762, 6365]",word,字
"中文: ""河"" - 中文: ""河""
中文: ""洋"" - 中文: ""洋""
中文: ""方"" - 中文: ""方""
中文: ""海"" - 中文: ""海""
中文: ""双"" - 中文: ""","[31960, 232]",双,"[5101, 18784, 3300, 282, 29886, 3274]",pair,双
"中文: ""话"" - 中文: ""话""
中文: ""火"" - 中文: ""火""
中文: ""校"" - 中文: ""校""
中文: ""网"" - 中文: ""网""
中文: ""座"" - 中文: ""","[31780, 232]",座,"[344, 269, 409, 7205, 12949, 29879]",seat,座
"中文: ""池"" - 中文: ""池""
中文: ""场"" - 中文: ""场""
中文: ""音"" - 中文: ""音""
中文: ""平"" - 中文: ""平""
中文: ""光"" - 中文: ""","[30867, 232]",光,"[14172, 29880, 4366, 619, 3473, 301, 492, 3578]",light,光
"中文: ""土"" - 中文: ""土""
中文: ""发"" - 中文: ""发""
中文: ""法"" - 中文: ""法""
中文: ""门"" - 中文: ""门""
中文: ""千"" - 中文: ""","[31159, 232]",千,"[386, 260, 29873, 266, 12595, 10405, 7693]",thousand,千
"中文: ""速"" - 中文: ""速""
中文: ""塔"" - 中文: ""塔""
中文: ""左"" - 中文: ""左""
中文: ""德"" - 中文: ""德""
中文: ""北"" - 中文: ""","[30662, 232]",北,"[1217, 29876, 15459, 302, 6641, 694, 3643]",north,北
"中文: ""方"" - 中文: ""方""
中文: ""木"" - 中文: ""木""
中文: ""洞"" - 中文: ""洞""
中文: ""进"" - 中文: ""进""
中文: ""机"" - 中文: ""","[31429, 233]",机,"[286, 7672, 8628, 611, 5825, 23523, 4933, 29885, 655]",machine,机
"中文: ""官"" - 中文: ""官""
中文: ""千"" - 中文: ""千""
中文: ""心"" - 中文: ""心""
中文: ""土"" - 中文: ""土""
中文: ""时"" - 中文: ""","[30594, 233]",时,"[5335, 260, 931, 29873, 19538, 2034, 2230, 9346]",time,时
"中文: ""败"" - 中文: ""败""
中文: ""夏"" - 中文: ""夏""
中文: ""村"" - 中文: ""村""
中文: ""百"" - 中文: ""百""
中文: ""利"" - 中文: ""","[31107, 232]",利,"[289, 1785, 915, 7795, 29890, 367, 3856, 13982, 14169]",benefit,利
"中文: ""村"" - 中文: ""村""
中文: ""机"" - 中文: ""机""
中文: ""平"" - 中文: ""平""
中文: ""城"" - 中文: ""城""
中文: ""位"" - 中文: ""","[30956, 231]",位,"[1066, 13686, 1129, 3283, 926, 2602, 282, 29886, 772]",position,位
"中文: ""金"" - 中文: ""金""
中文: ""删"" - 中文: ""删""
中文: ""布"" - 中文: ""布""
中文: ""街"" - 中文: ""街""
中文: ""省"" - 中文: ""","[31600, 234]",省,"[410, 1326, 558, 8482, 12291, 771, 16123, 282, 544, 29886]",province,省
"中文: ""街"" - 中文: ""街""
中文: ""种"" - 中文: ""种""
中文: ""电"" - 中文: ""电""
中文: ""子"" - 中文: ""子""
中文: ""交"" - 中文: ""","[31398, 231]",交,"[5566, 429, 321, 29872, 14523, 735, 6543]",exchange,交
"中文: ""色"" - 中文: ""色""
中文: ""户"" - 中文: ""户""
中文: ""站"" - 中文: ""站""
中文: ""判"" - 中文: ""判""
中文: ""中"" - 中文: ""","[30275, 231]",中,"[286, 3737, 6563, 7145, 7256, 29885, 2460, 17662]",middle,中
"中文: ""手"" - 中文: ""手""
中文: ""九"" - 中文: ""九""
中文: ""米"" - 中文: ""米""
中文: ""夏"" - 中文: ""夏""
中文: ""友"" - 中文: ""","[31373, 232]",友,"[5121, 1341, 18326, 285, 3484, 1424, 29888, 7932]",friend,友
"中文: ""左"" - 中文: ""左""
中文: ""段"" - 中文: ""段""
中文: ""进"" - 中文: ""进""
中文: ""子"" - 中文: ""子""
中文: ""色"" - 中文: ""","[31085, 235]",色,"[274, 2927, 1302, 2780, 1111, 1054, 29883, 10965, 784]",color,色
"中文: ""金"" - 中文: ""金""
中文: ""线"" - 中文: ""线""
中文: ""木"" - 中文: ""木""
中文: ""色"" - 中文: ""色""
中文: ""种"" - 中文: ""","[31893, 234]",种,"[1984, 19015, 413, 8506, 9089, 2924, 29895, 14380]",kind,种
"中文: ""洋"" - 中文: ""洋""
中文: ""位"" - 中文: ""位""
中文: ""足"" - 中文: ""足""
中文: ""美"" - 中文: ""美""
中文: ""判"" - 中文: ""","[31791, 232]",判,"[29926, 4900, 16833, 6577, 3623, 432, 17675]",judge,判
"中文: ""址"" - 中文: ""址""
中文: ""云"" - 中文: ""云""
中文: ""友"" - 中文: ""友""
中文: ""汉"" - 中文: ""汉""
中文: ""校"" - 中文: ""","[31071, 233]",校,"[27041, 269, 1557, 816, 1364, 3762, 29879, 885]",school,校
"中文: ""云"" - 中文: ""云""
中文: ""沙"" - 中文: ""沙""
中文: ""力"" - 中文: ""力""
中文: ""站"" - 中文: ""站""
中文: ""构"" - 中文: ""","[31901, 233]",构,"[710, 269, 3829, 380, 6220, 10582, 851, 2281, 4984, 23905, 303, 29879]",structure,构
"中文: ""省"" - 中文: ""省""
中文: ""色"" - 中文: ""色""
中文: ""月"" - 中文: ""月""
中文: ""种"" - 中文: ""种""
中文: ""结"" - 中文: ""","[31320, 234]",结,"[22134, 260, 29873, 19538, 2034]",tie,结
"中文: ""电"" - 中文: ""电""
中文: ""地"" - 中文: ""地""
中文: ""洋"" - 中文: ""洋""
中文: ""屋"" - 中文: ""屋""
中文: ""例"" - 中文: ""","[31507, 231]",例,"[735, 429, 4773, 1342, 321, 29872, 4392]",example,例
"中文: ""谷"" - 中文: ""谷""
中文: ""包"" - 中文: ""包""
中文: ""群"" - 中文: ""群""
中文: ""八"" - 中文: ""八""
中文: ""面"" - 中文: ""","[30806, 236]",面,"[3700, 5444, 17470, 2258, 4024, 285, 29888, 2161]",face,面
"中文: ""族"" - 中文: ""族""
中文: ""群"" - 中文: ""群""
中文: ""东"" - 中文: ""东""
中文: ""七"" - 中文: ""七""
中文: ""桥"" - 中文: ""","[31749, 233]",桥,"[289, 1182, 19515, 1506, 29890, 28635, 12945, 18419]",bridge,桥
"中文: ""部"" - 中文: ""部""
中文: ""四"" - 中文: ""四""
中文: ""屋"" - 中文: ""屋""
中文: ""色"" - 中文: ""色""
中文: ""项"" - 中文: ""","[31888, 236]",项,"[277, 667, 29875, 372, 2944, 568, 474]",item,项
"中文: ""岩"" - 中文: ""岩""
中文: ""十"" - 中文: ""十""
中文: ""点"" - 中文: ""点""
中文: ""法"" - 中文: ""法""
中文: ""删"" - 中文: ""","[31916, 232]",删,"[29881, 311, 6144, 8143, 628, 316, 270, 7374, 5217]",delete,删
"中文: ""三"" - 中文: ""三""
中文: ""村"" - 中文: ""村""
中文: ""画"" - 中文: ""画""
中文: ""字"" - 中文: ""字""
中文: ""群"" - 中文: ""","[31829, 234]",群,"[2972, 867, 330, 629, 17170, 4071, 29887, 2318]",group,群
"中文: ""金"" - 中文: ""金""
中文: ""红"" - 中文: ""红""
中文: ""人"" - 中文: ""人""
中文: ""男"" - 中文: ""男""
中文: ""才"" - 中文: ""","[31979, 233]",才,"[941, 11062, 17694, 260, 29873, 24242, 20411, 5969]",talent,才
"中文: ""败"" - 中文: ""败""
中文: ""千"" - 中文: ""千""
中文: ""湖"" - 中文: ""湖""
中文: ""头"" - 中文: ""头""
中文: ""美"" - 中文: ""","[30630, 234]",美,"[15409, 289, 6562, 915, 367, 29890]",beauty,美
"中文: ""白"" - 中文: ""白""
中文: ""岩"" - 中文: ""岩""
中文: ""座"" - 中文: ""座""
中文: ""人"" - 中文: ""人""
中文: ""台"" - 中文: ""","[31037, 232]",台,"[7481, 13974, 572, 12120, 715, 282, 29886, 2174, 18870]",platform,台
"中文: ""果"" - 中文: ""果""
中文: ""目"" - 中文: ""目""
中文: ""种"" - 中文: ""种""
中文: ""阳"" - 中文: ""阳""
中文: ""屋"" - 中文: ""","[31654, 232]",屋,"[3699, 5089, 10774, 9261, 1251, 29882, 8697, 298]",house,屋
"中文: ""平"" - 中文: ""平""
中文: ""千"" - 中文: ""千""
中文: ""法"" - 中文: ""法""
中文: ""构"" - 中文: ""构""
中文: ""阳"" - 中文: ""","[31430, 236]",阳,"[269, 11445, 2146, 480, 6575, 29879]",sun,阳
"中文: ""岩"" - 中文: ""岩""
中文: ""构"" - 中文: ""构""
中文: ""街"" - 中文: ""街""
中文: ""谷"" - 中文: ""谷""
中文: ""会"" - 中文: ""","[30437, 231]",会,"[286, 1004, 17897, 592, 11781, 29885, 5870]",meeting,会
"中文: ""雪"" - 中文: ""雪""
中文: ""平"" - 中文: ""平""
中文: ""屋"" - 中文: ""屋""
中文: ""德"" - 中文: ""德""
中文: ""史"" - 中文: ""","[30911, 232]",史,"[16211, 9825, 2918, 18434, 670, 29882, 22880, 3603, 4955, 298, 7251]",history,史
"中文: ""史"" - 中文: ""史""
中文: ""光"" - 中文: ""光""
中文: ""男"" - 中文: ""男""
中文: ""土"" - 中文: ""土""
中文: ""谷"" - 中文: ""","[31112, 235]",谷,"[791, 325, 19599, 28519, 1564, 22044, 659, 29894, 2947]",valley,谷
"中文: ""男"" - 中文: ""男""
中文: ""点"" - 中文: ""点""
中文: ""地"" - 中文: ""地""
中文: ""夏"" - 中文: ""夏""
中文: ""方"" - 中文: ""","[30525, 233]",方,"[17619, 3044, 269, 10674, 26613, 18074, 6862, 29879]",square,方
"中文: ""项"" - 中文: ""项""
中文: ""春"" - 中文: ""春""
中文: ""试"" - 中文: ""试""
中文: ""座"" - 中文: ""座""
中文: ""代"" - 中文: ""","[30690, 231]",代,"[2531, 18530, 330, 479, 12623, 4738, 1176, 1737, 1885, 29887]",generation,代
"中文: ""金"" - 中文: ""金""
中文: ""海"" - 中文: ""海""
中文: ""母"" - 中文: ""母""
中文: ""平"" - 中文: ""平""
中文: ""南"" - 中文: ""","[30601, 232]",南,"[269, 577, 13267, 3669, 578, 7062, 29879]",south,南
"中文: ""日"" - 中文: ""日""
中文: ""地"" - 中文: ""地""
中文: ""删"" - 中文: ""删""
中文: ""北"" - 中文: ""北""
中文: ""德"" - 中文: ""","[31169, 232]",德,"[4610, 325, 1403, 3516, 15389, 27935, 29894, 2405, 10636]",virtue,德
"中文: ""尾"" - 中文: ""尾""
中文: ""书"" - 中文: ""书""
中文: ""千"" - 中文: ""千""
中文: ""花"" - 中文: ""花""
中文: ""族"" - 中文: ""","[30999, 233]",族,"[3367, 509, 260, 29873, 29563, 3626, 534, 9434]",tribe,族
"中文: ""街"" - 中文: ""街""
中文: ""白"" - 中文: ""白""
中文: ""源"" - 中文: ""源""
中文: ""座"" - 中文: ""座""
中文: ""城"" - 中文: ""","[30626, 232]",城,"[4583, 20752, 274, 7537, 12690, 4272, 455, 29883]",city,城
"中文: ""发"" - 中文: ""发""
中文: ""地"" - 中文: ""地""
中文: ""花"" - 中文: ""花""
中文: ""河"" - 中文: ""河""
中文: ""语"" - 中文: ""","[31505, 235]",语,"[10906, 29880, 6468, 11675, 433, 425, 301, 4086, 6361, 3893]",language,语
"中文: ""项"" - 中文: ""项""
中文: ""子"" - 中文: ""子""
中文: ""黄"" - 中文: ""黄""
中文: ""九"" - 中文: ""九""
中文: ""速"" - 中文: ""","[31859, 236]",速,"[19322, 269, 1028, 805, 5965, 6210, 961, 29879]",speed,速
"中文: ""四"" - 中文: ""四""
中文: ""八"" - 中文: ""八""
中文: ""户"" - 中文: ""户""
中文: ""音"" - 中文: ""音""
中文: ""地"" - 中文: ""","[30533, 232]",地,"[867, 330, 629, 17170, 5962, 4071, 29887, 2057]",ground,地
"中文: ""德"" - 中文: ""德""
中文: ""地"" - 中文: ""地""
中文: ""利"" - 中文: ""利""
中文: ""画"" - 中文: ""画""
中文: ""进"" - 中文: ""","[31174, 235]",进,"[263, 594, 17263, 29874, 6564, 3061, 328]",advance,进
"中文: ""河"" - 中文: ""河""
中文: ""茶"" - 中文: ""茶""
中文: ""红"" - 中文: ""红""
中文: ""门"" - 中文: ""门""
中文: ""试"" - 中文: ""","[31787, 235]",试,"[1098, 263, 15127, 29874, 4218, 472, 1131, 21609, 271]",attempt,试
"中文: ""河"" - 中文: ""河""
中文: ""花"" - 中文: ""花""
中文: ""字"" - 中文: ""字""
中文: ""回"" - 中文: ""回""
中文: ""败"" - 中文: ""","[31955, 235]",败,"[29881, 311, 316, 270, 1753, 20653, 8686, 822]",defeat,败
"中文: ""屋"" - 中文: ""屋""
中文: ""交"" - 中文: ""交""
中文: ""法"" - 中文: ""法""
中文: ""判"" - 中文: ""判""
中文: ""尾"" - 中文: ""","[31631, 232]",尾,"[18237, 941, 11062, 260, 29873, 12464]",tail,尾
"中文: ""网"" - 中文: ""网""
中文: ""云"" - 中文: ""云""
中文: ""电"" - 中文: ""电""
中文: ""谷"" - 中文: ""谷""
中文: ""母"" - 中文: ""","[31763, 233]",母,"[286, 25550, 5637, 2730, 29885, 3184, 4346, 14817]",mother,母
"中文: ""德"" - 中文: ""德""
中文: ""例"" - 中文: ""例""
中文: ""左"" - 中文: ""左""
中文: ""桥"" - 中文: ""桥""
中文: ""东"" - 中文: ""","[30979, 231]",东,"[321, 29872, 11248, 2240, 23027, 9755]",east,东
"中文: ""五"" - 中文: ""五""
中文: ""火"" - 中文: ""火""
中文: ""败"" - 中文: ""败""
中文: ""判"" - 中文: ""判""
中文: ""回"" - 中文: ""","[30742, 232]",回,"[736, 29878, 364, 3240, 337, 276, 2457, 2267]",return,回
"中文: ""土"" - 中文: ""土""
中文: ""法"" - 中文: ""法""
中文: ""男"" - 中文: ""男""
中文: ""色"" - 中文: ""色""
中文: ""话"" - 中文: ""","[31852, 235]",话,"[12032, 269, 1028, 805, 5965, 961, 29879]",speech,话
"中文: ""马"" - 中文: ""马""
中文: ""点"" - 中文: ""点""
中文: ""光"" - 中文: ""光""
中文: ""结"" - 中文: ""结""
中文: ""子"" - 中文: ""","[30319, 232]",子,"[5145, 274, 4161, 2278, 521, 305, 29883, 18558]",child,子
"中文: ""心"" - 中文: ""心""
中文: ""花"" - 中文: ""花""
中文: ""阳"" - 中文: ""阳""
中文: ""美"" - 中文: ""美""
中文: ""塔"" - 中文: ""","[31831, 232]",塔,"[260, 29873, 517, 304, 19372]",tower,塔
"中文: ""友"" - 中文: ""友""
中文: ""判"" - 中文: ""判""
中文: ""源"" - 中文: ""源""
中文: ""男"" - 中文: ""男""
中文: ""发"" - 中文: ""","[30910, 232]",发,"[2350, 23535, 29882, 11315, 298, 447]",hair,发
"中文: ""一"" - 中文: ""一""
中文: ""白"" - 中文: ""白""
中文: ""语"" - 中文: ""语""
中文: ""德"" - 中文: ""德""
中文: ""平"" - 中文: ""","[30606, 232]",平,"[12151, 20620, 17422, 285, 1579, 29888, 1652]",flat,平
"中文: ""春"" - 中文: ""春""
中文: ""画"" - 中文: ""画""
中文: ""千"" - 中文: ""千""
中文: ""金"" - 中文: ""金""
中文: ""男"" - 中文: ""","[31203, 234]",男,"[286, 4439, 611, 19202, 14263, 5156, 29885, 655]",male,男
"中文: ""七"" - 中文: ""七""
中文: ""花"" - 中文: ""花""
中文: ""地"" - 中文: ""地""
中文: ""心"" - 中文: ""心""
中文: ""电"" - 中文: ""","[31679, 234]",电,"[12646, 295, 4552, 321, 29872, 6146, 15436, 3546, 560]",electric,电
"中文: ""星"" - 中文: ""星""
中文: ""头"" - 中文: ""头""
中文: ""沙"" - 中文: ""沙""
中文: ""十"" - 中文: ""十""
中文: ""户"" - 中文: ""","[31229, 233]",户,"[3699, 5089, 10774, 9261, 29882, 1251, 8697, 22329, 298]",household,户
"中文: ""站"" - 中文: ""站""
中文: ""平"" - 中文: ""平""
中文: ""力"" - 中文: ""力""
中文: ""版"" - 中文: ""版""
中文: ""人"" - 中文: ""","[30313, 231]",人,"[1236, 546, 10532, 639, 6774, 2022, 29886, 282, 3736, 412]",person,人
"中文: ""百"" - 中文: ""百""
中文: ""败"" - 中文: ""败""
中文: ""座"" - 中文: ""座""
中文: ""一"" - 中文: ""一""
中文: ""段"" - 中文: ""","[31559, 233]",段,"[344, 4004, 269, 409, 8803, 2042, 5226, 21149, 3471, 29879]",section,段
"中文: ""果"" - 中文: ""果""
中文: ""起"" - 中文: ""起""
中文: ""线"" - 中文: ""线""
中文: ""址"" - 中文: ""址""
中文: ""官"" - 中文: ""","[31694, 232]",官,"[6221, 288, 29877, 1283, 2696, 310, 974, 3344, 29158]",official,官
"中文: ""判"" - 中文: ""判""
中文: ""东"" - 中文: ""东""
中文: ""线"" - 中文: ""线""
中文: ""十"" - 中文: ""十""
中文: ""百"" - 中文: ""","[31047, 234]",百,"[9074, 29882, 6893, 6905, 298, 22888]",hundred,百
"中文: ""目"" - 中文: ""目""
中文: ""方"" - 中文: ""方""
中文: ""洞"" - 中文: ""洞""
中文: ""友"" - 中文: ""友""
中文: ""局"" - 中文: ""","[31655, 232]",局,"[288, 29877, 20205, 1283, 8034, 2696, 310, 974, 3344]",office,局
"中文: ""夏"" - 中文: ""夏""
中文: ""月"" - 中文: ""月""
中文: ""湖"" - 中文: ""湖""
中文: ""沙"" - 中文: ""沙""
中文: ""岩"" - 中文: ""","[31753, 232]",岩,"[29878, 10198, 696, 364, 20821, 307, 7679]",rock,岩
"中文: ""线"" - 中文: ""线""
中文: ""法"" - 中文: ""法""
中文: ""删"" - 中文: ""删""
中文: ""电"" - 中文: ""电""
中文: ""起"" - 中文: ""","[31558, 235]",起,"[3780, 29878, 10107, 364, 5161, 374, 14451]",rise,起
"中文: ""方"" - 中文: ""方""
中文: ""舞"" - 中文: ""舞""
中文: ""马"" - 中文: ""马""
中文: ""黄"" - 中文: ""黄""
中文: ""左"" - 中文: ""","[31651, 232]",左,"[29880, 1563, 280, 301, 25874, 454, 2175]",left,左
"中文: ""海"" - 中文: ""海""
中文: ""线"" - 中文: ""线""
中文: ""阳"" - 中文: ""阳""
中文: ""花"" - 中文: ""花""
中文: ""音"" - 中文: ""","[30941, 236]",音,"[29802, 269, 577, 3669, 578, 6047, 29879]",sound,音
"中文: ""池"" - 中文: ""池""
中文: ""店"" - 中文: ""店""
中文: ""星"" - 中文: ""星""
中文: ""法"" - 中文: ""法""
中文: ""力"" - 中文: ""","[31074, 232]",力,"[4764, 3081, 772, 1129, 13519, 12248, 282, 29886]",power,力
"中文: ""星"" - 中文: ""星""
中文: ""话"" - 中文: ""话""
中文: ""火"" - 中文: ""火""
中文: ""九"" - 中文: ""九""
中文: ""夏"" - 中文: ""","[31241, 232]",夏,"[2533, 22792, 269, 2146, 2083, 11801, 480, 29879]",summer,夏


==> figures/translation/7b_de_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Buch"" - Deutsch: ""","[5373, 10586, 29933, 350, 3727, 22987]",Buch,"[289, 833, 1045, 2909, 29890, 3143]",book,Buch
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Anstieg"" - Deutsch: ""Anstieg""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Wolke"" - Deutsch: ""","[14962, 399, 29956, 11902]",Wolke,"[17184, 23642, 274, 1067, 15126, 29883, 695, 9570, 9274]",cloud,Wolke
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Tasche"" - Deutsch: ""","[23793, 29911, 323, 10523]",Tasche,"[289, 2291, 19548, 29890, 23156, 9922]",bag,Tasche
"Deutsch: ""Sprache"" - Deutsch: ""Sprache""
Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Mund"" - Deutsch: ""","[8229, 341, 29924, 13564]",Mund,"[29442, 2730, 21026, 286, 13394, 29885, 4346]",mouth,Mund
"Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Boden"" - Deutsch: ""","[8431, 29933, 350, 1952, 19929]",Boden,"[22473, 578, 577, 269, 29879]",soil,Boden
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Farbe"" - Deutsch: ""Farbe""
Deutsch: ""Berg"" - Deutsch: ""","[9827, 17104, 29933, 350, 2292, 3629, 1522]",Berg,"[29442, 2730, 286, 5766, 14378, 29885, 4346, 16476]",mountain,Berg
"Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Tuch"" - Deutsch: ""","[23215, 12603, 29911, 323]",Tuch,"[17184, 13950, 274, 1067, 15126, 695, 29883]",cloth,Tuch
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Herz"" - Deutsch: ""","[3868, 29950, 2439, 12905, 379, 18650, 940]",Herz,"[354, 29882, 540, 23057, 8293, 5192, 298]",heart,Herz
"Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Streifen"" - Deutsch: ""Streifen""
Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Tag"" - Deutsch: ""","[10522, 29911, 323, 8176, 10523]",Tag,"[1146, 3250, 29881, 270, 2462, 1388]",day,Tag
"Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Stern"" - Deutsch: ""","[2443, 29903, 7789, 624, 28588, 317, 855, 23413]",Stern,"[303, 9523, 5810, 380, 8508, 5173, 269, 29879]",star,Stern
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Feder"" - Deutsch: ""","[17972, 5169, 8263, 29943, 383, 7351]",Feder,"[6709, 4278, 805, 15099, 1028, 7689, 269, 29879]",spring,Feder
"Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Mond"" - Deutsch: ""","[7185, 2598, 341, 22638, 29924, 12125, 4546]",Mond,"[2730, 286, 29885, 4346, 18786]",moon,Mond
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Holz"" - Deutsch: ""","[8335, 29950, 4168, 26211, 379, 19984]",Holz,"[8879, 29893, 8112, 6115, 827, 281]",wood,Holz
"Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Dorf"" - Deutsch: ""","[360, 17207, 1938, 29928, 6132, 9579]",Dorf,"[11928, 3516, 17191, 5720, 21031, 1403, 325, 28765, 29894, 4213]",village,Dorf
"Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Wald"" - Deutsch: ""","[399, 5260, 29956, 22552, 17721]",Wald,"[363, 1079, 285, 26839, 29888, 1181, 1454, 13569, 1701]",forest,Wald
"Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Gitter"" - Deutsch: ""","[11786, 28712, 26074, 4406, 402, 29954]",Gitter,"[330, 629, 7720, 867, 6856, 29887]",grid,Gitter
"Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Lied"" - Deutsch: ""","[365, 29931, 2718, 23410, 7326, 29382]",Lied,"[4823, 578, 1100, 577, 1487, 21453, 269, 29879]",song,Lied
"Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""neun"" - Deutsch: ""neun""
Deutsch: ""Wasser"" - Deutsch: ""","[399, 29457, 12547, 29956, 22552, 16124]",Wasser,"[2766, 11324, 29893, 16699, 281, 13405, 4094]",water,Wasser
"Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Teich"" - Deutsch: ""","[7141, 29911, 323, 1920]",Teich,"[12509, 29886, 1129, 282, 2818, 772, 1112]",pond,Teich
"Deutsch: ""Stamm"" - Deutsch: ""Stamm""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""Fluss"" - Deutsch: ""","[8754, 2379, 29943, 383]",Fluss,"[8580, 364, 9050, 10107, 4401, 29878, 1150, 3511, 374]",river,Fluss
"Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Schnee"" - Deutsch: ""Schnee""
Deutsch: ""Gesetz"" - Deutsch: ""","[6328, 1879, 7999, 402, 29954]",Gesetz,"[29880, 433, 4307, 301, 425, 10653]",law,Gesetz
"Deutsch: ""Meer"" - Deutsch: ""Meer""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Beispiel"" - Deutsch: ""Beispiel""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Welle"" - Deutsch: ""","[1334, 28862, 399, 11284, 4806, 29956, 5674, 10458]",Welle,"[2766, 11324, 29893, 281, 10742, 27766]",wave,Welle
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Beispiel"" - Deutsch: ""Beispiel""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Ozean"" - Deutsch: ""","[438, 29949]",Ozean,"[12954, 25802, 288, 542, 23474, 29877]",ocean,Ozean
"Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Höhle"" - Deutsch: ""","[29950, 379, 11623]",Höhle,"[1113, 274, 29883, 5777, 24230, 18346]",cave,Höhle
"Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Linie"" - Deutsch: ""Linie""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Meer"" - Deutsch: ""","[6816, 2191, 341, 29924]",Meer,"[344, 7205, 409, 269, 29879]",sea,Meer
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""See"" - Deutsch: ""","[29903, 13393, 2008, 317, 2823, 922]",See,"[19437, 29880, 433, 24591, 18170, 301, 425]",lake,See
"Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Quelle"" - Deutsch: ""","[2182, 5462, 660, 29984, 751, 8654]",Quelle,"[2752, 3669, 4993, 578, 577, 269, 29879]",source,Quelle
"Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""Feuer"" - Deutsch: ""","[5169, 8263, 29943, 383, 29331]",Feuer,"[7241, 8696, 285, 13734, 29888, 28034, 3974, 5713]",fire,Feuer
"Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Punkt"" - Deutsch: ""","[349, 22723, 12129, 29925]",Punkt,"[11899, 1129, 29886, 3149, 282, 772, 1298]",point,Punkt
"Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Farbe"" - Deutsch: ""Farbe""
Deutsch: ""Gemälde"" - Deutsch: ""","[15170, 7999, 1879, 402, 29954]",Gemälde,"[10675, 20413, 3274, 29886, 282, 3300, 6788]",painting,Gemälde
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Bahnhof"" - Deutsch: ""","[15174, 28701, 29933, 350, 15131, 6000]",Bahnhof,"[303, 6112, 9523, 5073, 19569, 380, 29879, 5173, 23436, 1002, 269]",station,Bahnhof
"Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Reis"" - Deutsch: ""","[1123, 29934, 830, 390]",Reis,"[364, 10107, 11674, 29878, 374, 2200, 19408, 9597]",rice,Reis
"Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Linie"" - Deutsch: ""","[365, 29931, 2718, 23410, 11667, 4342]",Linie,"[29880, 1196, 1915, 1220, 6276, 301, 492, 619]",line,Linie
"Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Blume"" - Deutsch: ""","[3164, 10358, 29933, 350]",Blume,"[5685, 1652, 285, 29888, 28149, 1579, 1731, 4972]",flower,Blume
"Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Sprache"" - Deutsch: ""Sprache""
Deutsch: ""Tee"" - Deutsch: ""","[7141, 29911, 323, 1920]",Tee,"[371, 23429, 29873, 734, 260]",tea,Tee
"Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Wolke"" - Deutsch: ""Wolke""
Deutsch: ""Fuß"" - Deutsch: ""","[11871, 29943, 383, 11212]",Fuß,"[3661, 6661, 285, 29888, 1181, 5431, 7953, 1701]",foot,Fuß
"Deutsch: ""Maschine"" - Deutsch: ""Maschine""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Höhle"" - Deutsch: ""Höhle""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""Tür"" - Deutsch: ""","[29911, 323, 25424]",Tür,"[29881, 1867, 17433, 437, 270, 3050]",door,Tür
"Deutsch: ""Wasser"" - Deutsch: ""Wasser""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Feld"" - Deutsch: ""Feld""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Schnee"" - Deutsch: ""","[29903, 1102, 317, 4504, 4421, 21129, 2522]",Schnee,"[16586, 5807, 15007, 269, 29879]",snow,Schnee
"Deutsch: ""Feuer"" - Deutsch: ""Feuer""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Pferd"" - Deutsch: ""","[10022, 349, 29925]",Pferd,"[4029, 29882, 2015, 5089, 11231, 1251, 298, 10435]",horse,Pferd
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""eins"" - Deutsch: ""","[10096, 1011, 29872, 21084, 321]",eins,"[697, 288, 650, 29877, 265, 373]",one,eins
"Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Reis"" - Deutsch: ""Reis""
Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""zwei"" - Deutsch: ""","[503, 29920, 5263, 7325, 4753, 7659]",zwei,"[29873, 1023, 10184, 260, 7516, 3252]",two,zwei
"Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""drei"" - Deutsch: ""","[7707, 14724, 29881, 4192, 270, 9697]",drei,"[12455, 266, 29873, 17536, 2211, 386, 260, 1468]",three,drei
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""vier"" - Deutsch: ""","[8545, 25965, 3516, 1403, 6316, 325, 7214, 29894]",vier,"[12584, 285, 29888, 3023, 1181, 17823, 1701]",four,vier
"Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""acht"" - Deutsch: ""","[1274, 263, 22019, 496, 562, 5860, 29874, 3657]",acht,"[10096, 9475, 29872, 29319, 15761, 321]",eight,acht
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Büro"" - Deutsch: ""Büro""
Deutsch: ""zehn"" - Deutsch: ""","[503, 29920, 911, 3777]",zehn,"[371, 3006, 29873, 734, 260, 841]",ten,zehn
"Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""Kopf"" - Deutsch: ""","[29968, 8224, 27476, 476]",Kopf,"[354, 2813, 29882, 540, 2343, 298]",head,Kopf
"Deutsch: ""Süden"" - Deutsch: ""Süden""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Streifen"" - Deutsch: ""","[29903, 11738, 624, 317, 3767, 5015, 855]",Streifen,"[303, 17820, 10076, 710, 380, 17010, 851, 269, 29879]",strip,Streifen
"Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Straße"" - Deutsch: ""","[29903, 624, 317, 22667, 3767, 5015, 855, 7357]",Straße,"[11952, 303, 29352, 380, 710, 12243, 13045, 851, 269, 29879]",street,Straße
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Teil"" - Deutsch: ""","[7141, 29911, 7770, 323, 1920]",Teil,"[1595, 3274, 29886, 610, 282, 3300, 862, 760]",part,Teil
"Deutsch: ""Art"" - Deutsch: ""Art""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Auge"" - Deutsch: ""","[22333, 8407, 319, 29909]",Auge,"[10977, 1032, 29872, 321]",eye,Auge
"Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Feld"" - Deutsch: ""","[5169, 21113, 8263, 29943, 383, 11961]",Feld,"[7241, 285, 1746, 29888, 5713, 2671, 29607]",field,Feld
"Deutsch: ""Geschwindigkeit"" - Deutsch: ""Geschwindigkeit""
Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Standort"" - Deutsch: ""","[29903, 7813, 624, 11042, 317, 6679, 7434, 855]",Standort,"[1039, 3268, 2746, 1354, 7845, 269, 29879]",site,Standort
"Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Wort"" - Deutsch: ""","[14962, 399, 19662, 13824, 29956]",Wort,"[8879, 29893, 1742, 827, 6365, 281, 1734, 13762]",word,Wort
"Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Paar"" - Deutsch: ""","[11868, 349, 2621, 29925]",Paar,"[3274, 18784, 29886, 282, 5101, 3300]",pair,Paar
"Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Sitz"" - Deutsch: ""","[29903, 23628, 21988, 25598, 317, 6101]",Sitz,"[12949, 344, 7205, 409, 269, 29879]",seat,Sitz
"Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""drei"" - Deutsch: ""drei""
Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""eins"" - Deutsch: ""eins""
Deutsch: ""Licht"" - Deutsch: ""","[10413, 365, 29931, 2718, 23410]",Licht,"[14172, 29880, 4366, 3473, 301, 3578, 492, 619]",light,Licht
"Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Norden"" - Deutsch: ""","[29940, 5245, 4186, 23899, 1939, 405, 3782]",Norden,"[3643, 1217, 6641, 694, 29876, 15459, 302]",north,Norden
"Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Maschine"" - Deutsch: ""","[8622, 3219, 21870, 341, 29924]",Maschine,"[7672, 4933, 5825, 286, 8628, 23523, 611, 655, 29885]",machine,Maschine
"Deutsch: ""Haushalt"" - Deutsch: ""Haushalt""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Zeit"" - Deutsch: ""","[796, 24625, 29999, 5347, 3091]",Zeit,"[5335, 29873, 2034, 9346, 931, 2230, 260, 19538]",time,Zeit
"Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Nutzen"" - Deutsch: ""","[29940, 12487, 405]",Nutzen,"[289, 7795, 915, 1785, 367, 3856, 29890, 13982, 14169]",benefit,Nutzen
"Deutsch: ""Schwanz"" - Deutsch: ""Schwanz""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""Provinz"" - Deutsch: ""","[23114, 1588, 349, 11127, 9133, 1184, 4040, 1019, 29925]",Provinz,"[558, 16123, 8482, 410, 29886, 282, 1326, 12291, 771, 544]",province,Provinz
"Deutsch: ""Lied"" - Deutsch: ""Lied""
Deutsch: ""Niederlage"" - Deutsch: ""Niederlage""
Deutsch: ""Bahnhof"" - Deutsch: ""Bahnhof""
Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Börse"" - Deutsch: ""","[29933, 350]",Börse,"[6543, 14523, 735, 29872, 5566, 429, 321]",exchange,Börse
"Deutsch: ""Streifen"" - Deutsch: ""Streifen""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Mitte"" - Deutsch: ""","[5493, 4573, 341, 29924, 23115, 24532]",Mitte,"[7256, 3737, 286, 6563, 17662, 7145, 2460, 29885]",middle,Mitte
"Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""acht"" - Deutsch: ""acht""
Deutsch: ""Tasche"" - Deutsch: ""Tasche""
Deutsch: ""Freund"" - Deutsch: ""","[23923, 3878, 14438, 4693, 29943, 383, 28817]",Freund,"[7932, 18326, 1424, 285, 5121, 29888, 3484, 1341]",friend,Freund
"Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""zehn"" - Deutsch: ""zehn""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Farbe"" - Deutsch: ""","[7748, 8413, 29943, 14206, 383]",Farbe,"[1111, 274, 2927, 784, 2780, 29883, 1302, 1054, 10965]",color,Farbe
"Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Versuch"" - Deutsch: ""Versuch""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Art"" - Deutsch: ""","[826, 1433, 3012, 319, 29909, 9986]",Art,"[29895, 413, 8506, 1984, 19015, 14380, 9089, 2924]",kind,Art
"Deutsch: ""See"" - Deutsch: ""See""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""Feuer"" - Deutsch: ""Feuer""
Deutsch: ""Richter"" - Deutsch: ""","[29934, 21710, 13675, 25627, 4385, 390]",Richter,"[6577, 3623, 4900, 16833, 432, 29926, 17675]",judge,Richter
"Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Schule"" - Deutsch: ""","[29903, 1102, 27223, 317, 12988, 4421, 4504, 2522]",Schule,"[27041, 3762, 816, 1557, 1364, 269, 29879, 885]",school,Schule
"Deutsch: ""Sitz"" - Deutsch: ""Sitz""
Deutsch: ""sieben"" - Deutsch: ""sieben""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Schönheit"" - Deutsch: ""Schönheit""
Deutsch: ""Krawatte"" - Deutsch: ""","[29968, 7365, 476, 19387]",Krawatte,"[29873, 2034, 260, 22134, 19538]",tie,Krawatte
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Beispiel"" - Deutsch: ""","[3629, 22621, 29933, 350, 10632, 1522]",Beispiel,"[4392, 735, 29872, 429, 4773, 1342, 321]",example,Beispiel
"Deutsch: ""Teich"" - Deutsch: ""Teich""
Deutsch: ""zehn"" - Deutsch: ""zehn""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""Richter"" - Deutsch: ""Richter""
Deutsch: ""Gesicht"" - Deutsch: ""","[6328, 7999, 1879, 402, 29954]",Gesicht,"[5444, 4024, 285, 2258, 3700, 29888, 17470, 2161]",face,Gesicht
"Deutsch: ""Anstieg"" - Deutsch: ""Anstieg""
Deutsch: ""Mund"" - Deutsch: ""Mund""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""Brücke"" - Deutsch: ""","[1771, 29933, 350, 12432]",Brücke,"[289, 19515, 28635, 1182, 1506, 29890, 18419, 12945]",bridge,Brücke
"Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Gegenstand"" - Deutsch: ""","[1879, 21163, 7999, 402, 19275, 29954]",Gegenstand,"[474, 2944, 29875, 568, 277, 372, 667]",item,Gegenstand
"Deutsch: ""Zeit"" - Deutsch: ""Zeit""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gegenstand"" - Deutsch: ""Gegenstand""
Deutsch: ""löschen"" - Deutsch: ""","[29880, 27575, 301]",löschen,"[5217, 6144, 29881, 8143, 7374, 316, 311, 270, 628]",delete,löschen
"Deutsch: ""Stern"" - Deutsch: ""Stern""
Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Tal"" - Deutsch: ""Tal""
Deutsch: ""Gruppe"" - Deutsch: ""","[29954, 402, 21757, 3338, 5430, 1632]",Gruppe,"[330, 629, 2318, 2972, 867, 4071, 17170, 29887]",group,Gruppe
"Deutsch: ""rot"" - Deutsch: ""rot""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Schönheit"" - Deutsch: ""","[28565, 1102, 29903, 317, 4504, 4421, 2522]",Schönheit,"[289, 6562, 915, 367, 29890, 15409]",beauty,Schönheit
"Deutsch: ""Krawatte"" - Deutsch: ""Krawatte""
Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Plattform"" - Deutsch: ""","[27201, 3247, 349, 13494, 1858, 29925]",Plattform,"[2174, 29886, 572, 715, 282, 7481, 13974, 12120, 18870]",platform,Plattform
"Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Kopf"" - Deutsch: ""Kopf""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Haus"" - Deutsch: ""","[29950, 10727, 5952, 379, 24704]",Haus,"[8697, 29882, 10774, 9261, 5089, 3699, 1251, 298]",house,Haus
"Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Gesetz"" - Deutsch: ""Gesetz""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Wald"" - Deutsch: ""Wald""
Deutsch: ""Sonne"" - Deutsch: ""","[1105, 29903, 317, 5791, 6295]",Sonne,"[2146, 11445, 6575, 480, 269, 29879]",sun,Sonne
"Deutsch: ""Mitte"" - Deutsch: ""Mitte""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Quelle"" - Deutsch: ""Quelle""
Deutsch: ""Geschichte"" - Deutsch: ""","[7376, 1879, 5009, 7999, 402, 6328, 29954]",Geschichte,"[7251, 18434, 670, 2918, 29882, 4955, 16211, 9825, 22880, 3603, 298]",history,Geschichte
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Geschwindigkeit"" - Deutsch: ""Geschwindigkeit""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Tal"" - Deutsch: ""","[29911, 10288, 323, 10523]",Tal,"[659, 19599, 325, 1564, 28519, 791, 29894, 22044, 2947]",valley,Tal
"Deutsch: ""löschen"" - Deutsch: ""löschen""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Quadrat"" - Deutsch: ""","[2182, 29984, 660, 751]",Quadrat,"[6862, 17619, 3044, 29879, 26613, 269, 10674, 18074]",square,Quadrat
"Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Süden"" - Deutsch: ""","[29903, 26585, 317, 17110, 11711]",Süden,"[3669, 13267, 578, 7062, 577, 269, 29879]",south,Süden
"Deutsch: ""Kind"" - Deutsch: ""Kind""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Mond"" - Deutsch: ""Mond""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Tugend"" - Deutsch: ""","[23215, 12603, 29911, 323]",Tugend,"[3516, 10636, 27935, 1403, 325, 4610, 15389, 29894, 2405]",virtue,Tugend
"Deutsch: ""Fuß"" - Deutsch: ""Fuß""
Deutsch: ""Gruppe"" - Deutsch: ""Gruppe""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Stamm"" - Deutsch: ""","[29903, 624, 317, 7434, 855]",Stamm,"[9434, 29873, 534, 29563, 260, 3367, 509, 3626]",tribe,Stamm
"Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Kopf"" - Deutsch: ""Kopf""
Deutsch: ""Stadt"" - Deutsch: ""","[10347, 29903, 624, 317, 5587, 7434, 855]",Stadt,"[455, 274, 4272, 12690, 20752, 4583, 29883, 7537]",city,Stadt
"Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Haar"" - Deutsch: ""Haar""
Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Sommer"" - Deutsch: ""Sommer""
Deutsch: ""Sprache"" - Deutsch: ""","[29903, 14314, 317, 1706, 5592, 29634]",Sprache,"[301, 3893, 6361, 4086, 29880, 433, 11675, 10906, 6468, 425]",language,Sprache
"Deutsch: ""Quadrat"" - Deutsch: ""Quadrat""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Stadt"" - Deutsch: ""Stadt""
Deutsch: ""Geschwindigkeit"" - Deutsch: ""","[1879, 5009, 7999, 402, 6328, 29954]",Geschwindigkeit,"[6210, 19322, 805, 1028, 5965, 269, 29879, 961]",speed,Geschwindigkeit
"Deutsch: ""Macht"" - Deutsch: ""Macht""
Deutsch: ""Feder"" - Deutsch: ""Feder""
Deutsch: ""Gitter"" - Deutsch: ""Gitter""
Deutsch: ""Welle"" - Deutsch: ""Welle""
Deutsch: ""Boden"" - Deutsch: ""","[8431, 29933, 350, 1952, 19929]",Boden,"[330, 2057, 629, 867, 4071, 5962, 17170, 29887]",ground,Boden
"Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Brücke"" - Deutsch: ""Brücke""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Ozean"" - Deutsch: ""Ozean""
Deutsch: ""Versuch"" - Deutsch: ""","[29963, 10138, 1798, 478, 6565, 8980]",Versuch,"[271, 263, 1131, 1098, 472, 4218, 15127, 29874, 21609]",attempt,Versuch
"Deutsch: ""Plattform"" - Deutsch: ""Plattform""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""vier"" - Deutsch: ""vier""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Niederlage"" - Deutsch: ""","[16501, 29940, 24052, 19166, 15981, 405]",Niederlage,"[822, 8686, 29881, 316, 311, 20653, 270, 1753]",defeat,Niederlage
"Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Maschine"" - Deutsch: ""Maschine""
Deutsch: ""Schwanz"" - Deutsch: ""","[29903, 1102, 317, 9234, 4421, 4504, 2522]",Schwanz,"[29873, 12464, 11062, 260, 18237, 941]",tail,Schwanz
"Deutsch: ""Berg"" - Deutsch: ""Berg""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""zwei"" - Deutsch: ""zwei""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Mutter"" - Deutsch: ""","[20749, 8229, 341, 29924, 22411]",Mutter,"[5637, 2730, 286, 3184, 29885, 4346, 25550, 14817]",mother,Mutter
"Deutsch: ""Versuch"" - Deutsch: ""Versuch""
Deutsch: ""Paar"" - Deutsch: ""Paar""
Deutsch: ""Licht"" - Deutsch: ""Licht""
Deutsch: ""Teil"" - Deutsch: ""Teil""
Deutsch: ""Osten"" - Deutsch: ""","[438, 26569, 24768, 29949, 6657, 11334]",Osten,"[23027, 2240, 29872, 11248, 9755, 321]",east,Osten
"Deutsch: ""Sonne"" - Deutsch: ""Sonne""
Deutsch: ""Norden"" - Deutsch: ""Norden""
Deutsch: ""Fluss"" - Deutsch: ""Fluss""
Deutsch: ""Tür"" - Deutsch: ""Tür""
Deutsch: ""Rede"" - Deutsch: ""","[1123, 29934, 4367, 9039, 830, 390]",Rede,"[12032, 805, 1028, 5965, 269, 29879, 961]",speech,Rede
"Deutsch: ""Blume"" - Deutsch: ""Blume""
Deutsch: ""Tuch"" - Deutsch: ""Tuch""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Holz"" - Deutsch: ""Holz""
Deutsch: ""Kind"" - Deutsch: ""","[29968, 20311, 13187, 11885, 476, 16540]",Kind,"[5145, 274, 305, 2278, 521, 18558, 4161, 29883]",child,Kind
"Deutsch: ""Mutter"" - Deutsch: ""Mutter""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Herz"" - Deutsch: ""Herz""
Deutsch: ""Tugend"" - Deutsch: ""Tugend""
Deutsch: ""Turm"" - Deutsch: ""","[23215, 12603, 29911, 323, 5383]",Turm,"[304, 29873, 260, 517, 19372]",tower,Turm
"Deutsch: ""Osten"" - Deutsch: ""Osten""
Deutsch: ""Abschnitt"" - Deutsch: ""Abschnitt""
Deutsch: ""Rede"" - Deutsch: ""Rede""
Deutsch: ""Dorf"" - Deutsch: ""Dorf""
Deutsch: ""Haar"" - Deutsch: ""","[29950, 5952, 379, 24704]",Haar,"[29882, 11315, 2350, 23535, 298, 447]",hair,Haar
"Deutsch: ""Linie"" - Deutsch: ""Linie""
Deutsch: ""Geschichte"" - Deutsch: ""Geschichte""
Deutsch: ""Haus"" - Deutsch: ""Haus""
Deutsch: ""Standort"" - Deutsch: ""Standort""
Deutsch: ""Haushalt"" - Deutsch: ""","[29950, 10727, 5952, 379, 24704]",Haushalt,"[8697, 29882, 10774, 9261, 5089, 3699, 22329, 1251, 298]",household,Haushalt
"Deutsch: ""Freund"" - Deutsch: ""Freund""
Deutsch: ""Gesicht"" - Deutsch: ""Gesicht""
Deutsch: ""Pferd"" - Deutsch: ""Pferd""
Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Abschnitt"" - Deutsch: ""","[1976, 319, 29909, 24650, 4920]",Abschnitt,"[8803, 344, 4004, 409, 3471, 5226, 2042, 269, 29879, 21149]",section,Abschnitt
"Deutsch: ""Punkt"" - Deutsch: ""Punkt""
Deutsch: ""Buch"" - Deutsch: ""Buch""
Deutsch: ""tausend"" - Deutsch: ""tausend""
Deutsch: ""Straße"" - Deutsch: ""Straße""
Deutsch: ""Büro"" - Deutsch: ""","[16144, 29933, 15455, 350]",Büro,"[8034, 310, 288, 2696, 20205, 3344, 29877, 1283, 974]",office,Büro
"Deutsch: ""Tag"" - Deutsch: ""Tag""
Deutsch: ""Gemälde"" - Deutsch: ""Gemälde""
Deutsch: ""fünf"" - Deutsch: ""fünf""
Deutsch: ""neun"" - Deutsch: ""neun""
Deutsch: ""Anstieg"" - Deutsch: ""","[21877, 2744, 319, 29909, 530]",Anstieg,"[364, 10107, 29878, 14451, 3780, 374, 5161]",rise,Anstieg
"Deutsch: ""Schule"" - Deutsch: ""Schule""
Deutsch: ""Reis"" - Deutsch: ""Reis""
Deutsch: ""Tee"" - Deutsch: ""Tee""
Deutsch: ""Börse"" - Deutsch: ""Börse""
Deutsch: ""Macht"" - Deutsch: ""","[3219, 21870, 341, 4326, 29924, 15735, 17197]",Macht,"[3081, 4764, 1129, 29886, 282, 772, 12248, 13519]",power,Macht
"Deutsch: ""Provinz"" - Deutsch: ""Provinz""
Deutsch: ""Boden"" - Deutsch: ""Boden""
Deutsch: ""Turm"" - Deutsch: ""Turm""
Deutsch: ""Nutzen"" - Deutsch: ""Nutzen""
Deutsch: ""Sommer"" - Deutsch: ""","[22820, 1105, 29903, 317, 6254, 6295]",Sommer,"[2533, 2146, 2083, 22792, 480, 269, 29879, 11801]",summer,Sommer


==> figures/translation/7b_de_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""Streifen"" - English: ""strip""
Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""eins"" - English: ""one""
Deutsch: ""Buch"" - English: ""","[3143, 289, 1045, 29890, 833, 2909]",book,"[3143, 289, 1045, 29890, 833, 2909]",book,Buch
"Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""vier"" - English: ""four""
Deutsch: ""Gitter"" - English: ""grid""
Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""Wolke"" - English: ""","[1067, 9274, 9570, 274, 17184, 695, 23642, 29883, 15126]",cloud,"[1067, 9274, 9570, 274, 17184, 695, 23642, 29883, 15126]",cloud,Wolke
"Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Paar"" - English: ""pair""
Deutsch: ""Tasche"" - English: ""","[9922, 2291, 289, 19548, 29890, 23156]",bag,"[9922, 2291, 289, 19548, 29890, 23156]",bag,Tasche
"Deutsch: ""Kopf"" - English: ""head""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Kind"" - English: ""child""
Deutsch: ""Mund"" - English: ""","[4346, 2730, 21026, 29442, 286, 13394, 29885]",mouth,"[4346, 2730, 21026, 29442, 286, 13394, 29885]",mouth,Mund
"Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""neun"" - English: ""nine""
Deutsch: ""Boden"" - English: ""","[577, 269, 578, 29879, 22473]",soil,"[577, 269, 578, 29879, 22473]",soil,Boden
"Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""sechs"" - English: ""six""
Deutsch: ""Berg"" - English: ""","[16476, 4346, 2730, 29442, 286, 14378, 29885, 5766]",mountain,"[16476, 4346, 2730, 29442, 286, 14378, 29885, 5766]",mountain,Berg
"Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Herz"" - English: ""heart""
Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Tuch"" - English: ""","[1067, 274, 17184, 695, 29883, 13950, 15126]",cloth,"[1067, 274, 17184, 695, 29883, 13950, 15126]",cloth,Tuch
"Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Version"" - English: ""version""
Deutsch: ""Beispiel"" - English: ""example""
Deutsch: ""Herz"" - English: ""","[5192, 23057, 298, 540, 8293, 354, 29882]",heart,"[5192, 23057, 298, 540, 8293, 354, 29882]",heart,Herz
"Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""neun"" - English: ""nine""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Hand"" - English: ""","[298, 447, 1361, 5905, 5403, 2350, 3179, 29882]",hand,"[298, 447, 1361, 5905, 5403, 2350, 3179, 29882]",hand,Hand
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""löschen"" - English: ""delete""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Tag"" - English: ""","[1146, 3250, 2462, 270, 1388, 29881]",day,"[1146, 3250, 2462, 270, 1388, 29881]",day,Tag
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Stern"" - English: ""","[5173, 380, 269, 303, 9523, 8508, 5810, 29879]",star,"[5173, 380, 269, 303, 9523, 8508, 5810, 29879]",star,Stern
"Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""vier"" - English: ""four""
Deutsch: ""Feder"" - English: ""","[805, 15099, 7689, 4278, 6709, 269, 29879, 1028]",spring,"[805, 15099, 7689, 4278, 6709, 269, 29879, 1028]",spring,Feder
"Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""links"" - English: ""left""
Deutsch: ""Mond"" - English: ""","[4346, 2730, 286, 29885, 18786]",moon,"[4346, 2730, 286, 29885, 18786]",moon,Mond
"Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""sechs"" - English: ""six""
Deutsch: ""Holz"" - English: ""","[827, 29893, 8112, 8879, 6115, 281]",wood,"[827, 29893, 8112, 8879, 6115, 281]",wood,Holz
"Deutsch: ""Kopf"" - English: ""head""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Dorf"" - English: ""","[29894, 4213, 17191, 28765, 1403, 11928, 21031, 325, 5720, 3516]",village,"[29894, 4213, 17191, 28765, 1403, 11928, 21031, 325, 5720, 3516]",village,Dorf
"Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Boden"" - English: ""soil""
Deutsch: ""Wald"" - English: ""","[1454, 13569, 285, 1701, 363, 26839, 1079, 29888, 1181]",forest,"[1454, 13569, 285, 1701, 363, 26839, 1079, 29888, 1181]",forest,Wald
"Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Gitter"" - English: ""","[7720, 6856, 867, 629, 29887, 330]",grid,"[7720, 6856, 867, 629, 29887, 330]",grid,Gitter
"Deutsch: ""Schule"" - English: ""school""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Lied"" - English: ""","[1487, 577, 4823, 1100, 269, 578, 29879, 21453]",song,"[1487, 577, 4823, 1100, 269, 578, 29879, 21453]",song,Lied
"Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Wasser"" - English: ""","[29893, 2766, 13405, 4094, 281, 11324, 16699]",water,"[29893, 2766, 13405, 4094, 281, 11324, 16699]",water,Wasser
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""Zeit"" - English: ""time""
Deutsch: ""Teich"" - English: ""","[29886, 772, 282, 12509, 1129, 1112, 2818]",pond,"[29886, 772, 282, 12509, 1129, 1112, 2818]",pond,Teich
"Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Tugend"" - English: ""virtue""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Sand"" - English: ""","[9753, 872, 11982, 269, 4977, 29879, 28455]",sand,"[9753, 872, 11982, 269, 4977, 29879, 28455]",sand,Sand
"Deutsch: ""eins"" - English: ""one""
Deutsch: ""Sitz"" - English: ""seat""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Fluss"" - English: ""","[29878, 3511, 9050, 4401, 10107, 364, 8580, 1150, 374]",river,"[29878, 3511, 9050, 4401, 10107, 364, 8580, 1150, 374]",river,Fluss
"Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""Gesetz"" - English: ""","[301, 29880, 425, 433, 4307, 10653]",law,"[301, 29880, 425, 433, 4307, 10653]",law,Gesetz
"Deutsch: ""vier"" - English: ""four""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Welle"" - English: ""","[29893, 2766, 27766, 10742, 281, 11324]",wave,"[29893, 2766, 27766, 10742, 281, 11324]",wave,Welle
"Deutsch: ""See"" - English: ""lake""
Deutsch: ""Norden"" - English: ""north""
Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Ozean"" - English: ""","[25802, 12954, 542, 23474, 29877, 288]",ocean,"[25802, 12954, 542, 23474, 29877, 288]",ocean,Ozean
"Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""Geschichte"" - English: ""history""
Deutsch: ""Höhle"" - English: ""","[29883, 24230, 274, 1113, 18346, 5777]",cave,"[29883, 24230, 274, 1113, 18346, 5777]",cave,Höhle
"Deutsch: ""Tag"" - English: ""day""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Meer"" - English: ""","[344, 269, 7205, 409, 29879]",sea,"[344, 269, 7205, 409, 29879]",sea,Meer
"Deutsch: ""Licht"" - English: ""light""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Version"" - English: ""version""
Deutsch: ""See"" - English: ""","[19437, 301, 24591, 29880, 425, 433, 18170]",lake,"[19437, 301, 24591, 29880, 425, 433, 18170]",lake,See
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Quelle"" - English: ""","[4993, 2752, 577, 269, 3669, 578, 29879]",source,"[4993, 2752, 577, 269, 3669, 578, 29879]",source,Quelle
"Deutsch: ""Nutzen"" - English: ""benefit""
Deutsch: ""Straße"" - English: ""street""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Feuer"" - English: ""","[13734, 8696, 285, 28034, 29888, 3974, 7241, 5713]",fire,"[13734, 8696, 285, 28034, 29888, 3974, 7241, 5713]",fire,Feuer
"Deutsch: ""Wolke"" - English: ""cloud""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Punkt"" - English: ""","[29886, 772, 3149, 282, 11899, 1298, 1129]",point,"[29886, 772, 3149, 282, 11899, 1298, 1129]",point,Punkt
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Version"" - English: ""","[29894, 1147, 345, 3259, 1224, 1873, 325, 369, 2453, 874]",version,"[29894, 1147, 345, 3259, 1224, 1873, 325, 369, 2453, 874]",version,Version
"Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Ball"" - English: ""","[9922, 6411, 2291, 5521, 289, 2135, 8287, 29890]",ball,"[9922, 6411, 2291, 5521, 289, 2135, 8287, 29890]",ball,Ball
"Deutsch: ""Feld"" - English: ""field""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Gemälde"" - English: ""","[29886, 10675, 282, 3300, 6788, 20413, 3274]",painting,"[29886, 10675, 282, 3300, 6788, 20413, 3274]",painting,Gemälde
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""löschen"" - English: ""delete""
Deutsch: ""Bahnhof"" - English: ""","[19569, 5173, 5073, 1002, 6112, 380, 269, 303, 9523, 29879, 23436]",station,"[19569, 5173, 5073, 1002, 6112, 380, 269, 303, 9523, 29879, 23436]",station,Bahnhof
"Deutsch: ""rot"" - English: ""red""
Deutsch: ""eins"" - English: ""one""
Deutsch: ""Zeit"" - English: ""time""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Reis"" - English: ""","[29878, 2200, 9597, 10107, 364, 374, 11674, 19408]",rice,"[29878, 2200, 9597, 10107, 364, 374, 11674, 19408]",rice,Reis
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Haus"" - English: ""house""
Deutsch: ""rot"" - English: ""","[29878, 1127, 337, 276, 364, 2654]",red,"[29878, 1127, 337, 276, 364, 2654]",red,rot
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Linie"" - English: ""","[1915, 619, 301, 29880, 1220, 6276, 492, 1196]",line,"[1915, 619, 301, 29880, 1220, 6276, 492, 1196]",line,Linie
"Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Netz"" - English: ""","[452, 29876, 1212, 7787, 484, 302]",net,"[452, 29876, 1212, 7787, 484, 302]",net,Netz
"Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Paar"" - English: ""pair""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Blume"" - English: ""","[285, 1652, 28149, 1731, 4972, 5685, 1579, 29888]",flower,"[285, 1652, 28149, 1731, 4972, 5685, 1579, 29888]",flower,Blume
"Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Tee"" - English: ""","[29873, 23429, 734, 260, 371]",tea,"[29873, 23429, 734, 260, 371]",tea,Tee
"Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Sonne"" - English: ""sun""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Fuß"" - English: ""","[7953, 3661, 6661, 285, 5431, 1701, 29888, 1181]",foot,"[7953, 3661, 6661, 285, 5431, 1701, 29888, 1181]",foot,Fuß
"Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""zwei"" - English: ""two""
Deutsch: ""Gold"" - English: ""","[1484, 7684, 15192, 748, 29887, 330]",gold,"[1484, 7684, 15192, 748, 29887, 330]",gold,Gold
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Norden"" - English: ""north""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Tür"" - English: ""","[3050, 270, 1867, 17433, 29881, 437]",door,"[3050, 270, 1867, 17433, 29881, 437]",door,Tür
"Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Maschine"" - English: ""machine""
Deutsch: ""Schnee"" - English: ""","[16586, 5807, 269, 29879, 15007]",snow,"[16586, 5807, 269, 29879, 15007]",snow,Schnee
"Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Pferd"" - English: ""","[298, 10435, 4029, 1251, 5089, 11231, 2015, 29882]",horse,"[298, 10435, 4029, 1251, 5089, 11231, 2015, 29882]",horse,Pferd
"Deutsch: ""Tuch"" - English: ""cloth""
Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Gold"" - English: ""gold""
Deutsch: ""Kind"" - English: ""child""
Deutsch: ""eins"" - English: ""","[697, 265, 29877, 373, 650, 288]",one,"[697, 265, 29877, 373, 650, 288]",one,eins
"Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Tugend"" - English: ""virtue""
Deutsch: ""zwei"" - English: ""","[29873, 3252, 7516, 1023, 10184, 260]",two,"[29873, 3252, 7516, 1023, 10184, 260]",two,zwei
"Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Buch"" - English: ""book""
Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""drei"" - English: ""","[29873, 2211, 386, 17536, 1468, 266, 260, 12455]",three,"[29873, 2211, 386, 17536, 1468, 266, 260, 12455]",three,drei
"Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""vier"" - English: ""","[12584, 3023, 285, 17823, 1701, 29888, 1181]",four,"[12584, 3023, 285, 17823, 1701, 29888, 1181]",four,vier
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""fünf"" - English: ""","[5320, 285, 29888, 20818, 7241, 5713]",five,"[5320, 285, 29888, 20818, 7241, 5713]",five,fünf
"Deutsch: ""Geschwindigkeit"" - English: ""speed""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Wolke"" - English: ""cloud""
Deutsch: ""Sand"" - English: ""sand""
Deutsch: ""sechs"" - English: ""","[28319, 1354, 269, 1039, 29879, 4832]",six,"[28319, 1354, 269, 1039, 29879, 4832]",six,sechs
"Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""sieben"" - English: ""","[9881, 344, 269, 409, 29879]",seven,"[9881, 344, 269, 409, 29879]",seven,sieben
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""acht"" - English: ""","[29319, 29872, 15761, 10096, 321, 9475]",eight,"[29319, 29872, 15761, 10096, 321, 9475]",eight,acht
"Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Mund"" - English: ""mouth""
Deutsch: ""Gitter"" - English: ""grid""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""neun"" - English: ""","[14183, 6836, 17081, 29876, 302, 1240]",nine,"[14183, 6836, 17081, 29876, 302, 1240]",nine,neun
"Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Maschine"" - English: ""machine""
Deutsch: ""Norden"" - English: ""north""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""zehn"" - English: ""","[29873, 371, 734, 841, 260, 3006]",ten,"[29873, 371, 734, 841, 260, 3006]",ten,zehn
"Deutsch: ""Talent"" - English: ""talent""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Kopf"" - English: ""","[2813, 298, 540, 2343, 354, 29882]",head,"[2813, 298, 540, 2343, 354, 29882]",head,Kopf
"Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""löschen"" - English: ""delete""
Deutsch: ""Haus"" - English: ""house""
Deutsch: ""Gruppe"" - English: ""group""
Deutsch: ""Streifen"" - English: ""","[17010, 17820, 10076, 380, 269, 851, 303, 29879, 710]",strip,"[17010, 17820, 10076, 380, 269, 851, 303, 29879, 710]",strip,Streifen
"Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Straße"" - English: ""","[11952, 380, 269, 851, 303, 13045, 29352, 29879, 710, 12243]",street,"[11952, 380, 269, 851, 303, 13045, 29352, 29879, 710, 12243]",street,Straße
"Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Teil"" - English: ""","[29886, 760, 1595, 282, 3300, 862, 610, 3274]",part,"[29886, 760, 1595, 282, 3300, 862, 610, 3274]",part,Teil
"Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Auge"" - English: ""","[29872, 10977, 1032, 321]",eye,"[29872, 10977, 1032, 321]",eye,Auge
"Deutsch: ""Schnee"" - English: ""snow""
Deutsch: ""Gold"" - English: ""gold""
Deutsch: ""Schönheit"" - English: ""beauty""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""Feld"" - English: ""","[285, 1746, 29888, 29607, 2671, 7241, 5713]",field,"[285, 1746, 29888, 29607, 2671, 7241, 5713]",field,Feld
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Standort"" - English: ""","[1354, 269, 1039, 3268, 29879, 7845, 2746]",site,"[1354, 269, 1039, 3268, 29879, 7845, 2746]",site,Standort
"Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Wort"" - English: ""","[827, 29893, 13762, 8879, 6365, 1742, 281, 1734]",word,"[827, 29893, 13762, 8879, 6365, 1742, 281, 1734]",word,Wort
"Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Paar"" - English: ""","[29886, 5101, 18784, 282, 3300, 3274]",pair,"[29886, 5101, 18784, 282, 3300, 3274]",pair,Paar
"Deutsch: ""Herz"" - English: ""heart""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""Sitz"" - English: ""","[344, 12949, 269, 7205, 409, 29879]",seat,"[344, 12949, 269, 7205, 409, 29879]",seat,Sitz
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Gold"" - English: ""gold""
Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""Licht"" - English: ""","[301, 4366, 29880, 3578, 3473, 14172, 492, 619]",light,"[301, 4366, 29880, 3578, 3473, 14172, 492, 619]",light,Licht
"Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""zwei"" - English: ""two""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Mund"" - English: ""mouth""
Deutsch: ""tausend"" - English: ""","[29873, 10405, 386, 266, 260, 7693, 12595]",thousand,"[29873, 10405, 386, 266, 260, 7693, 12595]",thousand,tausend
"Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Norden"" - English: ""","[29876, 1217, 15459, 694, 6641, 302, 3643]",north,"[29876, 1217, 15459, 694, 6641, 302, 3643]",north,Norden
"Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Tür"" - English: ""door""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Herz"" - English: ""heart""
Deutsch: ""Maschine"" - English: ""","[655, 4933, 611, 7672, 286, 8628, 23523, 29885, 5825]",machine,"[655, 4933, 611, 7672, 286, 8628, 23523, 29885, 5825]",machine,Maschine
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Maschine"" - English: ""machine""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""Zeit"" - English: ""","[19538, 29873, 9346, 2034, 2230, 931, 5335, 260]",time,"[19538, 29873, 9346, 2034, 2230, 931, 5335, 260]",time,Zeit
"Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Tugend"" - English: ""virtue""
Deutsch: ""Mund"" - English: ""mouth""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Nutzen"" - English: ""","[915, 14169, 3856, 1785, 289, 7795, 367, 13982, 29890]",benefit,"[915, 14169, 3856, 1785, 289, 7795, 367, 13982, 29890]",benefit,Nutzen
"Deutsch: ""acht"" - English: ""eight""
Deutsch: ""drei"" - English: ""three""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Provinz"" - English: ""","[29886, 1326, 12291, 8482, 544, 282, 16123, 771, 410, 558]",province,"[29886, 1326, 12291, 8482, 544, 282, 16123, 771, 410, 558]",province,Provinz
"Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Haushalt"" - English: ""household""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Brücke"" - English: ""bridge""
Deutsch: ""Börse"" - English: ""","[29872, 14523, 5566, 6543, 429, 735, 321]",exchange,"[29872, 14523, 5566, 6543, 429, 735, 321]",exchange,Börse
"Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Beispiel"" - English: ""example""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Mitte"" - English: ""","[7256, 6563, 2460, 286, 29885, 7145, 17662, 3737]",middle,"[7256, 6563, 2460, 286, 29885, 7145, 17662, 3737]",middle,Mitte
"Deutsch: ""eins"" - English: ""one""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Freund"" - English: ""","[3484, 285, 5121, 7932, 18326, 1341, 29888, 1424]",friend,"[3484, 285, 5121, 7932, 18326, 1341, 29888, 1424]",friend,Freund
"Deutsch: ""Teil"" - English: ""part""
Deutsch: ""Geschwindigkeit"" - English: ""speed""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Welle"" - English: ""wave""
Deutsch: ""Farbe"" - English: ""","[2780, 1111, 10965, 274, 1302, 1054, 2927, 29883, 784]",color,"[2780, 1111, 10965, 274, 1302, 1054, 2927, 29883, 784]",color,Farbe
"Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Wasser"" - English: ""water""
Deutsch: ""Art"" - English: ""","[413, 9089, 29895, 19015, 8506, 14380, 1984, 2924]",kind,"[413, 9089, 29895, 19015, 8506, 14380, 1984, 2924]",kind,Art
"Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Richter"" - English: ""","[6577, 29926, 17675, 16833, 432, 4900, 3623]",judge,"[6577, 29926, 17675, 16833, 432, 4900, 3623]",judge,Richter
"Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Paar"" - English: ""pair""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Schule"" - English: ""","[816, 885, 269, 27041, 29879, 1557, 3762, 1364]",school,"[816, 885, 269, 27041, 29879, 1557, 3762, 1364]",school,Schule
"Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Stadt"" - English: ""city""
Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Krawatte"" - English: ""","[19538, 29873, 2034, 260, 22134]",tie,"[19538, 29873, 2034, 260, 22134]",tie,Krawatte
"Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Punkt"" - English: ""point""
Deutsch: ""Blume"" - English: ""flower""
Deutsch: ""Straße"" - English: ""street""
Deutsch: ""Beispiel"" - English: ""","[4773, 4392, 29872, 429, 1342, 735, 321]",example,"[4773, 4392, 29872, 429, 1342, 735, 321]",example,Beispiel
"Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Stern"" - English: ""star""
Deutsch: ""sechs"" - English: ""six""
Deutsch: ""Kind"" - English: ""child""
Deutsch: ""Gesicht"" - English: ""","[3700, 285, 5444, 2161, 2258, 4024, 17470, 29888]",face,"[3700, 285, 5444, 2161, 2258, 4024, 17470, 29888]",face,Gesicht
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Brücke"" - English: ""","[19515, 1182, 12945, 28635, 289, 1506, 29890, 18419]",bridge,"[19515, 1182, 12945, 28635, 289, 1506, 29890, 18419]",bridge,Brücke
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Niederlage"" - English: ""defeat""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Gegenstand"" - English: ""","[2944, 277, 372, 29875, 667, 474, 568]",item,"[2944, 277, 372, 29875, 667, 474, 568]",item,Gegenstand
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Version"" - English: ""version""
Deutsch: ""Geschwindigkeit"" - English: ""speed""
Deutsch: ""Schule"" - English: ""school""
Deutsch: ""löschen"" - English: ""","[6144, 316, 8143, 628, 270, 29881, 311, 5217, 7374]",delete,"[6144, 316, 8143, 628, 270, 29881, 311, 5217, 7374]",delete,löschen
"Deutsch: ""Auge"" - English: ""eye""
Deutsch: ""Kopf"" - English: ""head""
Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Linie"" - English: ""line""
Deutsch: ""Gruppe"" - English: ""","[2972, 2318, 867, 629, 4071, 29887, 330, 17170]",group,"[2972, 2318, 867, 629, 4071, 29887, 330, 17170]",group,Gruppe
"Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Provinz"" - English: ""province""
Deutsch: ""Fuß"" - English: ""foot""
Deutsch: ""Büro"" - English: ""office""
Deutsch: ""Talent"" - English: ""","[29873, 24242, 11062, 5969, 20411, 260, 941, 17694]",talent,"[29873, 24242, 11062, 5969, 20411, 260, 941, 17694]",talent,Talent
"Deutsch: ""tausend"" - English: ""thousand""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Schönheit"" - English: ""","[915, 289, 367, 29890, 6562, 15409]",beauty,"[915, 289, 367, 29890, 6562, 15409]",beauty,Schönheit
"Deutsch: ""zwei"" - English: ""two""
Deutsch: ""Tür"" - English: ""door""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Gegenstand"" - English: ""item""
Deutsch: ""Plattform"" - English: ""","[29886, 18870, 2174, 12120, 282, 13974, 715, 572, 7481]",platform,"[29886, 18870, 2174, 12120, 282, 13974, 715, 572, 7481]",platform,Plattform
"Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Haus"" - English: ""","[298, 1251, 9261, 5089, 10774, 8697, 3699, 29882]",house,"[298, 1251, 9261, 5089, 10774, 8697, 3699, 29882]",house,Haus
"Deutsch: ""Rede"" - English: ""speech""
Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Berg"" - English: ""mountain""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Sonne"" - English: ""","[480, 6575, 11445, 269, 2146, 29879]",sun,"[480, 6575, 11445, 269, 2146, 29879]",sun,Sonne
"Deutsch: ""Sitz"" - English: ""seat""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Richter"" - English: ""judge""
Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Geschichte"" - English: ""","[2918, 9825, 670, 298, 7251, 16211, 3603, 4955, 29882, 22880, 18434]",history,"[2918, 9825, 670, 298, 7251, 16211, 3603, 4955, 29882, 22880, 18434]",history,Geschichte
"Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Teich"" - English: ""pond""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Bahnhof"" - English: ""station""
Deutsch: ""Tal"" - English: ""","[29894, 2947, 19599, 22044, 1564, 659, 791, 325, 28519]",valley,"[29894, 2947, 19599, 22044, 1564, 659, 791, 325, 28519]",valley,Tal
"Deutsch: ""Haushalt"" - English: ""household""
Deutsch: ""Feld"" - English: ""field""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Quadrat"" - English: ""","[10674, 17619, 18074, 269, 29879, 6862, 3044, 26613]",square,"[10674, 17619, 18074, 269, 29879, 6862, 3044, 26613]",square,Quadrat
"Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Brücke"" - English: ""bridge""
Deutsch: ""Person"" - English: ""person""
Deutsch: ""Sommer"" - English: ""summer""
Deutsch: ""Generation"" - English: ""","[479, 1176, 29887, 2531, 1885, 330, 4738, 1737, 12623, 18530]",generation,"[479, 1176, 29887, 2531, 1885, 330, 4738, 1737, 12623, 18530]",generation,Generation
"Deutsch: ""Norden"" - English: ""north""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Zeit"" - English: ""time""
Deutsch: ""Person"" - English: ""person""
Deutsch: ""Süden"" - English: ""","[13267, 7062, 577, 269, 3669, 578, 29879]",south,"[13267, 7062, 577, 269, 3669, 578, 29879]",south,Süden
"Deutsch: ""Schönheit"" - English: ""beauty""
Deutsch: ""Wort"" - English: ""word""
Deutsch: ""Dorf"" - English: ""village""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Tugend"" - English: ""","[29894, 2405, 10636, 1403, 325, 27935, 15389, 4610, 3516]",virtue,"[29894, 2405, 10636, 1403, 325, 27935, 15389, 4610, 3516]",virtue,Tugend
"Deutsch: ""Reis"" - English: ""rice""
Deutsch: ""Sitz"" - English: ""seat""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""acht"" - English: ""eight""
Deutsch: ""Stamm"" - English: ""","[3367, 29873, 29563, 509, 534, 9434, 3626, 260]",tribe,"[3367, 29873, 29563, 509, 534, 9434, 3626, 260]",tribe,Stamm
"Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Geschichte"" - English: ""history""
Deutsch: ""Stadt"" - English: ""","[4583, 274, 12690, 455, 7537, 4272, 29883, 20752]",city,"[4583, 274, 12690, 455, 7537, 4272, 29883, 20752]",city,Stadt
"Deutsch: ""Mutter"" - English: ""mother""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Holz"" - English: ""wood""
Deutsch: ""Sprache"" - English: ""","[4086, 3893, 301, 6361, 29880, 11675, 425, 433, 6468, 10906]",language,"[4086, 3893, 301, 6361, 29880, 11675, 425, 433, 6468, 10906]",language,Sprache
"Deutsch: ""Haushalt"" - English: ""household""
Deutsch: ""Gruppe"" - English: ""group""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Geschwindigkeit"" - English: ""","[5965, 805, 961, 19322, 6210, 269, 29879, 1028]",speed,"[5965, 805, 961, 19322, 6210, 269, 29879, 1028]",speed,Geschwindigkeit
"Deutsch: ""Wolke"" - English: ""cloud""
Deutsch: ""Freund"" - English: ""friend""
Deutsch: ""Talent"" - English: ""talent""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Boden"" - English: ""","[867, 629, 4071, 2057, 29887, 330, 5962, 17170]",ground,"[867, 629, 4071, 2057, 29887, 330, 5962, 17170]",ground,Boden
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Linie"" - English: ""line""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Schwanz"" - English: ""tail""
Deutsch: ""Versuch"" - English: ""","[271, 4218, 21609, 15127, 472, 1098, 29874, 1131, 263]",attempt,"[271, 4218, 21609, 15127, 472, 1098, 29874, 1131, 263]",attempt,Versuch
"Deutsch: ""Ball"" - English: ""ball""
Deutsch: ""Fluss"" - English: ""river""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Mond"" - English: ""moon""
Deutsch: ""Niederlage"" - English: ""","[316, 20653, 8686, 270, 822, 29881, 311, 1753]",defeat,"[316, 20653, 8686, 270, 822, 29881, 311, 1753]",defeat,Niederlage
"Deutsch: ""Versuch"" - English: ""attempt""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Schwanz"" - English: ""","[29873, 11062, 12464, 260, 941, 18237]",tail,"[29873, 11062, 12464, 260, 941, 18237]",tail,Schwanz
"Deutsch: ""Generation"" - English: ""generation""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""Mutter"" - English: ""","[5637, 3184, 4346, 2730, 14817, 25550, 286, 29885]",mother,"[5637, 3184, 4346, 2730, 14817, 25550, 286, 29885]",mother,Mutter
"Deutsch: ""Talent"" - English: ""talent""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Dorf"" - English: ""village""
Deutsch: ""Macht"" - English: ""power""
Deutsch: ""Osten"" - English: ""","[29872, 23027, 9755, 11248, 2240, 321]",east,"[29872, 23027, 9755, 11248, 2240, 321]",east,Osten
"Deutsch: ""Haar"" - English: ""hair""
Deutsch: ""Tag"" - English: ""day""
Deutsch: ""Pferd"" - English: ""horse""
Deutsch: ""sieben"" - English: ""seven""
Deutsch: ""Rede"" - English: ""","[5965, 805, 12032, 961, 269, 29879, 1028]",speech,"[5965, 805, 12032, 961, 269, 29879, 1028]",speech,Rede
"Deutsch: ""eins"" - English: ""one""
Deutsch: ""Höhle"" - English: ""cave""
Deutsch: ""Abschnitt"" - English: ""section""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Kind"" - English: ""","[5145, 274, 4161, 18558, 305, 521, 29883, 2278]",child,"[5145, 274, 4161, 18558, 305, 521, 29883, 2278]",child,Kind
"Deutsch: ""Stern"" - English: ""star""
Deutsch: ""Mitte"" - English: ""middle""
Deutsch: ""links"" - English: ""left""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Turm"" - English: ""","[29873, 19372, 260, 517, 304]",tower,"[29873, 19372, 260, 517, 304]",tower,Turm
"Deutsch: ""Schule"" - English: ""school""
Deutsch: ""Art"" - English: ""kind""
Deutsch: ""Quadrat"" - English: ""square""
Deutsch: ""Feder"" - English: ""spring""
Deutsch: ""Haar"" - English: ""","[298, 447, 11315, 23535, 2350, 29882]",hair,"[298, 447, 11315, 23535, 2350, 29882]",hair,Haar
"Deutsch: ""Brücke"" - English: ""bridge""
Deutsch: ""Wald"" - English: ""forest""
Deutsch: ""Gemälde"" - English: ""painting""
Deutsch: ""Anstieg"" - English: ""rise""
Deutsch: ""Haushalt"" - English: ""","[298, 1251, 9261, 5089, 10774, 8697, 3699, 22329, 29882]",household,"[298, 1251, 9261, 5089, 10774, 8697, 3699, 22329, 29882]",household,Haushalt
"Deutsch: ""Börse"" - English: ""exchange""
Deutsch: ""Gesetz"" - English: ""law""
Deutsch: ""Süden"" - English: ""south""
Deutsch: ""Gesicht"" - English: ""face""
Deutsch: ""Person"" - English: ""","[29886, 6774, 412, 2022, 282, 3736, 1236, 10532, 546, 639]",person,"[29886, 6774, 412, 2022, 282, 3736, 1236, 10532, 546, 639]",person,Person
"Deutsch: ""Dorf"" - English: ""village""
Deutsch: ""Tal"" - English: ""valley""
Deutsch: ""eins"" - English: ""one""
Deutsch: ""Buch"" - English: ""book""
Deutsch: ""Abschnitt"" - English: ""","[8803, 344, 21149, 269, 3471, 4004, 409, 2042, 5226, 29879]",section,"[8803, 344, 21149, 269, 3471, 4004, 409, 2042, 5226, 29879]",section,Abschnitt
"Deutsch: ""Quelle"" - English: ""source""
Deutsch: ""Standort"" - English: ""site""
Deutsch: ""Turm"" - English: ""tower""
Deutsch: ""Meer"" - English: ""sea""
Deutsch: ""Büro"" - English: ""","[974, 8034, 1283, 29877, 3344, 310, 2696, 288, 20205]",office,"[974, 8034, 1283, 29877, 3344, 310, 2696, 288, 20205]",office,Büro
"Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""zehn"" - English: ""ten""
Deutsch: ""Stadt"" - English: ""city""
Deutsch: ""Tee"" - English: ""tea""
Deutsch: ""Anstieg"" - English: ""","[29878, 5161, 14451, 10107, 364, 3780, 374]",rise,"[29878, 5161, 14451, 10107, 364, 3780, 374]",rise,Anstieg
"Deutsch: ""Ozean"" - English: ""ocean""
Deutsch: ""Teil"" - English: ""part""
Deutsch: ""fünf"" - English: ""five""
Deutsch: ""Feuer"" - English: ""fire""
Deutsch: ""links"" - English: ""","[301, 2175, 29880, 1563, 280, 454, 25874]",left,"[301, 2175, 29880, 1563, 280, 454, 25874]",left,links
"Deutsch: ""Sand"" - English: ""sand""
Deutsch: ""Netz"" - English: ""net""
Deutsch: ""Geschichte"" - English: ""history""
Deutsch: ""Boden"" - English: ""ground""
Deutsch: ""Macht"" - English: ""","[29886, 772, 12248, 282, 13519, 3081, 1129, 4764]",power,"[29886, 772, 12248, 282, 13519, 3081, 1129, 4764]",power,Macht
"Deutsch: ""Farbe"" - English: ""color""
Deutsch: ""Feld"" - English: ""field""
Deutsch: ""Plattform"" - English: ""platform""
Deutsch: ""See"" - English: ""lake""
Deutsch: ""Sommer"" - English: ""","[480, 22792, 11801, 269, 2146, 2533, 29879, 2083]",summer,"[480, 22792, 11801, 269, 2146, 2533, 29879, 2083]",summer,Sommer


==> figures/translation/7b_de_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Bahnhof"" - Français: ""gare""
Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""Generation"" - Français: ""génération""
Deutsch: ""Wolke"" - Français: ""","[29876, 302, 3433, 4948]",nuage,"[15126, 1067, 29883, 274, 695, 9570, 17184, 23642, 9274]",cloud,Wolke
"Deutsch: ""Meer"" - Français: ""mer""
Deutsch: ""Tugend"" - Français: ""vertu""
Deutsch: ""Turm"" - Français: ""tour""
Deutsch: ""Schönheit"" - Français: ""beauté""
Deutsch: ""Tasche"" - Français: ""","[7067, 872, 269, 29879, 4977]",sac,"[289, 2291, 19548, 9922, 29890, 23156]",bag,Tasche
"Deutsch: ""Sommer"" - Français: ""été""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""Tugend"" - Français: ""vertu""
Deutsch: ""Mund"" - Français: ""","[833, 289, 16380, 1045, 29890]",bouche,"[29442, 29885, 2730, 13394, 286, 21026, 4346]",mouth,Mund
"Deutsch: ""Blume"" - Français: ""fleur""
Deutsch: ""Lied"" - Français: ""chanson""
Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""Herz"" - Français: ""","[29883, 274]",cœur,"[8293, 540, 5192, 354, 298, 29882, 23057]",heart,Herz
"Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Tür"" - Français: ""porte""
Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""Hand"" - Français: ""","[24402, 29885, 286, 611, 3396, 5530, 1667, 655]",main,"[2350, 447, 5403, 1361, 3179, 5905, 298, 29882]",hand,Hand
"Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""fünf"" - Français: ""cinq""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Hand"" - Français: ""main""
Deutsch: ""Tag"" - Français: ""","[2212, 8121, 20551, 8694, 29926, 432, 2958]",jour,"[29881, 270, 1146, 1388, 3250, 2462]",day,Tag
"Deutsch: ""Straße"" - Français: ""rue""
Deutsch: ""eins"" - Français: ""un""
Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Stern"" - Français: ""","[1893, 904, 29948, 2852]",étoile,"[5810, 9523, 380, 5173, 8508, 269, 29879, 303]",star,Stern
"Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Tal"" - Français: ""vallée""
Deutsch: ""Feder"" - Français: ""","[337, 620, 364, 1253, 276, 690, 18475, 29878]",ressort,"[4278, 7689, 269, 29879, 15099, 6709, 805, 1028]",spring,Feder
"Deutsch: ""Farbe"" - Français: ""couleur""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""rot"" - Français: ""rouge""
Deutsch: ""Mond"" - Français: ""","[25081, 301, 8092, 6092, 29880]",lune,"[29885, 2730, 286, 18786, 4346]",moon,Mond
"Deutsch: ""Kopf"" - Français: ""tête""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Büro"" - Français: ""bureau""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""Holz"" - Français: ""","[833, 289, 1045, 23734, 29890]",bois,"[827, 8112, 281, 6115, 8879, 29893]",wood,Holz
"Deutsch: ""Bahnhof"" - Français: ""gare""
Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""Teich"" - Français: ""étang""
Deutsch: ""Schwanz"" - Français: ""queue""
Deutsch: ""Lied"" - Français: ""","[305, 5083, 29883, 274, 521, 10329, 5815, 25875]",chanson,"[4823, 1100, 21453, 1487, 269, 29879, 578, 577]",song,Lied
"Deutsch: ""Brücke"" - Français: ""pont""
Deutsch: ""Blume"" - Français: ""fleur""
Deutsch: ""Tag"" - Français: ""jour""
Deutsch: ""Licht"" - Français: ""lumière""
Deutsch: ""Teich"" - Français: ""","[1893, 28899, 904, 29948, 2852]",étang,"[772, 12509, 1112, 2818, 1129, 29886, 282]",pond,Teich
"Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Bahnhof"" - Français: ""gare""
Deutsch: ""Sonne"" - Français: ""soleil""
Deutsch: ""Streifen"" - Français: ""bande""
Deutsch: ""Welle"" - Français: ""","[265, 13469, 898, 16504, 373, 288, 29877]",onde,"[281, 27766, 11324, 2766, 10742, 29893]",wave,Welle
"Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Tür"" - Français: ""porte""
Deutsch: ""Macht"" - Français: ""pouvoir""
Deutsch: ""löschen"" - Français: ""supprimer""
Deutsch: ""Höhle"" - Français: ""","[867, 330, 17170, 29887, 629, 4071]",grotte,"[18346, 5777, 29883, 274, 24230, 1113]",cave,Höhle
"Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Welle"" - Français: ""onde""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Sommer"" - Français: ""été""
Deutsch: ""Meer"" - Français: ""","[592, 29885, 1004, 286, 2778, 1050]",mer,"[7205, 269, 29879, 344, 409]",sea,Meer
"Deutsch: ""Netz"" - Français: ""filet""
Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""Gold"" - Français: ""or""
Deutsch: ""Niederlage"" - Français: ""défaite""
Deutsch: ""Bahnhof"" - Français: ""","[3249, 5397, 330, 29887, 10364, 7171, 24816]",gare,"[23436, 9523, 19569, 5073, 380, 1002, 6112, 5173, 269, 29879, 303]",station,Bahnhof
"Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""Netz"" - Français: ""","[29888, 934, 977, 285, 1777, 1445, 5713, 7241]",filet,"[7787, 29876, 302, 452, 484, 1212]",net,Netz
"Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""Tal"" - Français: ""vallée""
Deutsch: ""vier"" - Français: ""quatre""
Deutsch: ""Art"" - Français: ""genre""
Deutsch: ""Fuß"" - Français: ""","[1631, 5036, 2930, 29886, 282, 15957, 12343]",pied,"[3661, 1181, 29888, 6661, 285, 5431, 1701, 7953]",foot,Fuß
"Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Mutter"" - Français: ""mère""
Deutsch: ""Feld"" - Français: ""champ""
Deutsch: ""Gold"" - Français: ""","[470, 288, 29877, 272]",or,"[1484, 748, 330, 15192, 7684, 29887]",gold,Gold
"Deutsch: ""Welle"" - Français: ""onde""
Deutsch: ""Farbe"" - Français: ""couleur""
Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Tür"" - Français: ""","[14931, 2011, 1277, 772, 1971, 637, 13732, 1129, 29886, 282]",porte,"[29881, 17433, 270, 437, 1867, 3050]",door,Tür
"Deutsch: ""Geschichte"" - Français: ""histoire""
Deutsch: ""Lied"" - Français: ""chanson""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""Sonne"" - Français: ""soleil""
Deutsch: ""Schnee"" - Français: ""","[29876, 302, 452, 12106, 484]",neige,"[15007, 5807, 269, 29879, 16586]",snow,Schnee
"Deutsch: ""Schwanz"" - Français: ""queue""
Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""Osten"" - Français: ""est""
Deutsch: ""Tasche"" - Français: ""sac""
Deutsch: ""Pferd"" - Français: ""","[305, 29883, 274, 521, 1173, 923, 29823, 25042]",cheval,"[10435, 1251, 2015, 298, 4029, 11231, 29882, 5089]",horse,Pferd
"Deutsch: ""Quadrat"" - Français: ""carré""
Deutsch: ""Wald"" - Français: ""forêt""
Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""eins"" - Français: ""","[318, 443, 348, 29884]",un,"[265, 650, 373, 288, 697, 29877]",one,eins
"Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""Süden"" - Français: ""sud""
Deutsch: ""Feder"" - Français: ""ressort""
Deutsch: ""tausend"" - Français: ""mille""
Deutsch: ""zwei"" - Français: ""","[29881, 4239, 270, 311, 316]",deux,"[29873, 7516, 1023, 10184, 260, 3252]",two,zwei
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Haus"" - Français: ""maison""
Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""vier"" - Français: ""","[339, 3855, 21408, 12134, 29939, 439]",quatre,"[1181, 29888, 285, 17823, 12584, 1701, 3023]",four,vier
"Deutsch: ""Turm"" - Français: ""tour""
Deutsch: ""Haus"" - Français: ""maison""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Schwanz"" - Français: ""queue""
Deutsch: ""fünf"" - Français: ""","[29883, 274, 16381, 17256, 4670, 4583, 455]",cinq,"[29888, 20818, 285, 5713, 5320, 7241]",five,fünf
"Deutsch: ""Büro"" - Français: ""bureau""
Deutsch: ""Hand"" - Français: ""main""
Deutsch: ""Teich"" - Français: ""étang""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""acht"" - Français: ""","[15669, 27052, 6905, 298, 29882, 22888]",huit,"[10096, 29872, 29319, 321, 9475, 15761]",eight,acht
"Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""Tasche"" - Français: ""sac""
Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""zehn"" - Français: ""","[652, 29881, 6051, 270, 23386]",dix,"[29873, 841, 371, 260, 734, 3006]",ten,zehn
"Deutsch: ""Quadrat"" - Français: ""carré""
Deutsch: ""Tee"" - Français: ""thé""
Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Kopf"" - Français: ""","[29873, 17949, 260]",tête,"[540, 2813, 2343, 354, 298, 29882]",head,Kopf
"Deutsch: ""Wolke"" - Français: ""nuage""
Deutsch: ""Osten"" - Français: ""est""
Deutsch: ""Höhle"" - Français: ""grotte""
Deutsch: ""eins"" - Français: ""un""
Deutsch: ""Streifen"" - Français: ""","[289, 3719, 9892, 2291, 27628, 9922, 29890, 2571, 4980]",bande,"[17010, 851, 710, 380, 10076, 17820, 269, 29879, 303]",strip,Streifen
"Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Sitz"" - Français: ""siège""
Deutsch: ""Straße"" - Français: ""","[582, 16014, 364, 5796, 29878]",rue,"[851, 13045, 710, 380, 303, 269, 12243, 29879, 11952, 29352]",street,Straße
"Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""zehn"" - Français: ""dix""
Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""acht"" - Français: ""huit""
Deutsch: ""Auge"" - Français: """,[30106],œil,"[1032, 29872, 321, 10977]",eye,Auge
"Deutsch: ""Kind"" - Français: ""enfant""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Linie"" - Français: ""ligne""
Deutsch: ""Norden"" - Français: ""nord""
Deutsch: ""Feld"" - Français: ""","[305, 29883, 274, 521, 11179, 10329, 5815, 18480]",champ,"[29888, 29607, 285, 1746, 5713, 7241, 2671]",field,Feld
"Deutsch: ""Plattform"" - Français: ""plate-forme""
Deutsch: ""Sitz"" - Français: ""siège""
Deutsch: ""zwei"" - Français: ""deux""
Deutsch: ""Schnee"" - Français: ""neige""
Deutsch: ""Wort"" - Français: ""","[29885, 2730, 3184, 286, 14817, 4346]",mot,"[827, 1734, 13762, 1742, 281, 6365, 8879, 29893]",word,Wort
"Deutsch: ""Pferd"" - Français: ""cheval""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Sommer"" - Français: ""été""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""tausend"" - Français: ""","[3737, 29885, 3533, 19958, 23853, 286, 2316, 2460]",mille,"[386, 29873, 266, 10405, 7693, 260, 12595]",thousand,tausend
"Deutsch: ""Hand"" - Français: ""main""
Deutsch: ""rot"" - Français: ""rouge""
Deutsch: ""Haushalt"" - Français: ""ménage""
Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""Börse"" - Français: ""","[6526, 289, 833, 16380, 1045, 29890]",bourse,"[5566, 6543, 14523, 29872, 735, 429, 321]",exchange,Börse
"Deutsch: ""Mutter"" - Français: ""mère""
Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""Stamm"" - Français: ""tribu""
Deutsch: ""Niederlage"" - Français: ""défaite""
Deutsch: ""Art"" - Français: ""","[1737, 330, 1885, 29887, 479, 16151, 2531]",genre,"[19015, 2924, 1984, 9089, 29895, 8506, 413, 14380]",kind,Art
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""fünf"" - Français: ""cinq""
Deutsch: ""Schule"" - Français: ""","[4582, 904, 24618, 29948]",école,"[816, 1364, 1557, 3762, 269, 29879, 885, 27041]",school,Schule
"Deutsch: ""Osten"" - Français: ""est""
Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""zehn"" - Français: ""dix""
Deutsch: ""Krawatte"" - Français: ""","[29883, 274, 2181, 7283, 26844, 12220]",cravate,"[29873, 22134, 19538, 260, 2034]",tie,Krawatte
"Deutsch: ""Haus"" - Français: ""maison""
Deutsch: ""fünf"" - Français: ""cinq""
Deutsch: ""Streifen"" - Français: ""bande""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Gesicht"" - Français: ""","[325, 3516, 1730, 1403, 1998, 29894]",visage,"[17470, 29888, 5444, 4024, 2161, 285, 3700, 2258]",face,Gesicht
"Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""vier"" - Français: ""quatre""
Deutsch: ""Streifen"" - Français: ""bande""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Brücke"" - Français: ""","[13185, 772, 29649, 12509, 1112, 1129, 29886, 282]",pont,"[1182, 289, 18419, 1506, 12945, 29890, 28635, 19515]",bridge,Brücke
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Wolke"" - Français: ""nuage""
Deutsch: ""Geschichte"" - Français: ""histoire""
Deutsch: ""löschen"" - Français: ""","[480, 19303, 12587, 2146, 269, 29879, 1462, 13159]",supprimer,"[5217, 29881, 6144, 270, 311, 7374, 316, 8143, 628]",delete,löschen
"Deutsch: ""Wort"" - Français: ""mot""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Versuch"" - Français: ""tentative""
Deutsch: ""Brücke"" - Français: ""pont""
Deutsch: ""Haus"" - Français: ""","[24402, 29885, 3503, 18234, 286, 611, 5530, 655]",maison,"[8697, 10774, 3699, 1251, 9261, 298, 29882, 5089]",house,Haus
"Deutsch: ""Turm"" - Français: ""tour""
Deutsch: ""Anstieg"" - Français: ""hausse""
Deutsch: ""Tag"" - Français: ""jour""
Deutsch: ""Reis"" - Français: ""riz""
Deutsch: ""Quadrat"" - Français: ""","[1559, 5777, 4287, 29883, 274, 1113]",carré,"[17619, 26613, 3044, 269, 10674, 29879, 6862, 18074]",square,Quadrat
"Deutsch: ""Sand"" - Français: ""sable""
Deutsch: ""Feld"" - Français: ""champ""
Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""löschen"" - Français: ""supprimer""
Deutsch: ""Stadt"" - Français: ""","[325, 11928, 3516, 4213, 4909, 1403, 17191, 29894, 8441]",ville,"[12690, 29883, 274, 4272, 4583, 7537, 20752, 455]",city,Stadt
"Deutsch: ""Süden"" - Français: ""sud""
Deutsch: ""Wald"" - Français: ""forêt""
Deutsch: ""Höhle"" - Français: ""grotte""
Deutsch: ""Richter"" - Français: ""juge""
Deutsch: ""Geschwindigkeit"" - Français: ""","[325, 3516, 13901, 1403, 29894]",vitesse,"[6210, 961, 5965, 269, 29879, 19322, 805, 1028]",speed,Geschwindigkeit
"Deutsch: ""Norden"" - Français: ""nord""
Deutsch: ""Tugend"" - Français: ""vertu""
Deutsch: ""Reis"" - Français: ""riz""
Deutsch: ""Brücke"" - Français: ""pont""
Deutsch: ""Boden"" - Français: ""","[899, 2929, 269, 29879, 578, 577]",sol,"[867, 330, 17170, 29887, 629, 2057, 4071, 5962]",ground,Boden
"Deutsch: ""Schule"" - Français: ""école""
Deutsch: ""Tal"" - Français: ""vallée""
Deutsch: ""neun"" - Français: ""neuf""
Deutsch: ""links"" - Français: ""gauche""
Deutsch: ""Versuch"" - Français: ""","[12033, 29873, 841, 371, 260, 734, 3006]",tentative,"[1098, 21609, 472, 29874, 15127, 263, 4218, 271, 1131]",attempt,Versuch
"Deutsch: ""Schnee"" - Français: ""neige""
Deutsch: ""Krawatte"" - Français: ""cravate""
Deutsch: ""Gesetz"" - Français: ""loi""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Schwanz"" - Français: ""","[712, 339, 9521, 3855, 9990, 802, 29939, 439]",queue,"[11062, 941, 18237, 29873, 12464, 260]",tail,Schwanz
"Deutsch: ""Gitter"" - Français: ""grille""
Deutsch: ""Blume"" - Français: ""fleur""
Deutsch: ""Fuß"" - Français: ""pied""
Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""Rede"" - Français: ""","[652, 2313, 29881, 6051, 270, 17021, 2218, 766]",discours,"[12032, 961, 5965, 269, 29879, 805, 1028]",speech,Rede
"Deutsch: ""Mitte"" - Français: ""milieu""
Deutsch: ""links"" - Français: ""gauche""
Deutsch: ""Tag"" - Français: ""jour""
Deutsch: ""Lied"" - Français: ""chanson""
Deutsch: ""Kind"" - Français: ""","[23578, 12377, 264, 29872, 427, 321]",enfant,"[305, 5145, 29883, 274, 521, 2278, 18558, 4161]",child,Kind
"Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""Kopf"" - Français: ""tête""
Deutsch: ""neun"" - Français: ""neuf""
Deutsch: ""Mund"" - Français: ""bouche""
Deutsch: ""Haushalt"" - Français: ""","[29885, 286, 12031, 8774]",ménage,"[8697, 10774, 22329, 3699, 1251, 9261, 298, 29882, 5089]",household,Haushalt
"Deutsch: ""drei"" - Français: ""trois""
Deutsch: ""Richter"" - Français: ""juge""
Deutsch: ""Feld"" - Français: ""champ""
Deutsch: ""Tür"" - Français: ""porte""
Deutsch: ""Büro"" - Français: ""","[289, 8399, 2423, 6866, 29890, 1321]",bureau,"[2696, 1283, 20205, 288, 3344, 310, 8034, 29877, 974]",office,Büro
"Deutsch: ""Börse"" - Français: ""bourse""
Deutsch: ""neun"" - Français: ""neuf""
Deutsch: ""See"" - Français: ""lac""
Deutsch: ""Stadt"" - Français: ""ville""
Deutsch: ""Anstieg"" - Français: ""","[2350, 6208, 447, 298, 29882]",hausse,"[10107, 3780, 364, 374, 29878, 5161, 14451]",rise,Anstieg
"Deutsch: ""Licht"" - Français: ""lumière""
Deutsch: ""Schönheit"" - Français: ""beauté""
Deutsch: ""Auge"" - Français: ""œil""
Deutsch: ""Gesicht"" - Français: ""visage""
Deutsch: ""links"" - Français: ""","[3249, 26003, 330, 29887, 10364, 13395]",gauche,"[454, 25874, 1563, 301, 2175, 29880, 280]",left,links
"Deutsch: ""Beispiel"" - Français: ""exemple""
Deutsch: ""Boden"" - Français: ""sol""
Deutsch: ""Teich"" - Français: ""étang""
Deutsch: ""Zeit"" - Français: ""temps""
Deutsch: ""Sommer"" - Français: ""","[1893, 7342, 904, 29948, 2852, 4370]",été,"[480, 2533, 22792, 2146, 269, 29879, 2083, 11801]",summer,Sommer


==> figures/translation/7b_de_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Teil"" - Русский: ""часть""
Deutsch: ""Buch"" - Русский: ""","[1186, 13024, 29951, 211]",книга,"[1045, 29890, 289, 3143, 2909, 833]",book,Buch
"Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Wolke"" - Русский: ""","[29904, 5055, 1604, 614, 4389, 211]",облако,"[17184, 695, 1067, 9570, 29883, 23642, 9274, 274, 15126]",cloud,Wolke
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Ozean"" - Русский: ""океан""
Deutsch: ""Gitter"" - Русский: ""сетка""
Deutsch: ""Mond"" - Русский: ""луна""
Deutsch: ""Tasche"" - Русский: ""","[3404, 2937, 29935, 531, 212]",сумка,"[29890, 23156, 289, 9922, 19548, 2291]",bag,Tasche
"Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Netz"" - Русский: ""сетка""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Mund"" - Русский: ""","[1561, 29927, 8201, 576, 212]",рот,"[2730, 13394, 286, 21026, 29885, 4346, 29442]",mouth,Mund
"Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""Tugend"" - Русский: ""добродетель""
Deutsch: ""Boden"" - Русский: ""","[733, 18752, 29964, 1268, 469, 211]",почва,"[22473, 29879, 269, 577, 578]",soil,Boden
"Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Netz"" - Русский: ""сетка""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Stamm"" - Русский: ""племя""
Deutsch: ""Berg"" - Русский: ""","[24856, 17310, 588, 1214, 1084, 29969, 211]",гора,"[14378, 2730, 16476, 286, 5766, 29885, 4346, 29442]",mountain,Berg
"Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""acht"" - Русский: ""восемь""
Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Herz"" - Русский: ""","[10182, 1502, 14315, 29935, 531, 1586, 212]",сердце,"[29882, 8293, 5192, 298, 23057, 354, 540]",heart,Herz
"Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Quelle"" - Русский: ""источник""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Hand"" - Русский: ""","[8201, 29927, 5368, 11218, 1086, 212]",рука,"[2350, 29882, 3179, 298, 5403, 447, 5905, 1361]",hand,Hand
"Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Stern"" - Русский: ""","[29972, 754, 27643, 211]",звезда,"[5810, 380, 9523, 29879, 5173, 303, 269, 8508]",star,Stern
"Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Mitte"" - Русский: ""середина""
Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Feder"" - Русский: ""","[21550, 29964, 12781, 469, 211]",пружина,"[15099, 6709, 805, 29879, 4278, 1028, 7689, 269]",spring,Feder
"Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Mond"" - Русский: ""","[29944, 1844, 16050, 211]",луна,"[2730, 286, 18786, 29885, 4346]",moon,Mond
"Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Dorf"" - Русский: ""","[20229, 19792, 10247, 2263, 29957, 1216, 662, 6620, 211]",деревня,"[17191, 11928, 4213, 1403, 5720, 21031, 3516, 29894, 28765, 325]",village,Dorf
"Deutsch: ""Punkt"" - Русский: ""точка""
Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Wald"" - Русский: ""","[29944, 4674, 753, 211]",лес,"[1181, 1701, 13569, 26839, 1079, 29888, 363, 285, 1454]",forest,Wald
"Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Gitter"" - Русский: ""","[1502, 29935, 531, 1586, 212]",сетка,"[867, 6856, 629, 7720, 330, 29887]",grid,Gitter
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Version"" - Русский: ""версия""
Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Lied"" - Русский: ""","[6414, 29964, 15536, 469, 2100, 211]",песня,"[1487, 1100, 21453, 29879, 4823, 269, 577, 578]",song,Lied
"Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Wasser"" - Русский: ""","[1786, 8160, 29942, 490, 984, 211]",вода,"[13405, 16699, 2766, 4094, 281, 29893, 11324]",water,Wasser
"Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Schnee"" - Русский: ""снег""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Teich"" - Русский: ""","[21550, 29964, 12781, 469, 211]",пруд,"[282, 2818, 1129, 29886, 772, 1112, 12509]",pond,Teich
"Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""Boden"" - Русский: ""почва""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Sand"" - Русский: ""","[6414, 29964, 15536, 469, 2100, 211]",песок,"[11982, 9753, 29879, 28455, 4977, 872, 269]",sand,Sand
"Deutsch: ""Mond"" - Русский: ""луна""
Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Tal"" - Русский: ""долина""
Deutsch: ""Fluss"" - Русский: ""","[1909, 8201, 29927, 587, 212]",река,"[29878, 374, 4401, 9050, 364, 10107, 1150, 8580, 3511]",river,Fluss
"Deutsch: ""Teil"" - Русский: ""часть""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Gesetz"" - Русский: ""","[29972, 1077, 1902, 754, 211]",закон,"[425, 301, 4307, 10653, 433, 29880]",law,Gesetz
"Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Kopf"" - Русский: ""голова""
Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Welle"" - Русский: ""","[1786, 29942, 490, 984, 211]",волна,"[2766, 10742, 27766, 281, 29893, 11324]",wave,Welle
"Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""rot"" - Русский: ""красный""
Deutsch: ""Stamm"" - Русский: ""племя""
Deutsch: ""Gold"" - Русский: ""золото""
Deutsch: ""Ozean"" - Русский: ""","[29904, 26242, 6752, 614, 211]",океан,"[23474, 288, 542, 29877, 25802, 12954]",ocean,Ozean
"Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Höhle"" - Русский: ""","[6414, 29964, 469, 2100, 211]",пещера,"[29883, 1113, 5777, 24230, 18346, 274]",cave,Höhle
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Fuß"" - Русский: ""нога""
Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Punkt"" - Русский: ""точка""
Deutsch: ""Meer"" - Русский: ""","[15256, 29959, 1630, 12434, 2569, 757, 211]",море,"[344, 7205, 29879, 409, 269]",sea,Meer
"Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""See"" - Русский: ""","[29904, 29495, 614, 211]",озеро,"[425, 301, 433, 29880, 24591, 19437, 18170]",lake,See
"Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Quelle"" - Русский: ""","[7874, 11452, 9971, 606, 29917, 211]",источник,"[3669, 4993, 29879, 2752, 269, 577, 578]",source,Quelle
"Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Büro"" - Русский: ""офис""
Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Feuer"" - Русский: ""","[1046, 1186, 551, 29951, 211]",костер,"[13734, 8696, 28034, 5713, 29888, 7241, 285, 3974]",fire,Feuer
"Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""Büro"" - Русский: ""офис""
Deutsch: ""Gold"" - Русский: ""золото""
Deutsch: ""Punkt"" - Русский: ""","[29932, 702, 1937, 2721, 212]",точка,"[282, 3149, 1298, 11899, 1129, 29886, 772]",point,Punkt
"Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Streifen"" - Русский: ""полоса""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Version"" - Русский: ""","[8060, 1521, 3340, 29942, 490, 3531, 211]",версия,"[874, 2453, 1873, 345, 369, 1224, 29894, 1147, 325, 3259]",version,Version
"Deutsch: ""Sand"" - Русский: ""песок""
Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Ball"" - Русский: ""","[5010, 29959, 27693, 757, 211]",мяч,"[2135, 6411, 29890, 289, 9922, 5521, 8287, 2291]",ball,Ball
"Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Version"" - Русский: ""версия""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Gemälde"" - Русский: ""","[10766, 1787, 642, 1186, 15266, 29951, 211]",картина,"[282, 10675, 3274, 20413, 29886, 3300, 6788]",painting,Gemälde
"Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""Reis"" - Русский: ""","[29927, 8201, 19625, 12591, 641, 212]",рис,"[19408, 29878, 9597, 374, 11674, 364, 10107, 2200]",rice,Reis
"Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""rot"" - Русский: ""","[3360, 1186, 29951, 6697, 211]",красный,"[2654, 29878, 1127, 364, 276, 337]",red,rot
"Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""See"" - Русский: ""озеро""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Linie"" - Русский: ""","[29944, 644, 8279, 3550, 211]",линия,"[1915, 301, 1196, 619, 492, 1220, 29880, 6276]",line,Linie
"Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Netz"" - Русский: ""","[1502, 29935, 531, 1586, 212]",сетка,"[484, 302, 29876, 1212, 7787, 452]",net,Netz
"Deutsch: ""Gold"" - Русский: ""золото""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Blume"" - Русский: ""","[3716, 29996, 212]",цветок,"[1579, 1652, 4972, 29888, 1731, 28149, 5685, 285]",flower,Blume
"Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Tee"" - Русский: ""","[2493, 3655, 29981, 19424, 1282, 212]",чай,"[29873, 371, 260, 734, 23429]",tea,Tee
"Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Boden"" - Русский: ""земля""
Deutsch: ""Fuß"" - Русский: ""","[570, 18211, 4228, 29921, 6968, 211]",нога,"[1181, 1701, 3661, 7953, 5431, 29888, 6661, 285]",foot,Fuß
"Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Gold"" - Русский: ""","[29972, 26467, 4734, 25687, 754, 211]",золото,"[1484, 7684, 330, 29887, 748, 15192]",gold,Gold
"Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Tür"" - Русский: ""","[29957, 20880, 662, 211]",дверь,"[437, 270, 3050, 1867, 17433, 29881]",door,Tür
"Deutsch: ""Herz"" - Русский: ""сердце""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Schnee"" - Русский: ""","[29935, 531, 212]",снег,"[29879, 16586, 15007, 269, 5807]",snow,Schnee
"Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Tugend"" - Русский: ""добродетель""
Deutsch: ""Brücke"" - Русский: ""мост""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""Pferd"" - Русский: ""","[29944, 13860, 843, 211]",лошадь,"[29882, 1251, 2015, 298, 11231, 4029, 5089, 10435]",horse,Pferd
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""Turm"" - Русский: ""башня""
Deutsch: ""rot"" - Русский: ""красный""
Deutsch: ""zwei"" - Русский: ""","[11883, 29957, 662, 211]",два,"[1023, 29873, 260, 3252, 7516, 10184]",two,zwei
"Deutsch: ""Gesicht"" - Русский: ""лицо""
Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Feuer"" - Русский: ""костер""
Deutsch: ""drei"" - Русский: ""","[29932, 10357, 1937, 7678, 212]",три,"[17536, 29873, 1468, 260, 386, 2211, 266, 12455]",three,drei
"Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Feuer"" - Русский: ""костер""
Deutsch: ""vier"" - Русский: ""","[2493, 2950, 1093, 24998, 29981, 212]",четыре,"[1181, 12584, 1701, 17823, 29888, 285, 3023]",four,vier
"Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""fünf"" - Русский: ""","[24200, 29964, 469, 211]",пять,"[20818, 5713, 29888, 7241, 5320, 285]",five,fünf
"Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Tugend"" - Русский: ""добродетель""
Deutsch: ""Gesicht"" - Русский: ""лицо""
Deutsch: ""sechs"" - Русский: ""","[3354, 20116, 30002, 2237, 212]",шесть,"[28319, 4832, 29879, 1039, 1354, 269]",six,sechs
"Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""Stern"" - Русский: ""звезда""
Deutsch: ""sieben"" - Русский: ""","[18534, 1502, 29935, 531, 1586, 212]",семь,"[9881, 344, 29879, 409, 269]",seven,sieben
"Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""Tal"" - Русский: ""долина""
Deutsch: ""acht"" - Русский: ""","[1786, 16335, 29942, 490, 984, 211]",восемь,"[10096, 29319, 15761, 29872, 321, 9475]",eight,acht
"Deutsch: ""Mond"" - Русский: ""луна""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Stern"" - Русский: ""звезда""
Deutsch: ""vier"" - Русский: ""четыре""
Deutsch: ""neun"" - Русский: ""","[1216, 2263, 29957, 662, 211]",девять,"[17081, 302, 29876, 6836, 14183, 1240]",nine,neun
"Deutsch: ""Sitz"" - Русский: ""сиденье""
Deutsch: ""Stadt"" - Русский: ""город""
Deutsch: ""See"" - Русский: ""озеро""
Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""zehn"" - Русский: ""","[1216, 2263, 29957, 26661, 662, 211]",десять,"[29873, 371, 841, 260, 734, 3006]",ten,zehn
"Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Krawatte"" - Русский: ""галстук""
Deutsch: ""Schnee"" - Русский: ""снег""
Deutsch: ""Kopf"" - Русский: ""","[27187, 588, 1214, 1084, 29969, 19311, 211]",голова,"[2343, 29882, 298, 354, 540, 2813]",head,Kopf
"Deutsch: ""Sommer"" - Русский: ""лето""
Deutsch: ""Version"" - Русский: ""версия""
Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Streifen"" - Русский: ""","[733, 24141, 7372, 15960, 29964, 9518, 1268, 469, 211]",полоса,"[851, 380, 10076, 17010, 29879, 710, 17820, 303, 269]",strip,Streifen
"Deutsch: ""Kopf"" - Русский: ""голова""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Straße"" - Русский: ""","[29960, 16756, 863, 212]",улица,"[851, 380, 29879, 13045, 710, 29352, 11952, 12243, 303, 269]",street,Straße
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Stadt"" - Русский: ""город""
Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""rot"" - Русский: ""красный""
Deutsch: ""Teil"" - Русский: ""","[15267, 2493, 19829, 3655, 12978, 29981, 17265, 1282, 212]",часть,"[282, 1595, 610, 760, 3274, 29886, 3300, 862]",part,Teil
"Deutsch: ""Höhle"" - Русский: ""пещера""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Feld"" - Русский: ""","[733, 7372, 29964, 9518, 1268, 29235, 469, 211]",поле,"[1746, 5713, 29888, 2671, 7241, 29607, 285]",field,Feld
"Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""Boden"" - Русский: ""земля""
Deutsch: ""Quelle"" - Русский: ""источник""
Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Wort"" - Русский: ""","[15391, 26443, 29935, 531, 19945, 212]",слово,"[827, 6365, 13762, 1734, 1742, 281, 29893, 8879]",word,Wort
"Deutsch: ""Boden"" - Русский: ""почва""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Mitte"" - Русский: ""середина""
Deutsch: ""Paar"" - Русский: ""","[4554, 29964, 7596, 1843, 11396, 19714, 20691, 469, 211]",пара,"[282, 18784, 3274, 29886, 3300, 5101]",pair,Paar
"Deutsch: ""Börse"" - Русский: ""биржа""
Deutsch: ""Lied"" - Русский: ""песня""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Sitz"" - Русский: ""","[29935, 3485, 1325, 531, 212]",сиденье,"[344, 7205, 29879, 12949, 409, 269]",seat,Sitz
"Deutsch: ""Boden"" - Русский: ""земля""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""tausend"" - Русский: ""","[29932, 19506, 3327, 1937, 212]",тысяча,"[12595, 7693, 29873, 260, 386, 266, 10405]",thousand,tausend
"Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Norden"" - Русский: ""","[23967, 1502, 29935, 531, 1586, 212]",север,"[694, 15459, 302, 3643, 29876, 1217, 6641]",north,Norden
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Streifen"" - Русский: ""полоса""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Maschine"" - Русский: ""","[29959, 1155, 2394, 757, 211]",машина,"[23523, 611, 655, 286, 7672, 4933, 8628, 29885, 5825]",machine,Maschine
"Deutsch: ""zwei"" - Русский: ""два""
Deutsch: ""acht"" - Русский: ""восемь""
Deutsch: ""Krawatte"" - Русский: ""галстук""
Deutsch: ""Geschichte"" - Русский: ""история""
Deutsch: ""Provinz"" - Русский: ""","[21550, 29964, 10613, 5945, 12781, 1471, 469, 211]",провинция,"[282, 12291, 16123, 8482, 544, 1326, 29886, 771, 410, 558]",province,Provinz
"Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Beispiel"" - Русский: ""пример""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Kopf"" - Русский: ""голова""
Deutsch: ""Börse"" - Русский: ""","[2384, 836, 29975, 5660, 211]",биржа,"[429, 5566, 735, 14523, 6543, 321, 29872]",exchange,Börse
"Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Dorf"" - Русский: ""деревня""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Mitte"" - Русский: ""","[10182, 1502, 14315, 29935, 531, 17560, 1586, 212]",середина,"[2460, 17662, 6563, 7256, 286, 7145, 29885, 3737]",middle,Mitte
"Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Haus"" - Русский: ""дом""
Deutsch: ""Freund"" - Русский: ""","[4849, 29957, 9433, 662, 211]",друг,"[1424, 3484, 18326, 1341, 29888, 5121, 285, 7932]",friend,Freund
"Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""Farbe"" - Русский: ""","[3716, 29996, 212]",цвет,"[784, 10965, 2927, 29883, 1054, 1111, 1302, 274, 2780]",color,Farbe
"Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Rede"" - Русский: ""речь""
Deutsch: ""Boden"" - Русский: ""почва""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Art"" - Русский: ""","[21491, 2196, 29942, 490, 1221, 20874, 211]",вид,"[19015, 14380, 2924, 1984, 9089, 413, 29895, 8506]",kind,Art
"Deutsch: ""Stadt"" - Русский: ""город""
Deutsch: ""Süden"" - Русский: ""юг""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Richter"" - Русский: ""","[3404, 2937, 29935, 531, 212]",судья,"[6577, 16833, 29926, 3623, 432, 17675, 4900]",judge,Richter
"Deutsch: ""Lied"" - Русский: ""песня""
Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""acht"" - Русский: ""восемь""
Deutsch: ""Schule"" - Русский: ""","[3354, 12351, 28567, 30002, 28231, 212]",школа,"[1364, 27041, 3762, 29879, 885, 1557, 816, 269]",school,Schule
"Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Turm"" - Русский: ""башня""
Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Krawatte"" - Русский: ""","[8203, 1214, 1779, 29969, 211]",галстук,"[2034, 19538, 29873, 22134, 260]",tie,Krawatte
"Deutsch: ""Osten"" - Русский: ""восток""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""Gitter"" - Русский: ""сетка""
Deutsch: ""Beispiel"" - Русский: ""","[21550, 29964, 25390, 1695, 12781, 469, 7104, 211]",пример,"[1342, 429, 735, 4773, 321, 29872, 4392]",example,Beispiel
"Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Gitter"" - Русский: ""сетка""
Deutsch: ""Sprache"" - Русский: ""язык""
Deutsch: ""Gesicht"" - Русский: ""","[29944, 644, 3550, 211]",лицо,"[2258, 5444, 3700, 4024, 17470, 29888, 2161, 285]",face,Gesicht
"Deutsch: ""Wald"" - Русский: ""лес""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Plattform"" - Русский: ""платформа""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Brücke"" - Русский: ""","[29959, 1630, 2569, 757, 211]",мост,"[1506, 1182, 19515, 29890, 289, 18419, 12945, 28635]",bridge,Brücke
"Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Ozean"" - Русский: ""океан""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Gegenstand"" - Русский: ""","[21550, 2102, 29964, 4570, 12781, 5784, 469, 211]",предмет,"[568, 29875, 277, 2944, 667, 372, 474]",item,Gegenstand
"Deutsch: ""Geschichte"" - Русский: ""история""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""löschen"" - Русский: ""","[29960, 863, 19871, 212]",удалить,"[270, 8143, 311, 628, 316, 7374, 6144, 29881, 5217]",delete,löschen
"Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Schnee"" - Русский: ""снег""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Gruppe"" - Русский: ""","[6148, 1214, 10841, 29969, 211]",группа,"[2972, 17170, 4071, 867, 629, 330, 2318, 29887]",group,Gruppe
"Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Talent"" - Русский: ""","[1710, 676, 29932, 1937, 9829, 212]",талант,"[17694, 24242, 29873, 5969, 20411, 260, 941, 11062]",talent,Talent
"Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Börse"" - Русский: ""биржа""
Deutsch: ""Geschwindigkeit"" - Русский: ""скорость""
Deutsch: ""Schönheit"" - Русский: ""","[3360, 1186, 29951, 6697, 211]",красота,"[15409, 6562, 29890, 289, 915, 367]",beauty,Schönheit
"Deutsch: ""Fluss"" - Русский: ""река""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""Streifen"" - Русский: ""полоса""
Deutsch: ""Plattform"" - Русский: ""","[18478, 29964, 8433, 469, 211]",платформа,"[282, 18870, 715, 7481, 2174, 572, 29886, 12120, 13974]",platform,Plattform
"Deutsch: ""Tee"" - Русский: ""чай""
Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Büro"" - Русский: ""офис""
Deutsch: ""Haus"" - Русский: ""","[1447, 1802, 29957, 8418, 662, 211]",дом,"[29882, 1251, 10774, 3699, 9261, 298, 5089, 8697]",house,Haus
"Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Feder"" - Русский: ""пружина""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Sonne"" - Русский: ""","[1778, 29935, 531, 2223, 212]",солнце,"[480, 29879, 11445, 6575, 2146, 269]",sun,Sonne
"Deutsch: ""Feld"" - Русский: ""поле""
Deutsch: ""Maschine"" - Русский: ""машина""
Deutsch: ""Börse"" - Русский: ""биржа""
Deutsch: ""Ball"" - Русский: ""мяч""
Deutsch: ""Geschichte"" - Русский: ""","[7874, 15855, 11452, 9971, 606, 29917, 211]",история,"[29882, 2918, 4955, 7251, 298, 3603, 18434, 22880, 670, 16211, 9825]",history,Geschichte
"Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Pferd"" - Русский: ""лошадь""
Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Paar"" - Русский: ""пара""
Deutsch: ""Tal"" - Русский: ""","[11213, 15906, 1447, 1802, 29957, 662, 211]",долина,"[2947, 19599, 791, 659, 28519, 1564, 29894, 22044, 325]",valley,Tal
"Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Feuer"" - Русский: ""костер""
Deutsch: ""Gesetz"" - Русский: ""закон""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""Quadrat"" - Русский: ""","[11691, 1186, 29951, 211]",квадрат,"[10674, 18074, 29879, 26613, 3044, 6862, 269, 17619]",square,Quadrat
"Deutsch: ""Art"" - Русский: ""вид""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Generation"" - Русский: ""","[733, 29964, 1268, 469, 211]",поколение,"[479, 12623, 2531, 330, 4738, 1737, 1176, 1885, 18530, 29887]",generation,Generation
"Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""Macht"" - Русский: ""власть""
Deutsch: ""Sitz"" - Русский: ""сиденье""
Deutsch: ""Süden"" - Русский: ""","[30005, 8053, 212]",юг,"[13267, 3669, 7062, 29879, 269, 577, 578]",south,Süden
"Deutsch: ""Niederlage"" - Русский: ""поражение""
Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Brücke"" - Русский: ""мост""
Deutsch: ""Tugend"" - Русский: ""","[1447, 1802, 662, 29957, 211]",добродетель,"[2405, 4610, 27935, 1403, 15389, 3516, 10636, 29894, 325]",virtue,Tugend
"Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Wolke"" - Русский: ""облако""
Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""Stamm"" - Русский: ""","[29964, 469, 211]",племя,"[29563, 29873, 3626, 3367, 509, 260, 9434, 534]",tribe,Stamm
"Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Schule"" - Русский: ""школа""
Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Stadt"" - Русский: ""","[9546, 24856, 17310, 588, 1214, 1084, 29969, 12816, 19051, 211]",город,"[20752, 7537, 29883, 12690, 455, 4583, 274, 4272]",city,Stadt
"Deutsch: ""Sitz"" - Русский: ""сиденье""
Deutsch: ""Mitte"" - Русский: ""середина""
Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""tausend"" - Русский: ""тысяча""
Deutsch: ""Sprache"" - Русский: ""","[14264, 29970, 27763, 2282, 212]",язык,"[425, 301, 4086, 433, 10906, 29880, 3893, 6361, 11675, 6468]",language,Sprache
"Deutsch: ""Kind"" - Русский: ""ребенок""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Generation"" - Русский: ""поколение""
Deutsch: ""Freund"" - Русский: ""друг""
Deutsch: ""Geschwindigkeit"" - Русский: ""","[6231, 18924, 29935, 531, 1130, 212]",скорость,"[805, 29879, 961, 19322, 6210, 5965, 1028, 269]",speed,Geschwindigkeit
"Deutsch: ""Stamm"" - Русский: ""племя""
Deutsch: ""Krawatte"" - Русский: ""галстук""
Deutsch: ""Gruppe"" - Русский: ""группа""
Deutsch: ""Tasche"" - Русский: ""сумка""
Deutsch: ""Boden"" - Русский: ""","[12639, 29972, 20117, 24263, 4791, 754, 211]",земля,"[17170, 4071, 867, 2057, 629, 330, 29887, 5962]",ground,Boden
"Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Gegenstand"" - Русский: ""предмет""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Fuß"" - Русский: ""нога""
Deutsch: ""Versuch"" - Русский: ""","[733, 29964, 1268, 469, 211]",попытка,"[472, 1098, 1131, 21609, 29874, 271, 263, 15127, 4218]",attempt,Versuch
"Deutsch: ""Farbe"" - Русский: ""цвет""
Deutsch: ""Meer"" - Русский: ""море""
Deutsch: ""Buch"" - Русский: ""книга""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Niederlage"" - Русский: ""","[733, 29964, 1268, 21463, 28227, 469, 20263, 211]",поражение,"[822, 20653, 270, 311, 1753, 8686, 316, 29881]",defeat,Niederlage
"Deutsch: ""Sonne"" - Русский: ""солнце""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Blume"" - Русский: ""цветок""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""Schwanz"" - Русский: ""","[4354, 29988, 212]",хвост,"[12464, 29873, 260, 18237, 941, 11062]",tail,Schwanz
"Deutsch: ""Gemälde"" - Русский: ""картина""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Mund"" - Русский: ""рот""
Deutsch: ""Berg"" - Русский: ""гора""
Deutsch: ""Mutter"" - Русский: ""","[29959, 18992, 1155, 12819, 2394, 757, 211]",мать,"[2730, 14817, 3184, 286, 5637, 25550, 29885, 4346]",mother,Mutter
"Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Schwanz"" - Русский: ""хвост""
Deutsch: ""Linie"" - Русский: ""линия""
Deutsch: ""Versuch"" - Русский: ""попытка""
Deutsch: ""Osten"" - Русский: ""","[1786, 16335, 25896, 26170, 29942, 490, 984, 211]",восток,"[9755, 23027, 11248, 321, 2240, 29872]",east,Osten
"Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Reis"" - Русский: ""рис""
Deutsch: ""Wort"" - Русский: ""слово""
Deutsch: ""Straße"" - Русский: ""улица""
Deutsch: ""Rede"" - Русский: ""","[1909, 29927, 8201, 587, 212]",речь,"[12032, 805, 29879, 961, 5965, 1028, 269]",speech,Rede
"Deutsch: ""Richter"" - Русский: ""судья""
Deutsch: ""Netz"" - Русский: ""сетка""
Deutsch: ""Sommer"" - Русский: ""лето""
Deutsch: ""löschen"" - Русский: ""удалить""
Deutsch: ""Kind"" - Русский: ""","[1909, 8201, 29927, 587, 212]",ребенок,"[305, 5145, 29883, 2278, 4161, 521, 274, 18558]",child,Kind
"Deutsch: ""sieben"" - Русский: ""семь""
Deutsch: ""drei"" - Русский: ""три""
Deutsch: ""Talent"" - Русский: ""талант""
Deutsch: ""Quadrat"" - Русский: ""квадрат""
Deutsch: ""Turm"" - Русский: ""","[3102, 836, 29975, 4724, 211]",башня,"[304, 517, 29873, 260, 19372]",tower,Turm
"Deutsch: ""Wasser"" - Русский: ""вода""
Deutsch: ""Mutter"" - Русский: ""мать""
Deutsch: ""Hand"" - Русский: ""рука""
Deutsch: ""Schönheit"" - Русский: ""красота""
Deutsch: ""Person"" - Русский: ""","[9831, 2493, 2950, 1093, 29981, 14347, 19084, 212]",человек,"[282, 10532, 546, 6774, 412, 639, 1236, 3736, 29886, 2022]",person,Person
"Deutsch: ""Gesicht"" - Русский: ""лицо""
Deutsch: ""Teich"" - Русский: ""пруд""
Deutsch: ""sechs"" - Русский: ""шесть""
Deutsch: ""Person"" - Русский: ""человек""
Deutsch: ""Büro"" - Русский: ""","[29904, 614, 211]",офис,"[3344, 288, 8034, 29877, 974, 1283, 310, 2696, 20205]",office,Büro
"Deutsch: ""Provinz"" - Русский: ""провинция""
Deutsch: ""fünf"" - Русский: ""пять""
Deutsch: ""neun"" - Русский: ""девять""
Deutsch: ""Tür"" - Русский: ""дверь""
Deutsch: ""Macht"" - Русский: ""","[8672, 29942, 490, 211]",власть,"[282, 13519, 4764, 1129, 29886, 772, 3081, 12248]",power,Macht
"Deutsch: ""zehn"" - Русский: ""десять""
Deutsch: ""Tal"" - Русский: ""долина""
Deutsch: ""Punkt"" - Русский: ""точка""
Deutsch: ""Norden"" - Русский: ""север""
Deutsch: ""Sommer"" - Русский: ""","[29944, 4674, 753, 10975, 13174, 211]",лето,"[2533, 22792, 2083, 480, 29879, 2146, 11801, 269]",summer,Sommer


==> figures/translation/7b_de_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Deutsch: ""Streifen"" - 中文: ""条""
Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Buch"" - 中文: ""","[31900, 231]",书,"[2909, 29890, 289, 3143, 833, 1045]",book,Buch
"Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""vier"" - 中文: ""四""
Deutsch: ""Gitter"" - 中文: ""格""
Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""Wolke"" - 中文: ""","[31784, 231]",云,"[274, 1067, 695, 29883, 17184, 15126, 9274, 23642, 9570]",cloud,Wolke
"Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Paar"" - 中文: ""双""
Deutsch: ""Tasche"" - 中文: ""","[31473, 232]",包,"[19548, 29890, 2291, 23156, 289, 9922]",bag,Tasche
"Deutsch: ""Kopf"" - 中文: ""头""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Kind"" - 中文: ""子""
Deutsch: ""Mund"" - 中文: ""","[30856, 232]",口,"[21026, 4346, 286, 29442, 13394, 2730, 29885]",mouth,Mund
"Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""neun"" - 中文: ""九""
Deutsch: ""Boden"" - 中文: ""","[31181, 232]",土,"[29879, 578, 22473, 269, 577]",soil,Boden
"Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""sechs"" - 中文: ""六""
Deutsch: ""Berg"" - 中文: ""","[30329, 232]",山,"[4346, 286, 29442, 14378, 16476, 5766, 2730, 29885]",mountain,Berg
"Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Herz"" - 中文: ""心""
Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Tuch"" - 中文: ""","[31454, 232]",布,"[274, 1067, 695, 29883, 17184, 13950, 15126]",cloth,Tuch
"Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Version"" - 中文: ""版""
Deutsch: ""Beispiel"" - 中文: ""例""
Deutsch: ""Herz"" - 中文: ""","[30869, 232]",心,"[354, 298, 5192, 23057, 29882, 540, 8293]",heart,Herz
"Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""neun"" - 中文: ""九""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Hand"" - 中文: ""","[30880, 233]",手,"[5905, 298, 3179, 447, 2350, 29882, 1361, 5403]",hand,Hand
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""löschen"" - 中文: ""删""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Tag"" - 中文: ""","[30325, 233]",日,"[1388, 2462, 1146, 3250, 270, 29881]",day,Tag
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Stern"" - 中文: ""","[30900, 233]",星,"[29879, 380, 8508, 9523, 5810, 269, 5173, 303]",star,Stern
"Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""vier"" - 中文: ""四""
Deutsch: ""Feder"" - 中文: ""","[31031, 233]",春,"[6709, 29879, 15099, 4278, 7689, 269, 1028, 805]",spring,Feder
"Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""links"" - 中文: ""左""
Deutsch: ""Mond"" - 中文: ""","[30534, 233]",月,"[4346, 286, 2730, 18786, 29885]",moon,Mond
"Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""sechs"" - 中文: ""六""
Deutsch: ""Holz"" - 中文: ""","[30710, 233]",木,"[281, 8112, 8879, 29893, 6115, 827]",wood,Holz
"Deutsch: ""Kopf"" - 中文: ""头""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Dorf"" - 中文: ""","[30402, 233]",村,"[29894, 4213, 1403, 11928, 325, 28765, 3516, 17191, 21031, 5720]",village,Dorf
"Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Boden"" - 中文: ""土""
Deutsch: ""Wald"" - 中文: ""","[30853, 233]",林,"[363, 1701, 29888, 1079, 1181, 26839, 285, 1454, 13569]",forest,Wald
"Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Gitter"" - 中文: ""","[31168, 233]",格,"[867, 29887, 7720, 629, 6856, 330]",grid,Gitter
"Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Lied"" - 中文: ""","[31173, 233]",歌,"[1487, 29879, 578, 1100, 4823, 269, 577, 21453]",song,Lied
"Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Wasser"" - 中文: ""","[30716, 233]",水,"[281, 4094, 13405, 11324, 29893, 2766, 16699]",water,Wasser
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""Zeit"" - 中文: ""时""
Deutsch: ""Teich"" - 中文: ""","[31853, 233]",池,"[29886, 1129, 772, 282, 12509, 2818, 1112]",pond,Teich
"Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Tugend"" - 中文: ""德""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Sand"" - 中文: ""","[31476, 233]",沙,"[29879, 872, 4977, 11982, 9753, 269, 28455]",sand,Sand
"Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Sitz"" - 中文: ""座""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Fluss"" - 中文: ""","[30828, 233]",河,"[364, 29878, 4401, 9050, 10107, 3511, 8580, 374, 1150]",river,Fluss
"Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""Gesetz"" - 中文: ""","[30545, 233]",法,"[433, 29880, 425, 301, 4307, 10653]",law,Gesetz
"Deutsch: ""vier"" - 中文: ""四""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Welle"" - 中文: ""","[31529, 233]",波,"[281, 27766, 10742, 2766, 11324, 29893]",wave,Welle
"Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Ozean"" - 中文: ""","[31534, 233]",洋,"[23474, 542, 29877, 25802, 12954, 288]",ocean,Ozean
"Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""Geschichte"" - 中文: ""史""
Deutsch: ""Höhle"" - 中文: ""","[31886, 233]",洞,"[5777, 274, 18346, 24230, 29883, 1113]",cave,Höhle
"Deutsch: ""Tag"" - 中文: ""日""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Meer"" - 中文: ""","[30581, 233]",海,"[344, 29879, 269, 409, 7205]",sea,Meer
"Deutsch: ""Licht"" - 中文: ""光""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Version"" - 中文: ""版""
Deutsch: ""See"" - 中文: ""","[31496, 233]",湖,"[433, 19437, 29880, 425, 18170, 301, 24591]",lake,See
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Quelle"" - 中文: ""","[31193, 233]",源,"[3669, 2752, 29879, 578, 4993, 269, 577]",source,Quelle
"Deutsch: ""Nutzen"" - 中文: ""利""
Deutsch: ""Straße"" - 中文: ""街""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Feuer"" - 中文: ""","[31313, 234]",火,"[3974, 28034, 5713, 7241, 285, 8696, 29888, 13734]",fire,Feuer
"Deutsch: ""Wolke"" - 中文: ""云""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Punkt"" - 中文: ""","[30940, 234]",点,"[29886, 1129, 772, 11899, 282, 3149, 1298]",point,Punkt
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Version"" - 中文: ""","[30845, 234]",版,"[29894, 1224, 3259, 325, 874, 1147, 1873, 345, 369, 2453]",version,Version
"Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Ball"" - 中文: ""","[31539, 234]",球,"[5521, 8287, 29890, 6411, 2135, 2291, 289, 9922]",ball,Ball
"Deutsch: ""Feld"" - 中文: ""场""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Gemälde"" - 中文: ""","[31046, 234]",画,"[20413, 29886, 3300, 282, 10675, 3274, 6788]",painting,Gemälde
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""löschen"" - 中文: ""删""
Deutsch: ""Bahnhof"" - 中文: ""","[31433, 234]",站,"[23436, 1002, 29879, 380, 5073, 9523, 19569, 269, 6112, 5173, 303]",station,Bahnhof
"Deutsch: ""rot"" - 中文: ""红""
Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Zeit"" - 中文: ""时""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Reis"" - 中文: ""","[31902, 234]",米,"[364, 19408, 29878, 9597, 10107, 11674, 374, 2200]",rice,Reis
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""rot"" - 中文: ""","[31869, 234]",红,"[364, 276, 29878, 1127, 337, 2654]",red,rot
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Linie"" - 中文: ""","[31532, 234]",线,"[1220, 29880, 1196, 301, 619, 492, 6276, 1915]",line,Linie
"Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Netz"" - 中文: ""","[31222, 234]",网,"[7787, 452, 302, 1212, 484, 29876]",net,Netz
"Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Paar"" - 中文: ""双""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Blume"" - 中文: ""","[30830, 235]",花,"[5685, 28149, 1579, 4972, 285, 1652, 1731, 29888]",flower,Blume
"Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Tee"" - 中文: ""","[31954, 235]",茶,"[371, 23429, 734, 260, 29873]",tea,Tee
"Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Sonne"" - 中文: ""阳""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Fuß"" - 中文: ""","[31722, 235]",足,"[6661, 5431, 1701, 1181, 285, 3661, 7953, 29888]",foot,Fuß
"Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""zwei"" - 中文: ""二""
Deutsch: ""Gold"" - 中文: ""","[30659, 236]",金,"[748, 1484, 29887, 7684, 15192, 330]",gold,Gold
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Tür"" - 中文: ""","[31649, 236]",门,"[17433, 1867, 270, 3050, 29881, 437]",door,Tür
"Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Maschine"" - 中文: ""机""
Deutsch: ""Schnee"" - 中文: ""","[31731, 236]",雪,"[15007, 29879, 16586, 269, 5807]",snow,Schnee
"Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Pferd"" - 中文: ""","[31530, 236]",马,"[298, 4029, 1251, 10435, 2015, 29882, 11231, 5089]",horse,Pferd
"Deutsch: ""Tuch"" - 中文: ""布""
Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Gold"" - 中文: ""金""
Deutsch: ""Kind"" - 中文: ""子""
Deutsch: ""eins"" - 中文: ""","[30287, 231]",一,"[697, 265, 29877, 650, 288, 373]",one,eins
"Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Tugend"" - 中文: ""德""
Deutsch: ""zwei"" - 中文: ""","[30685, 231]",二,"[7516, 1023, 10184, 3252, 260, 29873]",two,zwei
"Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Buch"" - 中文: ""书""
Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""drei"" - 中文: ""","[30457, 231]",三,"[266, 2211, 17536, 386, 1468, 260, 12455, 29873]",three,drei
"Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""vier"" - 中文: ""","[30928, 232]",四,"[1701, 1181, 285, 3023, 17823, 29888, 12584]",four,vier
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""fünf"" - 中文: ""","[30904, 231]",五,"[5713, 7241, 285, 29888, 20818, 5320]",five,fünf
"Deutsch: ""Geschwindigkeit"" - 中文: ""速""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Wolke"" - 中文: ""云""
Deutsch: ""Sand"" - 中文: ""沙""
Deutsch: ""sechs"" - 中文: ""","[31304, 232]",六,"[29879, 28319, 1354, 1039, 269, 4832]",six,sechs
"Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""sieben"" - 中文: ""","[31425, 231]",七,"[344, 29879, 9881, 269, 409]",seven,sieben
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""acht"" - 中文: ""","[31044, 232]",八,"[15761, 10096, 321, 9475, 29872, 29319]",eight,acht
"Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Mund"" - 中文: ""口""
Deutsch: ""Gitter"" - 中文: ""格""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""neun"" - 中文: ""","[31321, 231]",九,"[1240, 14183, 17081, 302, 6836, 29876]",nine,neun
"Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Maschine"" - 中文: ""机""
Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""zehn"" - 中文: ""","[30802, 232]",十,"[841, 371, 3006, 734, 260, 29873]",ten,zehn
"Deutsch: ""Talent"" - 中文: ""才""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Kopf"" - 中文: ""","[31584, 232]",头,"[354, 2813, 298, 2343, 29882, 540]",head,Kopf
"Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""löschen"" - 中文: ""删""
Deutsch: ""Haus"" - 中文: ""屋""
Deutsch: ""Gruppe"" - 中文: ""群""
Deutsch: ""Streifen"" - 中文: ""","[31217, 233]",条,"[710, 29879, 380, 17820, 17010, 851, 269, 10076, 303]",strip,Streifen
"Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Straße"" - 中文: ""","[30813, 235]",街,"[710, 11952, 29879, 380, 29352, 12243, 13045, 851, 269, 303]",street,Straße
"Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Teil"" - 中文: ""","[30636, 236]",部,"[29886, 3300, 282, 760, 3274, 1595, 610, 862]",part,Teil
"Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Auge"" - 中文: ""","[30895, 234]",目,"[1032, 10977, 321, 29872]",eye,Auge
"Deutsch: ""Schnee"" - 中文: ""雪""
Deutsch: ""Gold"" - 中文: ""金""
Deutsch: ""Schönheit"" - 中文: ""美""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""Feld"" - 中文: ""","[31632, 232]",场,"[5713, 2671, 7241, 285, 1746, 29888, 29607]",field,Feld
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Standort"" - 中文: ""","[31702, 232]",址,"[3268, 2746, 29879, 7845, 1354, 1039, 269]",site,Standort
"Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Wort"" - 中文: ""","[30578, 232]",字,"[281, 8879, 1742, 1734, 29893, 13762, 827, 6365]",word,Wort
"Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Paar"" - 中文: ""","[31960, 232]",双,"[29886, 3300, 5101, 282, 18784, 3274]",pair,Paar
"Deutsch: ""Herz"" - 中文: ""心""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""Sitz"" - 中文: ""","[31780, 232]",座,"[344, 29879, 12949, 269, 409, 7205]",seat,Sitz
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Gold"" - 中文: ""金""
Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""Licht"" - 中文: ""","[30867, 232]",光,"[29880, 14172, 301, 3578, 619, 492, 4366, 3473]",light,Licht
"Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""zwei"" - 中文: ""二""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Mund"" - 中文: ""口""
Deutsch: ""tausend"" - 中文: ""","[31159, 232]",千,"[266, 386, 12595, 7693, 10405, 260, 29873]",thousand,tausend
"Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Norden"" - 中文: ""","[30662, 232]",北,"[15459, 302, 3643, 6641, 29876, 694, 1217]",north,Norden
"Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Tür"" - 中文: ""门""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Herz"" - 中文: ""心""
Deutsch: ""Maschine"" - 中文: ""","[31429, 233]",机,"[5825, 611, 23523, 286, 655, 8628, 7672, 4933, 29885]",machine,Maschine
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Maschine"" - 中文: ""机""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""Zeit"" - 中文: ""","[30594, 233]",时,"[19538, 9346, 2230, 5335, 2034, 260, 931, 29873]",time,Zeit
"Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Tugend"" - 中文: ""德""
Deutsch: ""Mund"" - 中文: ""口""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Nutzen"" - 中文: ""","[31107, 232]",利,"[7795, 14169, 13982, 29890, 915, 3856, 1785, 367, 289]",benefit,Nutzen
"Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""drei"" - 中文: ""三""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Provinz"" - 中文: ""","[31600, 234]",省,"[410, 29886, 771, 1326, 282, 558, 8482, 12291, 544, 16123]",province,Provinz
"Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Haushalt"" - 中文: ""户""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Brücke"" - 中文: ""桥""
Deutsch: ""Börse"" - 中文: ""","[31398, 231]",交,"[6543, 5566, 14523, 321, 29872, 429, 735]",exchange,Börse
"Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Beispiel"" - 中文: ""例""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Mitte"" - 中文: ""","[30275, 231]",中,"[7145, 3737, 17662, 6563, 7256, 286, 2460, 29885]",middle,Mitte
"Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Freund"" - 中文: ""","[31373, 232]",友,"[7932, 3484, 5121, 18326, 1424, 285, 1341, 29888]",friend,Freund
"Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""Geschwindigkeit"" - 中文: ""速""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Welle"" - 中文: ""波""
Deutsch: ""Farbe"" - 中文: ""","[31085, 235]",色,"[1302, 10965, 274, 2927, 2780, 1111, 29883, 1054, 784]",color,Farbe
"Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Wasser"" - 中文: ""水""
Deutsch: ""Art"" - 中文: ""","[31893, 234]",种,"[29895, 413, 9089, 2924, 8506, 14380, 19015, 1984]",kind,Art
"Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Richter"" - 中文: ""","[31791, 232]",判,"[6577, 16833, 29926, 3623, 432, 17675, 4900]",judge,Richter
"Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Paar"" - 中文: ""双""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Schule"" - 中文: ""","[31071, 233]",校,"[816, 3762, 29879, 1557, 27041, 1364, 269, 885]",school,Schule
"Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Stadt"" - 中文: ""城""
Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Krawatte"" - 中文: ""","[31320, 234]",结,"[19538, 2034, 260, 29873, 22134]",tie,Krawatte
"Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Punkt"" - 中文: ""点""
Deutsch: ""Blume"" - 中文: ""花""
Deutsch: ""Straße"" - 中文: ""街""
Deutsch: ""Beispiel"" - 中文: ""","[31507, 231]",例,"[4773, 1342, 4392, 321, 29872, 429, 735]",example,Beispiel
"Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""sechs"" - 中文: ""六""
Deutsch: ""Kind"" - 中文: ""子""
Deutsch: ""Gesicht"" - 中文: ""","[30806, 236]",面,"[5444, 4024, 285, 2161, 17470, 29888, 2258, 3700]",face,Gesicht
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Brücke"" - 中文: ""","[31749, 233]",桥,"[28635, 29890, 1506, 18419, 289, 12945, 19515, 1182]",bridge,Brücke
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Niederlage"" - 中文: ""败""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Gegenstand"" - 中文: ""","[31888, 236]",项,"[474, 372, 667, 29875, 2944, 568, 277]",item,Gegenstand
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Version"" - 中文: ""版""
Deutsch: ""Geschwindigkeit"" - 中文: ""速""
Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""löschen"" - 中文: ""","[31916, 232]",删,"[5217, 316, 7374, 628, 270, 6144, 8143, 29881, 311]",delete,löschen
"Deutsch: ""Auge"" - 中文: ""目""
Deutsch: ""Kopf"" - 中文: ""头""
Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Linie"" - 中文: ""线""
Deutsch: ""Gruppe"" - 中文: ""","[31829, 234]",群,"[867, 17170, 2972, 29887, 2318, 629, 330, 4071]",group,Gruppe
"Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Provinz"" - 中文: ""省""
Deutsch: ""Fuß"" - 中文: ""足""
Deutsch: ""Büro"" - 中文: ""局""
Deutsch: ""Talent"" - 中文: ""","[31979, 233]",才,"[17694, 11062, 29873, 20411, 941, 260, 24242, 5969]",talent,Talent
"Deutsch: ""tausend"" - 中文: ""千""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Schönheit"" - 中文: ""","[30630, 234]",美,"[29890, 915, 367, 289, 15409, 6562]",beauty,Schönheit
"Deutsch: ""zwei"" - 中文: ""二""
Deutsch: ""Tür"" - 中文: ""门""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Gegenstand"" - 中文: ""项""
Deutsch: ""Plattform"" - 中文: ""","[31037, 232]",台,"[29886, 2174, 282, 715, 13974, 18870, 12120, 572, 7481]",platform,Plattform
"Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Haus"" - 中文: ""","[31654, 232]",屋,"[298, 1251, 10774, 3699, 9261, 29882, 8697, 5089]",house,Haus
"Deutsch: ""Rede"" - 中文: ""话""
Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Berg"" - 中文: ""山""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Sonne"" - 中文: ""","[31430, 236]",阳,"[480, 29879, 2146, 6575, 11445, 269]",sun,Sonne
"Deutsch: ""Sitz"" - 中文: ""座""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Richter"" - 中文: ""判""
Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Geschichte"" - 中文: ""","[30911, 232]",史,"[2918, 298, 7251, 9825, 18434, 22880, 670, 29882, 3603, 4955, 16211]",history,Geschichte
"Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Teich"" - 中文: ""池""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Bahnhof"" - 中文: ""站""
Deutsch: ""Tal"" - 中文: ""","[31112, 235]",谷,"[28519, 29894, 791, 325, 2947, 19599, 22044, 659, 1564]",valley,Tal
"Deutsch: ""Haushalt"" - 中文: ""户""
Deutsch: ""Feld"" - 中文: ""场""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Quadrat"" - 中文: ""","[30525, 233]",方,"[3044, 17619, 18074, 29879, 26613, 10674, 6862, 269]",square,Quadrat
"Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Brücke"" - 中文: ""桥""
Deutsch: ""Person"" - 中文: ""人""
Deutsch: ""Sommer"" - 中文: ""夏""
Deutsch: ""Generation"" - 中文: ""","[30690, 231]",代,"[1885, 2531, 1737, 29887, 4738, 18530, 12623, 1176, 330, 479]",generation,Generation
"Deutsch: ""Norden"" - 中文: ""北""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Zeit"" - 中文: ""时""
Deutsch: ""Person"" - 中文: ""人""
Deutsch: ""Süden"" - 中文: ""","[30601, 232]",南,"[3669, 29879, 7062, 578, 13267, 269, 577]",south,Süden
"Deutsch: ""Schönheit"" - 中文: ""美""
Deutsch: ""Wort"" - 中文: ""字""
Deutsch: ""Dorf"" - 中文: ""村""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Tugend"" - 中文: ""","[31169, 232]",德,"[29894, 4610, 1403, 10636, 325, 15389, 3516, 2405, 27935]",virtue,Tugend
"Deutsch: ""Reis"" - 中文: ""米""
Deutsch: ""Sitz"" - 中文: ""座""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""acht"" - 中文: ""八""
Deutsch: ""Stamm"" - 中文: ""","[30999, 233]",族,"[509, 3367, 9434, 29563, 534, 260, 3626, 29873]",tribe,Stamm
"Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Geschichte"" - 中文: ""史""
Deutsch: ""Stadt"" - 中文: ""","[30626, 232]",城,"[274, 20752, 29883, 7537, 455, 4583, 12690, 4272]",city,Stadt
"Deutsch: ""Mutter"" - 中文: ""母""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Holz"" - 中文: ""木""
Deutsch: ""Sprache"" - 中文: ""","[31505, 235]",语,"[433, 29880, 10906, 11675, 4086, 425, 301, 6361, 6468, 3893]",language,Sprache
"Deutsch: ""Haushalt"" - 中文: ""户""
Deutsch: ""Gruppe"" - 中文: ""群""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Geschwindigkeit"" - 中文: ""","[31859, 236]",速,"[961, 29879, 5965, 19322, 6210, 269, 1028, 805]",speed,Geschwindigkeit
"Deutsch: ""Wolke"" - 中文: ""云""
Deutsch: ""Freund"" - 中文: ""友""
Deutsch: ""Talent"" - 中文: ""才""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Boden"" - 中文: ""","[30533, 232]",地,"[5962, 2057, 867, 17170, 29887, 629, 330, 4071]",ground,Boden
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Linie"" - 中文: ""线""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Schwanz"" - 中文: ""尾""
Deutsch: ""Versuch"" - 中文: ""","[31787, 235]",试,"[21609, 4218, 1131, 1098, 15127, 271, 263, 29874, 472]",attempt,Versuch
"Deutsch: ""Ball"" - 中文: ""球""
Deutsch: ""Fluss"" - 中文: ""河""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Mond"" - 中文: ""月""
Deutsch: ""Niederlage"" - 中文: ""","[31955, 235]",败,"[1753, 29881, 316, 8686, 270, 20653, 822, 311]",defeat,Niederlage
"Deutsch: ""Versuch"" - 中文: ""试""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Schwanz"" - 中文: ""","[31631, 232]",尾,"[18237, 11062, 12464, 941, 260, 29873]",tail,Schwanz
"Deutsch: ""Generation"" - 中文: ""代""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""Mutter"" - 中文: ""","[31763, 233]",母,"[25550, 3184, 4346, 286, 14817, 5637, 2730, 29885]",mother,Mutter
"Deutsch: ""Talent"" - 中文: ""才""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Dorf"" - 中文: ""村""
Deutsch: ""Macht"" - 中文: ""力""
Deutsch: ""Osten"" - 中文: ""","[30979, 231]",东,"[9755, 321, 2240, 29872, 11248, 23027]",east,Osten
"Deutsch: ""Haar"" - 中文: ""发""
Deutsch: ""Tag"" - 中文: ""日""
Deutsch: ""Pferd"" - 中文: ""马""
Deutsch: ""sieben"" - 中文: ""七""
Deutsch: ""Rede"" - 中文: ""","[31852, 235]",话,"[961, 29879, 12032, 5965, 269, 1028, 805]",speech,Rede
"Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Höhle"" - 中文: ""洞""
Deutsch: ""Abschnitt"" - 中文: ""段""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Kind"" - 中文: ""","[30319, 232]",子,"[274, 4161, 18558, 29883, 305, 5145, 521, 2278]",child,Kind
"Deutsch: ""Stern"" - 中文: ""星""
Deutsch: ""Mitte"" - 中文: ""中""
Deutsch: ""links"" - 中文: ""左""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Turm"" - 中文: ""","[31831, 232]",塔,"[19372, 304, 260, 29873, 517]",tower,Turm
"Deutsch: ""Schule"" - 中文: ""校""
Deutsch: ""Art"" - 中文: ""种""
Deutsch: ""Quadrat"" - 中文: ""方""
Deutsch: ""Feder"" - 中文: ""春""
Deutsch: ""Haar"" - 中文: ""","[30910, 232]",发,"[298, 11315, 447, 2350, 29882, 23535]",hair,Haar
"Deutsch: ""Brücke"" - 中文: ""桥""
Deutsch: ""Wald"" - 中文: ""林""
Deutsch: ""Gemälde"" - 中文: ""画""
Deutsch: ""Anstieg"" - 中文: ""起""
Deutsch: ""Haushalt"" - 中文: ""","[31229, 233]",户,"[298, 1251, 10774, 3699, 8697, 9261, 29882, 22329, 5089]",household,Haushalt
"Deutsch: ""Börse"" - 中文: ""交""
Deutsch: ""Gesetz"" - 中文: ""法""
Deutsch: ""Süden"" - 中文: ""南""
Deutsch: ""Gesicht"" - 中文: ""面""
Deutsch: ""Person"" - 中文: ""","[30313, 231]",人,"[546, 29886, 3736, 282, 639, 2022, 6774, 1236, 412, 10532]",person,Person
"Deutsch: ""Dorf"" - 中文: ""村""
Deutsch: ""Tal"" - 中文: ""谷""
Deutsch: ""eins"" - 中文: ""一""
Deutsch: ""Buch"" - 中文: ""书""
Deutsch: ""Abschnitt"" - 中文: ""","[31559, 233]",段,"[344, 5226, 8803, 29879, 4004, 21149, 3471, 2042, 269, 409]",section,Abschnitt
"Deutsch: ""Quelle"" - 中文: ""源""
Deutsch: ""Standort"" - 中文: ""址""
Deutsch: ""Turm"" - 中文: ""塔""
Deutsch: ""Meer"" - 中文: ""海""
Deutsch: ""Büro"" - 中文: ""","[31655, 232]",局,"[20205, 1283, 3344, 2696, 974, 29877, 8034, 310, 288]",office,Büro
"Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""zehn"" - 中文: ""十""
Deutsch: ""Stadt"" - 中文: ""城""
Deutsch: ""Tee"" - 中文: ""茶""
Deutsch: ""Anstieg"" - 中文: ""","[31558, 235]",起,"[364, 5161, 29878, 3780, 10107, 374, 14451]",rise,Anstieg
"Deutsch: ""Ozean"" - 中文: ""洋""
Deutsch: ""Teil"" - 中文: ""部""
Deutsch: ""fünf"" - 中文: ""五""
Deutsch: ""Feuer"" - 中文: ""火""
Deutsch: ""links"" - 中文: ""","[31651, 232]",左,"[29880, 280, 2175, 454, 301, 1563, 25874]",left,links
"Deutsch: ""Sand"" - 中文: ""沙""
Deutsch: ""Netz"" - 中文: ""网""
Deutsch: ""Geschichte"" - 中文: ""史""
Deutsch: ""Boden"" - 中文: ""地""
Deutsch: ""Macht"" - 中文: ""","[31074, 232]",力,"[29886, 1129, 12248, 4764, 772, 282, 13519, 3081]",power,Macht
"Deutsch: ""Farbe"" - 中文: ""色""
Deutsch: ""Feld"" - 中文: ""场""
Deutsch: ""Plattform"" - 中文: ""台""
Deutsch: ""See"" - 中文: ""湖""
Deutsch: ""Sommer"" - 中文: ""","[31241, 232]",夏,"[480, 29879, 22792, 11801, 2146, 2533, 2083, 269]",summer,Sommer


==> figures/translation/7b_en_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""delete"" - Deutsch: ""löschen""
English: ""moon"" - Deutsch: ""Mond""
English: ""mountain"" - Deutsch: ""Berg""
English: ""history"" - Deutsch: ""Geschichte""
English: ""book"" - Deutsch: ""","[5373, 350, 3727, 22987, 29933, 10586]",Buch,"[2909, 1045, 29890, 289, 3143, 833]",book,book
"English: ""song"" - Deutsch: ""Lied""
English: ""spring"" - Deutsch: ""Feder""
English: ""rise"" - Deutsch: ""Anstieg""
English: ""house"" - Deutsch: ""Haus""
English: ""cloud"" - Deutsch: ""","[399, 29956, 11902, 14962]",Wolke,"[695, 29883, 9274, 15126, 274, 17184, 1067, 9570, 23642]",cloud,cloud
"English: ""grid"" - Deutsch: ""Gitter""
English: ""sun"" - Deutsch: ""Sonne""
English: ""part"" - Deutsch: ""Teil""
English: ""judge"" - Deutsch: ""Richter""
English: ""bag"" - Deutsch: ""","[10523, 29911, 23793, 323]",Tasche,"[2291, 29890, 9922, 289, 23156, 19548]",bag,bag
"English: ""language"" - Deutsch: ""Sprache""
English: ""south"" - Deutsch: ""Süden""
English: ""street"" - Deutsch: ""Straße""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""mouth"" - Deutsch: ""","[29924, 8229, 341, 13564]",Mund,"[2730, 13394, 29442, 286, 4346, 21026, 29885]",mouth,mouth
"English: ""seven"" - Deutsch: ""sieben""
English: ""group"" - Deutsch: ""Gruppe""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""power"" - Deutsch: ""Macht""
English: ""soil"" - Deutsch: ""","[350, 8431, 19929, 1952, 29933]",Boden,"[22473, 269, 578, 577, 29879]",soil,soil
"English: ""child"" - Deutsch: ""Kind""
English: ""grid"" - Deutsch: ""Gitter""
English: ""history"" - Deutsch: ""Geschichte""
English: ""color"" - Deutsch: ""Farbe""
English: ""mountain"" - Deutsch: ""","[350, 2292, 17104, 29933, 3629, 1522, 9827]",Berg,"[2730, 14378, 29442, 286, 29885, 4346, 5766, 16476]",mountain,mountain
"English: ""north"" - Deutsch: ""Norden""
English: ""mouth"" - Deutsch: ""Mund""
English: ""seat"" - Deutsch: ""Sitz""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""cloth"" - Deutsch: ""","[23215, 29911, 12603, 323]",Tuch,"[695, 29883, 15126, 274, 17184, 1067, 13950]",cloth,cloth
"English: ""exchange"" - Deutsch: ""Börse""
English: ""defeat"" - Deutsch: ""Niederlage""
English: ""two"" - Deutsch: ""zwei""
English: ""valley"" - Deutsch: ""Tal""
English: ""heart"" - Deutsch: ""","[18650, 379, 940, 2439, 12905, 29950, 3868]",Herz,"[354, 540, 5192, 23057, 298, 29882, 8293]",heart,heart
"English: ""red"" - Deutsch: ""rot""
English: ""strip"" - Deutsch: ""Streifen""
English: ""song"" - Deutsch: ""Lied""
English: ""school"" - Deutsch: ""Schule""
English: ""day"" - Deutsch: ""","[10523, 29911, 10522, 8176, 323]",Tag,"[270, 29881, 2462, 1146, 3250, 1388]",day,day
"English: ""thousand"" - Deutsch: ""tausend""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""square"" - Deutsch: ""Quadrat""
English: ""law"" - Deutsch: ""Gesetz""
English: ""star"" - Deutsch: ""","[28588, 23413, 7789, 317, 624, 2443, 855, 29903]",Stern,"[380, 269, 303, 5173, 8508, 9523, 29879, 5810]",star,star
"English: ""song"" - Deutsch: ""Lied""
English: ""bag"" - Deutsch: ""Tasche""
English: ""part"" - Deutsch: ""Teil""
English: ""field"" - Deutsch: ""Feld""
English: ""spring"" - Deutsch: ""","[5169, 8263, 29943, 383, 7351, 17972]",Feder,"[805, 6709, 1028, 7689, 269, 4278, 29879, 15099]",spring,spring
"English: ""tower"" - Deutsch: ""Turm""
English: ""lake"" - Deutsch: ""See""
English: ""part"" - Deutsch: ""Teil""
English: ""beauty"" - Deutsch: ""Schönheit""
English: ""moon"" - Deutsch: ""","[29924, 22638, 7185, 4546, 2598, 341, 12125]",Mond,"[2730, 18786, 286, 4346, 29885]",moon,moon
"English: ""song"" - Deutsch: ""Lied""
English: ""east"" - Deutsch: ""Osten""
English: ""platform"" - Deutsch: ""Plattform""
English: ""grid"" - Deutsch: ""Gitter""
English: ""wood"" - Deutsch: ""","[26211, 379, 19984, 29950, 8335, 4168]",Holz,"[8112, 8879, 6115, 827, 281, 29893]",wood,wood
"English: ""street"" - Deutsch: ""Straße""
English: ""site"" - Deutsch: ""Standort""
English: ""item"" - Deutsch: ""Gegenstand""
English: ""river"" - Deutsch: ""Fluss""
English: ""village"" - Deutsch: ""","[17207, 9579, 29928, 360, 1938, 6132]",Dorf,"[11928, 1403, 17191, 4213, 21031, 325, 5720, 3516, 28765, 29894]",village,village
"English: ""beauty"" - Deutsch: ""Schönheit""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""one"" - Deutsch: ""eins""
English: ""book"" - Deutsch: ""Buch""
English: ""forest"" - Deutsch: ""","[5260, 22552, 29956, 399, 17721]",Wald,"[363, 1181, 29888, 1454, 1079, 285, 13569, 26839, 1701]",forest,forest
"English: ""site"" - Deutsch: ""Standort""
English: ""city"" - Deutsch: ""Stadt""
English: ""judge"" - Deutsch: ""Richter""
English: ""field"" - Deutsch: ""Feld""
English: ""grid"" - Deutsch: ""","[29954, 11786, 402, 4406, 28712, 26074]",Gitter,"[629, 7720, 29887, 6856, 330, 867]",grid,grid
"English: ""source"" - Deutsch: ""Quelle""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""door"" - Deutsch: ""Tür""
English: ""soil"" - Deutsch: ""Boden""
English: ""song"" - Deutsch: ""","[2718, 29382, 23410, 7326, 365, 29931]",Lied,"[1487, 4823, 269, 578, 21453, 577, 29879, 1100]",song,song
"English: ""beauty"" - Deutsch: ""Schönheit""
English: ""spring"" - Deutsch: ""Feder""
English: ""grid"" - Deutsch: ""Gitter""
English: ""nine"" - Deutsch: ""neun""
English: ""water"" - Deutsch: ""","[29457, 12547, 22552, 399, 29956, 16124]",Wasser,"[4094, 2766, 11324, 281, 29893, 13405, 16699]",water,water
"English: ""part"" - Deutsch: ""Teil""
English: ""mouth"" - Deutsch: ""Mund""
English: ""river"" - Deutsch: ""Fluss""
English: ""bag"" - Deutsch: ""Tasche""
English: ""pond"" - Deutsch: ""","[1920, 29911, 7141, 323]",Teich,"[12509, 1129, 2818, 282, 772, 1112, 29886]",pond,pond
"English: ""tribe"" - Deutsch: ""Stamm""
English: ""one"" - Deutsch: ""eins""
English: ""three"" - Deutsch: ""drei""
English: ""item"" - Deutsch: ""Gegenstand""
English: ""river"" - Deutsch: ""","[8754, 29943, 383, 2379]",Fluss,"[1150, 4401, 8580, 3511, 364, 374, 9050, 10107, 29878]",river,river
"English: ""field"" - Deutsch: ""Feld""
English: ""red"" - Deutsch: ""rot""
English: ""square"" - Deutsch: ""Quadrat""
English: ""snow"" - Deutsch: ""Schnee""
English: ""law"" - Deutsch: ""","[29954, 1879, 6328, 7999, 402]",Gesetz,"[301, 433, 4307, 10653, 425, 29880]",law,law
"English: ""sea"" - Deutsch: ""Meer""
English: ""seat"" - Deutsch: ""Sitz""
English: ""example"" - Deutsch: ""Beispiel""
English: ""house"" - Deutsch: ""Haus""
English: ""wave"" - Deutsch: ""","[11284, 4806, 399, 29956, 1334, 5674, 28862, 10458]",Welle,"[27766, 2766, 11324, 10742, 281, 29893]",wave,wave
"English: ""east"" - Deutsch: ""Osten""
English: ""example"" - Deutsch: ""Beispiel""
English: ""door"" - Deutsch: ""Tür""
English: ""eight"" - Deutsch: ""acht""
English: ""ocean"" - Deutsch: ""","[29949, 438]",Ozean,"[23474, 288, 25802, 542, 29877, 12954]",ocean,ocean
"English: ""eight"" - Deutsch: ""acht""
English: ""south"" - Deutsch: ""Süden""
English: ""grid"" - Deutsch: ""Gitter""
English: ""hair"" - Deutsch: ""Haar""
English: ""cave"" - Deutsch: ""","[379, 29950, 11623]",Höhle,"[29883, 5777, 18346, 274, 24230, 1113]",cave,cave
"English: ""defeat"" - Deutsch: ""Niederlage""
English: ""line"" - Deutsch: ""Linie""
English: ""mountain"" - Deutsch: ""Berg""
English: ""village"" - Deutsch: ""Dorf""
English: ""sea"" - Deutsch: ""","[29924, 2191, 341, 6816]",Meer,"[7205, 269, 344, 409, 29879]",sea,sea
"English: ""ocean"" - Deutsch: ""Ozean""
English: ""heart"" - Deutsch: ""Herz""
English: ""speech"" - Deutsch: ""Rede""
English: ""group"" - Deutsch: ""Gruppe""
English: ""lake"" - Deutsch: ""","[13393, 2823, 317, 922, 2008, 29903]",See,"[301, 433, 18170, 425, 19437, 24591, 29880]",lake,lake
"English: ""kind"" - Deutsch: ""Art""
English: ""flower"" - Deutsch: ""Blume""
English: ""wave"" - Deutsch: ""Welle""
English: ""thousand"" - Deutsch: ""tausend""
English: ""source"" - Deutsch: ""","[660, 751, 2182, 5462, 8654, 29984]",Quelle,"[3669, 4993, 269, 578, 577, 2752, 29879]",source,source
"English: ""painting"" - Deutsch: ""Gemälde""
English: ""sun"" - Deutsch: ""Sonne""
English: ""ground"" - Deutsch: ""Boden""
English: ""station"" - Deutsch: ""Bahnhof""
English: ""fire"" - Deutsch: ""","[5169, 8263, 29943, 383, 29331]",Feuer,"[29888, 13734, 28034, 285, 8696, 3974, 7241, 5713]",fire,fire
"English: ""cave"" - Deutsch: ""Höhle""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""pond"" - Deutsch: ""Teich""
English: ""part"" - Deutsch: ""Teil""
English: ""point"" - Deutsch: ""","[349, 22723, 29925, 12129]",Punkt,"[3149, 1129, 282, 772, 29886, 11899, 1298]",point,point
"English: ""source"" - Deutsch: ""Quelle""
English: ""valley"" - Deutsch: ""Tal""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""color"" - Deutsch: ""Farbe""
English: ""painting"" - Deutsch: ""","[1879, 29954, 7999, 402, 15170]",Gemälde,"[10675, 3300, 3274, 282, 20413, 6788, 29886]",painting,painting
"English: ""grid"" - Deutsch: ""Gitter""
English: ""delete"" - Deutsch: ""löschen""
English: ""cave"" - Deutsch: ""Höhle""
English: ""speech"" - Deutsch: ""Rede""
English: ""station"" - Deutsch: ""","[350, 6000, 29933, 28701, 15174, 15131]",Bahnhof,"[380, 23436, 6112, 5073, 1002, 269, 303, 5173, 9523, 29879, 19569]",station,station
"English: ""judge"" - Deutsch: ""Richter""
English: ""seat"" - Deutsch: ""Sitz""
English: ""office"" - Deutsch: ""Büro""
English: ""kind"" - Deutsch: ""Art""
English: ""rice"" - Deutsch: ""","[29934, 390, 830, 1123]",Reis,"[11674, 9597, 2200, 364, 19408, 374, 10107, 29878]",rice,rice
"English: ""river"" - Deutsch: ""Fluss""
English: ""east"" - Deutsch: ""Osten""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""street"" - Deutsch: ""Straße""
English: ""line"" - Deutsch: ""","[2718, 29931, 11667, 23410, 365, 4342]",Linie,"[301, 1196, 6276, 492, 1220, 619, 1915, 29880]",line,line
"English: ""book"" - Deutsch: ""Buch""
English: ""horse"" - Deutsch: ""Pferd""
English: ""one"" - Deutsch: ""eins""
English: ""province"" - Deutsch: ""Provinz""
English: ""flower"" - Deutsch: ""","[350, 29933, 3164, 10358]",Blume,"[28149, 29888, 285, 1579, 5685, 1652, 4972, 1731]",flower,flower
"English: ""middle"" - Deutsch: ""Mitte""
English: ""office"" - Deutsch: ""Büro""
English: ""exchange"" - Deutsch: ""Börse""
English: ""language"" - Deutsch: ""Sprache""
English: ""tea"" - Deutsch: ""","[1920, 29911, 7141, 323]",Tee,"[734, 23429, 371, 260, 29873]",tea,tea
"English: ""three"" - Deutsch: ""drei""
English: ""exchange"" - Deutsch: ""Börse""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""cloud"" - Deutsch: ""Wolke""
English: ""foot"" - Deutsch: ""","[29943, 383, 11212, 11871]",Fuß,"[1181, 29888, 285, 5431, 6661, 7953, 1701, 3661]",foot,foot
"English: ""machine"" - Deutsch: ""Maschine""
English: ""history"" - Deutsch: ""Geschichte""
English: ""cave"" - Deutsch: ""Höhle""
English: ""office"" - Deutsch: ""Büro""
English: ""door"" - Deutsch: ""","[323, 29911, 25424]",Tür,"[270, 3050, 17433, 29881, 437, 1867]",door,door
"English: ""water"" - Deutsch: ""Wasser""
English: ""five"" - Deutsch: ""fünf""
English: ""field"" - Deutsch: ""Feld""
English: ""face"" - Deutsch: ""Gesicht""
English: ""snow"" - Deutsch: ""","[1102, 21129, 317, 4504, 2522, 4421, 29903]",Schnee,"[16586, 15007, 269, 5807, 29879]",snow,snow
"English: ""fire"" - Deutsch: ""Feuer""
English: ""door"" - Deutsch: ""Tür""
English: ""valley"" - Deutsch: ""Tal""
English: ""tea"" - Deutsch: ""Tee""
English: ""horse"" - Deutsch: ""","[349, 29925, 10022]",Pferd,"[4029, 11231, 1251, 10435, 5089, 298, 2015, 29882]",horse,horse
"English: ""ocean"" - Deutsch: ""Ozean""
English: ""village"" - Deutsch: ""Dorf""
English: ""soil"" - Deutsch: ""Boden""
English: ""grid"" - Deutsch: ""Gitter""
English: ""one"" - Deutsch: ""","[321, 1011, 10096, 21084, 29872]",eins,"[265, 288, 650, 29877, 697, 373]",one,one
"English: ""light"" - Deutsch: ""Licht""
English: ""rice"" - Deutsch: ""Reis""
English: ""child"" - Deutsch: ""Kind""
English: ""station"" - Deutsch: ""Bahnhof""
English: ""two"" - Deutsch: ""","[7659, 7325, 5263, 4753, 503, 29920]",zwei,"[3252, 1023, 260, 29873, 7516, 10184]",two,two
"English: ""seat"" - Deutsch: ""Sitz""
English: ""mouth"" - Deutsch: ""Mund""
English: ""household"" - Deutsch: ""Haushalt""
English: ""part"" - Deutsch: ""Teil""
English: ""three"" - Deutsch: ""","[270, 14724, 9697, 29881, 4192, 7707]",drei,"[2211, 266, 260, 29873, 386, 12455, 1468, 17536]",three,three
"English: ""flower"" - Deutsch: ""Blume""
English: ""ocean"" - Deutsch: ""Ozean""
English: ""five"" - Deutsch: ""fünf""
English: ""star"" - Deutsch: ""Stern""
English: ""four"" - Deutsch: ""","[1403, 8545, 7214, 25965, 325, 6316, 3516, 29894]",vier,"[1181, 29888, 3023, 285, 1701, 12584, 17823]",four,four
"English: ""spring"" - Deutsch: ""Feder""
English: ""pond"" - Deutsch: ""Teich""
English: ""foot"" - Deutsch: ""Fuß""
English: ""friend"" - Deutsch: ""Freund""
English: ""eight"" - Deutsch: ""","[263, 5860, 29874, 1274, 22019, 496, 3657, 562]",acht,"[321, 9475, 10096, 29872, 15761, 29319]",eight,eight
"English: ""east"" - Deutsch: ""Osten""
English: ""friend"" - Deutsch: ""Freund""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""office"" - Deutsch: ""Büro""
English: ""ten"" - Deutsch: ""","[911, 3777, 503, 29920]",zehn,"[734, 841, 260, 371, 29873, 3006]",ten,ten
"English: ""foot"" - Deutsch: ""Fuß""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""tea"" - Deutsch: ""Tee""
English: ""day"" - Deutsch: ""Tag""
English: ""head"" - Deutsch: ""","[27476, 29968, 476, 8224]",Kopf,"[354, 540, 2343, 298, 2813, 29882]",head,head
"English: ""south"" - Deutsch: ""Süden""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""city"" - Deutsch: ""Stadt""
English: ""square"" - Deutsch: ""Quadrat""
English: ""strip"" - Deutsch: ""","[317, 3767, 624, 855, 11738, 5015, 29903]",Streifen,"[380, 851, 269, 303, 10076, 710, 29879, 17820, 17010]",strip,strip
"English: ""ground"" - Deutsch: ""Boden""
English: ""red"" - Deutsch: ""rot""
English: ""book"" - Deutsch: ""Buch""
English: ""flower"" - Deutsch: ""Blume""
English: ""street"" - Deutsch: ""","[22667, 317, 3767, 7357, 624, 855, 5015, 29903]",Straße,"[380, 851, 12243, 29879, 29352, 269, 303, 13045, 710, 11952]",street,street
"English: ""exchange"" - Deutsch: ""Börse""
English: ""law"" - Deutsch: ""Gesetz""
English: ""mother"" - Deutsch: ""Mutter""
English: ""square"" - Deutsch: ""Quadrat""
English: ""part"" - Deutsch: ""","[1920, 29911, 7770, 7141, 323]",Teil,"[3300, 1595, 3274, 862, 282, 610, 760, 29886]",part,part
"English: ""kind"" - Deutsch: ""Art""
English: ""valley"" - Deutsch: ""Tal""
English: ""lake"" - Deutsch: ""See""
English: ""foot"" - Deutsch: ""Fuß""
English: ""eye"" - Deutsch: ""","[8407, 29909, 319, 22333]",Auge,"[321, 29872, 1032, 10977]",eye,eye
"English: ""soil"" - Deutsch: ""Boden""
English: ""north"" - Deutsch: ""Norden""
English: ""star"" - Deutsch: ""Stern""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""field"" - Deutsch: ""","[11961, 5169, 8263, 29943, 383, 21113]",Feld,"[29888, 2671, 285, 7241, 29607, 1746, 5713]",field,field
"English: ""speed"" - Deutsch: ""Geschwindigkeit""
English: ""middle"" - Deutsch: ""Mitte""
English: ""delete"" - Deutsch: ""löschen""
English: ""wood"" - Deutsch: ""Holz""
English: ""site"" - Deutsch: ""","[7434, 7813, 317, 624, 6679, 855, 11042, 29903]",Standort,"[3268, 1354, 2746, 269, 7845, 1039, 29879]",site,site
"English: ""power"" - Deutsch: ""Macht""
English: ""north"" - Deutsch: ""Norden""
English: ""valley"" - Deutsch: ""Tal""
English: ""delete"" - Deutsch: ""löschen""
English: ""word"" - Deutsch: ""","[29956, 399, 14962, 13824, 19662]",Wort,"[8879, 1734, 1742, 13762, 6365, 827, 281, 29893]",word,word
"English: ""two"" - Deutsch: ""zwei""
English: ""mouth"" - Deutsch: ""Mund""
English: ""song"" - Deutsch: ""Lied""
English: ""household"" - Deutsch: ""Haushalt""
English: ""pair"" - Deutsch: ""","[349, 2621, 29925, 11868]",Paar,"[5101, 3300, 3274, 282, 18784, 29886]",pair,pair
"English: ""moon"" - Deutsch: ""Mond""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""foot"" - Deutsch: ""Fuß""
English: ""beauty"" - Deutsch: ""Schönheit""
English: ""seat"" - Deutsch: ""","[23628, 6101, 317, 25598, 21988, 29903]",Sitz,"[7205, 269, 12949, 344, 409, 29879]",seat,seat
"English: ""wave"" - Deutsch: ""Welle""
English: ""three"" - Deutsch: ""drei""
English: ""day"" - Deutsch: ""Tag""
English: ""one"" - Deutsch: ""eins""
English: ""light"" - Deutsch: ""","[2718, 23410, 365, 29931, 10413]",Licht,"[301, 4366, 492, 3473, 619, 14172, 29880, 3578]",light,light
"English: ""grid"" - Deutsch: ""Gitter""
English: ""flower"" - Deutsch: ""Blume""
English: ""soil"" - Deutsch: ""Boden""
English: ""eight"" - Deutsch: ""acht""
English: ""north"" - Deutsch: ""","[1939, 5245, 405, 23899, 29940, 4186, 3782]",Norden,"[3643, 6641, 29876, 694, 302, 1217, 15459]",north,north
"English: ""exchange"" - Deutsch: ""Börse""
English: ""defeat"" - Deutsch: ""Niederlage""
English: ""heart"" - Deutsch: ""Herz""
English: ""sun"" - Deutsch: ""Sonne""
English: ""machine"" - Deutsch: ""","[3219, 29924, 21870, 341, 8622]",Maschine,"[655, 8628, 286, 4933, 29885, 7672, 611, 5825, 23523]",machine,machine
"English: ""household"" - Deutsch: ""Haushalt""
English: ""mountain"" - Deutsch: ""Berg""
English: ""section"" - Deutsch: ""Abschnitt""
English: ""light"" - Deutsch: ""Licht""
English: ""time"" - Deutsch: ""","[796, 24625, 29999, 5347, 3091]",Zeit,"[2034, 19538, 260, 5335, 29873, 2230, 9346, 931]",time,time
"English: ""section"" - Deutsch: ""Abschnitt""
English: ""mouth"" - Deutsch: ""Mund""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""friend"" - Deutsch: ""Freund""
English: ""benefit"" - Deutsch: ""","[405, 12487, 29940]",Nutzen,"[14169, 7795, 29890, 289, 13982, 3856, 1785, 915, 367]",benefit,benefit
"English: ""tail"" - Deutsch: ""Schwanz""
English: ""bag"" - Deutsch: ""Tasche""
English: ""school"" - Deutsch: ""Schule""
English: ""horse"" - Deutsch: ""Pferd""
English: ""province"" - Deutsch: ""","[349, 11127, 23114, 29925, 1184, 9133, 4040, 1588, 1019]",Provinz,"[1326, 8482, 12291, 410, 544, 282, 558, 16123, 771, 29886]",province,province
"English: ""song"" - Deutsch: ""Lied""
English: ""defeat"" - Deutsch: ""Niederlage""
English: ""station"" - Deutsch: ""Bahnhof""
English: ""school"" - Deutsch: ""Schule""
English: ""exchange"" - Deutsch: ""","[350, 29933]",Börse,"[14523, 321, 5566, 735, 6543, 429, 29872]",exchange,exchange
"English: ""strip"" - Deutsch: ""Streifen""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""hair"" - Deutsch: ""Haar""
English: ""wood"" - Deutsch: ""Holz""
English: ""middle"" - Deutsch: ""","[29924, 23115, 341, 24532, 5493, 4573]",Mitte,"[7145, 286, 7256, 17662, 3737, 6563, 29885, 2460]",middle,middle
"English: ""seven"" - Deutsch: ""sieben""
English: ""red"" - Deutsch: ""rot""
English: ""eight"" - Deutsch: ""acht""
English: ""bag"" - Deutsch: ""Tasche""
English: ""friend"" - Deutsch: ""","[29943, 383, 14438, 3878, 4693, 23923, 28817]",Freund,"[29888, 7932, 18326, 1424, 5121, 1341, 285, 3484]",friend,friend
"English: ""heart"" - Deutsch: ""Herz""
English: ""ten"" - Deutsch: ""zehn""
English: ""street"" - Deutsch: ""Straße""
English: ""red"" - Deutsch: ""rot""
English: ""color"" - Deutsch: ""","[29943, 383, 7748, 8413, 14206]",Farbe,"[1054, 2780, 29883, 1111, 10965, 274, 1302, 784, 2927]",color,color
"English: ""house"" - Deutsch: ""Haus""
English: ""attempt"" - Deutsch: ""Versuch""
English: ""spring"" - Deutsch: ""Feder""
English: ""red"" - Deutsch: ""rot""
English: ""kind"" - Deutsch: ""","[826, 3012, 1433, 29909, 9986, 319]",Art,"[14380, 413, 8506, 19015, 29895, 1984, 2924, 9089]",kind,kind
"English: ""lake"" - Deutsch: ""See""
English: ""speech"" - Deutsch: ""Rede""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""fire"" - Deutsch: ""Feuer""
English: ""judge"" - Deutsch: ""","[13675, 4385, 29934, 390, 25627, 21710]",Richter,"[16833, 29926, 4900, 6577, 17675, 3623, 432]",judge,judge
"English: ""sun"" - Deutsch: ""Sonne""
English: ""platform"" - Deutsch: ""Plattform""
English: ""wave"" - Deutsch: ""Welle""
English: ""five"" - Deutsch: ""fünf""
English: ""school"" - Deutsch: ""","[1102, 317, 4504, 27223, 2522, 12988, 4421, 29903]",Schule,"[1557, 1364, 885, 269, 816, 27041, 29879, 3762]",school,school
"English: ""seat"" - Deutsch: ""Sitz""
English: ""seven"" - Deutsch: ""sieben""
English: ""pair"" - Deutsch: ""Paar""
English: ""beauty"" - Deutsch: ""Schönheit""
English: ""tie"" - Deutsch: ""","[29968, 476, 19387, 7365]",Krawatte,"[2034, 19538, 260, 29873, 22134]",tie,tie
"English: ""child"" - Deutsch: ""Kind""
English: ""heart"" - Deutsch: ""Herz""
English: ""thousand"" - Deutsch: ""tausend""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""example"" - Deutsch: ""","[350, 22621, 29933, 1522, 3629, 10632]",Beispiel,"[321, 4392, 735, 429, 1342, 29872, 4773]",example,example
"English: ""pond"" - Deutsch: ""Teich""
English: ""ten"" - Deutsch: ""zehn""
English: ""book"" - Deutsch: ""Buch""
English: ""judge"" - Deutsch: ""Richter""
English: ""face"" - Deutsch: ""","[29954, 1879, 6328, 7999, 402]",Gesicht,"[29888, 3700, 4024, 285, 2161, 5444, 2258, 17470]",face,face
"English: ""rise"" - Deutsch: ""Anstieg""
English: ""mouth"" - Deutsch: ""Mund""
English: ""face"" - Deutsch: ""Gesicht""
English: ""five"" - Deutsch: ""fünf""
English: ""bridge"" - Deutsch: ""","[350, 12432, 29933, 1771]",Brücke,"[29890, 289, 28635, 19515, 1182, 1506, 18419, 12945]",bridge,bridge
"English: ""wood"" - Deutsch: ""Holz""
English: ""grid"" - Deutsch: ""Gitter""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""red"" - Deutsch: ""rot""
English: ""item"" - Deutsch: ""","[1879, 7999, 19275, 29954, 21163, 402]",Gegenstand,"[2944, 667, 29875, 277, 568, 474, 372]",item,item
"English: ""time"" - Deutsch: ""Zeit""
English: ""ground"" - Deutsch: ""Boden""
English: ""spring"" - Deutsch: ""Feder""
English: ""item"" - Deutsch: ""Gegenstand""
English: ""delete"" - Deutsch: ""","[27575, 301, 29880]",löschen,"[270, 316, 29881, 311, 6144, 7374, 628, 5217, 8143]",delete,delete
"English: ""star"" - Deutsch: ""Stern""
English: ""tower"" - Deutsch: ""Turm""
English: ""platform"" - Deutsch: ""Plattform""
English: ""valley"" - Deutsch: ""Tal""
English: ""group"" - Deutsch: ""","[29954, 3338, 5430, 21757, 402, 1632]",Gruppe,"[4071, 629, 2972, 29887, 17170, 330, 867, 2318]",group,group
"English: ""red"" - Deutsch: ""rot""
English: ""light"" - Deutsch: ""Licht""
English: ""site"" - Deutsch: ""Standort""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""beauty"" - Deutsch: ""","[1102, 28565, 317, 4504, 2522, 4421, 29903]",Schönheit,"[29890, 289, 15409, 6562, 915, 367]",beauty,beauty
"English: ""tie"" - Deutsch: ""Krawatte""
English: ""power"" - Deutsch: ""Macht""
English: ""law"" - Deutsch: ""Gesetz""
English: ""door"" - Deutsch: ""Tür""
English: ""platform"" - Deutsch: ""","[349, 29925, 13494, 27201, 3247, 1858]",Plattform,"[2174, 13974, 282, 12120, 715, 572, 29886, 7481, 18870]",platform,platform
"English: ""speech"" - Deutsch: ""Rede""
English: ""head"" - Deutsch: ""Kopf""
English: ""part"" - Deutsch: ""Teil""
English: ""pair"" - Deutsch: ""Paar""
English: ""house"" - Deutsch: ""","[379, 10727, 24704, 29950, 5952]",Haus,"[8697, 9261, 1251, 10774, 3699, 5089, 298, 29882]",house,house
"English: ""wood"" - Deutsch: ""Holz""
English: ""law"" - Deutsch: ""Gesetz""
English: ""house"" - Deutsch: ""Haus""
English: ""forest"" - Deutsch: ""Wald""
English: ""sun"" - Deutsch: ""","[1105, 5791, 317, 6295, 29903]",Sonne,"[6575, 11445, 269, 2146, 29879, 480]",sun,sun
"English: ""middle"" - Deutsch: ""Mitte""
English: ""wave"" - Deutsch: ""Welle""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""source"" - Deutsch: ""Quelle""
English: ""history"" - Deutsch: ""","[6328, 5009, 1879, 7999, 29954, 7376, 402]",Geschichte,"[16211, 22880, 4955, 2918, 3603, 298, 18434, 670, 29882, 7251, 9825]",history,history
"English: ""flower"" - Deutsch: ""Blume""
English: ""group"" - Deutsch: ""Gruppe""
English: ""speed"" - Deutsch: ""Geschwindigkeit""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""valley"" - Deutsch: ""","[10523, 29911, 10288, 323]",Tal,"[659, 22044, 19599, 1564, 325, 28519, 791, 29894, 2947]",valley,valley
"English: ""delete"" - Deutsch: ""löschen""
English: ""ground"" - Deutsch: ""Boden""
English: ""city"" - Deutsch: ""Stadt""
English: ""thousand"" - Deutsch: ""tausend""
English: ""square"" - Deutsch: ""","[660, 751, 2182, 29984]",Quadrat,"[10674, 26613, 269, 17619, 3044, 29879, 6862, 18074]",square,square
"English: ""spring"" - Deutsch: ""Feder""
English: ""mother"" - Deutsch: ""Mutter""
English: ""four"" - Deutsch: ""vier""
English: ""history"" - Deutsch: ""Geschichte""
English: ""south"" - Deutsch: ""","[26585, 17110, 317, 11711, 29903]",Süden,"[13267, 3669, 7062, 269, 578, 577, 29879]",south,south
"English: ""child"" - Deutsch: ""Kind""
English: ""face"" - Deutsch: ""Gesicht""
English: ""moon"" - Deutsch: ""Mond""
English: ""four"" - Deutsch: ""vier""
English: ""virtue"" - Deutsch: ""","[23215, 29911, 12603, 323]",Tugend,"[1403, 27935, 4610, 2405, 325, 3516, 29894, 15389, 10636]",virtue,virtue
"English: ""foot"" - Deutsch: ""Fuß""
English: ""group"" - Deutsch: ""Gruppe""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""section"" - Deutsch: ""Abschnitt""
English: ""tribe"" - Deutsch: ""","[7434, 317, 624, 855, 29903]",Stamm,"[3367, 260, 29873, 9434, 3626, 534, 509, 29563]",tribe,tribe
"English: ""ocean"" - Deutsch: ""Ozean""
English: ""soil"" - Deutsch: ""Boden""
English: ""speech"" - Deutsch: ""Rede""
English: ""head"" - Deutsch: ""Kopf""
English: ""city"" - Deutsch: ""","[7434, 5587, 317, 10347, 624, 855, 29903]",Stadt,"[20752, 12690, 4272, 29883, 274, 4583, 7537, 455]",city,city
"English: ""cloth"" - Deutsch: ""Tuch""
English: ""hair"" - Deutsch: ""Haar""
English: ""mountain"" - Deutsch: ""Berg""
English: ""summer"" - Deutsch: ""Sommer""
English: ""language"" - Deutsch: ""","[29634, 317, 5592, 1706, 14314, 29903]",Sprache,"[301, 433, 11675, 10906, 6468, 6361, 425, 4086, 29880, 3893]",language,language
"English: ""square"" - Deutsch: ""Quadrat""
English: ""soil"" - Deutsch: ""Boden""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""city"" - Deutsch: ""Stadt""
English: ""speed"" - Deutsch: ""","[6328, 5009, 1879, 7999, 29954, 402]",Geschwindigkeit,"[5965, 805, 1028, 961, 269, 29879, 6210, 19322]",speed,speed
"English: ""power"" - Deutsch: ""Macht""
English: ""spring"" - Deutsch: ""Feder""
English: ""grid"" - Deutsch: ""Gitter""
English: ""wave"" - Deutsch: ""Welle""
English: ""ground"" - Deutsch: ""","[350, 8431, 19929, 1952, 29933]",Boden,"[4071, 2057, 629, 5962, 29887, 17170, 330, 867]",ground,ground
"English: ""platform"" - Deutsch: ""Plattform""
English: ""bridge"" - Deutsch: ""Brücke""
English: ""province"" - Deutsch: ""Provinz""
English: ""ocean"" - Deutsch: ""Ozean""
English: ""attempt"" - Deutsch: ""","[29963, 478, 6565, 10138, 8980, 1798]",Versuch,"[1098, 263, 271, 15127, 4218, 29874, 1131, 21609, 472]",attempt,attempt
"English: ""platform"" - Deutsch: ""Plattform""
English: ""part"" - Deutsch: ""Teil""
English: ""four"" - Deutsch: ""vier""
English: ""pair"" - Deutsch: ""Paar""
English: ""defeat"" - Deutsch: ""","[24052, 16501, 19166, 15981, 405, 29940]",Niederlage,"[270, 316, 822, 29881, 8686, 311, 20653, 1753]",defeat,defeat
"English: ""heart"" - Deutsch: ""Herz""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""speech"" - Deutsch: ""Rede""
English: ""machine"" - Deutsch: ""Maschine""
English: ""tail"" - Deutsch: ""","[1102, 9234, 317, 4504, 2522, 4421, 29903]",Schwanz,"[18237, 260, 29873, 12464, 11062, 941]",tail,tail
"English: ""mountain"" - Deutsch: ""Berg""
English: ""part"" - Deutsch: ""Teil""
English: ""two"" - Deutsch: ""zwei""
English: ""thousand"" - Deutsch: ""tausend""
English: ""mother"" - Deutsch: ""","[29924, 8229, 20749, 341, 22411]",Mutter,"[2730, 3184, 286, 29885, 4346, 5637, 25550, 14817]",mother,mother
"English: ""attempt"" - Deutsch: ""Versuch""
English: ""pair"" - Deutsch: ""Paar""
English: ""light"" - Deutsch: ""Licht""
English: ""part"" - Deutsch: ""Teil""
English: ""east"" - Deutsch: ""","[26569, 11334, 6657, 29949, 438, 24768]",Osten,"[321, 2240, 11248, 9755, 29872, 23027]",east,east
"English: ""sun"" - Deutsch: ""Sonne""
English: ""north"" - Deutsch: ""Norden""
English: ""river"" - Deutsch: ""Fluss""
English: ""door"" - Deutsch: ""Tür""
English: ""speech"" - Deutsch: ""","[29934, 390, 9039, 830, 1123, 4367]",Rede,"[5965, 805, 1028, 961, 12032, 269, 29879]",speech,speech
"English: ""flower"" - Deutsch: ""Blume""
English: ""cloth"" - Deutsch: ""Tuch""
English: ""speech"" - Deutsch: ""Rede""
English: ""wood"" - Deutsch: ""Holz""
English: ""child"" - Deutsch: ""","[16540, 11885, 29968, 476, 13187, 20311]",Kind,"[18558, 4161, 29883, 2278, 5145, 274, 305, 521]",child,child
"English: ""mother"" - Deutsch: ""Mutter""
English: ""village"" - Deutsch: ""Dorf""
English: ""heart"" - Deutsch: ""Herz""
English: ""virtue"" - Deutsch: ""Tugend""
English: ""tower"" - Deutsch: ""","[23215, 29911, 12603, 5383, 323]",Turm,"[304, 260, 29873, 517, 19372]",tower,tower
"English: ""east"" - Deutsch: ""Osten""
English: ""section"" - Deutsch: ""Abschnitt""
English: ""speech"" - Deutsch: ""Rede""
English: ""village"" - Deutsch: ""Dorf""
English: ""hair"" - Deutsch: ""","[379, 24704, 5952, 29950]",Haar,"[23535, 11315, 447, 2350, 298, 29882]",hair,hair
"English: ""line"" - Deutsch: ""Linie""
English: ""history"" - Deutsch: ""Geschichte""
English: ""house"" - Deutsch: ""Haus""
English: ""site"" - Deutsch: ""Standort""
English: ""household"" - Deutsch: ""","[379, 10727, 24704, 5952, 29950]",Haushalt,"[8697, 9261, 22329, 1251, 10774, 3699, 5089, 298, 29882]",household,household
"English: ""friend"" - Deutsch: ""Freund""
English: ""face"" - Deutsch: ""Gesicht""
English: ""horse"" - Deutsch: ""Pferd""
English: ""province"" - Deutsch: ""Provinz""
English: ""section"" - Deutsch: ""","[24650, 4920, 29909, 319, 1976]",Abschnitt,"[3471, 5226, 21149, 269, 8803, 2042, 344, 409, 29879, 4004]",section,section
"English: ""point"" - Deutsch: ""Punkt""
English: ""book"" - Deutsch: ""Buch""
English: ""thousand"" - Deutsch: ""tausend""
English: ""street"" - Deutsch: ""Straße""
English: ""office"" - Deutsch: ""","[350, 15455, 16144, 29933]",Büro,"[3344, 288, 310, 20205, 974, 2696, 8034, 29877, 1283]",office,office
"English: ""day"" - Deutsch: ""Tag""
English: ""painting"" - Deutsch: ""Gemälde""
English: ""five"" - Deutsch: ""fünf""
English: ""nine"" - Deutsch: ""neun""
English: ""rise"" - Deutsch: ""","[530, 21877, 2744, 29909, 319]",Anstieg,"[14451, 5161, 364, 3780, 374, 10107, 29878]",rise,rise
"English: ""school"" - Deutsch: ""Schule""
English: ""rice"" - Deutsch: ""Reis""
English: ""tea"" - Deutsch: ""Tee""
English: ""exchange"" - Deutsch: ""Börse""
English: ""power"" - Deutsch: ""","[3219, 4326, 29924, 17197, 15735, 21870, 341]",Macht,"[1129, 4764, 282, 12248, 13519, 772, 3081, 29886]",power,power
"English: ""province"" - Deutsch: ""Provinz""
English: ""ground"" - Deutsch: ""Boden""
English: ""tower"" - Deutsch: ""Turm""
English: ""benefit"" - Deutsch: ""Nutzen""
English: ""summer"" - Deutsch: ""","[1105, 22820, 317, 6254, 6295, 29903]",Sommer,"[2083, 269, 22792, 2146, 29879, 480, 11801, 2533]",summer,summer


==> figures/translation/7b_en_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""ten"" - English: ""ten""
English: ""tea"" - English: ""tea""
English: ""pond"" - English: ""pond""
English: ""version"" - English: ""version""
English: ""book"" - English: ""","[29890, 1045, 3143, 833, 289, 2909]",book,"[29890, 1045, 3143, 833, 289, 2909]",book,book
"English: ""hundred"" - English: ""hundred""
English: ""heart"" - English: ""heart""
English: ""house"" - English: ""house""
English: ""part"" - English: ""part""
English: ""cloud"" - English: ""","[695, 274, 1067, 15126, 23642, 9274, 17184, 9570, 29883]",cloud,"[695, 274, 1067, 15126, 23642, 9274, 17184, 9570, 29883]",cloud,cloud
"English: ""ground"" - English: ""ground""
English: ""mother"" - English: ""mother""
English: ""north"" - English: ""north""
English: ""wood"" - English: ""wood""
English: ""bag"" - English: ""","[29890, 23156, 9922, 289, 2291, 19548]",bag,"[29890, 23156, 9922, 289, 2291, 19548]",bag,bag
"English: ""point"" - English: ""point""
English: ""structure"" - English: ""structure""
English: ""position"" - English: ""position""
English: ""spring"" - English: ""spring""
English: ""mouth"" - English: ""","[2730, 29442, 13394, 29885, 21026, 4346, 286]",mouth,"[2730, 29442, 13394, 29885, 21026, 4346, 286]",mouth,mouth
"English: ""middle"" - English: ""middle""
English: ""city"" - English: ""city""
English: ""rise"" - English: ""rise""
English: ""bridge"" - English: ""bridge""
English: ""soil"" - English: ""","[578, 577, 29879, 22473, 269]",soil,"[578, 577, 29879, 22473, 269]",soil,soil
"English: ""tribe"" - English: ""tribe""
English: ""painting"" - English: ""painting""
English: ""child"" - English: ""child""
English: ""structure"" - English: ""structure""
English: ""mountain"" - English: ""","[2730, 29442, 29885, 14378, 5766, 16476, 4346, 286]",mountain,"[2730, 29442, 29885, 14378, 5766, 16476, 4346, 286]",mountain,mountain
"English: ""north"" - English: ""north""
English: ""flower"" - English: ""flower""
English: ""red"" - English: ""red""
English: ""seat"" - English: ""seat""
English: ""cloth"" - English: ""","[695, 274, 1067, 15126, 17184, 13950, 29883]",cloth,"[695, 274, 1067, 15126, 17184, 13950, 29883]",cloth,cloth
"English: ""shop"" - English: ""shop""
English: ""tail"" - English: ""tail""
English: ""dance"" - English: ""dance""
English: ""cloth"" - English: ""cloth""
English: ""heart"" - English: ""","[29882, 8293, 298, 354, 5192, 23057, 540]",heart,"[29882, 8293, 298, 354, 5192, 23057, 540]",heart,heart
"English: ""water"" - English: ""water""
English: ""bridge"" - English: ""bridge""
English: ""tea"" - English: ""tea""
English: ""four"" - English: ""four""
English: ""hand"" - English: ""","[5905, 29882, 5403, 447, 298, 3179, 1361, 2350]",hand,"[5905, 29882, 5403, 447, 298, 3179, 1361, 2350]",hand,hand
"English: ""rock"" - English: ""rock""
English: ""city"" - English: ""city""
English: ""power"" - English: ""power""
English: ""four"" - English: ""four""
English: ""day"" - English: ""","[270, 1388, 29881, 1146, 3250, 2462]",day,"[270, 1388, 29881, 1146, 3250, 2462]",day,day
"English: ""fruit"" - English: ""fruit""
English: ""beauty"" - English: ""beauty""
English: ""middle"" - English: ""middle""
English: ""forest"" - English: ""forest""
English: ""star"" - English: ""","[8508, 303, 380, 29879, 5173, 9523, 5810, 269]",star,"[8508, 303, 380, 29879, 5173, 9523, 5810, 269]",star,star
"English: ""tower"" - English: ""tower""
English: ""lake"" - English: ""lake""
English: ""return"" - English: ""return""
English: ""shop"" - English: ""shop""
English: ""spring"" - English: ""","[4278, 1028, 15099, 7689, 29879, 805, 6709, 269]",spring,"[4278, 1028, 15099, 7689, 29879, 805, 6709, 269]",spring,spring
"English: ""fire"" - English: ""fire""
English: ""square"" - English: ""square""
English: ""speech"" - English: ""speech""
English: ""cave"" - English: ""cave""
English: ""moon"" - English: ""","[2730, 29885, 18786, 4346, 286]",moon,"[2730, 29885, 18786, 4346, 286]",moon,moon
"English: ""sound"" - English: ""sound""
English: ""hundred"" - English: ""hundred""
English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""wood"" - English: ""","[6115, 281, 8879, 827, 8112, 29893]",wood,"[6115, 281, 8879, 827, 8112, 29893]",wood,wood
"English: ""tower"" - English: ""tower""
English: ""book"" - English: ""book""
English: ""head"" - English: ""head""
English: ""gold"" - English: ""gold""
English: ""village"" - English: ""","[11928, 325, 29894, 4213, 1403, 17191, 28765, 3516, 21031, 5720]",village,"[11928, 325, 29894, 4213, 1403, 17191, 28765, 3516, 21031, 5720]",village,village
"English: ""section"" - English: ""section""
English: ""field"" - English: ""field""
English: ""bag"" - English: ""bag""
English: ""mouth"" - English: ""mouth""
English: ""forest"" - English: ""","[13569, 285, 363, 1181, 29888, 1701, 1454, 1079, 26839]",forest,"[13569, 285, 363, 1181, 29888, 1701, 1454, 1079, 26839]",forest,forest
"English: ""wave"" - English: ""wave""
English: ""middle"" - English: ""middle""
English: ""tower"" - English: ""tower""
English: ""four"" - English: ""four""
English: ""fruit"" - English: ""","[285, 15774, 1341, 1424, 29888]",fruit,"[285, 15774, 1341, 1424, 29888]",fruit,fruit
"English: ""time"" - English: ""time""
English: ""city"" - English: ""city""
English: ""wood"" - English: ""wood""
English: ""middle"" - English: ""middle""
English: ""grid"" - English: ""","[330, 6856, 629, 867, 29887, 7720]",grid,"[330, 6856, 629, 867, 29887, 7720]",grid,grid
"English: ""lake"" - English: ""lake""
English: ""horse"" - English: ""horse""
English: ""school"" - English: ""school""
English: ""tea"" - English: ""tea""
English: ""song"" - English: ""","[578, 21453, 577, 29879, 1100, 4823, 269, 1487]",song,"[578, 21453, 577, 29879, 1100, 4823, 269, 1487]",song,song
"English: ""one"" - English: ""one""
English: ""head"" - English: ""head""
English: ""left"" - English: ""left""
English: ""city"" - English: ""city""
English: ""water"" - English: ""","[13405, 281, 2766, 4094, 11324, 16699, 29893]",water,"[13405, 281, 2766, 4094, 11324, 16699, 29893]",water,water
"English: ""head"" - English: ""head""
English: ""cave"" - English: ""cave""
English: ""talent"" - English: ""talent""
English: ""field"" - English: ""field""
English: ""pond"" - English: ""","[2818, 772, 12509, 29886, 1112, 282, 1129]",pond,"[2818, 772, 12509, 29886, 1112, 282, 1129]",pond,pond
"English: ""law"" - English: ""law""
English: ""tea"" - English: ""tea""
English: ""language"" - English: ""language""
English: ""exchange"" - English: ""exchange""
English: ""sand"" - English: ""","[11982, 9753, 4977, 29879, 872, 28455, 269]",sand,"[11982, 9753, 4977, 29879, 872, 28455, 269]",sand,sand
"English: ""sea"" - English: ""sea""
English: ""grid"" - English: ""grid""
English: ""return"" - English: ""return""
English: ""machine"" - English: ""machine""
English: ""river"" - English: ""","[1150, 29878, 10107, 3511, 374, 364, 8580, 4401, 9050]",river,"[1150, 29878, 10107, 3511, 374, 364, 8580, 4401, 9050]",river,river
"English: ""middle"" - English: ""middle""
English: ""sun"" - English: ""sun""
English: ""fruit"" - English: ""fruit""
English: ""strip"" - English: ""strip""
English: ""law"" - English: ""","[301, 10653, 29880, 4307, 433, 425]",law,"[301, 10653, 29880, 4307, 433, 425]",law,law
"English: ""day"" - English: ""day""
English: ""painting"" - English: ""painting""
English: ""advance"" - English: ""advance""
English: ""tie"" - English: ""tie""
English: ""wave"" - English: ""","[281, 27766, 2766, 11324, 10742, 29893]",wave,"[281, 27766, 2766, 11324, 10742, 29893]",wave,wave
"English: ""defeat"" - English: ""defeat""
English: ""law"" - English: ""law""
English: ""seat"" - English: ""seat""
English: ""hundred"" - English: ""hundred""
English: ""ocean"" - English: ""","[288, 12954, 25802, 542, 23474, 29877]",ocean,"[288, 12954, 25802, 542, 23474, 29877]",ocean,ocean
"English: ""judge"" - English: ""judge""
English: ""hair"" - English: ""hair""
English: ""middle"" - English: ""middle""
English: ""horse"" - English: ""horse""
English: ""cave"" - English: ""","[5777, 274, 18346, 1113, 24230, 29883]",cave,"[5777, 274, 18346, 1113, 24230, 29883]",cave,cave
"English: ""school"" - English: ""school""
English: ""painting"" - English: ""painting""
English: ""benefit"" - English: ""benefit""
English: ""mountain"" - English: ""mountain""
English: ""sea"" - English: ""","[344, 409, 7205, 29879, 269]",sea,"[344, 409, 7205, 29879, 269]",sea,sea
"English: ""cloth"" - English: ""cloth""
English: ""city"" - English: ""city""
English: ""advance"" - English: ""advance""
English: ""two"" - English: ""two""
English: ""lake"" - English: ""","[301, 18170, 24591, 29880, 19437, 433, 425]",lake,"[301, 18170, 24591, 29880, 19437, 433, 425]",lake,lake
"English: ""word"" - English: ""word""
English: ""language"" - English: ""language""
English: ""ocean"" - English: ""ocean""
English: ""strip"" - English: ""strip""
English: ""source"" - English: ""","[578, 4993, 577, 29879, 3669, 2752, 269]",source,"[578, 4993, 577, 29879, 3669, 2752, 269]",source,source
"English: ""song"" - English: ""song""
English: ""foot"" - English: ""foot""
English: ""person"" - English: ""person""
English: ""net"" - English: ""net""
English: ""fire"" - English: ""","[285, 7241, 28034, 29888, 13734, 3974, 5713, 8696]",fire,"[285, 7241, 28034, 29888, 13734, 3974, 5713, 8696]",fire,fire
"English: ""five"" - English: ""five""
English: ""talent"" - English: ""talent""
English: ""eye"" - English: ""eye""
English: ""one"" - English: ""one""
English: ""point"" - English: ""","[1298, 3149, 772, 11899, 29886, 282, 1129]",point,"[1298, 3149, 772, 11899, 29886, 282, 1129]",point,point
"English: ""soil"" - English: ""soil""
English: ""water"" - English: ""water""
English: ""wood"" - English: ""wood""
English: ""benefit"" - English: ""benefit""
English: ""version"" - English: ""","[1873, 325, 29894, 345, 369, 2453, 3259, 1147, 1224, 874]",version,"[1873, 325, 29894, 345, 369, 2453, 3259, 1147, 1224, 874]",version,version
"English: ""book"" - English: ""book""
English: ""eight"" - English: ""eight""
English: ""six"" - English: ""six""
English: ""tie"" - English: ""tie""
English: ""ball"" - English: ""","[29890, 8287, 6411, 2135, 9922, 289, 2291, 5521]",ball,"[29890, 8287, 6411, 2135, 9922, 289, 2291, 5521]",ball,ball
"English: ""history"" - English: ""history""
English: ""door"" - English: ""door""
English: ""house"" - English: ""house""
English: ""speed"" - English: ""speed""
English: ""painting"" - English: ""","[3300, 3274, 6788, 29886, 10675, 282, 20413]",painting,"[3300, 3274, 6788, 29886, 10675, 282, 20413]",painting,painting
"English: ""hair"" - English: ""hair""
English: ""day"" - English: ""day""
English: ""ocean"" - English: ""ocean""
English: ""seven"" - English: ""seven""
English: ""station"" - English: ""","[19569, 303, 23436, 6112, 380, 1002, 29879, 9523, 5173, 269, 5073]",station,"[19569, 303, 23436, 6112, 380, 1002, 29879, 9523, 5173, 269, 5073]",station,station
"English: ""soil"" - English: ""soil""
English: ""river"" - English: ""river""
English: ""hair"" - English: ""hair""
English: ""child"" - English: ""child""
English: ""rice"" - English: ""","[29878, 10107, 374, 364, 9597, 19408, 2200, 11674]",rice,"[29878, 10107, 374, 364, 9597, 19408, 2200, 11674]",rice,rice
"English: ""six"" - English: ""six""
English: ""square"" - English: ""square""
English: ""structure"" - English: ""structure""
English: ""painting"" - English: ""painting""
English: ""red"" - English: ""","[276, 2654, 29878, 364, 337, 1127]",red,"[276, 2654, 29878, 364, 337, 1127]",red,red
"English: ""pair"" - English: ""pair""
English: ""history"" - English: ""history""
English: ""version"" - English: ""version""
English: ""kind"" - English: ""kind""
English: ""line"" - English: ""","[1220, 301, 6276, 619, 29880, 492, 1196, 1915]",line,"[1220, 301, 6276, 619, 29880, 492, 1196, 1915]",line,line
"English: ""mountain"" - English: ""mountain""
English: ""source"" - English: ""source""
English: ""rock"" - English: ""rock""
English: ""tie"" - English: ""tie""
English: ""net"" - English: ""","[302, 1212, 7787, 484, 29876, 452]",net,"[302, 1212, 7787, 484, 29876, 452]",net,net
"English: ""ball"" - English: ""ball""
English: ""rock"" - English: ""rock""
English: ""mother"" - English: ""mother""
English: ""door"" - English: ""door""
English: ""flower"" - English: ""","[285, 1652, 1731, 4972, 5685, 1579, 29888, 28149]",flower,"[285, 1652, 1731, 4972, 5685, 1579, 29888, 28149]",flower,flower
"English: ""sun"" - English: ""sun""
English: ""kind"" - English: ""kind""
English: ""position"" - English: ""position""
English: ""seven"" - English: ""seven""
English: ""tea"" - English: ""","[23429, 371, 734, 29873, 260]",tea,"[23429, 371, 734, 29873, 260]",tea,tea
"English: ""gold"" - English: ""gold""
English: ""cloth"" - English: ""cloth""
English: ""hand"" - English: ""hand""
English: ""generation"" - English: ""generation""
English: ""foot"" - English: ""","[285, 7953, 1181, 3661, 29888, 1701, 6661, 5431]",foot,"[285, 7953, 1181, 3661, 29888, 1701, 6661, 5431]",foot,foot
"English: ""advance"" - English: ""advance""
English: ""structure"" - English: ""structure""
English: ""defeat"" - English: ""defeat""
English: ""machine"" - English: ""machine""
English: ""gold"" - English: ""","[330, 1484, 15192, 7684, 748, 29887]",gold,"[330, 1484, 15192, 7684, 748, 29887]",gold,gold
"English: ""law"" - English: ""law""
English: ""north"" - English: ""north""
English: ""item"" - English: ""item""
English: ""book"" - English: ""book""
English: ""door"" - English: ""","[17433, 437, 3050, 270, 29881, 1867]",door,"[17433, 437, 3050, 270, 29881, 1867]",door,door
"English: ""power"" - English: ""power""
English: ""bag"" - English: ""bag""
English: ""talent"" - English: ""talent""
English: ""lake"" - English: ""lake""
English: ""snow"" - English: ""","[15007, 29879, 16586, 5807, 269]",snow,"[15007, 29879, 16586, 5807, 269]",snow,snow
"English: ""structure"" - English: ""structure""
English: ""dance"" - English: ""dance""
English: ""six"" - English: ""six""
English: ""day"" - English: ""day""
English: ""horse"" - English: ""","[29882, 2015, 1251, 11231, 298, 4029, 5089, 10435]",horse,"[29882, 2015, 1251, 11231, 298, 4029, 5089, 10435]",horse,horse
"English: ""soil"" - English: ""soil""
English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""four"" - English: ""four""
English: ""one"" - English: ""","[288, 697, 650, 373, 265, 29877]",one,"[288, 697, 650, 373, 265, 29877]",one,one
"English: ""language"" - English: ""language""
English: ""household"" - English: ""household""
English: ""generation"" - English: ""generation""
English: ""part"" - English: ""part""
English: ""two"" - English: ""","[1023, 3252, 10184, 29873, 260, 7516]",two,"[1023, 3252, 10184, 29873, 260, 7516]",two,two
"English: ""time"" - English: ""time""
English: ""six"" - English: ""six""
English: ""lake"" - English: ""lake""
English: ""pond"" - English: ""pond""
English: ""three"" - English: ""","[17536, 386, 266, 12455, 2211, 29873, 260, 1468]",three,"[17536, 386, 266, 12455, 2211, 29873, 260, 1468]",three,three
"English: ""province"" - English: ""province""
English: ""tie"" - English: ""tie""
English: ""attempt"" - English: ""attempt""
English: ""spring"" - English: ""spring""
English: ""four"" - English: ""","[285, 1181, 3023, 29888, 17823, 1701, 12584]",four,"[285, 1181, 3023, 29888, 17823, 1701, 12584]",four,four
"English: ""point"" - English: ""point""
English: ""flower"" - English: ""flower""
English: ""meeting"" - English: ""meeting""
English: ""gold"" - English: ""gold""
English: ""five"" - English: ""","[285, 7241, 20818, 29888, 5713, 5320]",five,"[285, 7241, 20818, 29888, 5713, 5320]",five,five
"English: ""beauty"" - English: ""beauty""
English: ""tie"" - English: ""tie""
English: ""spring"" - English: ""spring""
English: ""five"" - English: ""five""
English: ""six"" - English: ""","[1354, 28319, 1039, 29879, 4832, 269]",six,"[1354, 28319, 1039, 29879, 4832, 269]",six,six
"English: ""beauty"" - English: ""beauty""
English: ""item"" - English: ""item""
English: ""word"" - English: ""word""
English: ""defeat"" - English: ""defeat""
English: ""seven"" - English: ""","[344, 409, 29879, 9881, 269]",seven,"[344, 409, 29879, 9881, 269]",seven,seven
"English: ""time"" - English: ""time""
English: ""one"" - English: ""one""
English: ""water"" - English: ""water""
English: ""beauty"" - English: ""beauty""
English: ""eight"" - English: ""","[10096, 321, 9475, 29872, 29319, 15761]",eight,"[10096, 321, 9475, 29872, 29319, 15761]",eight,eight
"English: ""color"" - English: ""color""
English: ""office"" - English: ""office""
English: ""red"" - English: ""red""
English: ""sand"" - English: ""sand""
English: ""nine"" - English: ""","[17081, 302, 1240, 6836, 29876, 14183]",nine,"[17081, 302, 1240, 6836, 29876, 14183]",nine,nine
"English: ""wave"" - English: ""wave""
English: ""soil"" - English: ""soil""
English: ""meeting"" - English: ""meeting""
English: ""three"" - English: ""three""
English: ""ten"" - English: ""","[841, 3006, 371, 734, 29873, 260]",ten,"[841, 3006, 371, 734, 29873, 260]",ten,ten
"English: ""foot"" - English: ""foot""
English: ""one"" - English: ""one""
English: ""light"" - English: ""light""
English: ""left"" - English: ""left""
English: ""head"" - English: ""","[29882, 298, 354, 2813, 540, 2343]",head,"[29882, 298, 354, 2813, 540, 2343]",head,head
"English: ""south"" - English: ""south""
English: ""mountain"" - English: ""mountain""
English: ""gold"" - English: ""gold""
English: ""wood"" - English: ""wood""
English: ""shop"" - English: ""","[19032, 845, 18296, 528, 29879, 17394, 269]",shop,"[19032, 845, 18296, 528, 29879, 17394, 269]",shop,shop
"English: ""hundred"" - English: ""hundred""
English: ""line"" - English: ""line""
English: ""mother"" - English: ""mother""
English: ""forest"" - English: ""forest""
English: ""strip"" - English: ""","[303, 10076, 380, 29879, 17820, 710, 17010, 851, 269]",strip,"[303, 10076, 380, 29879, 17820, 710, 17010, 851, 269]",strip,strip
"English: ""version"" - English: ""version""
English: ""benefit"" - English: ""benefit""
English: ""three"" - English: ""three""
English: ""speed"" - English: ""speed""
English: ""street"" - English: ""","[13045, 12243, 303, 11952, 380, 29879, 710, 29352, 851, 269]",street,"[13045, 12243, 303, 11952, 380, 29879, 710, 29352, 851, 269]",street,street
"English: ""defeat"" - English: ""defeat""
English: ""friend"" - English: ""friend""
English: ""east"" - English: ""east""
English: ""return"" - English: ""return""
English: ""part"" - English: ""","[1595, 3300, 3274, 862, 29886, 610, 282, 760]",part,"[1595, 3300, 3274, 862, 29886, 610, 282, 760]",part,part
"English: ""strip"" - English: ""strip""
English: ""school"" - English: ""school""
English: ""city"" - English: ""city""
English: ""mother"" - English: ""mother""
English: ""eye"" - English: ""","[321, 29872, 1032, 10977]",eye,"[321, 29872, 1032, 10977]",eye,eye
"English: ""point"" - English: ""point""
English: ""seat"" - English: ""seat""
English: ""eye"" - English: ""eye""
English: ""section"" - English: ""section""
English: ""field"" - English: ""","[2671, 285, 7241, 29888, 1746, 5713, 29607]",field,"[2671, 285, 7241, 29888, 1746, 5713, 29607]",field,field
"English: ""structure"" - English: ""structure""
English: ""heart"" - English: ""heart""
English: ""field"" - English: ""field""
English: ""machine"" - English: ""machine""
English: ""site"" - English: ""","[1354, 2746, 1039, 29879, 3268, 7845, 269]",site,"[1354, 2746, 1039, 29879, 3268, 7845, 269]",site,site
"English: ""mouth"" - English: ""mouth""
English: ""wood"" - English: ""wood""
English: ""square"" - English: ""square""
English: ""eye"" - English: ""eye""
English: ""dance"" - English: ""","[6025, 17948, 18386, 270, 29881, 1388, 1146]",dance,"[6025, 17948, 18386, 270, 29881, 1388, 1146]",dance,dance
"English: ""generation"" - English: ""generation""
English: ""six"" - English: ""six""
English: ""hair"" - English: ""hair""
English: ""nine"" - English: ""nine""
English: ""word"" - English: ""","[281, 8879, 827, 1742, 6365, 13762, 1734, 29893]",word,"[281, 8879, 827, 1742, 6365, 13762, 1734, 29893]",word,word
"English: ""speech"" - English: ""speech""
English: ""field"" - English: ""field""
English: ""mountain"" - English: ""mountain""
English: ""nine"" - English: ""nine""
English: ""pair"" - English: ""","[5101, 3300, 3274, 29886, 18784, 282]",pair,"[5101, 3300, 3274, 29886, 18784, 282]",pair,pair
"English: ""day"" - English: ""day""
English: ""virtue"" - English: ""virtue""
English: ""judge"" - English: ""judge""
English: ""example"" - English: ""example""
English: ""seat"" - English: ""","[344, 409, 7205, 29879, 12949, 269]",seat,"[344, 409, 7205, 29879, 12949, 269]",seat,seat
"English: ""forest"" - English: ""forest""
English: ""book"" - English: ""book""
English: ""attempt"" - English: ""attempt""
English: ""left"" - English: ""left""
English: ""light"" - English: ""","[301, 14172, 619, 492, 29880, 4366, 3578, 3473]",light,"[301, 14172, 619, 492, 29880, 4366, 3578, 3473]",light,light
"English: ""field"" - English: ""field""
English: ""kind"" - English: ""kind""
English: ""mouth"" - English: ""mouth""
English: ""structure"" - English: ""structure""
English: ""thousand"" - English: ""","[12595, 386, 266, 10405, 7693, 29873, 260]",thousand,"[12595, 386, 266, 10405, 7693, 29873, 260]",thousand,thousand
"English: ""virtue"" - English: ""virtue""
English: ""mother"" - English: ""mother""
English: ""net"" - English: ""net""
English: ""province"" - English: ""province""
English: ""north"" - English: ""","[302, 3643, 694, 1217, 6641, 29876, 15459]",north,"[302, 3643, 694, 1217, 6641, 29876, 15459]",north,north
"English: ""history"" - English: ""history""
English: ""village"" - English: ""village""
English: ""language"" - English: ""language""
English: ""north"" - English: ""north""
English: ""machine"" - English: ""","[29885, 23523, 655, 7672, 5825, 611, 4933, 8628, 286]",machine,"[29885, 23523, 655, 7672, 5825, 611, 4933, 8628, 286]",machine,machine
"English: ""three"" - English: ""three""
English: ""eye"" - English: ""eye""
English: ""friend"" - English: ""friend""
English: ""history"" - English: ""history""
English: ""time"" - English: ""","[9346, 19538, 931, 2034, 2230, 29873, 260, 5335]",time,"[9346, 19538, 931, 2034, 2230, 29873, 260, 5335]",time,time
"English: ""lake"" - English: ""lake""
English: ""attempt"" - English: ""attempt""
English: ""fruit"" - English: ""fruit""
English: ""painting"" - English: ""painting""
English: ""benefit"" - English: ""","[29890, 7795, 14169, 1785, 289, 13982, 3856, 367, 915]",benefit,"[29890, 7795, 14169, 1785, 289, 13982, 3856, 367, 915]",benefit,benefit
"English: ""square"" - English: ""square""
English: ""head"" - English: ""head""
English: ""sun"" - English: ""sun""
English: ""middle"" - English: ""middle""
English: ""position"" - English: ""","[3283, 926, 772, 1066, 29886, 282, 2602, 13686, 1129]",position,"[3283, 926, 772, 1066, 29886, 282, 2602, 13686, 1129]",position,position
"English: ""north"" - English: ""north""
English: ""cave"" - English: ""cave""
English: ""platform"" - English: ""platform""
English: ""group"" - English: ""group""
English: ""province"" - English: ""","[8482, 16123, 771, 12291, 29886, 558, 1326, 282, 410, 544]",province,"[8482, 16123, 771, 12291, 29886, 558, 1326, 282, 410, 544]",province,province
"English: ""delete"" - English: ""delete""
English: ""hair"" - English: ""hair""
English: ""summer"" - English: ""summer""
English: ""foot"" - English: ""foot""
English: ""exchange"" - English: ""","[5566, 735, 321, 6543, 29872, 429, 14523]",exchange,"[5566, 735, 321, 6543, 29872, 429, 14523]",exchange,exchange
"English: ""city"" - English: ""city""
English: ""point"" - English: ""point""
English: ""square"" - English: ""square""
English: ""official"" - English: ""official""
English: ""middle"" - English: ""","[29885, 6563, 7256, 7145, 3737, 2460, 286, 17662]",middle,"[29885, 6563, 7256, 7145, 3737, 2460, 286, 17662]",middle,middle
"English: ""exchange"" - English: ""exchange""
English: ""source"" - English: ""source""
English: ""example"" - English: ""example""
English: ""person"" - English: ""person""
English: ""friend"" - English: ""","[285, 7932, 3484, 5121, 1341, 1424, 29888, 18326]",friend,"[285, 7932, 3484, 5121, 1341, 1424, 29888, 18326]",friend,friend
"English: ""tail"" - English: ""tail""
English: ""star"" - English: ""star""
English: ""forest"" - English: ""forest""
English: ""summer"" - English: ""summer""
English: ""color"" - English: ""","[274, 784, 1302, 2780, 2927, 10965, 1054, 1111, 29883]",color,"[274, 784, 1302, 2780, 2927, 10965, 1054, 1111, 29883]",color,color
"English: ""door"" - English: ""door""
English: ""four"" - English: ""four""
English: ""flower"" - English: ""flower""
English: ""section"" - English: ""section""
English: ""kind"" - English: ""","[9089, 413, 14380, 19015, 8506, 29895, 2924, 1984]",kind,"[9089, 413, 14380, 19015, 8506, 29895, 2924, 1984]",kind,kind
"English: ""day"" - English: ""day""
English: ""mountain"" - English: ""mountain""
English: ""east"" - English: ""east""
English: ""section"" - English: ""section""
English: ""judge"" - English: ""","[3623, 4900, 17675, 29926, 432, 6577, 16833]",judge,"[3623, 4900, 17675, 29926, 432, 6577, 16833]",judge,judge
"English: ""cave"" - English: ""cave""
English: ""heart"" - English: ""heart""
English: ""item"" - English: ""item""
English: ""net"" - English: ""net""
English: ""school"" - English: ""","[1557, 27041, 1364, 816, 29879, 885, 3762, 269]",school,"[1557, 27041, 1364, 816, 29879, 885, 3762, 269]",school,school
"English: ""one"" - English: ""one""
English: ""tower"" - English: ""tower""
English: ""snow"" - English: ""snow""
English: ""power"" - English: ""power""
English: ""structure"" - English: ""","[4984, 2281, 23905, 303, 3829, 380, 29879, 6220, 710, 10582, 851, 269]",structure,"[4984, 2281, 23905, 303, 3829, 380, 29879, 6220, 710, 10582, 851, 269]",structure,structure
"English: ""fire"" - English: ""fire""
English: ""sun"" - English: ""sun""
English: ""dance"" - English: ""dance""
English: ""village"" - English: ""village""
English: ""tie"" - English: ""","[2034, 29873, 260, 22134, 19538]",tie,"[2034, 29873, 260, 22134, 19538]",tie,tie
"English: ""speech"" - English: ""speech""
English: ""cloth"" - English: ""cloth""
English: ""rise"" - English: ""rise""
English: ""moon"" - English: ""moon""
English: ""example"" - English: ""","[4392, 4773, 1342, 735, 321, 29872, 429]",example,"[4392, 4773, 1342, 735, 321, 29872, 429]",example,example
"English: ""advance"" - English: ""advance""
English: ""official"" - English: ""official""
English: ""red"" - English: ""red""
English: ""tie"" - English: ""tie""
English: ""face"" - English: ""","[285, 5444, 17470, 3700, 2258, 29888, 4024, 2161]",face,"[285, 5444, 17470, 3700, 2258, 29888, 4024, 2161]",face,face
"English: ""site"" - English: ""site""
English: ""eye"" - English: ""eye""
English: ""hair"" - English: ""hair""
English: ""tea"" - English: ""tea""
English: ""bridge"" - English: ""","[29890, 1506, 28635, 12945, 19515, 1182, 289, 18419]",bridge,"[29890, 1506, 28635, 12945, 19515, 1182, 289, 18419]",bridge,bridge
"English: ""meeting"" - English: ""meeting""
English: ""village"" - English: ""village""
English: ""five"" - English: ""five""
English: ""office"" - English: ""office""
English: ""item"" - English: ""","[474, 372, 2944, 277, 29875, 568, 667]",item,"[474, 372, 2944, 277, 29875, 568, 667]",item,item
"English: ""gold"" - English: ""gold""
English: ""history"" - English: ""history""
English: ""water"" - English: ""water""
English: ""power"" - English: ""power""
English: ""delete"" - English: ""","[628, 316, 8143, 7374, 311, 5217, 270, 6144, 29881]",delete,"[628, 316, 8143, 7374, 311, 5217, 270, 6144, 29881]",delete,delete
"English: ""rice"" - English: ""rice""
English: ""gold"" - English: ""gold""
English: ""tea"" - English: ""tea""
English: ""return"" - English: ""return""
English: ""group"" - English: ""","[330, 2318, 629, 17170, 2972, 867, 29887, 4071]",group,"[330, 2318, 629, 17170, 2972, 867, 29887, 4071]",group,group
"English: ""friend"" - English: ""friend""
English: ""exchange"" - English: ""exchange""
English: ""three"" - English: ""three""
English: ""sand"" - English: ""sand""
English: ""talent"" - English: ""","[20411, 5969, 24242, 11062, 17694, 29873, 260, 941]",talent,"[20411, 5969, 24242, 11062, 17694, 29873, 260, 941]",talent,talent
"English: ""rock"" - English: ""rock""
English: ""speech"" - English: ""speech""
English: ""power"" - English: ""power""
English: ""person"" - English: ""person""
English: ""beauty"" - English: ""","[29890, 6562, 15409, 289, 367, 915]",beauty,"[29890, 6562, 15409, 289, 367, 915]",beauty,beauty
"English: ""dance"" - English: ""dance""
English: ""group"" - English: ""group""
English: ""school"" - English: ""school""
English: ""hair"" - English: ""hair""
English: ""platform"" - English: ""","[715, 2174, 18870, 7481, 12120, 572, 29886, 13974, 282]",platform,"[715, 2174, 18870, 7481, 12120, 572, 29886, 13974, 282]",platform,platform
"English: ""song"" - English: ""song""
English: ""cloud"" - English: ""cloud""
English: ""attempt"" - English: ""attempt""
English: ""grid"" - English: ""grid""
English: ""house"" - English: ""","[29882, 1251, 8697, 298, 3699, 10774, 5089, 9261]",house,"[29882, 1251, 8697, 298, 3699, 10774, 5089, 9261]",house,house
"English: ""official"" - English: ""official""
English: ""net"" - English: ""net""
English: ""mother"" - English: ""mother""
English: ""mountain"" - English: ""mountain""
English: ""sun"" - English: ""","[2146, 6575, 29879, 11445, 269, 480]",sun,"[2146, 6575, 29879, 11445, 269, 480]",sun,sun
"English: ""language"" - English: ""language""
English: ""four"" - English: ""four""
English: ""five"" - English: ""five""
English: ""strip"" - English: ""strip""
English: ""meeting"" - English: ""","[592, 29885, 5870, 1004, 17897, 11781, 286]",meeting,"[592, 29885, 5870, 1004, 17897, 11781, 286]",meeting,meeting
"English: ""pair"" - English: ""pair""
English: ""square"" - English: ""square""
English: ""attempt"" - English: ""attempt""
English: ""part"" - English: ""part""
English: ""history"" - English: ""","[670, 29882, 3603, 4955, 298, 7251, 2918, 22880, 9825, 18434, 16211]",history,"[670, 29882, 3603, 4955, 298, 7251, 2918, 22880, 9825, 18434, 16211]",history,history
"English: ""station"" - English: ""station""
English: ""delete"" - English: ""delete""
English: ""example"" - English: ""example""
English: ""cloth"" - English: ""cloth""
English: ""valley"" - English: ""","[2947, 19599, 325, 791, 22044, 29894, 659, 28519, 1564]",valley,"[2947, 19599, 325, 791, 22044, 29894, 659, 28519, 1564]",valley,valley
"English: ""item"" - English: ""item""
English: ""city"" - English: ""city""
English: ""structure"" - English: ""structure""
English: ""bag"" - English: ""bag""
English: ""square"" - English: ""","[3044, 6862, 10674, 29879, 17619, 18074, 26613, 269]",square,"[3044, 6862, 10674, 29879, 17619, 18074, 26613, 269]",square,square
"English: ""face"" - English: ""face""
English: ""structure"" - English: ""structure""
English: ""shop"" - English: ""shop""
English: ""item"" - English: ""item""
English: ""generation"" - English: ""","[18530, 2531, 1737, 479, 330, 29887, 12623, 1176, 4738, 1885]",generation,"[18530, 2531, 1737, 479, 330, 29887, 12623, 1176, 4738, 1885]",generation,generation
"English: ""dance"" - English: ""dance""
English: ""speech"" - English: ""speech""
English: ""forest"" - English: ""forest""
English: ""time"" - English: ""time""
English: ""south"" - English: ""","[578, 7062, 577, 29879, 3669, 13267, 269]",south,"[578, 7062, 577, 29879, 3669, 13267, 269]",south,south
"English: ""line"" - English: ""line""
English: ""forest"" - English: ""forest""
English: ""fruit"" - English: ""fruit""
English: ""official"" - English: ""official""
English: ""virtue"" - English: ""","[4610, 325, 15389, 29894, 2405, 1403, 27935, 10636, 3516]",virtue,"[4610, 325, 15389, 29894, 2405, 1403, 27935, 10636, 3516]",virtue,virtue
"English: ""water"" - English: ""water""
English: ""painting"" - English: ""painting""
English: ""head"" - English: ""head""
English: ""two"" - English: ""two""
English: ""tribe"" - English: ""","[3367, 534, 509, 9434, 3626, 29873, 260, 29563]",tribe,"[3367, 534, 509, 9434, 3626, 29873, 260, 29563]",tribe,tribe
"English: ""rice"" - English: ""rice""
English: ""painting"" - English: ""painting""
English: ""book"" - English: ""book""
English: ""speed"" - English: ""speed""
English: ""city"" - English: ""","[455, 274, 20752, 7537, 12690, 4583, 4272, 29883]",city,"[455, 274, 20752, 7537, 12690, 4583, 4272, 29883]",city,city
"English: ""beauty"" - English: ""beauty""
English: ""dance"" - English: ""dance""
English: ""judge"" - English: ""judge""
English: ""face"" - English: ""face""
English: ""language"" - English: ""","[6468, 301, 10906, 6361, 4086, 3893, 29880, 11675, 433, 425]",language,"[6468, 301, 10906, 6361, 4086, 3893, 29880, 11675, 433, 425]",language,language
"English: ""east"" - English: ""east""
English: ""friend"" - English: ""friend""
English: ""water"" - English: ""water""
English: ""six"" - English: ""six""
English: ""speed"" - English: ""","[1028, 6210, 29879, 805, 961, 5965, 19322, 269]",speed,"[1028, 6210, 29879, 805, 961, 5965, 19322, 269]",speed,speed
"English: ""snow"" - English: ""snow""
English: ""tail"" - English: ""tail""
English: ""flower"" - English: ""flower""
English: ""sea"" - English: ""sea""
English: ""ground"" - English: ""","[330, 629, 17170, 5962, 867, 29887, 4071, 2057]",ground,"[330, 629, 17170, 5962, 867, 29887, 4071, 2057]",ground,ground
"English: ""snow"" - English: ""snow""
English: ""version"" - English: ""version""
English: ""three"" - English: ""three""
English: ""ocean"" - English: ""ocean""
English: ""advance"" - English: ""","[594, 3061, 328, 263, 17263, 6564, 29874]",advance,"[594, 3061, 328, 263, 17263, 6564, 29874]",advance,advance
"English: ""summer"" - English: ""summer""
English: ""station"" - English: ""station""
English: ""painting"" - English: ""painting""
English: ""rock"" - English: ""rock""
English: ""attempt"" - English: ""","[21609, 1098, 271, 1131, 15127, 29874, 263, 472, 4218]",attempt,"[21609, 1098, 271, 1131, 15127, 29874, 263, 472, 4218]",attempt,attempt
"English: ""heart"" - English: ""heart""
English: ""tower"" - English: ""tower""
English: ""foot"" - English: ""foot""
English: ""lake"" - English: ""lake""
English: ""defeat"" - English: ""","[8686, 316, 311, 20653, 822, 270, 29881, 1753]",defeat,"[8686, 316, 311, 20653, 822, 270, 29881, 1753]",defeat,defeat
"English: ""lake"" - English: ""lake""
English: ""five"" - English: ""five""
English: ""head"" - English: ""head""
English: ""horse"" - English: ""horse""
English: ""tail"" - English: ""","[260, 18237, 11062, 29873, 12464, 941]",tail,"[260, 18237, 11062, 29873, 12464, 941]",tail,tail
"English: ""four"" - English: ""four""
English: ""horse"" - English: ""horse""
English: ""ground"" - English: ""ground""
English: ""star"" - English: ""star""
English: ""mother"" - English: ""","[2730, 3184, 29885, 25550, 5637, 14817, 4346, 286]",mother,"[2730, 3184, 29885, 25550, 5637, 14817, 4346, 286]",mother,mother
"English: ""sound"" - English: ""sound""
English: ""ocean"" - English: ""ocean""
English: ""rock"" - English: ""rock""
English: ""child"" - English: ""child""
English: ""east"" - English: ""","[2240, 23027, 321, 29872, 11248, 9755]",east,"[2240, 23027, 321, 29872, 11248, 9755]",east,east
"English: ""pair"" - English: ""pair""
English: ""door"" - English: ""door""
English: ""day"" - English: ""day""
English: ""hundred"" - English: ""hundred""
English: ""return"" - English: ""","[276, 2267, 29878, 364, 337, 736, 3240, 2457]",return,"[276, 2267, 29878, 364, 337, 736, 3240, 2457]",return,return
"English: ""office"" - English: ""office""
English: ""platform"" - English: ""platform""
English: ""rock"" - English: ""rock""
English: ""talent"" - English: ""talent""
English: ""speech"" - English: ""","[1028, 12032, 29879, 805, 961, 5965, 269]",speech,"[1028, 12032, 29879, 805, 961, 5965, 269]",speech,speech
"English: ""attempt"" - English: ""attempt""
English: ""painting"" - English: ""painting""
English: ""face"" - English: ""face""
English: ""fruit"" - English: ""fruit""
English: ""child"" - English: ""","[2278, 274, 305, 5145, 521, 4161, 29883, 18558]",child,"[2278, 274, 305, 5145, 521, 4161, 29883, 18558]",child,child
"English: ""street"" - English: ""street""
English: ""law"" - English: ""law""
English: ""thousand"" - English: ""thousand""
English: ""face"" - English: ""face""
English: ""tower"" - English: ""","[517, 19372, 304, 29873, 260]",tower,"[517, 19372, 304, 29873, 260]",tower,tower
"English: ""rock"" - English: ""rock""
English: ""star"" - English: ""star""
English: ""lake"" - English: ""lake""
English: ""official"" - English: ""official""
English: ""hair"" - English: ""","[29882, 447, 298, 11315, 2350, 23535]",hair,"[29882, 447, 298, 11315, 2350, 23535]",hair,hair
"English: ""tower"" - English: ""tower""
English: ""tail"" - English: ""tail""
English: ""word"" - English: ""word""
English: ""machine"" - English: ""machine""
English: ""household"" - English: ""","[29882, 1251, 22329, 8697, 298, 3699, 10774, 5089, 9261]",household,"[29882, 1251, 22329, 8697, 298, 3699, 10774, 5089, 9261]",household,household
"English: ""strip"" - English: ""strip""
English: ""province"" - English: ""province""
English: ""example"" - English: ""example""
English: ""version"" - English: ""version""
English: ""person"" - English: ""","[3736, 639, 412, 546, 6774, 29886, 282, 10532, 1236, 2022]",person,"[3736, 639, 412, 546, 6774, 29886, 282, 10532, 1236, 2022]",person,person
"English: ""ocean"" - English: ""ocean""
English: ""seat"" - English: ""seat""
English: ""history"" - English: ""history""
English: ""law"" - English: ""law""
English: ""section"" - English: ""","[4004, 344, 409, 2042, 5226, 29879, 8803, 3471, 269, 21149]",section,"[4004, 344, 409, 2042, 5226, 29879, 8803, 3471, 269, 21149]",section,section
"English: ""school"" - English: ""school""
English: ""painting"" - English: ""painting""
English: ""law"" - English: ""law""
English: ""tie"" - English: ""tie""
English: ""official"" - English: ""","[1283, 288, 29158, 2696, 974, 3344, 6221, 310, 29877]",official,"[1283, 288, 29158, 2696, 974, 3344, 6221, 310, 29877]",official,official
"English: ""red"" - English: ""red""
English: ""time"" - English: ""time""
English: ""flower"" - English: ""flower""
English: ""platform"" - English: ""platform""
English: ""hundred"" - English: ""","[29882, 22888, 6905, 9074, 298, 6893]",hundred,"[29882, 22888, 6905, 9074, 298, 6893]",hundred,hundred
"English: ""cloud"" - English: ""cloud""
English: ""child"" - English: ""child""
English: ""kind"" - English: ""kind""
English: ""line"" - English: ""line""
English: ""office"" - English: ""","[1283, 288, 20205, 2696, 974, 8034, 3344, 310, 29877]",office,"[1283, 288, 20205, 2696, 974, 8034, 3344, 310, 29877]",office,office
"English: ""valley"" - English: ""valley""
English: ""day"" - English: ""day""
English: ""spring"" - English: ""spring""
English: ""horse"" - English: ""horse""
English: ""rock"" - English: ""","[7679, 29878, 364, 696, 307, 20821, 10198]",rock,"[7679, 29878, 364, 696, 307, 20821, 10198]",rock,rock
"English: ""structure"" - English: ""structure""
English: ""pond"" - English: ""pond""
English: ""item"" - English: ""item""
English: ""office"" - English: ""office""
English: ""rise"" - English: ""","[29878, 10107, 374, 364, 3780, 14451, 5161]",rise,"[29878, 10107, 374, 364, 3780, 14451, 5161]",rise,rise
"English: ""structure"" - English: ""structure""
English: ""child"" - English: ""child""
English: ""foot"" - English: ""foot""
English: ""four"" - English: ""four""
English: ""left"" - English: ""","[454, 301, 1563, 25874, 280, 29880, 2175]",left,"[454, 301, 1563, 25874, 280, 29880, 2175]",left,left
"English: ""rock"" - English: ""rock""
English: ""generation"" - English: ""generation""
English: ""speed"" - English: ""speed""
English: ""north"" - English: ""north""
English: ""sound"" - English: ""","[578, 29802, 577, 29879, 6047, 3669, 269]",sound,"[578, 29802, 577, 29879, 6047, 3669, 269]",sound,sound
"English: ""two"" - English: ""two""
English: ""tail"" - English: ""tail""
English: ""water"" - English: ""water""
English: ""judge"" - English: ""judge""
English: ""power"" - English: ""","[4764, 3081, 12248, 772, 29886, 282, 13519, 1129]",power,"[4764, 3081, 12248, 772, 29886, 282, 13519, 1129]",power,power
"English: ""day"" - English: ""day""
English: ""speed"" - English: ""speed""
English: ""source"" - English: ""source""
English: ""school"" - English: ""school""
English: ""summer"" - English: ""","[2083, 2533, 2146, 11801, 29879, 22792, 269, 480]",summer,"[2083, 2533, 2146, 11801, 29879, 22792, 269, 480]",summer,summer


==> figures/translation/7b_en_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""example"" - Français: ""exemple""
English: ""eight"" - Français: ""huit""
English: ""left"" - Français: ""gauche""
English: ""ocean"" - Français: ""océan""
English: ""cloud"" - Français: ""","[302, 29876, 4948, 3433]",nuage,"[29883, 274, 9570, 15126, 23642, 695, 1067, 9274, 17184]",cloud,cloud
"English: ""city"" - Français: ""ville""
English: ""four"" - Français: ""quatre""
English: ""delete"" - Français: ""supprimer""
English: ""time"" - Français: ""temps""
English: ""bag"" - Français: ""","[29879, 269, 4977, 872, 7067]",sac,"[289, 19548, 23156, 9922, 2291, 29890]",bag,bag
"English: ""dance"" - Français: ""danse""
English: ""tea"" - Français: ""thé""
English: ""tail"" - Français: ""queue""
English: ""attempt"" - Français: ""tentative""
English: ""mouth"" - Français: ""","[289, 1045, 16380, 833, 29890]",bouche,"[29885, 13394, 21026, 4346, 2730, 29442, 286]",mouth,mouth
"English: ""light"" - Français: ""lumière""
English: ""head"" - Français: ""tête""
English: ""cloud"" - Français: ""nuage""
English: ""soil"" - Français: ""sol""
English: ""heart"" - Français: ""","[29883, 274]",cœur,"[298, 540, 8293, 23057, 5192, 354, 29882]",heart,heart
"English: ""sound"" - Français: ""son""
English: ""middle"" - Français: ""milieu""
English: ""seat"" - Français: ""siège""
English: ""foot"" - Français: ""pied""
English: ""hand"" - Français: ""","[29885, 611, 24402, 655, 3396, 5530, 1667, 286]",main,"[1361, 298, 447, 3179, 29882, 5905, 2350, 5403]",hand,hand
"English: ""ground"" - Français: ""sol""
English: ""judge"" - Français: ""juge""
English: ""hand"" - Français: ""main""
English: ""grid"" - Français: ""grille""
English: ""day"" - Français: ""","[8121, 2958, 432, 2212, 20551, 8694, 29926]",jour,"[1388, 1146, 3250, 270, 29881, 2462]",day,day
"English: ""office"" - Français: ""bureau""
English: ""bridge"" - Français: ""pont""
English: ""mother"" - Français: ""mère""
English: ""three"" - Français: ""trois""
English: ""star"" - Français: ""","[1893, 904, 2852, 29948]",étoile,"[5173, 8508, 29879, 269, 5810, 303, 380, 9523]",star,star
"English: ""door"" - Français: ""porte""
English: ""horse"" - Français: ""cheval""
English: ""hand"" - Français: ""main""
English: ""speech"" - Français: ""discours""
English: ""spring"" - Français: ""","[364, 337, 690, 620, 1253, 29878, 276, 18475]",ressort,"[29879, 269, 15099, 805, 1028, 6709, 4278, 7689]",spring,spring
"English: ""virtue"" - Français: ""vertu""
English: ""field"" - Français: ""champ""
English: ""sea"" - Français: ""mer""
English: ""mouth"" - Français: ""bouche""
English: ""moon"" - Français: ""","[301, 8092, 6092, 29880, 25081]",lune,"[29885, 4346, 18786, 2730, 286]",moon,moon
"English: ""spring"" - Français: ""ressort""
English: ""generation"" - Français: ""génération""
English: ""power"" - Français: ""pouvoir""
English: ""house"" - Français: ""maison""
English: ""wood"" - Français: ""","[289, 1045, 833, 29890, 23734]",bois,"[827, 281, 29893, 6115, 8112, 8879]",wood,wood
"English: ""moon"" - Français: ""lune""
English: ""tie"" - Français: ""cravate""
English: ""heart"" - Français: ""cœur""
English: ""bridge"" - Français: ""pont""
English: ""song"" - Français: ""","[10329, 274, 25875, 29883, 5083, 305, 5815, 521]",chanson,"[29879, 1487, 269, 4823, 577, 21453, 1100, 578]",song,song
"English: ""line"" - Français: ""ligne""
English: ""strip"" - Français: ""bande""
English: ""hand"" - Français: ""main""
English: ""advance"" - Français: ""avancer""
English: ""pond"" - Français: ""","[1893, 28899, 904, 2852, 29948]",étang,"[282, 12509, 1112, 772, 29886, 1129, 2818]",pond,pond
"English: ""household"" - Français: ""ménage""
English: ""strip"" - Français: ""bande""
English: ""tail"" - Français: ""queue""
English: ""middle"" - Français: ""milieu""
English: ""wave"" - Français: ""","[13469, 373, 898, 16504, 288, 29877, 265]",onde,"[281, 29893, 2766, 27766, 10742, 11324]",wave,wave
"English: ""left"" - Français: ""gauche""
English: ""square"" - Français: ""carré""
English: ""one"" - Français: ""un""
English: ""color"" - Français: ""couleur""
English: ""cave"" - Français: ""","[4071, 629, 330, 29887, 17170, 867]",grotte,"[29883, 274, 1113, 5777, 24230, 18346]",cave,cave
"English: ""door"" - Français: ""porte""
English: ""grid"" - Français: ""grille""
English: ""east"" - Français: ""est""
English: ""rise"" - Français: ""hausse""
English: ""sea"" - Français: ""","[29885, 2778, 1050, 592, 286, 1004]",mer,"[29879, 7205, 269, 409, 344]",sea,sea
"English: ""school"" - Français: ""école""
English: ""seat"" - Français: ""siège""
English: ""valley"" - Français: ""vallée""
English: ""city"" - Français: ""ville""
English: ""station"" - Français: ""","[10364, 24816, 5397, 330, 29887, 7171, 3249]",gare,"[5173, 29879, 269, 19569, 303, 380, 6112, 23436, 9523, 5073, 1002]",station,station
"English: ""sound"" - Français: ""son""
English: ""door"" - Français: ""porte""
English: ""rice"" - Français: ""riz""
English: ""eye"" - Français: ""œil""
English: ""net"" - Français: ""","[5713, 934, 977, 285, 29888, 1445, 7241, 1777]",filet,"[302, 29876, 452, 7787, 1212, 484]",net,net
"English: ""spring"" - Français: ""ressort""
English: ""grid"" - Français: ""grille""
English: ""eight"" - Français: ""huit""
English: ""light"" - Français: ""lumière""
English: ""foot"" - Français: ""","[282, 1631, 15957, 2930, 29886, 12343, 5036]",pied,"[3661, 1701, 6661, 7953, 285, 29888, 5431, 1181]",foot,foot
"English: ""spring"" - Français: ""ressort""
English: ""hand"" - Français: ""main""
English: ""speech"" - Français: ""discours""
English: ""three"" - Français: ""trois""
English: ""gold"" - Français: ""","[288, 29877, 272, 470]",or,"[1484, 330, 29887, 748, 7684, 15192]",gold,gold
"English: ""bag"" - Français: ""sac""
English: ""defeat"" - Français: ""défaite""
English: ""attempt"" - Français: ""tentative""
English: ""city"" - Français: ""ville""
English: ""door"" - Français: ""","[282, 1971, 13732, 14931, 2011, 772, 29886, 1129, 1277, 637]",porte,"[3050, 17433, 270, 29881, 1867, 437]",door,door
"English: ""valley"" - Français: ""vallée""
English: ""forest"" - Français: ""forêt""
English: ""summer"" - Français: ""été""
English: ""speed"" - Français: ""vitesse""
English: ""snow"" - Français: ""","[302, 29876, 452, 12106, 484]",neige,"[29879, 269, 16586, 15007, 5807]",snow,snow
"English: ""pond"" - Français: ""étang""
English: ""grid"" - Français: ""grille""
English: ""door"" - Français: ""porte""
English: ""head"" - Français: ""tête""
English: ""horse"" - Français: ""","[29883, 274, 25042, 305, 1173, 923, 29823, 521]",cheval,"[298, 10435, 5089, 1251, 4029, 2015, 29882, 11231]",horse,horse
"English: ""middle"" - Français: ""milieu""
English: ""tail"" - Français: ""queue""
English: ""beauty"" - Français: ""beauté""
English: ""dance"" - Français: ""danse""
English: ""one"" - Français: ""","[29884, 348, 443, 318]",un,"[373, 288, 29877, 265, 650, 697]",one,one
"English: ""eight"" - Français: ""huit""
English: ""speech"" - Français: ""discours""
English: ""mother"" - Français: ""mère""
English: ""flower"" - Français: ""fleur""
English: ""two"" - Français: ""","[316, 311, 270, 4239, 29881]",deux,"[1023, 29873, 7516, 260, 3252, 10184]",two,two
"English: ""bag"" - Français: ""sac""
English: ""valley"" - Français: ""vallée""
English: ""cloud"" - Français: ""nuage""
English: ""delete"" - Français: ""supprimer""
English: ""four"" - Français: ""","[12134, 21408, 29939, 3855, 339, 439]",quatre,"[17823, 1701, 285, 29888, 3023, 1181, 12584]",four,four
"English: ""tribe"" - Français: ""tribu""
English: ""sea"" - Français: ""mer""
English: ""tea"" - Français: ""thé""
English: ""tail"" - Français: ""queue""
English: ""five"" - Français: ""","[29883, 17256, 274, 455, 4670, 4583, 16381]",cinq,"[5713, 20818, 5320, 285, 29888, 7241]",five,five
"English: ""day"" - Français: ""jour""
English: ""mountain"" - Français: ""montagne""
English: ""square"" - Français: ""carré""
English: ""hand"" - Français: ""main""
English: ""eight"" - Français: ""","[22888, 298, 15669, 6905, 29882, 27052]",huit,"[9475, 10096, 321, 15761, 29872, 29319]",eight,eight
"English: ""grid"" - Français: ""grille""
English: ""face"" - Français: ""visage""
English: ""platform"" - Français: ""plate-forme""
English: ""pond"" - Français: ""étang""
English: ""ten"" - Français: ""","[652, 270, 6051, 29881, 23386]",dix,"[841, 3006, 29873, 371, 260, 734]",ten,ten
"English: ""meeting"" - Français: ""réunion""
English: ""line"" - Français: ""ligne""
English: ""lake"" - Français: ""lac""
English: ""thousand"" - Français: ""mille""
English: ""head"" - Français: ""","[29873, 260, 17949]",tête,"[298, 2343, 540, 2813, 354, 29882]",head,head
"English: ""bridge"" - Français: ""pont""
English: ""soil"" - Français: ""sol""
English: ""left"" - Français: ""gauche""
English: ""office"" - Français: ""bureau""
English: ""strip"" - Français: ""","[289, 27628, 2571, 9922, 2291, 3719, 4980, 29890, 9892]",bande,"[29879, 269, 303, 851, 380, 17010, 10076, 17820, 710]",strip,strip
"English: ""east"" - Français: ""est""
English: ""tail"" - Français: ""queue""
English: ""time"" - Français: ""temps""
English: ""ground"" - Français: ""sol""
English: ""street"" - Français: ""","[364, 5796, 582, 16014, 29878]",rue,"[29879, 269, 11952, 303, 13045, 851, 380, 29352, 12243, 710]",street,street
"English: ""thousand"" - Français: ""mille""
English: ""two"" - Français: ""deux""
English: ""snow"" - Français: ""neige""
English: ""judge"" - Français: ""juge""
English: ""eye"" - Français: """,[30106],œil,"[321, 1032, 29872, 10977]",eye,eye
"English: ""red"" - Français: ""rouge""
English: ""return"" - Français: ""retour""
English: ""five"" - Français: ""cinq""
English: ""tail"" - Français: ""queue""
English: ""field"" - Français: ""","[10329, 274, 29883, 11179, 305, 5815, 18480, 521]",champ,"[5713, 29607, 2671, 1746, 285, 29888, 7241]",field,field
"English: ""cloud"" - Français: ""nuage""
English: ""field"" - Français: ""champ""
English: ""kind"" - Français: ""genre""
English: ""lake"" - Français: ""lac""
English: ""word"" - Français: ""","[29885, 3184, 4346, 14817, 2730, 286]",mot,"[827, 281, 29893, 13762, 1734, 6365, 1742, 8879]",word,word
"English: ""hand"" - Français: ""main""
English: ""soil"" - Français: ""sol""
English: ""pond"" - Français: ""étang""
English: ""dance"" - Français: ""danse""
English: ""thousand"" - Français: ""","[29885, 2460, 3533, 19958, 23853, 3737, 2316, 286]",mille,"[386, 29873, 10405, 260, 12595, 266, 7693]",thousand,thousand
"English: ""foot"" - Français: ""pied""
English: ""horse"" - Français: ""cheval""
English: ""attempt"" - Français: ""tentative""
English: ""cloud"" - Français: ""nuage""
English: ""exchange"" - Français: ""","[289, 1045, 16380, 833, 6526, 29890]",bourse,"[321, 429, 735, 29872, 6543, 5566, 14523]",exchange,exchange
"English: ""platform"" - Français: ""plate-forme""
English: ""five"" - Français: ""cinq""
English: ""strip"" - Français: ""bande""
English: ""child"" - Français: ""enfant""
English: ""kind"" - Français: ""","[16151, 330, 1737, 29887, 1885, 479, 2531]",genre,"[1984, 29895, 14380, 9089, 19015, 2924, 413, 8506]",kind,kind
"English: ""left"" - Français: ""gauche""
English: ""example"" - Français: ""exemple""
English: ""rise"" - Français: ""hausse""
English: ""cloud"" - Français: ""nuage""
English: ""school"" - Français: ""","[904, 24618, 4582, 29948]",école,"[816, 29879, 269, 885, 3762, 27041, 1364, 1557]",school,school
"English: ""light"" - Français: ""lumière""
English: ""attempt"" - Français: ""tentative""
English: ""two"" - Français: ""deux""
English: ""three"" - Français: ""trois""
English: ""tie"" - Français: ""","[29883, 274, 12220, 26844, 2181, 7283]",cravate,"[2034, 19538, 29873, 260, 22134]",tie,tie
"English: ""south"" - Français: ""sud""
English: ""cloud"" - Français: ""nuage""
English: ""gold"" - Français: ""or""
English: ""middle"" - Français: ""milieu""
English: ""face"" - Français: ""","[325, 1998, 3516, 1730, 29894, 1403]",visage,"[5444, 2258, 3700, 285, 17470, 4024, 29888, 2161]",face,face
"English: ""bag"" - Français: ""sac""
English: ""dance"" - Français: ""danse""
English: ""meeting"" - Français: ""réunion""
English: ""two"" - Français: ""deux""
English: ""bridge"" - Français: ""","[282, 12509, 13185, 1112, 772, 29886, 1129, 29649]",pont,"[289, 12945, 28635, 1182, 19515, 18419, 29890, 1506]",bridge,bridge
"English: ""head"" - Français: ""tête""
English: ""tail"" - Français: ""queue""
English: ""child"" - Français: ""enfant""
English: ""mother"" - Français: ""mère""
English: ""delete"" - Français: ""","[2146, 29879, 269, 1462, 13159, 12587, 480, 19303]",supprimer,"[316, 7374, 6144, 628, 311, 270, 5217, 29881, 8143]",delete,delete
"English: ""spring"" - Français: ""ressort""
English: ""rock"" - Français: ""roche""
English: ""return"" - Français: ""retour""
English: ""left"" - Français: ""gauche""
English: ""house"" - Français: ""","[29885, 611, 3503, 18234, 24402, 655, 5530, 286]",maison,"[10774, 298, 3699, 8697, 5089, 9261, 1251, 29882]",house,house
"English: ""summer"" - Français: ""été""
English: ""mouth"" - Français: ""bouche""
English: ""example"" - Français: ""exemple""
English: ""five"" - Français: ""cinq""
English: ""meeting"" - Français: ""","[364, 5606, 1841, 29878]",réunion,"[29885, 17897, 11781, 592, 5870, 286, 1004]",meeting,meeting
"English: ""flower"" - Français: ""fleur""
English: ""summer"" - Français: ""été""
English: ""mouth"" - Français: ""bouche""
English: ""sea"" - Français: ""mer""
English: ""square"" - Français: ""","[29883, 274, 1113, 1559, 5777, 4287]",carré,"[29879, 269, 26613, 6862, 17619, 18074, 3044, 10674]",square,square
"English: ""attempt"" - Français: ""tentative""
English: ""light"" - Français: ""lumière""
English: ""heart"" - Français: ""cœur""
English: ""sound"" - Français: ""son""
English: ""city"" - Français: ""","[325, 4213, 4909, 11928, 17191, 3516, 8441, 29894, 1403]",ville,"[29883, 274, 4272, 12690, 455, 4583, 7537, 20752]",city,city
"English: ""virtue"" - Français: ""vertu""
English: ""south"" - Français: ""sud""
English: ""line"" - Français: ""ligne""
English: ""gold"" - Français: ""or""
English: ""speed"" - Français: ""","[325, 3516, 13901, 29894, 1403]",vitesse,"[29879, 269, 6210, 19322, 5965, 1028, 961, 805]",speed,speed
"English: ""tea"" - Français: ""thé""
English: ""return"" - Français: ""retour""
English: ""household"" - Français: ""ménage""
English: ""exchange"" - Français: ""bourse""
English: ""ground"" - Français: ""","[899, 29879, 269, 577, 578, 2929]",sol,"[4071, 629, 330, 5962, 29887, 17170, 2057, 867]",ground,ground
"English: ""tower"" - Français: ""tour""
English: ""platform"" - Français: ""plate-forme""
English: ""seat"" - Français: ""siège""
English: ""ocean"" - Français: ""océan""
English: ""attempt"" - Français: ""","[841, 3006, 29873, 371, 12033, 260, 734]",tentative,"[263, 21609, 472, 15127, 1098, 271, 29874, 1131, 4218]",attempt,attempt
"English: ""delete"" - Français: ""supprimer""
English: ""thousand"" - Français: ""mille""
English: ""mother"" - Français: ""mère""
English: ""judge"" - Français: ""juge""
English: ""tail"" - Français: ""","[9521, 712, 29939, 3855, 802, 339, 9990, 439]",queue,"[29873, 260, 11062, 12464, 941, 18237]",tail,tail
"English: ""tie"" - Français: ""cravate""
English: ""wave"" - Français: ""onde""
English: ""advance"" - Français: ""avancer""
English: ""mouth"" - Français: ""bouche""
English: ""speech"" - Français: ""","[652, 2218, 270, 766, 17021, 6051, 29881, 2313]",discours,"[269, 29879, 12032, 5965, 1028, 961, 805]",speech,speech
"English: ""station"" - Français: ""gare""
English: ""soil"" - Français: ""sol""
English: ""mouth"" - Français: ""bouche""
English: ""head"" - Français: ""tête""
English: ""child"" - Français: ""","[23578, 427, 321, 12377, 29872, 264]",enfant,"[5145, 29883, 274, 18558, 305, 2278, 4161, 521]",child,child
"English: ""wood"" - Français: ""bois""
English: ""head"" - Français: ""tête""
English: ""nine"" - Français: ""neuf""
English: ""ten"" - Français: ""dix""
English: ""household"" - Français: ""","[29885, 12031, 286, 8774]",ménage,"[10774, 298, 3699, 8697, 5089, 9261, 1251, 29882, 22329]",household,household
"English: ""cave"" - Français: ""grotte""
English: ""wave"" - Français: ""onde""
English: ""advance"" - Français: ""avancer""
English: ""pond"" - Français: ""étang""
English: ""office"" - Français: ""","[289, 6866, 29890, 2423, 8399, 1321]",bureau,"[20205, 288, 310, 8034, 974, 29877, 1283, 2696, 3344]",office,office
"English: ""head"" - Français: ""tête""
English: ""four"" - Français: ""quatre""
English: ""moon"" - Français: ""lune""
English: ""mouth"" - Français: ""bouche""
English: ""rise"" - Français: ""","[298, 447, 6208, 29882, 2350]",hausse,"[364, 10107, 3780, 374, 29878, 14451, 5161]",rise,rise
"English: ""delete"" - Français: ""supprimer""
English: ""square"" - Français: ""carré""
English: ""exchange"" - Français: ""bourse""
English: ""three"" - Français: ""trois""
English: ""left"" - Français: ""","[26003, 10364, 330, 29887, 13395, 3249]",gauche,"[454, 2175, 301, 25874, 280, 1563, 29880]",left,left
"English: ""judge"" - Français: ""juge""
English: ""color"" - Français: ""couleur""
English: ""wave"" - Français: ""onde""
English: ""city"" - Français: ""ville""
English: ""summer"" - Français: ""","[4370, 7342, 2852, 904, 1893, 29948]",été,"[2146, 29879, 269, 2083, 11801, 2533, 22792, 480]",summer,summer


==> figures/translation/7b_en_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""group"" - Русский: ""группа""
English: ""mountain"" - Русский: ""гора""
English: ""snow"" - Русский: ""снег""
English: ""color"" - Русский: ""цвет""
English: ""book"" - Русский: ""","[29951, 13024, 1186, 211]",книга,"[2909, 833, 3143, 29890, 1045, 289]",book,book
"English: ""painting"" - Русский: ""картина""
English: ""machine"" - Русский: ""машина""
English: ""city"" - Русский: ""город""
English: ""example"" - Русский: ""пример""
English: ""cloud"" - Русский: ""","[614, 29904, 1604, 5055, 4389, 211]",облако,"[15126, 695, 9274, 9570, 1067, 17184, 29883, 23642, 274]",cloud,cloud
"English: ""position"" - Русский: ""позиция""
English: ""moon"" - Русский: ""луна""
English: ""dance"" - Русский: ""танец""
English: ""seat"" - Русский: ""сиденье""
English: ""bag"" - Русский: ""","[3404, 29935, 2937, 531, 212]",сумка,"[19548, 23156, 2291, 29890, 9922, 289]",bag,bag
"English: ""office"" - Русский: ""офис""
English: ""item"" - Русский: ""предмет""
English: ""seat"" - Русский: ""сиденье""
English: ""thousand"" - Русский: ""тысяча""
English: ""mouth"" - Русский: ""","[1561, 576, 8201, 29927, 212]",рот,"[286, 4346, 29885, 21026, 13394, 29442, 2730]",mouth,mouth
"English: ""item"" - Русский: ""предмет""
English: ""kind"" - Русский: ""вид""
English: ""language"" - Русский: ""язык""
English: ""power"" - Русский: ""власть""
English: ""soil"" - Русский: ""","[18752, 733, 1268, 29964, 469, 211]",почва,"[578, 29879, 269, 577, 22473]",soil,soil
"English: ""sound"" - Русский: ""звук""
English: ""middle"" - Русский: ""середина""
English: ""three"" - Русский: ""три""
English: ""thousand"" - Русский: ""тысяча""
English: ""mountain"" - Русский: ""","[1084, 588, 17310, 24856, 1214, 29969, 211]",гора,"[5766, 286, 16476, 14378, 4346, 29885, 29442, 2730]",mountain,mountain
"English: ""shop"" - Русский: ""магазин""
English: ""virtue"" - Русский: ""добродетель""
English: ""law"" - Русский: ""закон""
English: ""bridge"" - Русский: ""мост""
English: ""heart"" - Русский: ""","[29935, 10182, 14315, 531, 1586, 1502, 212]",сердце,"[23057, 540, 354, 8293, 29882, 298, 5192]",heart,heart
"English: ""red"" - Русский: ""красный""
English: ""exchange"" - Русский: ""биржа""
English: ""fruit"" - Русский: ""фрукт""
English: ""middle"" - Русский: ""середина""
English: ""hand"" - Русский: ""","[1086, 8201, 5368, 29927, 11218, 212]",рука,"[5905, 447, 1361, 3179, 29882, 2350, 298, 5403]",hand,hand
"English: ""kind"" - Русский: ""вид""
English: ""bridge"" - Русский: ""мост""
English: ""pair"" - Русский: ""пара""
English: ""rice"" - Русский: ""рис""
English: ""star"" - Русский: ""","[27643, 29972, 754, 211]",звезда,"[303, 5173, 8508, 29879, 269, 5810, 9523, 380]",star,star
"English: ""five"" - Русский: ""пять""
English: ""power"" - Русский: ""власть""
English: ""delete"" - Русский: ""удалить""
English: ""water"" - Русский: ""вода""
English: ""spring"" - Русский: ""","[12781, 21550, 29964, 469, 211]",пружина,"[805, 7689, 6709, 29879, 269, 1028, 15099, 4278]",spring,spring
"English: ""south"" - Русский: ""юг""
English: ""machine"" - Русский: ""машина""
English: ""seat"" - Русский: ""сиденье""
English: ""friend"" - Русский: ""друг""
English: ""moon"" - Русский: ""","[29944, 1844, 16050, 211]",луна,"[18786, 286, 4346, 29885, 2730]",moon,moon
"English: ""lake"" - Русский: ""озеро""
English: ""thousand"" - Русский: ""тысяча""
English: ""painting"" - Русский: ""картина""
English: ""color"" - Русский: ""цвет""
English: ""village"" - Русский: ""","[2263, 1216, 20229, 662, 10247, 6620, 29957, 19792, 211]",деревня,"[325, 29894, 5720, 21031, 28765, 11928, 17191, 3516, 1403, 4213]",village,village
"English: ""snow"" - Русский: ""снег""
English: ""middle"" - Русский: ""середина""
English: ""mouth"" - Русский: ""рот""
English: ""sand"" - Русский: ""песок""
English: ""forest"" - Русский: ""","[4674, 753, 29944, 211]",лес,"[26839, 13569, 363, 1079, 29888, 1181, 1701, 1454, 285]",forest,forest
"English: ""ocean"" - Русский: ""океан""
English: ""tie"" - Русский: ""галстук""
English: ""example"" - Русский: ""пример""
English: ""speed"" - Русский: ""скорость""
English: ""fruit"" - Русский: ""","[1606, 30011, 23692, 212]",фрукт,"[29888, 1341, 285, 15774, 1424]",fruit,fruit
"English: ""six"" - Русский: ""шесть""
English: ""kind"" - Русский: ""вид""
English: ""office"" - Русский: ""офис""
English: ""friend"" - Русский: ""друг""
English: ""grid"" - Русский: ""","[29935, 531, 1586, 1502, 212]",сетка,"[629, 867, 7720, 29887, 6856, 330]",grid,grid
"English: ""part"" - Русский: ""часть""
English: ""star"" - Русский: ""звезда""
English: ""four"" - Русский: ""четыре""
English: ""seat"" - Русский: ""сиденье""
English: ""song"" - Русский: ""","[469, 15536, 29964, 2100, 6414, 211]",песня,"[1100, 578, 1487, 29879, 269, 4823, 21453, 577]",song,song
"English: ""beauty"" - Русский: ""красота""
English: ""book"" - Русский: ""книга""
English: ""sea"" - Русский: ""море""
English: ""fire"" - Русский: ""костер""
English: ""water"" - Русский: ""","[1786, 984, 490, 8160, 29942, 211]",вода,"[4094, 11324, 29893, 2766, 281, 16699, 13405]",water,water
"English: ""head"" - Русский: ""голова""
English: ""attempt"" - Русский: ""попытка""
English: ""two"" - Русский: ""два""
English: ""color"" - Русский: ""цвет""
English: ""pond"" - Русский: ""","[12781, 21550, 29964, 469, 211]",пруд,"[1112, 29886, 2818, 282, 1129, 12509, 772]",pond,pond
"English: ""sea"" - Русский: ""море""
English: ""delete"" - Русский: ""удалить""
English: ""face"" - Русский: ""лицо""
English: ""city"" - Русский: ""город""
English: ""sand"" - Русский: ""","[469, 15536, 29964, 2100, 6414, 211]",песок,"[11982, 9753, 872, 29879, 269, 28455, 4977]",sand,sand
"English: ""person"" - Русский: ""человек""
English: ""hundred"" - Русский: ""сотня""
English: ""south"" - Русский: ""юг""
English: ""four"" - Русский: ""четыре""
English: ""river"" - Русский: ""","[587, 8201, 1909, 29927, 212]",река,"[10107, 8580, 9050, 4401, 1150, 3511, 29878, 364, 374]",river,river
"English: ""thousand"" - Русский: ""тысяча""
English: ""two"" - Русский: ""два""
English: ""house"" - Русский: ""дом""
English: ""song"" - Русский: ""песня""
English: ""law"" - Русский: ""","[1077, 29972, 1902, 754, 211]",закон,"[10653, 29880, 4307, 433, 301, 425]",law,law
"English: ""seven"" - Русский: ""семь""
English: ""hundred"" - Русский: ""сотня""
English: ""sand"" - Русский: ""песок""
English: ""door"" - Русский: ""дверь""
English: ""wave"" - Русский: ""","[1786, 984, 490, 29942, 211]",волна,"[10742, 11324, 29893, 2766, 281, 27766]",wave,wave
"English: ""lake"" - Русский: ""озеро""
English: ""word"" - Русский: ""слово""
English: ""village"" - Русский: ""деревня""
English: ""six"" - Русский: ""шесть""
English: ""ocean"" - Русский: ""","[614, 26242, 29904, 6752, 211]",океан,"[23474, 25802, 12954, 29877, 288, 542]",ocean,ocean
"English: ""hundred"" - Русский: ""сотня""
English: ""field"" - Русский: ""поле""
English: ""speed"" - Русский: ""скорость""
English: ""strip"" - Русский: ""полоса""
English: ""cave"" - Русский: ""","[29964, 469, 2100, 6414, 211]",пещера,"[18346, 1113, 5777, 29883, 274, 24230]",cave,cave
"English: ""square"" - Русский: ""квадрат""
English: ""ten"" - Русский: ""десять""
English: ""generation"" - Русский: ""поколение""
English: ""foot"" - Русский: ""нога""
English: ""sea"" - Русский: ""","[1630, 2569, 29959, 12434, 15256, 757, 211]",море,"[409, 7205, 29879, 344, 269]",sea,sea
"English: ""point"" - Русский: ""точка""
English: ""structure"" - Русский: ""структура""
English: ""ocean"" - Русский: ""океан""
English: ""head"" - Русский: ""голова""
English: ""lake"" - Русский: ""","[614, 29904, 29495, 211]",озеро,"[29880, 18170, 19437, 24591, 433, 301, 425]",lake,lake
"English: ""face"" - Русский: ""лицо""
English: ""forest"" - Русский: ""лес""
English: ""defeat"" - Русский: ""поражение""
English: ""four"" - Русский: ""четыре""
English: ""source"" - Русский: ""","[11452, 9971, 7874, 29917, 606, 211]",источник,"[578, 4993, 3669, 29879, 269, 2752, 577]",source,source
"English: ""valley"" - Русский: ""долина""
English: ""generation"" - Русский: ""поколение""
English: ""position"" - Русский: ""позиция""
English: ""speed"" - Русский: ""скорость""
English: ""fire"" - Русский: ""","[29951, 551, 1046, 1186, 211]",костер,"[3974, 8696, 29888, 7241, 13734, 28034, 5713, 285]",fire,fire
"English: ""cave"" - Русский: ""пещера""
English: ""spring"" - Русский: ""пружина""
English: ""history"" - Русский: ""история""
English: ""speech"" - Русский: ""речь""
English: ""point"" - Русский: ""","[29932, 1937, 702, 2721, 212]",точка,"[29886, 282, 3149, 1129, 1298, 772, 11899]",point,point
"English: ""city"" - Русский: ""город""
English: ""tower"" - Русский: ""башня""
English: ""defeat"" - Русский: ""поражение""
English: ""tribe"" - Русский: ""племя""
English: ""version"" - Русский: ""","[3531, 1521, 3340, 490, 8060, 29942, 211]",версия,"[325, 2453, 369, 874, 29894, 1147, 1873, 1224, 345, 3259]",version,version
"English: ""friend"" - Русский: ""друг""
English: ""star"" - Русский: ""звезда""
English: ""painting"" - Русский: ""картина""
English: ""east"" - Русский: ""восток""
English: ""ball"" - Русский: ""","[5010, 27693, 29959, 757, 211]",мяч,"[5521, 2291, 29890, 2135, 8287, 6411, 9922, 289]",ball,ball
"English: ""position"" - Русский: ""позиция""
English: ""sea"" - Русский: ""море""
English: ""field"" - Русский: ""поле""
English: ""mother"" - Русский: ""мать""
English: ""painting"" - Русский: ""","[642, 29951, 1787, 10766, 15266, 1186, 211]",картина,"[29886, 3300, 282, 10675, 3274, 20413, 6788]",painting,painting
"English: ""bridge"" - Русский: ""мост""
English: ""head"" - Русский: ""голова""
English: ""nine"" - Русский: ""девять""
English: ""child"" - Русский: ""ребенок""
English: ""rice"" - Русский: ""","[641, 12591, 8201, 29927, 19625, 212]",рис,"[10107, 9597, 2200, 11674, 19408, 29878, 364, 374]",rice,rice
"English: ""machine"" - Русский: ""машина""
English: ""bridge"" - Русский: ""мост""
English: ""heart"" - Русский: ""сердце""
English: ""horse"" - Русский: ""лошадь""
English: ""red"" - Русский: ""","[3360, 29951, 1186, 6697, 211]",красный,"[276, 337, 1127, 29878, 364, 2654]",red,red
"English: ""pair"" - Русский: ""пара""
English: ""hundred"" - Русский: ""сотня""
English: ""door"" - Русский: ""дверь""
English: ""painting"" - Русский: ""картина""
English: ""line"" - Русский: ""","[3550, 29944, 644, 8279, 211]",линия,"[619, 29880, 492, 1196, 1915, 301, 6276, 1220]",line,line
"English: ""sand"" - Русский: ""песок""
English: ""horse"" - Русский: ""лошадь""
English: ""heart"" - Русский: ""сердце""
English: ""gold"" - Русский: ""золото""
English: ""net"" - Русский: ""","[29935, 531, 1586, 1502, 212]",сетка,"[302, 452, 1212, 484, 7787, 29876]",net,net
"English: ""north"" - Русский: ""север""
English: ""house"" - Русский: ""дом""
English: ""cave"" - Русский: ""пещера""
English: ""speech"" - Русский: ""речь""
English: ""flower"" - Русский: ""","[3716, 29996, 212]",цветок,"[1731, 1652, 1579, 5685, 29888, 4972, 28149, 285]",flower,flower
"English: ""return"" - Русский: ""возврат""
English: ""position"" - Русский: ""позиция""
English: ""nine"" - Русский: ""девять""
English: ""talent"" - Русский: ""талант""
English: ""tea"" - Русский: ""","[1282, 3655, 29981, 19424, 2493, 212]",чай,"[260, 23429, 734, 29873, 371]",tea,tea
"English: ""face"" - Русский: ""лицо""
English: ""sound"" - Русский: ""звук""
English: ""tribe"" - Русский: ""племя""
English: ""mother"" - Русский: ""мать""
English: ""foot"" - Русский: ""","[6968, 29921, 570, 4228, 18211, 211]",нога,"[3661, 5431, 7953, 29888, 6661, 1181, 1701, 285]",foot,foot
"English: ""village"" - Русский: ""деревня""
English: ""language"" - Русский: ""язык""
English: ""door"" - Русский: ""дверь""
English: ""office"" - Русский: ""офис""
English: ""gold"" - Русский: ""","[754, 29972, 4734, 25687, 26467, 211]",золото,"[1484, 15192, 29887, 7684, 330, 748]",gold,gold
"English: ""ball"" - Русский: ""мяч""
English: ""street"" - Русский: ""улица""
English: ""power"" - Русский: ""власть""
English: ""ground"" - Русский: ""земля""
English: ""door"" - Русский: ""","[20880, 662, 29957, 211]",дверь,"[17433, 270, 437, 29881, 3050, 1867]",door,door
"English: ""village"" - Русский: ""деревня""
English: ""judge"" - Русский: ""судья""
English: ""cloud"" - Русский: ""облако""
English: ""mouth"" - Русский: ""рот""
English: ""snow"" - Русский: ""","[29935, 531, 212]",снег,"[15007, 16586, 5807, 29879, 269]",snow,snow
"English: ""friend"" - Русский: ""друг""
English: ""book"" - Русский: ""книга""
English: ""rice"" - Русский: ""рис""
English: ""judge"" - Русский: ""судья""
English: ""horse"" - Русский: ""","[29944, 13860, 843, 211]",лошадь,"[1251, 298, 11231, 10435, 29882, 5089, 2015, 4029]",horse,horse
"English: ""mother"" - Русский: ""мать""
English: ""ten"" - Русский: ""десять""
English: ""red"" - Русский: ""красный""
English: ""tie"" - Русский: ""галстук""
English: ""two"" - Русский: ""","[662, 29957, 11883, 211]",два,"[260, 10184, 1023, 29873, 7516, 3252]",two,two
"English: ""talent"" - Русский: ""талант""
English: ""eight"" - Русский: ""восемь""
English: ""mountain"" - Русский: ""гора""
English: ""bridge"" - Русский: ""мост""
English: ""three"" - Русский: ""","[29932, 1937, 7678, 10357, 212]",три,"[260, 266, 17536, 2211, 386, 1468, 29873, 12455]",three,three
"English: ""position"" - Русский: ""позиция""
English: ""valley"" - Русский: ""долина""
English: ""history"" - Русский: ""история""
English: ""language"" - Русский: ""язык""
English: ""four"" - Русский: ""","[24998, 2950, 29981, 1093, 2493, 212]",четыре,"[29888, 3023, 12584, 17823, 1181, 1701, 285]",four,four
"English: ""gold"" - Русский: ""золото""
English: ""structure"" - Русский: ""структура""
English: ""star"" - Русский: ""звезда""
English: ""point"" - Русский: ""точка""
English: ""five"" - Русский: ""","[24200, 29964, 469, 211]",пять,"[5320, 29888, 7241, 20818, 5713, 285]",five,five
"English: ""three"" - Русский: ""три""
English: ""heart"" - Русский: ""сердце""
English: ""sea"" - Русский: ""море""
English: ""point"" - Русский: ""точка""
English: ""six"" - Русский: ""","[20116, 3354, 30002, 2237, 212]",шесть,"[4832, 1039, 1354, 29879, 28319, 269]",six,six
"English: ""heart"" - Русский: ""сердце""
English: ""tail"" - Русский: ""хвост""
English: ""song"" - Русский: ""песня""
English: ""ten"" - Русский: ""десять""
English: ""seven"" - Русский: ""","[29935, 18534, 531, 1586, 1502, 212]",семь,"[409, 9881, 29879, 344, 269]",seven,seven
"English: ""defeat"" - Русский: ""поражение""
English: ""kind"" - Русский: ""вид""
English: ""meeting"" - Русский: ""собрание""
English: ""snow"" - Русский: ""снег""
English: ""eight"" - Русский: ""","[1786, 984, 490, 16335, 29942, 211]",восемь,"[29319, 9475, 29872, 10096, 15761, 321]",eight,eight
"English: ""item"" - Русский: ""предмет""
English: ""bridge"" - Русский: ""мост""
English: ""strip"" - Русский: ""полоса""
English: ""river"" - Русский: ""река""
English: ""nine"" - Русский: ""","[2263, 1216, 662, 29957, 211]",девять,"[302, 14183, 29876, 1240, 17081, 6836]",nine,nine
"English: ""virtue"" - Русский: ""добродетель""
English: ""sound"" - Русский: ""звук""
English: ""fire"" - Русский: ""костер""
English: ""village"" - Русский: ""деревня""
English: ""ten"" - Русский: ""","[2263, 1216, 26661, 29957, 662, 211]",десять,"[260, 3006, 734, 29873, 841, 371]",ten,ten
"English: ""ten"" - Русский: ""десять""
English: ""item"" - Русский: ""предмет""
English: ""house"" - Русский: ""дом""
English: ""line"" - Русский: ""линия""
English: ""head"" - Русский: ""","[19311, 1084, 588, 27187, 1214, 29969, 211]",голова,"[540, 2813, 354, 2343, 29882, 298]",head,head
"English: ""sound"" - Русский: ""звук""
English: ""machine"" - Русский: ""машина""
English: ""power"" - Русский: ""власть""
English: ""version"" - Русский: ""версия""
English: ""shop"" - Русский: ""","[29959, 2394, 1155, 757, 211]",магазин,"[17394, 18296, 845, 528, 29879, 269, 19032]",shop,shop
"English: ""friend"" - Русский: ""друг""
English: ""law"" - Русский: ""закон""
English: ""pair"" - Русский: ""пара""
English: ""six"" - Русский: ""шесть""
English: ""strip"" - Русский: ""","[9518, 24141, 733, 1268, 7372, 29964, 15960, 469, 211]",полоса,"[303, 17820, 10076, 29879, 269, 17010, 851, 710, 380]",strip,strip
"English: ""line"" - Русский: ""линия""
English: ""speed"" - Русский: ""скорость""
English: ""defeat"" - Русский: ""поражение""
English: ""field"" - Русский: ""поле""
English: ""street"" - Русский: ""","[29960, 16756, 863, 212]",улица,"[303, 13045, 12243, 29352, 29879, 710, 269, 851, 11952, 380]",street,street
"English: ""language"" - Русский: ""язык""
English: ""line"" - Русский: ""линия""
English: ""beauty"" - Русский: ""красота""
English: ""dance"" - Русский: ""танец""
English: ""part"" - Русский: ""","[1282, 3655, 29981, 12978, 2493, 17265, 19829, 15267, 212]",часть,"[29886, 610, 1595, 3300, 282, 760, 3274, 862]",part,part
"English: ""soil"" - Русский: ""почва""
English: ""color"" - Русский: ""цвет""
English: ""tribe"" - Русский: ""племя""
English: ""net"" - Русский: ""сетка""
English: ""field"" - Русский: ""","[9518, 29235, 733, 1268, 7372, 29964, 469, 211]",поле,"[29888, 7241, 5713, 2671, 29607, 1746, 285]",field,field
"English: ""painting"" - Русский: ""картина""
English: ""tea"" - Русский: ""чай""
English: ""source"" - Русский: ""источник""
English: ""attempt"" - Русский: ""попытка""
English: ""dance"" - Русский: ""","[676, 29932, 20395, 7951, 1937, 1710, 212]",танец,"[18386, 1146, 270, 29881, 6025, 17948, 1388]",dance,dance
"English: ""five"" - Русский: ""пять""
English: ""kind"" - Русский: ""вид""
English: ""eight"" - Русский: ""восемь""
English: ""ten"" - Русский: ""десять""
English: ""word"" - Русский: ""","[15391, 29935, 531, 26443, 19945, 212]",слово,"[1734, 1742, 8879, 29893, 13762, 281, 827, 6365]",word,word
"English: ""sun"" - Русский: ""солнце""
English: ""two"" - Русский: ""два""
English: ""lake"" - Русский: ""озеро""
English: ""position"" - Русский: ""позиция""
English: ""pair"" - Русский: ""","[4554, 1843, 20691, 7596, 29964, 19714, 11396, 469, 211]",пара,"[29886, 3300, 282, 3274, 5101, 18784]",pair,pair
"English: ""hand"" - Русский: ""рука""
English: ""tribe"" - Русский: ""племя""
English: ""painting"" - Русский: ""картина""
English: ""foot"" - Русский: ""нога""
English: ""seat"" - Русский: ""","[29935, 3485, 1325, 531, 212]",сиденье,"[12949, 409, 7205, 29879, 344, 269]",seat,seat
"English: ""middle"" - Русский: ""середина""
English: ""five"" - Русский: ""пять""
English: ""tie"" - Русский: ""галстук""
English: ""sun"" - Русский: ""солнце""
English: ""thousand"" - Русский: ""","[19506, 29932, 1937, 3327, 212]",тысяча,"[260, 266, 7693, 12595, 29873, 386, 10405]",thousand,thousand
"English: ""soil"" - Русский: ""почва""
English: ""dance"" - Русский: ""танец""
English: ""friend"" - Русский: ""друг""
English: ""two"" - Русский: ""два""
English: ""north"" - Русский: ""","[29935, 23967, 531, 1586, 1502, 212]",север,"[302, 15459, 694, 1217, 29876, 6641, 3643]",north,north
"English: ""point"" - Русский: ""точка""
English: ""virtue"" - Русский: ""добродетель""
English: ""cave"" - Русский: ""пещера""
English: ""horse"" - Русский: ""лошадь""
English: ""machine"" - Русский: ""","[1155, 29959, 2394, 757, 211]",машина,"[4933, 286, 655, 8628, 611, 5825, 7672, 29885, 23523]",machine,machine
"English: ""red"" - Русский: ""красный""
English: ""meeting"" - Русский: ""собрание""
English: ""river"" - Русский: ""река""
English: ""star"" - Русский: ""звезда""
English: ""position"" - Русский: ""","[733, 1268, 15884, 29964, 469, 21527, 211]",позиция,"[13686, 29886, 3283, 282, 926, 1129, 1066, 2602, 772]",position,position
"English: ""mountain"" - Русский: ""гора""
English: ""seat"" - Русский: ""сиденье""
English: ""history"" - Русский: ""история""
English: ""river"" - Русский: ""река""
English: ""province"" - Русский: ""","[12781, 1471, 21550, 10613, 5945, 29964, 469, 211]",провинция,"[410, 29886, 1326, 16123, 8482, 282, 12291, 771, 558, 544]",province,province
"English: ""shop"" - Русский: ""магазин""
English: ""example"" - Русский: ""пример""
English: ""sea"" - Русский: ""море""
English: ""machine"" - Русский: ""машина""
English: ""exchange"" - Русский: ""","[836, 2384, 29975, 5660, 211]",биржа,"[14523, 735, 5566, 429, 29872, 321, 6543]",exchange,exchange
"English: ""nine"" - Русский: ""девять""
English: ""four"" - Русский: ""четыре""
English: ""defeat"" - Русский: ""поражение""
English: ""hand"" - Русский: ""рука""
English: ""middle"" - Русский: ""","[17560, 29935, 10182, 14315, 531, 1586, 1502, 212]",середина,"[2460, 286, 6563, 17662, 29885, 3737, 7145, 7256]",middle,middle
"English: ""tie"" - Русский: ""галстук""
English: ""source"" - Русский: ""источник""
English: ""tower"" - Русский: ""башня""
English: ""attempt"" - Русский: ""попытка""
English: ""friend"" - Русский: ""","[9433, 4849, 662, 29957, 211]",друг,"[7932, 5121, 3484, 29888, 18326, 1341, 1424, 285]",friend,friend
"English: ""star"" - Русский: ""звезда""
English: ""power"" - Русский: ""власть""
English: ""version"" - Русский: ""версия""
English: ""rice"" - Русский: ""рис""
English: ""color"" - Русский: ""","[3716, 29996, 212]",цвет,"[1054, 1302, 10965, 1111, 2780, 29883, 274, 784, 2927]",color,color
"English: ""word"" - Русский: ""слово""
English: ""beauty"" - Русский: ""красота""
English: ""speech"" - Русский: ""речь""
English: ""summer"" - Русский: ""лето""
English: ""kind"" - Русский: ""","[21491, 490, 1221, 20874, 2196, 29942, 211]",вид,"[413, 1984, 2924, 29895, 14380, 9089, 19015, 8506]",kind,kind
"English: ""group"" - Русский: ""группа""
English: ""three"" - Русский: ""три""
English: ""part"" - Русский: ""часть""
English: ""summer"" - Русский: ""лето""
English: ""judge"" - Русский: ""","[3404, 29935, 2937, 531, 212]",судья,"[17675, 29926, 432, 16833, 3623, 6577, 4900]",judge,judge
"English: ""bridge"" - Русский: ""мост""
English: ""hand"" - Русский: ""рука""
English: ""north"" - Русский: ""север""
English: ""generation"" - Русский: ""поколение""
English: ""school"" - Русский: ""","[28567, 3354, 28231, 30002, 12351, 212]",школа,"[3762, 1364, 27041, 1557, 29879, 816, 269, 885]",school,school
"English: ""sand"" - Русский: ""песок""
English: ""sound"" - Русский: ""звук""
English: ""book"" - Русский: ""книга""
English: ""dance"" - Русский: ""танец""
English: ""structure"" - Русский: ""","[2091, 25819, 29935, 464, 18212, 531, 20361, 22675, 212]",структура,"[6220, 303, 3829, 4984, 29879, 710, 269, 10582, 851, 2281, 380, 23905]",structure,structure
"English: ""office"" - Русский: ""офис""
English: ""mouth"" - Русский: ""рот""
English: ""face"" - Русский: ""лицо""
English: ""three"" - Русский: ""три""
English: ""tie"" - Русский: ""","[8203, 29969, 1779, 1214, 211]",галстук,"[260, 22134, 19538, 29873, 2034]",tie,tie
"English: ""forest"" - Русский: ""лес""
English: ""song"" - Русский: ""песня""
English: ""two"" - Русский: ""два""
English: ""red"" - Русский: ""красный""
English: ""example"" - Русский: ""","[12781, 21550, 25390, 7104, 1695, 29964, 469, 211]",пример,"[735, 1342, 429, 4392, 29872, 321, 4773]",example,example
"English: ""return"" - Русский: ""возврат""
English: ""street"" - Русский: ""улица""
English: ""east"" - Русский: ""восток""
English: ""exchange"" - Русский: ""биржа""
English: ""face"" - Русский: ""","[3550, 29944, 644, 211]",лицо,"[4024, 2258, 29888, 17470, 2161, 3700, 5444, 285]",face,face
"English: ""delete"" - Русский: ""удалить""
English: ""person"" - Русский: ""человек""
English: ""eight"" - Русский: ""восемь""
English: ""generation"" - Русский: ""поколение""
English: ""bridge"" - Русский: ""","[1630, 29959, 2569, 757, 211]",мост,"[28635, 29890, 1182, 18419, 19515, 1506, 289, 12945]",bridge,bridge
"English: ""song"" - Русский: ""песня""
English: ""book"" - Русский: ""книга""
English: ""return"" - Русский: ""возврат""
English: ""head"" - Русский: ""голова""
English: ""item"" - Русский: ""","[12781, 21550, 4570, 5784, 2102, 29964, 469, 211]",предмет,"[568, 474, 29875, 667, 2944, 372, 277]",item,item
"English: ""province"" - Русский: ""провинция""
English: ""pond"" - Русский: ""пруд""
English: ""street"" - Русский: ""улица""
English: ""summer"" - Русский: ""лето""
English: ""delete"" - Русский: ""","[29960, 863, 19871, 212]",удалить,"[7374, 311, 5217, 316, 270, 29881, 8143, 6144, 628]",delete,delete
"English: ""speech"" - Русский: ""речь""
English: ""tribe"" - Русский: ""племя""
English: ""four"" - Русский: ""четыре""
English: ""mother"" - Русский: ""мать""
English: ""group"" - Русский: ""","[1214, 6148, 10841, 29969, 211]",группа,"[4071, 629, 867, 2972, 29887, 17170, 2318, 330]",group,group
"English: ""virtue"" - Русский: ""добродетель""
English: ""gold"" - Русский: ""золото""
English: ""ten"" - Русский: ""десять""
English: ""law"" - Русский: ""закон""
English: ""talent"" - Русский: ""","[676, 29932, 9829, 1937, 1710, 212]",талант,"[260, 5969, 17694, 24242, 11062, 20411, 941, 29873]",talent,talent
"English: ""dance"" - Русский: ""танец""
English: ""painting"" - Русский: ""картина""
English: ""machine"" - Русский: ""машина""
English: ""five"" - Русский: ""пять""
English: ""beauty"" - Русский: ""","[3360, 29951, 1186, 6697, 211]",красота,"[6562, 15409, 29890, 915, 289, 367]",beauty,beauty
"English: ""nine"" - Русский: ""девять""
English: ""attempt"" - Русский: ""попытка""
English: ""child"" - Русский: ""ребенок""
English: ""shop"" - Русский: ""магазин""
English: ""platform"" - Русский: ""","[8433, 469, 18478, 29964, 211]",платформа,"[13974, 29886, 282, 12120, 18870, 7481, 572, 715, 2174]",platform,platform
"English: ""song"" - Русский: ""песня""
English: ""ball"" - Русский: ""мяч""
English: ""gold"" - Русский: ""золото""
English: ""ten"" - Русский: ""десять""
English: ""house"" - Русский: ""","[662, 1447, 8418, 1802, 29957, 211]",дом,"[1251, 298, 3699, 10774, 8697, 29882, 5089, 9261]",house,house
"English: ""east"" - Русский: ""восток""
English: ""item"" - Русский: ""предмет""
English: ""office"" - Русский: ""офис""
English: ""ground"" - Русский: ""земля""
English: ""sun"" - Русский: ""","[29935, 531, 1778, 2223, 212]",солнце,"[2146, 11445, 29879, 480, 269, 6575]",sun,sun
"English: ""source"" - Русский: ""источник""
English: ""house"" - Русский: ""дом""
English: ""part"" - Русский: ""часть""
English: ""rice"" - Русский: ""рис""
English: ""meeting"" - Русский: ""","[29935, 17393, 531, 1778, 21291, 2223, 212]",собрание,"[11781, 286, 17897, 1004, 29885, 592, 5870]",meeting,meeting
"English: ""painting"" - Русский: ""картина""
English: ""heart"" - Русский: ""сердце""
English: ""foot"" - Русский: ""нога""
English: ""mountain"" - Русский: ""гора""
English: ""history"" - Русский: ""","[11452, 9971, 7874, 29917, 606, 15855, 211]",история,"[3603, 7251, 18434, 670, 4955, 2918, 9825, 29882, 16211, 22880, 298]",history,history
"English: ""head"" - Русский: ""голова""
English: ""horse"" - Русский: ""лошадь""
English: ""sun"" - Русский: ""солнце""
English: ""eight"" - Русский: ""восемь""
English: ""valley"" - Русский: ""","[11213, 662, 1447, 15906, 1802, 29957, 211]",долина,"[325, 22044, 29894, 659, 19599, 2947, 1564, 791, 28519]",valley,valley
"English: ""net"" - Русский: ""сетка""
English: ""bag"" - Русский: ""сумка""
English: ""ball"" - Русский: ""мяч""
English: ""flower"" - Русский: ""цветок""
English: ""square"" - Русский: ""","[29951, 11691, 1186, 211]",квадрат,"[6862, 26613, 29879, 269, 18074, 17619, 10674, 3044]",square,square
"English: ""soil"" - Русский: ""почва""
English: ""summer"" - Русский: ""лето""
English: ""square"" - Русский: ""квадрат""
English: ""heart"" - Русский: ""сердце""
English: ""generation"" - Русский: ""","[733, 1268, 29964, 469, 211]",поколение,"[2531, 29887, 1737, 1176, 479, 12623, 1885, 330, 4738, 18530]",generation,generation
"English: ""item"" - Русский: ""предмет""
English: ""sand"" - Русский: ""песок""
English: ""snow"" - Русский: ""снег""
English: ""field"" - Русский: ""поле""
English: ""south"" - Русский: ""","[8053, 30005, 212]",юг,"[7062, 578, 3669, 29879, 269, 577, 13267]",south,south
"English: ""hand"" - Русский: ""рука""
English: ""position"" - Русский: ""позиция""
English: ""south"" - Русский: ""юг""
English: ""soil"" - Русский: ""почва""
English: ""virtue"" - Русский: ""","[1802, 29957, 662, 1447, 211]",добродетель,"[325, 10636, 29894, 2405, 4610, 15389, 27935, 3516, 1403]",virtue,virtue
"English: ""door"" - Русский: ""дверь""
English: ""south"" - Русский: ""юг""
English: ""grid"" - Русский: ""сетка""
English: ""point"" - Русский: ""точка""
English: ""tribe"" - Русский: ""","[29964, 469, 211]",племя,"[260, 29563, 509, 3626, 534, 3367, 9434, 29873]",tribe,tribe
"English: ""friend"" - Русский: ""друг""
English: ""position"" - Русский: ""позиция""
English: ""house"" - Русский: ""дом""
English: ""river"" - Русский: ""река""
English: ""city"" - Русский: ""","[19051, 12816, 9546, 1084, 588, 17310, 24856, 1214, 29969, 211]",город,"[4583, 455, 4272, 7537, 29883, 12690, 274, 20752]",city,city
"English: ""delete"" - Русский: ""удалить""
English: ""part"" - Русский: ""часть""
English: ""grid"" - Русский: ""сетка""
English: ""four"" - Русский: ""четыре""
English: ""language"" - Русский: ""","[29970, 14264, 2282, 27763, 212]",язык,"[10906, 29880, 433, 11675, 6468, 3893, 4086, 6361, 301, 425]",language,language
"English: ""grid"" - Русский: ""сетка""
English: ""example"" - Русский: ""пример""
English: ""sand"" - Русский: ""песок""
English: ""person"" - Русский: ""человек""
English: ""speed"" - Русский: ""","[29935, 6231, 18924, 531, 1130, 212]",скорость,"[805, 19322, 5965, 29879, 6210, 269, 1028, 961]",speed,speed
"English: ""exchange"" - Русский: ""биржа""
English: ""beauty"" - Русский: ""красота""
English: ""four"" - Русский: ""четыре""
English: ""heart"" - Русский: ""сердце""
English: ""ground"" - Русский: ""","[24263, 4791, 20117, 29972, 12639, 754, 211]",земля,"[4071, 629, 867, 2057, 29887, 17170, 5962, 330]",ground,ground
"English: ""face"" - Русский: ""лицо""
English: ""lake"" - Русский: ""озеро""
English: ""north"" - Русский: ""север""
English: ""moon"" - Русский: ""луна""
English: ""attempt"" - Русский: ""","[733, 1268, 29964, 469, 211]",попытка,"[472, 29874, 1098, 15127, 263, 1131, 21609, 4218, 271]",attempt,attempt
"English: ""seven"" - Русский: ""семь""
English: ""law"" - Русский: ""закон""
English: ""cave"" - Русский: ""пещера""
English: ""lake"" - Русский: ""озеро""
English: ""defeat"" - Русский: ""","[733, 469, 28227, 1268, 20263, 29964, 21463, 211]",поражение,"[8686, 311, 20653, 316, 270, 29881, 822, 1753]",defeat,defeat
"English: ""pond"" - Русский: ""пруд""
English: ""position"" - Русский: ""позиция""
English: ""foot"" - Русский: ""нога""
English: ""field"" - Русский: ""поле""
English: ""tail"" - Русский: ""","[29988, 4354, 212]",хвост,"[260, 11062, 941, 18237, 29873, 12464]",tail,tail
"English: ""star"" - Русский: ""звезда""
English: ""return"" - Русский: ""возврат""
English: ""strip"" - Русский: ""полоса""
English: ""field"" - Русский: ""поле""
English: ""mother"" - Русский: ""","[12819, 29959, 18992, 2394, 1155, 757, 211]",мать,"[25550, 286, 3184, 14817, 4346, 29885, 5637, 2730]",mother,mother
"English: ""head"" - Русский: ""голова""
English: ""source"" - Русский: ""источник""
English: ""tea"" - Русский: ""чай""
English: ""machine"" - Русский: ""машина""
English: ""east"" - Русский: ""","[26170, 1786, 984, 490, 16335, 25896, 29942, 211]",восток,"[2240, 11248, 29872, 9755, 321, 23027]",east,east
"English: ""judge"" - Русский: ""судья""
English: ""tribe"" - Русский: ""племя""
English: ""north"" - Русский: ""север""
English: ""virtue"" - Русский: ""добродетель""
English: ""return"" - Русский: ""","[1786, 984, 490, 6849, 29942, 211]",возврат,"[337, 276, 2267, 736, 2457, 3240, 29878, 364]",return,return
"English: ""eight"" - Русский: ""восемь""
English: ""structure"" - Русский: ""структура""
English: ""strip"" - Русский: ""полоса""
English: ""school"" - Русский: ""школа""
English: ""speech"" - Русский: ""","[587, 8201, 1909, 29927, 212]",речь,"[805, 5965, 12032, 29879, 269, 1028, 961]",speech,speech
"English: ""face"" - Русский: ""лицо""
English: ""school"" - Русский: ""школа""
English: ""city"" - Русский: ""город""
English: ""word"" - Русский: ""слово""
English: ""child"" - Русский: ""","[587, 8201, 1909, 29927, 212]",ребенок,"[305, 2278, 521, 29883, 4161, 274, 18558, 5145]",child,child
"English: ""rice"" - Русский: ""рис""
English: ""fire"" - Русский: ""костер""
English: ""school"" - Русский: ""школа""
English: ""platform"" - Русский: ""платформа""
English: ""tower"" - Русский: ""","[4724, 836, 29975, 3102, 211]",башня,"[260, 517, 19372, 304, 29873]",tower,tower
"English: ""four"" - Русский: ""четыре""
English: ""lake"" - Русский: ""озеро""
English: ""painting"" - Русский: ""картина""
English: ""defeat"" - Русский: ""поражение""
English: ""person"" - Русский: ""","[2950, 19084, 14347, 29981, 1093, 9831, 2493, 212]",человек,"[639, 546, 6774, 1236, 2022, 29886, 10532, 282, 412, 3736]",person,person
"English: ""gold"" - Русский: ""золото""
English: ""song"" - Русский: ""песня""
English: ""summer"" - Русский: ""лето""
English: ""face"" - Русский: ""лицо""
English: ""hundred"" - Русский: ""","[29935, 23966, 531, 1778, 2223, 212]",сотня,"[22888, 6893, 6905, 29882, 298, 9074]",hundred,hundred
"English: ""foot"" - Русский: ""нога""
English: ""structure"" - Русский: ""структура""
English: ""star"" - Русский: ""звезда""
English: ""face"" - Русский: ""лицо""
English: ""office"" - Русский: ""","[614, 29904, 211]",офис,"[3344, 310, 288, 1283, 29877, 20205, 2696, 8034, 974]",office,office
"English: ""city"" - Русский: ""город""
English: ""foot"" - Русский: ""нога""
English: ""mouth"" - Русский: ""рот""
English: ""speed"" - Русский: ""скорость""
English: ""sound"" - Русский: ""","[27643, 29972, 29351, 754, 211]",звук,"[578, 29802, 3669, 29879, 269, 577, 6047]",sound,sound
"English: ""sun"" - Русский: ""солнце""
English: ""fire"" - Русский: ""костер""
English: ""grid"" - Русский: ""сетка""
English: ""four"" - Русский: ""четыре""
English: ""power"" - Русский: ""","[29942, 490, 8672, 211]",власть,"[3081, 29886, 12248, 4764, 282, 13519, 1129, 772]",power,power
"English: ""source"" - Русский: ""источник""
English: ""return"" - Русский: ""возврат""
English: ""beauty"" - Русский: ""красота""
English: ""pair"" - Русский: ""пара""
English: ""summer"" - Русский: ""","[4674, 10975, 753, 29944, 13174, 211]",лето,"[11801, 2146, 2083, 29879, 22792, 480, 269, 2533]",summer,summer


==> figures/translation/7b_en_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"English: ""ten"" - 中文: ""十""
English: ""tea"" - 中文: ""茶""
English: ""pond"" - 中文: ""池""
English: ""version"" - 中文: ""版""
English: ""book"" - 中文: ""","[31900, 231]",书,"[1045, 289, 833, 29890, 2909, 3143]",book,book
"English: ""hundred"" - 中文: ""百""
English: ""heart"" - 中文: ""心""
English: ""house"" - 中文: ""屋""
English: ""part"" - 中文: ""部""
English: ""cloud"" - 中文: ""","[31784, 231]",云,"[1067, 695, 29883, 23642, 274, 17184, 15126, 9274, 9570]",cloud,cloud
"English: ""ground"" - 中文: ""地""
English: ""mother"" - 中文: ""母""
English: ""north"" - 中文: ""北""
English: ""wood"" - 中文: ""木""
English: ""bag"" - 中文: ""","[31473, 232]",包,"[289, 29890, 2291, 9922, 19548, 23156]",bag,bag
"English: ""point"" - 中文: ""点""
English: ""structure"" - 中文: ""构""
English: ""position"" - 中文: ""位""
English: ""spring"" - 中文: ""春""
English: ""mouth"" - 中文: ""","[30856, 232]",口,"[13394, 286, 29442, 2730, 29885, 21026, 4346]",mouth,mouth
"English: ""middle"" - 中文: ""中""
English: ""city"" - 中文: ""城""
English: ""rise"" - 中文: ""起""
English: ""bridge"" - 中文: ""桥""
English: ""soil"" - 中文: ""","[31181, 232]",土,"[22473, 29879, 578, 577, 269]",soil,soil
"English: ""tribe"" - 中文: ""族""
English: ""painting"" - 中文: ""画""
English: ""child"" - 中文: ""子""
English: ""structure"" - 中文: ""构""
English: ""mountain"" - 中文: ""","[30329, 232]",山,"[286, 29442, 2730, 14378, 29885, 5766, 16476, 4346]",mountain,mountain
"English: ""north"" - 中文: ""北""
English: ""flower"" - 中文: ""花""
English: ""red"" - 中文: ""红""
English: ""seat"" - 中文: ""座""
English: ""cloth"" - 中文: ""","[31454, 232]",布,"[1067, 695, 29883, 274, 17184, 15126, 13950]",cloth,cloth
"English: ""shop"" - 中文: ""店""
English: ""tail"" - 中文: ""尾""
English: ""dance"" - 中文: ""舞""
English: ""cloth"" - 中文: ""布""
English: ""heart"" - 中文: ""","[30869, 232]",心,"[29882, 298, 23057, 354, 8293, 540, 5192]",heart,heart
"English: ""water"" - 中文: ""水""
English: ""bridge"" - 中文: ""桥""
English: ""tea"" - 中文: ""茶""
English: ""four"" - 中文: ""四""
English: ""hand"" - 中文: ""","[30880, 233]",手,"[29882, 298, 5905, 5403, 447, 3179, 1361, 2350]",hand,hand
"English: ""rock"" - 中文: ""岩""
English: ""city"" - 中文: ""城""
English: ""power"" - 中文: ""力""
English: ""four"" - 中文: ""四""
English: ""day"" - 中文: ""","[30325, 233]",日,"[1388, 29881, 2462, 1146, 270, 3250]",day,day
"English: ""fruit"" - 中文: ""果""
English: ""beauty"" - 中文: ""美""
English: ""middle"" - 中文: ""中""
English: ""forest"" - 中文: ""林""
English: ""star"" - 中文: ""","[30900, 233]",星,"[380, 9523, 303, 29879, 5173, 269, 8508, 5810]",star,star
"English: ""tower"" - 中文: ""塔""
English: ""lake"" - 中文: ""湖""
English: ""return"" - 中文: ""回""
English: ""shop"" - 中文: ""店""
English: ""spring"" - 中文: ""","[31031, 233]",春,"[4278, 15099, 29879, 1028, 269, 6709, 805, 7689]",spring,spring
"English: ""fire"" - 中文: ""火""
English: ""square"" - 中文: ""方""
English: ""speech"" - 中文: ""话""
English: ""cave"" - 中文: ""洞""
English: ""moon"" - 中文: ""","[30534, 233]",月,"[18786, 286, 4346, 2730, 29885]",moon,moon
"English: ""sound"" - 中文: ""音""
English: ""hundred"" - 中文: ""百""
English: ""point"" - 中文: ""点""
English: ""flower"" - 中文: ""花""
English: ""wood"" - 中文: ""","[30710, 233]",木,"[827, 8112, 281, 6115, 29893, 8879]",wood,wood
"English: ""tower"" - 中文: ""塔""
English: ""book"" - 中文: ""书""
English: ""head"" - 中文: ""头""
English: ""gold"" - 中文: ""金""
English: ""village"" - 中文: ""","[30402, 233]",村,"[1403, 5720, 325, 3516, 4213, 29894, 21031, 17191, 28765, 11928]",village,village
"English: ""section"" - 中文: ""段""
English: ""field"" - 中文: ""场""
English: ""bag"" - 中文: ""包""
English: ""mouth"" - 中文: ""口""
English: ""forest"" - 中文: ""","[30853, 233]",林,"[1181, 1454, 26839, 29888, 285, 1701, 13569, 363, 1079]",forest,forest
"English: ""wave"" - 中文: ""波""
English: ""middle"" - 中文: ""中""
English: ""tower"" - 中文: ""塔""
English: ""four"" - 中文: ""四""
English: ""fruit"" - 中文: ""","[30801, 233]",果,"[15774, 1424, 1341, 29888, 285]",fruit,fruit
"English: ""time"" - 中文: ""时""
English: ""city"" - 中文: ""城""
English: ""wood"" - 中文: ""木""
English: ""middle"" - 中文: ""中""
English: ""grid"" - 中文: ""","[31168, 233]",格,"[29887, 867, 7720, 330, 6856, 629]",grid,grid
"English: ""lake"" - 中文: ""湖""
English: ""horse"" - 中文: ""马""
English: ""school"" - 中文: ""校""
English: ""tea"" - 中文: ""茶""
English: ""song"" - 中文: ""","[31173, 233]",歌,"[578, 29879, 577, 4823, 269, 1100, 1487, 21453]",song,song
"English: ""one"" - 中文: ""一""
English: ""head"" - 中文: ""头""
English: ""left"" - 中文: ""左""
English: ""city"" - 中文: ""城""
English: ""water"" - 中文: ""","[30716, 233]",水,"[16699, 2766, 4094, 281, 11324, 29893, 13405]",water,water
"English: ""head"" - 中文: ""头""
English: ""cave"" - 中文: ""洞""
English: ""talent"" - 中文: ""才""
English: ""field"" - 中文: ""场""
English: ""pond"" - 中文: ""","[31853, 233]",池,"[1112, 29886, 2818, 772, 1129, 282, 12509]",pond,pond
"English: ""law"" - 中文: ""法""
English: ""tea"" - 中文: ""茶""
English: ""language"" - 中文: ""语""
English: ""exchange"" - 中文: ""交""
English: ""sand"" - 中文: ""","[31476, 233]",沙,"[9753, 29879, 269, 4977, 28455, 872, 11982]",sand,sand
"English: ""sea"" - 中文: ""海""
English: ""grid"" - 中文: ""格""
English: ""return"" - 中文: ""回""
English: ""machine"" - 中文: ""机""
English: ""river"" - 中文: ""","[30828, 233]",河,"[4401, 9050, 3511, 10107, 374, 1150, 364, 8580, 29878]",river,river
"English: ""middle"" - 中文: ""中""
English: ""sun"" - 中文: ""阳""
English: ""fruit"" - 中文: ""果""
English: ""strip"" - 中文: ""条""
English: ""law"" - 中文: ""","[30545, 233]",法,"[29880, 10653, 425, 4307, 301, 433]",law,law
"English: ""day"" - 中文: ""日""
English: ""painting"" - 中文: ""画""
English: ""advance"" - 中文: ""进""
English: ""tie"" - 中文: ""结""
English: ""wave"" - 中文: ""","[31529, 233]",波,"[10742, 2766, 27766, 281, 11324, 29893]",wave,wave
"English: ""defeat"" - 中文: ""败""
English: ""law"" - 中文: ""法""
English: ""seat"" - 中文: ""座""
English: ""hundred"" - 中文: ""百""
English: ""ocean"" - 中文: ""","[31534, 233]",洋,"[29877, 288, 12954, 25802, 23474, 542]",ocean,ocean
"English: ""judge"" - 中文: ""判""
English: ""hair"" - 中文: ""发""
English: ""middle"" - 中文: ""中""
English: ""horse"" - 中文: ""马""
English: ""cave"" - 中文: ""","[31886, 233]",洞,"[29883, 274, 5777, 1113, 24230, 18346]",cave,cave
"English: ""school"" - 中文: ""校""
English: ""painting"" - 中文: ""画""
English: ""benefit"" - 中文: ""利""
English: ""mountain"" - 中文: ""山""
English: ""sea"" - 中文: ""","[30581, 233]",海,"[29879, 409, 344, 269, 7205]",sea,sea
"English: ""cloth"" - 中文: ""布""
English: ""city"" - 中文: ""城""
English: ""advance"" - 中文: ""进""
English: ""two"" - 中文: ""二""
English: ""lake"" - 中文: ""","[31496, 233]",湖,"[29880, 24591, 425, 19437, 301, 18170, 433]",lake,lake
"English: ""word"" - 中文: ""字""
English: ""language"" - 中文: ""语""
English: ""ocean"" - 中文: ""洋""
English: ""strip"" - 中文: ""条""
English: ""source"" - 中文: ""","[31193, 233]",源,"[2752, 3669, 29879, 578, 577, 269, 4993]",source,source
"English: ""song"" - 中文: ""歌""
English: ""foot"" - 中文: ""足""
English: ""person"" - 中文: ""人""
English: ""net"" - 中文: ""网""
English: ""fire"" - 中文: ""","[31313, 234]",火,"[8696, 3974, 28034, 13734, 7241, 29888, 285, 5713]",fire,fire
"English: ""five"" - 中文: ""五""
English: ""talent"" - 中文: ""才""
English: ""eye"" - 中文: ""目""
English: ""one"" - 中文: ""一""
English: ""point"" - 中文: ""","[30940, 234]",点,"[3149, 29886, 1298, 772, 1129, 282, 11899]",point,point
"English: ""soil"" - 中文: ""土""
English: ""water"" - 中文: ""水""
English: ""wood"" - 中文: ""木""
English: ""benefit"" - 中文: ""利""
English: ""version"" - 中文: ""","[30845, 234]",版,"[325, 874, 1147, 3259, 2453, 1224, 29894, 345, 369, 1873]",version,version
"English: ""book"" - 中文: ""书""
English: ""eight"" - 中文: ""八""
English: ""six"" - 中文: ""六""
English: ""tie"" - 中文: ""结""
English: ""ball"" - 中文: ""","[31539, 234]",球,"[5521, 289, 6411, 8287, 29890, 2291, 9922, 2135]",ball,ball
"English: ""history"" - 中文: ""史""
English: ""door"" - 中文: ""门""
English: ""house"" - 中文: ""屋""
English: ""speed"" - 中文: ""速""
English: ""painting"" - 中文: ""","[31046, 234]",画,"[20413, 3300, 29886, 6788, 3274, 10675, 282]",painting,painting
"English: ""hair"" - 中文: ""发""
English: ""day"" - 中文: ""日""
English: ""ocean"" - 中文: ""洋""
English: ""seven"" - 中文: ""七""
English: ""station"" - 中文: ""","[31433, 234]",站,"[380, 303, 6112, 29879, 1002, 5073, 5173, 269, 19569, 23436, 9523]",station,station
"English: ""soil"" - 中文: ""土""
English: ""river"" - 中文: ""河""
English: ""hair"" - 中文: ""发""
English: ""child"" - 中文: ""子""
English: ""rice"" - 中文: ""","[31902, 234]",米,"[19408, 11674, 374, 10107, 2200, 364, 29878, 9597]",rice,rice
"English: ""six"" - 中文: ""六""
English: ""square"" - 中文: ""方""
English: ""structure"" - 中文: ""构""
English: ""painting"" - 中文: ""画""
English: ""red"" - 中文: ""","[31869, 234]",红,"[1127, 337, 276, 2654, 364, 29878]",red,red
"English: ""pair"" - 中文: ""双""
English: ""history"" - 中文: ""史""
English: ""version"" - 中文: ""版""
English: ""kind"" - 中文: ""种""
English: ""line"" - 中文: ""","[31532, 234]",线,"[492, 1196, 29880, 1915, 6276, 301, 1220, 619]",line,line
"English: ""mountain"" - 中文: ""山""
English: ""source"" - 中文: ""源""
English: ""rock"" - 中文: ""岩""
English: ""tie"" - 中文: ""结""
English: ""net"" - 中文: ""","[31222, 234]",网,"[7787, 452, 302, 484, 1212, 29876]",net,net
"English: ""ball"" - 中文: ""球""
English: ""rock"" - 中文: ""岩""
English: ""mother"" - 中文: ""母""
English: ""door"" - 中文: ""门""
English: ""flower"" - 中文: ""","[30830, 235]",花,"[1731, 4972, 1652, 1579, 29888, 285, 28149, 5685]",flower,flower
"English: ""sun"" - 中文: ""阳""
English: ""kind"" - 中文: ""种""
English: ""position"" - 中文: ""位""
English: ""seven"" - 中文: ""七""
English: ""tea"" - 中文: ""","[31954, 235]",茶,"[734, 371, 260, 23429, 29873]",tea,tea
"English: ""gold"" - 中文: ""金""
English: ""cloth"" - 中文: ""布""
English: ""hand"" - 中文: ""手""
English: ""generation"" - 中文: ""代""
English: ""foot"" - 中文: ""","[31722, 235]",足,"[6661, 1181, 5431, 7953, 29888, 285, 1701, 3661]",foot,foot
"English: ""advance"" - 中文: ""进""
English: ""structure"" - 中文: ""构""
English: ""defeat"" - 中文: ""败""
English: ""machine"" - 中文: ""机""
English: ""gold"" - 中文: ""","[30659, 236]",金,"[29887, 748, 15192, 330, 1484, 7684]",gold,gold
"English: ""law"" - 中文: ""法""
English: ""north"" - 中文: ""北""
English: ""item"" - 中文: ""项""
English: ""book"" - 中文: ""书""
English: ""door"" - 中文: ""","[31649, 236]",门,"[17433, 29881, 437, 1867, 270, 3050]",door,door
"English: ""power"" - 中文: ""力""
English: ""bag"" - 中文: ""包""
English: ""talent"" - 中文: ""才""
English: ""lake"" - 中文: ""湖""
English: ""snow"" - 中文: ""","[31731, 236]",雪,"[15007, 29879, 269, 5807, 16586]",snow,snow
"English: ""structure"" - 中文: ""构""
English: ""dance"" - 中文: ""舞""
English: ""six"" - 中文: ""六""
English: ""day"" - 中文: ""日""
English: ""horse"" - 中文: ""","[31530, 236]",马,"[29882, 298, 5089, 11231, 10435, 1251, 4029, 2015]",horse,horse
"English: ""soil"" - 中文: ""土""
English: ""point"" - 中文: ""点""
English: ""flower"" - 中文: ""花""
English: ""four"" - 中文: ""四""
English: ""one"" - 中文: ""","[30287, 231]",一,"[29877, 697, 288, 373, 650, 265]",one,one
"English: ""language"" - 中文: ""语""
English: ""household"" - 中文: ""户""
English: ""generation"" - 中文: ""代""
English: ""part"" - 中文: ""部""
English: ""two"" - 中文: ""","[30685, 231]",二,"[7516, 1023, 10184, 260, 29873, 3252]",two,two
"English: ""time"" - 中文: ""时""
English: ""six"" - 中文: ""六""
English: ""lake"" - 中文: ""湖""
English: ""pond"" - 中文: ""池""
English: ""three"" - 中文: ""","[30457, 231]",三,"[17536, 266, 386, 12455, 1468, 260, 2211, 29873]",three,three
"English: ""province"" - 中文: ""省""
English: ""tie"" - 中文: ""结""
English: ""attempt"" - 中文: ""试""
English: ""spring"" - 中文: ""春""
English: ""four"" - 中文: ""","[30928, 232]",四,"[17823, 1181, 12584, 3023, 29888, 285, 1701]",four,four
"English: ""point"" - 中文: ""点""
English: ""flower"" - 中文: ""花""
English: ""meeting"" - 中文: ""会""
English: ""gold"" - 中文: ""金""
English: ""five"" - 中文: ""","[30904, 231]",五,"[7241, 29888, 5320, 285, 20818, 5713]",five,five
"English: ""beauty"" - 中文: ""美""
English: ""tie"" - 中文: ""结""
English: ""spring"" - 中文: ""春""
English: ""five"" - 中文: ""五""
English: ""six"" - 中文: ""","[31304, 232]",六,"[28319, 4832, 29879, 1354, 269, 1039]",six,six
"English: ""beauty"" - 中文: ""美""
English: ""item"" - 中文: ""项""
English: ""word"" - 中文: ""字""
English: ""defeat"" - 中文: ""败""
English: ""seven"" - 中文: ""","[31425, 231]",七,"[29879, 409, 269, 344, 9881]",seven,seven
"English: ""time"" - 中文: ""时""
English: ""one"" - 中文: ""一""
English: ""water"" - 中文: ""水""
English: ""beauty"" - 中文: ""美""
English: ""eight"" - 中文: ""","[31044, 232]",八,"[10096, 29319, 9475, 15761, 29872, 321]",eight,eight
"English: ""color"" - 中文: ""色""
English: ""office"" - 中文: ""局""
English: ""red"" - 中文: ""红""
English: ""sand"" - 中文: ""沙""
English: ""nine"" - 中文: ""","[31321, 231]",九,"[6836, 1240, 17081, 302, 14183, 29876]",nine,nine
"English: ""wave"" - 中文: ""波""
English: ""soil"" - 中文: ""土""
English: ""meeting"" - 中文: ""会""
English: ""three"" - 中文: ""三""
English: ""ten"" - 中文: ""","[30802, 232]",十,"[841, 734, 371, 3006, 260, 29873]",ten,ten
"English: ""foot"" - 中文: ""足""
English: ""one"" - 中文: ""一""
English: ""light"" - 中文: ""光""
English: ""left"" - 中文: ""左""
English: ""head"" - 中文: ""","[31584, 232]",头,"[2343, 298, 29882, 354, 540, 2813]",head,head
"English: ""south"" - 中文: ""南""
English: ""mountain"" - 中文: ""山""
English: ""gold"" - 中文: ""金""
English: ""wood"" - 中文: ""木""
English: ""shop"" - 中文: ""","[31758, 232]",店,"[528, 19032, 18296, 29879, 845, 269, 17394]",shop,shop
"English: ""hundred"" - 中文: ""百""
English: ""line"" - 中文: ""线""
English: ""mother"" - 中文: ""母""
English: ""forest"" - 中文: ""林""
English: ""strip"" - 中文: ""","[31217, 233]",条,"[380, 303, 10076, 29879, 17010, 269, 851, 710, 17820]",strip,strip
"English: ""version"" - 中文: ""版""
English: ""benefit"" - 中文: ""利""
English: ""three"" - 中文: ""三""
English: ""speed"" - 中文: ""速""
English: ""street"" - 中文: ""","[30813, 235]",街,"[380, 303, 13045, 29352, 29879, 269, 851, 12243, 710, 11952]",street,street
"English: ""defeat"" - 中文: ""败""
English: ""friend"" - 中文: ""友""
English: ""east"" - 中文: ""东""
English: ""return"" - 中文: ""回""
English: ""part"" - 中文: ""","[30636, 236]",部,"[3300, 29886, 1595, 3274, 862, 282, 760, 610]",part,part
"English: ""strip"" - 中文: ""条""
English: ""school"" - 中文: ""校""
English: ""city"" - 中文: ""城""
English: ""mother"" - 中文: ""母""
English: ""eye"" - 中文: ""","[30895, 234]",目,"[1032, 10977, 29872, 321]",eye,eye
"English: ""point"" - 中文: ""点""
English: ""seat"" - 中文: ""座""
English: ""eye"" - 中文: ""目""
English: ""section"" - 中文: ""段""
English: ""field"" - 中文: ""","[31632, 232]",场,"[29607, 7241, 1746, 29888, 285, 2671, 5713]",field,field
"English: ""structure"" - 中文: ""构""
English: ""heart"" - 中文: ""心""
English: ""field"" - 中文: ""场""
English: ""machine"" - 中文: ""机""
English: ""site"" - 中文: ""","[31702, 232]",址,"[7845, 29879, 1354, 269, 2746, 3268, 1039]",site,site
"English: ""mouth"" - 中文: ""口""
English: ""wood"" - 中文: ""木""
English: ""square"" - 中文: ""方""
English: ""eye"" - 中文: ""目""
English: ""dance"" - 中文: ""","[31939, 235]",舞,"[18386, 1388, 29881, 1146, 6025, 270, 17948]",dance,dance
"English: ""generation"" - 中文: ""代""
English: ""six"" - 中文: ""六""
English: ""hair"" - 中文: ""发""
English: ""nine"" - 中文: ""九""
English: ""word"" - 中文: ""","[30578, 232]",字,"[827, 1742, 6365, 281, 1734, 13762, 29893, 8879]",word,word
"English: ""speech"" - 中文: ""话""
English: ""field"" - 中文: ""场""
English: ""mountain"" - 中文: ""山""
English: ""nine"" - 中文: ""九""
English: ""pair"" - 中文: ""","[31960, 232]",双,"[3300, 29886, 18784, 3274, 5101, 282]",pair,pair
"English: ""day"" - 中文: ""日""
English: ""virtue"" - 中文: ""德""
English: ""judge"" - 中文: ""判""
English: ""example"" - 中文: ""例""
English: ""seat"" - 中文: ""","[31780, 232]",座,"[29879, 12949, 409, 269, 7205, 344]",seat,seat
"English: ""forest"" - 中文: ""林""
English: ""book"" - 中文: ""书""
English: ""attempt"" - 中文: ""试""
English: ""left"" - 中文: ""左""
English: ""light"" - 中文: ""","[30867, 232]",光,"[14172, 492, 29880, 4366, 301, 3578, 3473, 619]",light,light
"English: ""field"" - 中文: ""场""
English: ""kind"" - 中文: ""种""
English: ""mouth"" - 中文: ""口""
English: ""structure"" - 中文: ""构""
English: ""thousand"" - 中文: ""","[31159, 232]",千,"[7693, 266, 386, 10405, 29873, 260, 12595]",thousand,thousand
"English: ""virtue"" - 中文: ""德""
English: ""mother"" - 中文: ""母""
English: ""net"" - 中文: ""网""
English: ""province"" - 中文: ""省""
English: ""north"" - 中文: ""","[30662, 232]",北,"[15459, 6641, 694, 3643, 302, 1217, 29876]",north,north
"English: ""history"" - 中文: ""史""
English: ""village"" - 中文: ""村""
English: ""language"" - 中文: ""语""
English: ""north"" - 中文: ""北""
English: ""machine"" - 中文: ""","[31429, 233]",机,"[611, 23523, 286, 7672, 5825, 655, 29885, 4933, 8628]",machine,machine
"English: ""three"" - 中文: ""三""
English: ""eye"" - 中文: ""目""
English: ""friend"" - 中文: ""友""
English: ""history"" - 中文: ""史""
English: ""time"" - 中文: ""","[30594, 233]",时,"[19538, 9346, 2034, 5335, 260, 2230, 29873, 931]",time,time
"English: ""lake"" - 中文: ""湖""
English: ""attempt"" - 中文: ""试""
English: ""fruit"" - 中文: ""果""
English: ""painting"" - 中文: ""画""
English: ""benefit"" - 中文: ""","[31107, 232]",利,"[13982, 289, 29890, 915, 7795, 14169, 1785, 367, 3856]",benefit,benefit
"English: ""square"" - 中文: ""方""
English: ""head"" - 中文: ""头""
English: ""sun"" - 中文: ""阳""
English: ""middle"" - 中文: ""中""
English: ""position"" - 中文: ""","[30956, 231]",位,"[1066, 29886, 2602, 772, 1129, 3283, 926, 13686, 282]",position,position
"English: ""north"" - 中文: ""北""
English: ""cave"" - 中文: ""洞""
English: ""platform"" - 中文: ""台""
English: ""group"" - 中文: ""群""
English: ""province"" - 中文: ""","[31600, 234]",省,"[558, 8482, 410, 29886, 16123, 1326, 12291, 771, 544, 282]",province,province
"English: ""delete"" - 中文: ""删""
English: ""hair"" - 中文: ""发""
English: ""summer"" - 中文: ""夏""
English: ""foot"" - 中文: ""足""
English: ""exchange"" - 中文: ""","[31398, 231]",交,"[6543, 429, 5566, 29872, 735, 321, 14523]",exchange,exchange
"English: ""city"" - 中文: ""城""
English: ""point"" - 中文: ""点""
English: ""square"" - 中文: ""方""
English: ""official"" - 中文: ""官""
English: ""middle"" - 中文: ""","[30275, 231]",中,"[6563, 286, 3737, 7256, 29885, 2460, 17662, 7145]",middle,middle
"English: ""exchange"" - 中文: ""交""
English: ""source"" - 中文: ""源""
English: ""example"" - 中文: ""例""
English: ""person"" - 中文: ""人""
English: ""friend"" - 中文: ""","[31373, 232]",友,"[1424, 3484, 1341, 7932, 5121, 29888, 285, 18326]",friend,friend
"English: ""tail"" - 中文: ""尾""
English: ""star"" - 中文: ""星""
English: ""forest"" - 中文: ""林""
English: ""summer"" - 中文: ""夏""
English: ""color"" - 中文: ""","[31085, 235]",色,"[1054, 2780, 29883, 784, 274, 1302, 1111, 2927, 10965]",color,color
"English: ""door"" - 中文: ""门""
English: ""four"" - 中文: ""四""
English: ""flower"" - 中文: ""花""
English: ""section"" - 中文: ""段""
English: ""kind"" - 中文: ""","[31893, 234]",种,"[413, 29895, 8506, 14380, 2924, 1984, 19015, 9089]",kind,kind
"English: ""day"" - 中文: ""日""
English: ""mountain"" - 中文: ""山""
English: ""east"" - 中文: ""东""
English: ""section"" - 中文: ""段""
English: ""judge"" - 中文: ""","[31791, 232]",判,"[4900, 432, 17675, 16833, 6577, 3623, 29926]",judge,judge
"English: ""cave"" - 中文: ""洞""
English: ""heart"" - 中文: ""心""
English: ""item"" - 中文: ""项""
English: ""net"" - 中文: ""网""
English: ""school"" - 中文: ""","[31071, 233]",校,"[3762, 816, 27041, 29879, 269, 1557, 1364, 885]",school,school
"English: ""one"" - 中文: ""一""
English: ""tower"" - 中文: ""塔""
English: ""snow"" - 中文: ""雪""
English: ""power"" - 中文: ""力""
English: ""structure"" - 中文: ""","[31901, 233]",构,"[23905, 380, 303, 4984, 10582, 29879, 2281, 269, 851, 3829, 710, 6220]",structure,structure
"English: ""fire"" - 中文: ""火""
English: ""sun"" - 中文: ""阳""
English: ""dance"" - 中文: ""舞""
English: ""village"" - 中文: ""村""
English: ""tie"" - 中文: ""","[31320, 234]",结,"[22134, 19538, 2034, 260, 29873]",tie,tie
"English: ""speech"" - 中文: ""话""
English: ""cloth"" - 中文: ""布""
English: ""rise"" - 中文: ""起""
English: ""moon"" - 中文: ""月""
English: ""example"" - 中文: ""","[31507, 231]",例,"[1342, 429, 4392, 4773, 29872, 735, 321]",example,example
"English: ""advance"" - 中文: ""进""
English: ""official"" - 中文: ""官""
English: ""red"" - 中文: ""红""
English: ""tie"" - 中文: ""结""
English: ""face"" - 中文: ""","[30806, 236]",面,"[4024, 5444, 2258, 17470, 3700, 29888, 285, 2161]",face,face
"English: ""site"" - 中文: ""址""
English: ""eye"" - 中文: ""目""
English: ""hair"" - 中文: ""发""
English: ""tea"" - 中文: ""茶""
English: ""bridge"" - 中文: ""","[31749, 233]",桥,"[19515, 12945, 1182, 289, 29890, 28635, 1506, 18419]",bridge,bridge
"English: ""meeting"" - 中文: ""会""
English: ""village"" - 中文: ""村""
English: ""five"" - 中文: ""五""
English: ""office"" - 中文: ""局""
English: ""item"" - 中文: ""","[31888, 236]",项,"[667, 2944, 372, 29875, 568, 277, 474]",item,item
"English: ""gold"" - 中文: ""金""
English: ""history"" - 中文: ""史""
English: ""water"" - 中文: ""水""
English: ""power"" - 中文: ""力""
English: ""delete"" - 中文: ""","[31916, 232]",删,"[311, 5217, 316, 628, 8143, 7374, 29881, 270, 6144]",delete,delete
"English: ""rice"" - 中文: ""米""
English: ""gold"" - 中文: ""金""
English: ""tea"" - 中文: ""茶""
English: ""return"" - 中文: ""回""
English: ""group"" - 中文: ""","[31829, 234]",群,"[29887, 867, 2318, 4071, 17170, 2972, 330, 629]",group,group
"English: ""friend"" - 中文: ""友""
English: ""exchange"" - 中文: ""交""
English: ""three"" - 中文: ""三""
English: ""sand"" - 中文: ""沙""
English: ""talent"" - 中文: ""","[31979, 233]",才,"[5969, 11062, 24242, 941, 17694, 20411, 260, 29873]",talent,talent
"English: ""rock"" - 中文: ""岩""
English: ""speech"" - 中文: ""话""
English: ""power"" - 中文: ""力""
English: ""person"" - 中文: ""人""
English: ""beauty"" - 中文: ""","[30630, 234]",美,"[6562, 289, 29890, 915, 367, 15409]",beauty,beauty
"English: ""dance"" - 中文: ""舞""
English: ""group"" - 中文: ""群""
English: ""school"" - 中文: ""校""
English: ""hair"" - 中文: ""发""
English: ""platform"" - 中文: ""","[31037, 232]",台,"[12120, 29886, 715, 572, 13974, 7481, 2174, 282, 18870]",platform,platform
"English: ""song"" - 中文: ""歌""
English: ""cloud"" - 中文: ""云""
English: ""attempt"" - 中文: ""试""
English: ""grid"" - 中文: ""格""
English: ""house"" - 中文: ""","[31654, 232]",屋,"[3699, 298, 5089, 29882, 8697, 10774, 1251, 9261]",house,house
"English: ""official"" - 中文: ""官""
English: ""net"" - 中文: ""网""
English: ""mother"" - 中文: ""母""
English: ""mountain"" - 中文: ""山""
English: ""sun"" - 中文: ""","[31430, 236]",阳,"[2146, 29879, 269, 480, 6575, 11445]",sun,sun
"English: ""language"" - 中文: ""语""
English: ""four"" - 中文: ""四""
English: ""five"" - 中文: ""五""
English: ""strip"" - 中文: ""条""
English: ""meeting"" - 中文: ""","[30437, 231]",会,"[592, 11781, 1004, 286, 17897, 29885, 5870]",meeting,meeting
"English: ""pair"" - 中文: ""双""
English: ""square"" - 中文: ""方""
English: ""attempt"" - 中文: ""试""
English: ""part"" - 中文: ""部""
English: ""history"" - 中文: ""","[30911, 232]",史,"[29882, 298, 9825, 670, 4955, 7251, 18434, 22880, 16211, 2918, 3603]",history,history
"English: ""station"" - 中文: ""站""
English: ""delete"" - 中文: ""删""
English: ""example"" - 中文: ""例""
English: ""cloth"" - 中文: ""布""
English: ""valley"" - 中文: ""","[31112, 235]",谷,"[19599, 325, 22044, 791, 29894, 1564, 659, 2947, 28519]",valley,valley
"English: ""item"" - 中文: ""项""
English: ""city"" - 中文: ""城""
English: ""structure"" - 中文: ""构""
English: ""bag"" - 中文: ""包""
English: ""square"" - 中文: ""","[30525, 233]",方,"[6862, 18074, 17619, 29879, 26613, 10674, 269, 3044]",square,square
"English: ""face"" - 中文: ""面""
English: ""structure"" - 中文: ""构""
English: ""shop"" - 中文: ""店""
English: ""item"" - 中文: ""项""
English: ""generation"" - 中文: ""","[30690, 231]",代,"[12623, 1885, 4738, 479, 2531, 18530, 1737, 29887, 330, 1176]",generation,generation
"English: ""dance"" - 中文: ""舞""
English: ""speech"" - 中文: ""话""
English: ""forest"" - 中文: ""林""
English: ""time"" - 中文: ""时""
English: ""south"" - 中文: ""","[30601, 232]",南,"[13267, 3669, 578, 29879, 577, 269, 7062]",south,south
"English: ""line"" - 中文: ""线""
English: ""forest"" - 中文: ""林""
English: ""fruit"" - 中文: ""果""
English: ""official"" - 中文: ""官""
English: ""virtue"" - 中文: ""","[31169, 232]",德,"[1403, 27935, 325, 3516, 4610, 29894, 2405, 15389, 10636]",virtue,virtue
"English: ""water"" - 中文: ""水""
English: ""painting"" - 中文: ""画""
English: ""head"" - 中文: ""头""
English: ""two"" - 中文: ""二""
English: ""tribe"" - 中文: ""","[30999, 233]",族,"[3367, 3626, 9434, 534, 509, 29563, 260, 29873]",tribe,tribe
"English: ""rice"" - 中文: ""米""
English: ""painting"" - 中文: ""画""
English: ""book"" - 中文: ""书""
English: ""speed"" - 中文: ""速""
English: ""city"" - 中文: ""","[30626, 232]",城,"[4272, 12690, 29883, 7537, 274, 4583, 20752, 455]",city,city
"English: ""beauty"" - 中文: ""美""
English: ""dance"" - 中文: ""舞""
English: ""judge"" - 中文: ""判""
English: ""face"" - 中文: ""面""
English: ""language"" - 中文: ""","[31505, 235]",语,"[6468, 10906, 29880, 4086, 425, 11675, 301, 3893, 433, 6361]",language,language
"English: ""east"" - 中文: ""东""
English: ""friend"" - 中文: ""友""
English: ""water"" - 中文: ""水""
English: ""six"" - 中文: ""六""
English: ""speed"" - 中文: ""","[31859, 236]",速,"[19322, 6210, 29879, 1028, 269, 961, 805, 5965]",speed,speed
"English: ""snow"" - 中文: ""雪""
English: ""tail"" - 中文: ""尾""
English: ""flower"" - 中文: ""花""
English: ""sea"" - 中文: ""海""
English: ""ground"" - 中文: ""","[30533, 232]",地,"[29887, 867, 4071, 17170, 330, 629, 2057, 5962]",ground,ground
"English: ""snow"" - 中文: ""雪""
English: ""version"" - 中文: ""版""
English: ""three"" - 中文: ""三""
English: ""ocean"" - 中文: ""洋""
English: ""advance"" - 中文: ""","[31174, 235]",进,"[3061, 263, 17263, 594, 6564, 29874, 328]",advance,advance
"English: ""summer"" - 中文: ""夏""
English: ""station"" - 中文: ""站""
English: ""painting"" - 中文: ""画""
English: ""rock"" - 中文: ""岩""
English: ""attempt"" - 中文: ""","[31787, 235]",试,"[15127, 263, 1098, 271, 21609, 472, 1131, 29874, 4218]",attempt,attempt
"English: ""heart"" - 中文: ""心""
English: ""tower"" - 中文: ""塔""
English: ""foot"" - 中文: ""足""
English: ""lake"" - 中文: ""湖""
English: ""defeat"" - 中文: ""","[31955, 235]",败,"[311, 8686, 316, 20653, 29881, 1753, 822, 270]",defeat,defeat
"English: ""lake"" - 中文: ""湖""
English: ""five"" - 中文: ""五""
English: ""head"" - 中文: ""头""
English: ""horse"" - 中文: ""马""
English: ""tail"" - 中文: ""","[31631, 232]",尾,"[11062, 941, 18237, 12464, 260, 29873]",tail,tail
"English: ""four"" - 中文: ""四""
English: ""horse"" - 中文: ""马""
English: ""ground"" - 中文: ""地""
English: ""star"" - 中文: ""星""
English: ""mother"" - 中文: ""","[31763, 233]",母,"[14817, 286, 25550, 5637, 2730, 29885, 4346, 3184]",mother,mother
"English: ""sound"" - 中文: ""音""
English: ""ocean"" - 中文: ""洋""
English: ""rock"" - 中文: ""岩""
English: ""child"" - 中文: ""子""
English: ""east"" - 中文: ""","[30979, 231]",东,"[2240, 9755, 23027, 11248, 29872, 321]",east,east
"English: ""pair"" - 中文: ""双""
English: ""door"" - 中文: ""门""
English: ""day"" - 中文: ""日""
English: ""hundred"" - 中文: ""百""
English: ""return"" - 中文: ""","[30742, 232]",回,"[3240, 337, 276, 2267, 736, 29878, 364, 2457]",return,return
"English: ""office"" - 中文: ""局""
English: ""platform"" - 中文: ""台""
English: ""rock"" - 中文: ""岩""
English: ""talent"" - 中文: ""才""
English: ""speech"" - 中文: ""","[31852, 235]",话,"[29879, 1028, 269, 12032, 961, 805, 5965]",speech,speech
"English: ""attempt"" - 中文: ""试""
English: ""painting"" - 中文: ""画""
English: ""face"" - 中文: ""面""
English: ""fruit"" - 中文: ""果""
English: ""child"" - 中文: ""","[30319, 232]",子,"[2278, 29883, 274, 521, 4161, 305, 5145, 18558]",child,child
"English: ""street"" - 中文: ""街""
English: ""law"" - 中文: ""法""
English: ""thousand"" - 中文: ""千""
English: ""face"" - 中文: ""面""
English: ""tower"" - 中文: ""","[31831, 232]",塔,"[517, 19372, 304, 260, 29873]",tower,tower
"English: ""rock"" - 中文: ""岩""
English: ""star"" - 中文: ""星""
English: ""lake"" - 中文: ""湖""
English: ""official"" - 中文: ""官""
English: ""hair"" - 中文: ""","[30910, 232]",发,"[29882, 298, 447, 23535, 11315, 2350]",hair,hair
"English: ""tower"" - 中文: ""塔""
English: ""tail"" - 中文: ""尾""
English: ""word"" - 中文: ""字""
English: ""machine"" - 中文: ""机""
English: ""household"" - 中文: ""","[31229, 233]",户,"[3699, 298, 5089, 22329, 29882, 8697, 10774, 1251, 9261]",household,household
"English: ""strip"" - 中文: ""条""
English: ""province"" - 中文: ""省""
English: ""example"" - 中文: ""例""
English: ""version"" - 中文: ""版""
English: ""person"" - 中文: ""","[30313, 231]",人,"[29886, 1236, 412, 10532, 639, 2022, 6774, 3736, 546, 282]",person,person
"English: ""ocean"" - 中文: ""洋""
English: ""seat"" - 中文: ""座""
English: ""history"" - 中文: ""史""
English: ""law"" - 中文: ""法""
English: ""section"" - 中文: ""","[31559, 233]",段,"[3471, 29879, 409, 269, 4004, 5226, 344, 2042, 8803, 21149]",section,section
"English: ""school"" - 中文: ""校""
English: ""painting"" - 中文: ""画""
English: ""law"" - 中文: ""法""
English: ""tie"" - 中文: ""结""
English: ""official"" - 中文: ""","[31694, 232]",官,"[310, 3344, 974, 29877, 288, 6221, 2696, 29158, 1283]",official,official
"English: ""red"" - 中文: ""红""
English: ""time"" - 中文: ""时""
English: ""flower"" - 中文: ""花""
English: ""platform"" - 中文: ""台""
English: ""hundred"" - 中文: ""","[31047, 234]",百,"[29882, 298, 6893, 22888, 9074, 6905]",hundred,hundred
"English: ""cloud"" - 中文: ""云""
English: ""child"" - 中文: ""子""
English: ""kind"" - 中文: ""种""
English: ""line"" - 中文: ""线""
English: ""office"" - 中文: ""","[31655, 232]",局,"[310, 3344, 974, 29877, 288, 2696, 20205, 1283, 8034]",office,office
"English: ""valley"" - 中文: ""谷""
English: ""day"" - 中文: ""日""
English: ""spring"" - 中文: ""春""
English: ""horse"" - 中文: ""马""
English: ""rock"" - 中文: ""","[31753, 232]",岩,"[696, 10198, 7679, 20821, 364, 29878, 307]",rock,rock
"English: ""structure"" - 中文: ""构""
English: ""pond"" - 中文: ""池""
English: ""item"" - 中文: ""项""
English: ""office"" - 中文: ""局""
English: ""rise"" - 中文: ""","[31558, 235]",起,"[3780, 374, 10107, 364, 14451, 29878, 5161]",rise,rise
"English: ""structure"" - 中文: ""构""
English: ""child"" - 中文: ""子""
English: ""foot"" - 中文: ""足""
English: ""four"" - 中文: ""四""
English: ""left"" - 中文: ""","[31651, 232]",左,"[29880, 2175, 25874, 1563, 280, 301, 454]",left,left
"English: ""rock"" - 中文: ""岩""
English: ""generation"" - 中文: ""代""
English: ""speed"" - 中文: ""速""
English: ""north"" - 中文: ""北""
English: ""sound"" - 中文: ""","[30941, 236]",音,"[3669, 29802, 578, 29879, 577, 269, 6047]",sound,sound
"English: ""two"" - 中文: ""二""
English: ""tail"" - 中文: ""尾""
English: ""water"" - 中文: ""水""
English: ""judge"" - 中文: ""判""
English: ""power"" - 中文: ""","[31074, 232]",力,"[3081, 29886, 13519, 12248, 772, 1129, 4764, 282]",power,power
"English: ""day"" - 中文: ""日""
English: ""speed"" - 中文: ""速""
English: ""source"" - 中文: ""源""
English: ""school"" - 中文: ""校""
English: ""summer"" - 中文: ""","[31241, 232]",夏,"[2146, 11801, 29879, 269, 2083, 2533, 480, 22792]",summer,summer


==> figures/translation/7b_fr_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""genre"" - Deutsch: ""Art""
Français: ""huit"" - Deutsch: ""acht""
Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""nuage"" - Deutsch: ""","[14962, 399, 29956, 11902]",Wolke,"[274, 15126, 23642, 9570, 29883, 1067, 695, 17184, 9274]",cloud,nuage
"Français: ""sud"" - Deutsch: ""Süden""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""sac"" - Deutsch: ""","[10523, 29911, 323, 23793]",Tasche,"[29890, 19548, 23156, 2291, 289, 9922]",bag,sac
"Français: ""champ"" - Deutsch: ""Feld""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""bouche"" - Deutsch: ""","[13564, 8229, 341, 29924]",Mund,"[21026, 4346, 29885, 29442, 13394, 2730, 286]",mouth,bouche
"Français: ""temps"" - Deutsch: ""Zeit""
Français: ""cœur"" - Deutsch: ""Herz""
Français: ""un"" - Deutsch: ""eins""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""sol"" - Deutsch: ""","[1952, 8431, 19929, 29933, 350]",Boden,"[577, 269, 29879, 22473, 578]",soil,sol
"Français: ""section"" - Deutsch: ""Abschnitt""
Français: ""huit"" - Deutsch: ""acht""
Français: ""étoile"" - Deutsch: ""Stern""
Français: ""ligne"" - Deutsch: ""Linie""
Français: ""montagne"" - Deutsch: ""","[3629, 1522, 17104, 2292, 29933, 350, 9827]",Berg,"[4346, 29442, 29885, 16476, 2730, 5766, 14378, 286]",mountain,montagne
"Français: ""paire"" - Deutsch: ""Paar""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""cœur"" - Deutsch: ""","[3868, 2439, 12905, 940, 29950, 18650, 379]",Herz,"[298, 5192, 354, 29882, 23057, 8293, 540]",heart,cœur
"Français: ""gauche"" - Deutsch: ""links""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""pied"" - Deutsch: ""Fuß""
Français: ""jour"" - Deutsch: ""","[10523, 8176, 29911, 10522, 323]",Tag,"[29881, 2462, 1146, 270, 1388, 3250]",day,jour
"Français: ""tribu"" - Deutsch: ""Stamm""
Français: ""bourse"" - Deutsch: ""Börse""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""étoile"" - Deutsch: ""","[855, 23413, 7789, 2443, 29903, 317, 28588, 624]",Stern,"[8508, 5173, 269, 29879, 9523, 5810, 303, 380]",star,étoile
"Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""école"" - Deutsch: ""Schule""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""ressort"" - Deutsch: ""","[8263, 383, 7351, 29943, 17972, 5169]",Feder,"[4278, 805, 15099, 269, 29879, 1028, 7689, 6709]",spring,ressort
"Français: ""neige"" - Deutsch: ""Schnee""
Français: ""un"" - Deutsch: ""eins""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""est"" - Deutsch: ""Osten""
Français: ""lune"" - Deutsch: ""","[22638, 12125, 2598, 7185, 341, 4546, 29924]",Mond,"[4346, 29885, 18786, 2730, 286]",moon,lune
"Français: ""vallée"" - Deutsch: ""Tal""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""lac"" - Deutsch: ""See""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""bois"" - Deutsch: ""","[8335, 19984, 29950, 4168, 379, 26211]",Holz,"[827, 8112, 8879, 6115, 281, 29893]",wood,bois
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""soleil"" - Deutsch: ""Sonne""
Français: ""pouvoir"" - Deutsch: ""Macht""
Français: ""pont"" - Deutsch: ""Brücke""
Français: ""village"" - Deutsch: ""","[360, 6132, 9579, 1938, 17207, 29928]",Dorf,"[3516, 4213, 28765, 21031, 1403, 11928, 5720, 17191, 29894, 325]",village,village
"Français: ""riz"" - Deutsch: ""Reis""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""pont"" - Deutsch: ""Brücke""
Français: ""forêt"" - Deutsch: ""","[5260, 399, 29956, 17721, 22552]",Wald,"[285, 13569, 363, 1181, 1079, 1454, 29888, 26839, 1701]",forest,forêt
"Français: ""enfant"" - Deutsch: ""Kind""
Français: ""loi"" - Deutsch: ""Gesetz""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""point"" - Deutsch: ""Punkt""
Français: ""grille"" - Deutsch: ""","[28712, 26074, 402, 11786, 4406, 29954]",Gitter,"[629, 29887, 7720, 330, 867, 6856]",grid,grille
"Français: ""bois"" - Deutsch: ""Holz""
Français: ""couleur"" - Deutsch: ""Farbe""
Français: ""cœur"" - Deutsch: ""Herz""
Français: ""école"" - Deutsch: ""Schule""
Français: ""chanson"" - Deutsch: ""","[29931, 7326, 29382, 365, 23410, 2718]",Lied,"[1487, 577, 269, 29879, 4823, 578, 21453, 1100]",song,chanson
"Français: ""rouge"" - Deutsch: ""rot""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""étang"" - Deutsch: ""","[29911, 323, 1920, 7141]",Teich,"[282, 772, 1129, 1112, 2818, 29886, 12509]",pond,étang
"Français: ""supprimer"" - Deutsch: ""löschen""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""site"" - Deutsch: ""Standort""
Français: ""loi"" - Deutsch: ""","[1879, 7999, 402, 29954, 6328]",Gesetz,"[425, 29880, 433, 10653, 301, 4307]",law,loi
"Français: ""ville"" - Deutsch: ""Stadt""
Français: ""trois"" - Deutsch: ""drei""
Français: ""cheval"" - Deutsch: ""Pferd""
Français: ""sept"" - Deutsch: ""sieben""
Français: ""onde"" - Deutsch: ""","[1334, 11284, 5674, 10458, 399, 29956, 28862, 4806]",Welle,"[11324, 2766, 27766, 10742, 281, 29893]",wave,onde
"Français: ""tour"" - Deutsch: ""Turm""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""océan"" - Deutsch: ""","[438, 29949]",Ozean,"[12954, 25802, 542, 29877, 288, 23474]",ocean,océan
"Français: ""enfant"" - Deutsch: ""Kind""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""province"" - Deutsch: ""Provinz""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""grotte"" - Deutsch: ""","[29950, 11623, 379]",Höhle,"[274, 24230, 5777, 18346, 29883, 1113]",cave,grotte
"Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""maison"" - Deutsch: ""Haus""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""temps"" - Deutsch: ""Zeit""
Français: ""mer"" - Deutsch: ""","[6816, 341, 29924, 2191]",Meer,"[409, 344, 269, 29879, 7205]",sea,mer
"Français: ""neige"" - Deutsch: ""Schnee""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""queue"" - Deutsch: ""Schwanz""
Français: ""bureau"" - Deutsch: ""Büro""
Français: ""lac"" - Deutsch: ""","[2008, 29903, 13393, 922, 317, 2823]",See,"[425, 29880, 433, 18170, 24591, 19437, 301]",lake,lac
"Français: ""tour"" - Deutsch: ""Turm""
Français: ""fleur"" - Deutsch: ""Blume""
Français: ""est"" - Deutsch: ""Osten""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""source"" - Deutsch: ""","[2182, 29984, 660, 751, 8654, 5462]",Quelle,"[3669, 2752, 577, 4993, 269, 29879, 578]",source,source
"Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""point"" - Deutsch: ""","[29925, 12129, 349, 22723]",Punkt,"[282, 11899, 772, 1129, 1298, 29886, 3149]",point,point
"Français: ""neuf"" - Deutsch: ""neun""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""étoile"" - Deutsch: ""Stern""
Français: ""pont"" - Deutsch: ""Brücke""
Français: ""gare"" - Deutsch: ""","[28701, 29933, 350, 15174, 6000, 15131]",Bahnhof,"[1002, 19569, 5173, 5073, 269, 29879, 23436, 9523, 303, 6112, 380]",station,gare
"Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""gauche"" - Deutsch: ""links""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""riz"" - Deutsch: ""","[1123, 830, 29934, 390]",Reis,"[29878, 9597, 10107, 19408, 11674, 2200, 364, 374]",rice,riz
"Français: ""gauche"" - Deutsch: ""links""
Français: ""neige"" - Deutsch: ""Schnee""
Français: ""gare"" - Deutsch: ""Bahnhof""
Français: ""partie"" - Deutsch: ""Teil""
Français: ""ligne"" - Deutsch: ""","[29931, 365, 4342, 23410, 11667, 2718]",Linie,"[6276, 619, 29880, 1915, 492, 1220, 301, 1196]",line,ligne
"Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""un"" - Deutsch: ""eins""
Français: ""lac"" - Deutsch: ""See""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""fleur"" - Deutsch: ""","[10358, 29933, 350, 3164]",Blume,"[285, 4972, 28149, 29888, 1579, 1731, 1652, 5685]",flower,fleur
"Français: ""trois"" - Deutsch: ""drei""
Français: ""carré"" - Deutsch: ""Quadrat""
Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""thé"" - Deutsch: ""","[29911, 323, 1920, 7141]",Tee,"[29873, 371, 734, 260, 23429]",tea,thé
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""huit"" - Deutsch: ""acht""
Français: ""paire"" - Deutsch: ""Paar""
Français: ""pied"" - Deutsch: ""","[383, 29943, 11212, 11871]",Fuß,"[5431, 285, 1181, 3661, 7953, 29888, 6661, 1701]",foot,pied
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""est"" - Deutsch: ""Osten""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""porte"" - Deutsch: ""","[29911, 323, 25424]",Tür,"[29881, 437, 3050, 270, 1867, 17433]",door,porte
"Français: ""sac"" - Deutsch: ""Tasche""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""neige"" - Deutsch: ""","[2522, 4421, 29903, 4504, 1102, 317, 21129]",Schnee,"[15007, 269, 29879, 5807, 16586]",snow,neige
"Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""forêt"" - Deutsch: ""Wald""
Français: ""été"" - Deutsch: ""Sommer""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""cheval"" - Deutsch: ""","[29925, 10022, 349]",Pferd,"[10435, 11231, 298, 2015, 29882, 1251, 4029, 5089]",horse,cheval
"Français: ""étang"" - Deutsch: ""Teich""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""neige"" - Deutsch: ""Schnee""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""un"" - Deutsch: ""","[21084, 1011, 321, 10096, 29872]",eins,"[697, 288, 373, 265, 650, 29877]",one,un
"Français: ""machine"" - Deutsch: ""Maschine""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""exemple"" - Deutsch: ""Beispiel""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""deux"" - Deutsch: ""","[503, 29920, 4753, 7325, 7659, 5263]",zwei,"[1023, 3252, 29873, 7516, 260, 10184]",two,deux
"Français: ""huit"" - Deutsch: ""acht""
Français: ""est"" - Deutsch: ""Osten""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""fleur"" - Deutsch: ""Blume""
Français: ""trois"" - Deutsch: ""","[29881, 14724, 4192, 9697, 270, 7707]",drei,"[29873, 386, 266, 17536, 2211, 260, 1468, 12455]",three,trois
"Français: ""bande"" - Deutsch: ""Streifen""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""quatre"" - Deutsch: ""","[3516, 8545, 7214, 1403, 25965, 29894, 6316, 325]",vier,"[285, 17823, 1181, 29888, 3023, 12584, 1701]",four,quatre
"Français: ""étoile"" - Deutsch: ""Stern""
Français: ""montagne"" - Deutsch: ""Berg""
Français: ""maison"" - Deutsch: ""Haus""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""huit"" - Deutsch: ""","[5860, 496, 3657, 22019, 562, 29874, 1274, 263]",acht,"[15761, 321, 10096, 29872, 29319, 9475]",eight,huit
"Français: ""grille"" - Deutsch: ""Gitter""
Français: ""juge"" - Deutsch: ""Richter""
Français: ""visage"" - Deutsch: ""Gesicht""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""dix"" - Deutsch: ""","[3777, 911, 503, 29920]",zehn,"[29873, 371, 734, 841, 260, 3006]",ten,dix
"Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""rouge"" - Deutsch: ""rot""
Français: ""source"" - Deutsch: ""Quelle""
Français: ""siège"" - Deutsch: ""Sitz""
Français: ""tête"" - Deutsch: ""","[8224, 29968, 476, 27476]",Kopf,"[298, 354, 2343, 29882, 2813, 540]",head,tête
"Français: ""école"" - Deutsch: ""Schule""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""bande"" - Deutsch: ""","[855, 29903, 3767, 5015, 317, 624, 11738]",Streifen,"[10076, 17010, 710, 851, 269, 29879, 17820, 303, 380]",strip,bande
"Français: ""queue"" - Deutsch: ""Schwanz""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""mille"" - Deutsch: ""tausend""
Français: ""tribu"" - Deutsch: ""Stamm""
Français: ""rue"" - Deutsch: ""","[855, 7357, 29903, 3767, 317, 624, 22667, 5015]",Straße,"[710, 11952, 29352, 851, 269, 29879, 12243, 13045, 303, 380]",street,rue
"Français: ""siège"" - Deutsch: ""Sitz""
Français: ""trois"" - Deutsch: ""drei""
Français: ""cheval"" - Deutsch: ""Pferd""
Français: ""bourse"" - Deutsch: ""Börse""
Français: ""partie"" - Deutsch: ""","[7770, 29911, 323, 1920, 7141]",Teil,"[282, 862, 1595, 760, 3274, 3300, 29886, 610]",part,partie
"Français: ""riz"" - Deutsch: ""Reis""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""six"" - Deutsch: ""sechs""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""œil"" - Deutsch: ""","[319, 22333, 29909, 8407]",Auge,"[1032, 321, 10977, 29872]",eye,œil
"Français: ""grille"" - Deutsch: ""Gitter""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""champ"" - Deutsch: ""","[8263, 383, 29943, 11961, 5169, 21113]",Feld,"[1746, 5713, 285, 7241, 2671, 29888, 29607]",field,champ
"Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""province"" - Deutsch: ""Provinz""
Français: ""source"" - Deutsch: ""Quelle""
Français: ""site"" - Deutsch: ""","[855, 7434, 29903, 6679, 317, 624, 11042, 7813]",Standort,"[1354, 3268, 1039, 269, 29879, 2746, 7845]",site,site
"Français: ""montagne"" - Deutsch: ""Berg""
Français: ""jour"" - Deutsch: ""Tag""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""rouge"" - Deutsch: ""rot""
Français: ""mot"" - Deutsch: ""","[13824, 14962, 19662, 399, 29956]",Wort,"[827, 6365, 1734, 8879, 1742, 281, 13762, 29893]",word,mot
"Français: ""fleur"" - Deutsch: ""Blume""
Français: ""plate-forme"" - Deutsch: ""Plattform""
Français: ""cheval"" - Deutsch: ""Pferd""
Français: ""chanson"" - Deutsch: ""Lied""
Français: ""paire"" - Deutsch: ""","[29925, 11868, 349, 2621]",Paar,"[282, 3274, 3300, 29886, 5101, 18784]",pair,paire
"Français: ""jour"" - Deutsch: ""Tag""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""siège"" - Deutsch: ""","[25598, 6101, 23628, 29903, 21988, 317]",Sitz,"[409, 344, 269, 29879, 7205, 12949]",seat,siège
"Français: ""neige"" - Deutsch: ""Schnee""
Français: ""tour"" - Deutsch: ""Turm""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""lumière"" - Deutsch: ""","[29931, 365, 23410, 10413, 2718]",Licht,"[3578, 619, 14172, 29880, 3473, 4366, 492, 301]",light,lumière
"Français: ""pied"" - Deutsch: ""Fuß""
Français: ""un"" - Deutsch: ""eins""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""nord"" - Deutsch: ""","[405, 4186, 29940, 23899, 1939, 3782, 5245]",Norden,"[1217, 6641, 3643, 29876, 15459, 302, 694]",north,nord
"Français: ""exemple"" - Deutsch: ""Beispiel""
Français: ""mer"" - Deutsch: ""Meer""
Français: ""pouvoir"" - Deutsch: ""Macht""
Français: ""queue"" - Deutsch: ""Schwanz""
Français: ""machine"" - Deutsch: ""","[21870, 341, 3219, 29924, 8622]",Maschine,"[29885, 4933, 7672, 611, 8628, 5825, 23523, 655, 286]",machine,machine
"Français: ""vallée"" - Deutsch: ""Tal""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""temps"" - Deutsch: ""","[5347, 796, 24625, 29999, 3091]",Zeit,"[5335, 29873, 2034, 2230, 931, 9346, 260, 19538]",time,temps
"Français: ""visage"" - Deutsch: ""Gesicht""
Français: ""six"" - Deutsch: ""sechs""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""province"" - Deutsch: ""","[1019, 23114, 11127, 29925, 9133, 1184, 4040, 349, 1588]",Provinz,"[282, 8482, 1326, 558, 16123, 410, 12291, 29886, 544, 771]",province,province
"Français: ""trois"" - Deutsch: ""drei""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""pouvoir"" - Deutsch: ""Macht""
Français: ""bourse"" - Deutsch: ""","[29933, 350]",Börse,"[735, 14523, 429, 6543, 5566, 321, 29872]",exchange,bourse
"Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""genre"" - Deutsch: ""Art""
Français: ""bureau"" - Deutsch: ""Büro""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""milieu"" - Deutsch: ""","[24532, 341, 23115, 4573, 5493, 29924]",Mitte,"[29885, 6563, 7145, 2460, 3737, 7256, 17662, 286]",middle,milieu
"Français: ""paire"" - Deutsch: ""Paar""
Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""trois"" - Deutsch: ""drei""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""couleur"" - Deutsch: ""","[383, 29943, 7748, 14206, 8413]",Farbe,"[1054, 274, 784, 2927, 1302, 1111, 29883, 10965, 2780]",color,couleur
"Français: ""montagne"" - Deutsch: ""Berg""
Français: ""lune"" - Deutsch: ""Mond""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""genre"" - Deutsch: ""","[319, 3012, 1433, 29909, 826, 9986]",Art,"[1984, 8506, 2924, 9089, 413, 14380, 19015, 29895]",kind,genre
"Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""juge"" - Deutsch: ""","[25627, 29934, 390, 4385, 21710, 13675]",Richter,"[29926, 4900, 3623, 16833, 6577, 17675, 432]",judge,juge
"Français: ""sac"" - Deutsch: ""Tasche""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""trois"" - Deutsch: ""drei""
Français: ""école"" - Deutsch: ""","[12988, 2522, 27223, 4421, 29903, 4504, 1102, 317]",Schule,"[1557, 269, 29879, 885, 3762, 1364, 816, 27041]",school,école
"Français: ""tête"" - Deutsch: ""Kopf""
Français: ""tentative"" - Deutsch: ""Versuch""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""cravate"" - Deutsch: ""","[29968, 19387, 7365, 476]",Krawatte,"[29873, 2034, 22134, 260, 19538]",tie,cravate
"Français: ""ligne"" - Deutsch: ""Linie""
Français: ""lune"" - Deutsch: ""Mond""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""exemple"" - Deutsch: ""","[3629, 1522, 10632, 29933, 350, 22621]",Beispiel,"[735, 429, 4773, 321, 1342, 4392, 29872]",example,exemple
"Français: ""mille"" - Deutsch: ""tausend""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""ligne"" - Deutsch: ""Linie""
Français: ""visage"" - Deutsch: ""","[1879, 7999, 402, 29954, 6328]",Gesicht,"[17470, 285, 3700, 4024, 2161, 29888, 2258, 5444]",face,visage
"Français: ""lune"" - Deutsch: ""Mond""
Français: ""section"" - Deutsch: ""Abschnitt""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""hausse"" - Deutsch: ""Anstieg""
Français: ""pont"" - Deutsch: ""","[12432, 29933, 350, 1771]",Brücke,"[29890, 12945, 18419, 19515, 28635, 1182, 289, 1506]",bridge,pont
"Français: ""nuage"" - Deutsch: ""Wolke""
Français: ""point"" - Deutsch: ""Punkt""
Français: ""site"" - Deutsch: ""Standort""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""supprimer"" - Deutsch: ""","[29880, 27575, 301]",löschen,"[29881, 6144, 5217, 8143, 7374, 270, 628, 311, 316]",delete,supprimer
"Français: ""été"" - Deutsch: ""Sommer""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""genre"" - Deutsch: ""Art""
Français: ""six"" - Deutsch: ""sechs""
Français: ""groupe"" - Deutsch: ""","[21757, 5430, 3338, 402, 1632, 29954]",Gruppe,"[629, 2972, 29887, 2318, 17170, 4071, 330, 867]",group,groupe
"Français: ""mille"" - Deutsch: ""tausend""
Français: ""bande"" - Deutsch: ""Streifen""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""mer"" - Deutsch: ""Meer""
Français: ""beauté"" - Deutsch: ""","[2522, 4421, 29903, 4504, 1102, 317, 28565]",Schönheit,"[29890, 6562, 15409, 915, 367, 289]",beauty,beauté
"Français: ""soleil"" - Deutsch: ""Sonne""
Français: ""forêt"" - Deutsch: ""Wald""
Français: ""mer"" - Deutsch: ""Meer""
Français: ""province"" - Deutsch: ""Provinz""
Français: ""plate-forme"" - Deutsch: ""","[29925, 3247, 1858, 349, 13494, 27201]",Plattform,"[282, 715, 2174, 12120, 7481, 18870, 572, 29886, 13974]",platform,plate-forme
"Français: ""fleur"" - Deutsch: ""Blume""
Français: ""été"" - Deutsch: ""Sommer""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""lac"" - Deutsch: ""See""
Français: ""maison"" - Deutsch: ""","[24704, 29950, 5952, 10727, 379]",Haus,"[298, 9261, 29882, 1251, 3699, 10774, 8697, 5089]",house,maison
"Français: ""machine"" - Deutsch: ""Maschine""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""source"" - Deutsch: ""Quelle""
Français: ""soleil"" - Deutsch: ""","[5791, 29903, 317, 6295, 1105]",Sonne,"[6575, 269, 29879, 480, 11445, 2146]",sun,soleil
"Français: ""mer"" - Deutsch: ""Meer""
Français: ""couleur"" - Deutsch: ""Farbe""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""bois"" - Deutsch: ""Holz""
Français: ""histoire"" - Deutsch: ""","[29954, 7999, 402, 5009, 7376, 1879, 6328]",Geschichte,"[670, 298, 3603, 18434, 29882, 7251, 16211, 9825, 4955, 22880, 2918]",history,histoire
"Français: ""quatre"" - Deutsch: ""vier""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""thé"" - Deutsch: ""Tee""
Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""vallée"" - Deutsch: ""","[10523, 29911, 323, 10288]",Tal,"[325, 28519, 22044, 791, 1564, 19599, 2947, 29894, 659]",valley,vallée
"Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""lac"" - Deutsch: ""See""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""carré"" - Deutsch: ""","[2182, 29984, 660, 751]",Quadrat,"[17619, 269, 18074, 29879, 6862, 3044, 10674, 26613]",square,carré
"Français: ""vitesse"" - Deutsch: ""Geschwindigkeit""
Français: ""paire"" - Deutsch: ""Paar""
Français: ""cœur"" - Deutsch: ""Herz""
Français: ""gauche"" - Deutsch: ""links""
Français: ""sud"" - Deutsch: ""","[11711, 26585, 29903, 17110, 317]",Süden,"[3669, 577, 269, 29879, 578, 13267, 7062]",south,sud
"Français: ""vallée"" - Deutsch: ""Tal""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""rouge"" - Deutsch: ""rot""
Français: ""porte"" - Deutsch: ""Tür""
Français: ""vertu"" - Deutsch: ""","[12603, 23215, 29911, 323]",Tugend,"[4610, 2405, 3516, 10636, 1403, 27935, 15389, 29894, 325]",virtue,vertu
"Français: ""thé"" - Deutsch: ""Tee""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""tour"" - Deutsch: ""Turm""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""tribu"" - Deutsch: ""","[855, 7434, 29903, 317, 624]",Stamm,"[509, 3367, 29873, 3626, 534, 260, 29563, 9434]",tribe,tribu
"Français: ""ménage"" - Deutsch: ""Haushalt""
Français: ""œil"" - Deutsch: ""Auge""
Français: ""champ"" - Deutsch: ""Feld""
Français: ""supprimer"" - Deutsch: ""löschen""
Français: ""ville"" - Deutsch: ""","[855, 7434, 29903, 10347, 317, 624, 5587]",Stadt,"[4272, 274, 455, 7537, 4583, 20752, 29883, 12690]",city,ville
"Français: ""enfant"" - Deutsch: ""Kind""
Français: ""visage"" - Deutsch: ""Gesicht""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""grotte"" - Deutsch: ""Höhle""
Français: ""vitesse"" - Deutsch: ""","[29954, 7999, 402, 5009, 1879, 6328]",Geschwindigkeit,"[805, 5965, 961, 269, 29879, 19322, 6210, 1028]",speed,vitesse
"Français: ""point"" - Deutsch: ""Punkt""
Français: ""histoire"" - Deutsch: ""Geschichte""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""machine"" - Deutsch: ""Maschine""
Français: ""sol"" - Deutsch: ""","[1952, 8431, 19929, 29933, 350]",Boden,"[629, 5962, 29887, 17170, 2057, 4071, 330, 867]",ground,sol
"Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""siège"" - Deutsch: ""Sitz""
Français: ""défaite"" - Deutsch: ""Niederlage""
Français: ""bourse"" - Deutsch: ""Börse""
Français: ""tentative"" - Deutsch: ""","[10138, 29963, 8980, 1798, 6565, 478]",Versuch,"[1098, 271, 1131, 21609, 472, 29874, 15127, 263, 4218]",attempt,tentative
"Français: ""groupe"" - Deutsch: ""Gruppe""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""beauté"" - Deutsch: ""Schönheit""
Français: ""mère"" - Deutsch: ""Mutter""
Français: ""défaite"" - Deutsch: ""","[29940, 15981, 405, 16501, 19166, 24052]",Niederlage,"[29881, 20653, 8686, 822, 1753, 270, 311, 316]",defeat,défaite
"Français: ""sol"" - Deutsch: ""Boden""
Français: ""gauche"" - Deutsch: ""links""
Français: ""mot"" - Deutsch: ""Wort""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""queue"" - Deutsch: ""","[2522, 29903, 4421, 4504, 1102, 9234, 317]",Schwanz,"[29873, 941, 11062, 18237, 260, 12464]",tail,queue
"Français: ""un"" - Deutsch: ""eins""
Français: ""été"" - Deutsch: ""Sommer""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""milieu"" - Deutsch: ""Mitte""
Français: ""mère"" - Deutsch: ""","[8229, 341, 22411, 29924, 20749]",Mutter,"[25550, 4346, 29885, 14817, 5637, 2730, 3184, 286]",mother,mère
"Français: ""couleur"" - Deutsch: ""Farbe""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""est"" - Deutsch: ""","[6657, 438, 29949, 11334, 26569, 24768]",Osten,"[23027, 9755, 321, 11248, 2240, 29872]",east,est
"Français: ""point"" - Deutsch: ""Punkt""
Français: ""sol"" - Deutsch: ""Boden""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""discours"" - Deutsch: ""","[1123, 830, 9039, 29934, 390, 4367]",Rede,"[805, 5965, 1028, 961, 269, 29879, 12032]",speech,discours
"Français: ""bouche"" - Deutsch: ""Mund""
Français: ""grille"" - Deutsch: ""Gitter""
Français: ""sept"" - Deutsch: ""sieben""
Français: ""discours"" - Deutsch: ""Rede""
Français: ""enfant"" - Deutsch: ""","[29968, 11885, 13187, 20311, 476, 16540]",Kind,"[18558, 274, 4161, 521, 5145, 2278, 29883, 305]",child,enfant
"Français: ""village"" - Deutsch: ""Dorf""
Français: ""tête"" - Deutsch: ""Kopf""
Français: ""neuf"" - Deutsch: ""neun""
Français: ""dix"" - Deutsch: ""zehn""
Français: ""tour"" - Deutsch: ""","[12603, 23215, 29911, 323, 5383]",Turm,"[29873, 260, 19372, 517, 304]",tower,tour
"Français: ""mer"" - Deutsch: ""Meer""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""ville"" - Deutsch: ""Stadt""
Français: ""étang"" - Deutsch: ""Teich""
Français: ""ménage"" - Deutsch: ""","[24704, 29950, 5952, 10727, 379]",Haushalt,"[298, 9261, 29882, 1251, 3699, 10774, 8697, 22329, 5089]",household,ménage
"Français: ""beauté"" - Deutsch: ""Schönheit""
Français: ""temps"" - Deutsch: ""Zeit""
Français: ""gare"" - Deutsch: ""Bahnhof""
Français: ""six"" - Deutsch: ""sechs""
Français: ""section"" - Deutsch: ""","[319, 4920, 1976, 29909, 24650]",Abschnitt,"[409, 2042, 3471, 4004, 344, 269, 29879, 21149, 5226, 8803]",section,section
"Français: ""tête"" - Deutsch: ""Kopf""
Français: ""cinq"" - Deutsch: ""fünf""
Français: ""bois"" - Deutsch: ""Holz""
Français: ""bouche"" - Deutsch: ""Mund""
Français: ""bureau"" - Deutsch: ""","[16144, 29933, 15455, 350]",Büro,"[1283, 20205, 2696, 974, 3344, 288, 310, 29877, 8034]",office,bureau
"Français: ""cravate"" - Deutsch: ""Krawatte""
Français: ""maison"" - Deutsch: ""Haus""
Français: ""nord"" - Deutsch: ""Norden""
Français: ""quatre"" - Deutsch: ""vier""
Français: ""hausse"" - Deutsch: ""","[530, 319, 2744, 29909, 21877]",Anstieg,"[29878, 14451, 10107, 3780, 5161, 364, 374]",rise,hausse
"Français: ""bourse"" - Deutsch: ""Börse""
Français: ""vertu"" - Deutsch: ""Tugend""
Français: ""deux"" - Deutsch: ""zwei""
Français: ""dix"" - Deutsch: ""zehn""
Français: ""pouvoir"" - Deutsch: ""","[21870, 4326, 341, 17197, 3219, 15735, 29924]",Macht,"[282, 12248, 772, 1129, 13519, 3081, 29886, 4764]",power,pouvoir
"Français: ""bourse"" - Deutsch: ""Börse""
Français: ""temps"" - Deutsch: ""Zeit""
Français: ""océan"" - Deutsch: ""Ozean""
Français: ""sud"" - Deutsch: ""Süden""
Français: ""été"" - Deutsch: ""","[22820, 29903, 317, 6254, 1105, 6295]",Sommer,"[22792, 2083, 2533, 269, 29879, 480, 11801, 2146]",summer,été


==> figures/translation/7b_fr_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""cinq"" - English: ""five""
Français: ""cœur"" - English: ""heart""
Français: ""partie"" - English: ""part""
Français: ""trois"" - English: ""three""
Français: ""nuage"" - English: ""","[695, 9274, 274, 1067, 15126, 23642, 17184, 29883, 9570]",cloud,"[695, 9274, 274, 1067, 15126, 23642, 17184, 29883, 9570]",cloud,nuage
"Français: ""vallée"" - English: ""valley""
Français: ""tribu"" - English: ""tribe""
Français: ""vertu"" - English: ""virtue""
Français: ""œil"" - English: ""eye""
Français: ""sac"" - English: ""","[19548, 2291, 23156, 9922, 29890, 289]",bag,"[19548, 2291, 23156, 9922, 29890, 289]",bag,sac
"Français: ""école"" - English: ""school""
Français: ""version"" - English: ""version""
Français: ""point"" - English: ""point""
Français: ""mille"" - English: ""thousand""
Français: ""bouche"" - English: ""","[29885, 21026, 29442, 13394, 286, 2730, 4346]",mouth,"[29885, 21026, 29442, 13394, 286, 2730, 4346]",mouth,bouche
"Français: ""champ"" - English: ""field""
Français: ""nord"" - English: ""north""
Français: ""fleur"" - English: ""flower""
Français: ""tour"" - English: ""tower""
Français: ""sol"" - English: ""","[577, 578, 29879, 22473, 269]",soil,"[577, 578, 29879, 22473, 269]",soil,sol
"Français: ""temps"" - English: ""time""
Français: ""porte"" - English: ""door""
Français: ""vallée"" - English: ""valley""
Français: ""rue"" - English: ""street""
Français: ""montagne"" - English: ""","[29885, 29442, 14378, 16476, 286, 5766, 2730, 4346]",mountain,"[29885, 29442, 14378, 16476, 286, 5766, 2730, 4346]",mountain,montagne
"Français: ""paire"" - English: ""pair""
Français: ""gauche"" - English: ""left""
Français: ""été"" - English: ""summer""
Français: ""sept"" - English: ""seven""
Français: ""cœur"" - English: ""","[540, 5192, 23057, 29882, 354, 8293, 298]",heart,"[540, 5192, 23057, 29882, 354, 8293, 298]",heart,cœur
"Français: ""bande"" - English: ""strip""
Français: ""un"" - English: ""one""
Français: ""jour"" - English: ""day""
Français: ""enfant"" - English: ""child""
Français: ""main"" - English: ""","[3179, 447, 29882, 2350, 5403, 5905, 298, 1361]",hand,"[3179, 447, 29882, 2350, 5403, 5905, 298, 1361]",hand,main
"Français: ""quatre"" - English: ""four""
Français: ""bois"" - English: ""wood""
Français: ""rouge"" - English: ""red""
Français: ""gauche"" - English: ""left""
Français: ""jour"" - English: ""","[29881, 270, 2462, 1146, 3250, 1388]",day,"[29881, 270, 2462, 1146, 3250, 1388]",day,jour
"Français: ""source"" - English: ""source""
Français: ""neuf"" - English: ""nine""
Français: ""main"" - English: ""hand""
Français: ""ligne"" - English: ""line""
Français: ""étoile"" - English: ""","[8508, 380, 29879, 303, 9523, 5173, 5810, 269]",star,"[8508, 380, 29879, 303, 9523, 5173, 5810, 269]",star,étoile
"Français: ""loi"" - English: ""law""
Français: ""tribu"" - English: ""tribe""
Français: ""bouche"" - English: ""mouth""
Français: ""gauche"" - English: ""left""
Français: ""ressort"" - English: ""","[7689, 6709, 29879, 4278, 15099, 1028, 805, 269]",spring,"[7689, 6709, 29879, 4278, 15099, 1028, 805, 269]",spring,ressort
"Français: ""siège"" - English: ""seat""
Français: ""sud"" - English: ""south""
Français: ""quatre"" - English: ""four""
Français: ""or"" - English: ""gold""
Français: ""lune"" - English: ""","[29885, 18786, 286, 2730, 4346]",moon,"[29885, 18786, 286, 2730, 4346]",moon,lune
"Français: ""bouche"" - English: ""mouth""
Français: ""mille"" - English: ""thousand""
Français: ""ménage"" - English: ""household""
Français: ""été"" - English: ""summer""
Français: ""bois"" - English: ""","[29893, 6115, 8112, 281, 8879, 827]",wood,"[29893, 6115, 8112, 281, 8879, 827]",wood,bois
"Français: ""forêt"" - English: ""forest""
Français: ""cravate"" - English: ""tie""
Français: ""six"" - English: ""six""
Français: ""dix"" - English: ""ten""
Français: ""village"" - English: ""","[11928, 4213, 29894, 3516, 17191, 28765, 325, 5720, 21031, 1403]",village,"[11928, 4213, 29894, 3516, 17191, 28765, 325, 5720, 21031, 1403]",village,village
"Français: ""tête"" - English: ""head""
Français: ""génération"" - English: ""generation""
Français: ""océan"" - English: ""ocean""
Français: ""quatre"" - English: ""four""
Français: ""forêt"" - English: ""","[285, 1454, 1181, 1079, 363, 1701, 29888, 13569, 26839]",forest,"[285, 1454, 1181, 1079, 363, 1701, 29888, 13569, 26839]",forest,forêt
"Français: ""défaite"" - English: ""defeat""
Français: ""bande"" - English: ""strip""
Français: ""bouche"" - English: ""mouth""
Français: ""sud"" - English: ""south""
Français: ""fruit"" - English: ""","[285, 1424, 1341, 29888, 15774]",fruit,"[285, 1424, 1341, 29888, 15774]",fruit,fruit
"Français: ""trois"" - English: ""three""
Français: ""montagne"" - English: ""mountain""
Français: ""milieu"" - English: ""middle""
Français: ""tentative"" - English: ""attempt""
Français: ""grille"" - English: ""","[330, 29887, 6856, 7720, 629, 867]",grid,"[330, 29887, 6856, 7720, 629, 867]",grid,grille
"Français: ""avancer"" - English: ""advance""
Français: ""enfant"" - English: ""child""
Français: ""sept"" - English: ""seven""
Français: ""groupe"" - English: ""group""
Français: ""chanson"" - English: ""","[577, 578, 21453, 29879, 1100, 1487, 4823, 269]",song,"[577, 578, 21453, 29879, 1100, 1487, 4823, 269]",song,chanson
"Français: ""école"" - English: ""school""
Français: ""groupe"" - English: ""group""
Français: ""grille"" - English: ""grid""
Français: ""pouvoir"" - English: ""power""
Français: ""étang"" - English: ""","[12509, 282, 1112, 29886, 772, 1129, 2818]",pond,"[12509, 282, 1112, 29886, 772, 1129, 2818]",pond,étang
"Français: ""roche"" - English: ""rock""
Français: ""maison"" - English: ""house""
Français: ""visage"" - English: ""face""
Français: ""cheval"" - English: ""horse""
Français: ""sable"" - English: ""","[4977, 11982, 29879, 28455, 9753, 269, 872]",sand,"[4977, 11982, 29879, 28455, 9753, 269, 872]",sand,sable
"Français: ""œil"" - English: ""eye""
Français: ""ligne"" - English: ""line""
Français: ""histoire"" - English: ""history""
Français: ""porte"" - English: ""door""
Français: ""loi"" - English: ""","[433, 425, 29880, 301, 10653, 4307]",law,"[433, 425, 29880, 301, 10653, 4307]",law,loi
"Français: ""six"" - English: ""six""
Français: ""ressort"" - English: ""spring""
Français: ""main"" - English: ""hand""
Français: ""école"" - English: ""school""
Français: ""onde"" - English: ""","[29893, 2766, 11324, 27766, 281, 10742]",wave,"[29893, 2766, 11324, 27766, 281, 10742]",wave,onde
"Français: ""nuage"" - English: ""cloud""
Français: ""champ"" - English: ""field""
Français: ""neuf"" - English: ""nine""
Français: ""quatre"" - English: ""four""
Français: ""océan"" - English: ""","[288, 12954, 542, 25802, 29877, 23474]",ocean,"[288, 12954, 542, 25802, 29877, 23474]",ocean,océan
"Français: ""forêt"" - English: ""forest""
Français: ""été"" - English: ""summer""
Français: ""juge"" - English: ""judge""
Français: ""filet"" - English: ""net""
Français: ""grotte"" - English: ""","[18346, 274, 5777, 1113, 24230, 29883]",cave,"[18346, 274, 5777, 1113, 24230, 29883]",cave,grotte
"Français: ""siège"" - English: ""seat""
Français: ""supprimer"" - English: ""delete""
Français: ""nord"" - English: ""north""
Français: ""pied"" - English: ""foot""
Français: ""mer"" - English: ""","[409, 344, 29879, 7205, 269]",sea,"[409, 344, 29879, 7205, 269]",sea,mer
"Français: ""bois"" - English: ""wood""
Français: ""jour"" - English: ""day""
Français: ""cheval"" - English: ""horse""
Français: ""structure"" - English: ""structure""
Français: ""lac"" - English: ""","[433, 19437, 24591, 425, 18170, 29880, 301]",lake,"[433, 19437, 24591, 425, 18170, 29880, 301]",lake,lac
"Français: ""siège"" - English: ""seat""
Français: ""village"" - English: ""village""
Français: ""machine"" - English: ""machine""
Français: ""gauche"" - English: ""left""
Français: ""source"" - English: ""","[577, 4993, 2752, 578, 29879, 269, 3669]",source,"[577, 4993, 2752, 578, 29879, 269, 3669]",source,source
"Français: ""supprimer"" - English: ""delete""
Français: ""champ"" - English: ""field""
Français: ""position"" - English: ""position""
Français: ""gare"" - English: ""station""
Français: ""point"" - English: ""","[1298, 11899, 3149, 282, 29886, 772, 1129]",point,"[1298, 11899, 3149, 282, 29886, 772, 1129]",point,point
"Français: ""rouge"" - English: ""red""
Français: ""sac"" - English: ""bag""
Français: ""visage"" - English: ""face""
Français: ""mot"" - English: ""word""
Français: ""version"" - English: ""","[1224, 1873, 29894, 369, 874, 2453, 325, 345, 3259, 1147]",version,"[1224, 1873, 29894, 369, 874, 2453, 325, 345, 3259, 1147]",version,version
"Français: ""neuf"" - English: ""nine""
Français: ""montagne"" - English: ""mountain""
Français: ""mille"" - English: ""thousand""
Français: ""bureau"" - English: ""office""
Français: ""ballon"" - English: ""","[5521, 2291, 8287, 9922, 289, 2135, 29890, 6411]",ball,"[5521, 2291, 8287, 9922, 289, 2135, 29890, 6411]",ball,ballon
"Français: ""mer"" - English: ""sea""
Français: ""océan"" - English: ""ocean""
Français: ""mère"" - English: ""mother""
Français: ""machine"" - English: ""machine""
Français: ""gare"" - English: ""","[6112, 380, 1002, 5073, 29879, 303, 23436, 9523, 5173, 19569, 269]",station,"[6112, 380, 1002, 5073, 29879, 303, 23436, 9523, 5173, 19569, 269]",station,gare
"Français: ""bande"" - English: ""strip""
Français: ""sol"" - English: ""ground""
Français: ""bureau"" - English: ""office""
Français: ""nuage"" - English: ""cloud""
Français: ""riz"" - English: ""","[364, 11674, 374, 19408, 2200, 10107, 29878, 9597]",rice,"[364, 11674, 374, 19408, 2200, 10107, 29878, 9597]",rice,riz
"Français: ""structure"" - English: ""structure""
Français: ""fleur"" - English: ""flower""
Français: ""bourse"" - English: ""exchange""
Français: ""cœur"" - English: ""heart""
Français: ""rouge"" - English: ""","[364, 276, 2654, 1127, 337, 29878]",red,"[364, 276, 2654, 1127, 337, 29878]",red,rouge
"Français: ""enfant"" - English: ""child""
Français: ""sept"" - English: ""seven""
Français: ""quatre"" - English: ""four""
Français: ""vertu"" - English: ""virtue""
Français: ""ligne"" - English: ""","[1915, 1196, 6276, 619, 1220, 492, 29880, 301]",line,"[1915, 1196, 6276, 619, 1220, 492, 29880, 301]",line,ligne
"Français: ""ménage"" - English: ""household""
Français: ""pouvoir"" - English: ""power""
Français: ""ville"" - English: ""city""
Français: ""loi"" - English: ""law""
Français: ""filet"" - English: ""","[484, 7787, 452, 29876, 1212, 302]",net,"[484, 7787, 452, 29876, 1212, 302]",net,filet
"Français: ""vertu"" - English: ""virtue""
Français: ""siège"" - English: ""seat""
Français: ""neige"" - English: ""snow""
Français: ""supprimer"" - English: ""delete""
Français: ""fleur"" - English: ""","[1731, 285, 28149, 4972, 29888, 1652, 5685, 1579]",flower,"[1731, 285, 28149, 4972, 29888, 1652, 5685, 1579]",flower,fleur
"Français: ""mille"" - English: ""thousand""
Français: ""bureau"" - English: ""office""
Français: ""fleur"" - English: ""flower""
Français: ""vallée"" - English: ""valley""
Français: ""thé"" - English: ""","[734, 371, 23429, 260, 29873]",tea,"[734, 371, 23429, 260, 29873]",tea,thé
"Français: ""carré"" - English: ""square""
Français: ""quatre"" - English: ""four""
Français: ""temps"" - English: ""time""
Français: ""fleur"" - English: ""flower""
Français: ""pied"" - English: ""","[285, 1181, 6661, 5431, 3661, 1701, 29888, 7953]",foot,"[285, 1181, 6661, 5431, 3661, 1701, 29888, 7953]",foot,pied
"Français: ""deux"" - English: ""two""
Français: ""carré"" - English: ""square""
Français: ""lumière"" - English: ""light""
Français: ""personne"" - English: ""person""
Français: ""or"" - English: ""","[330, 7684, 748, 29887, 15192, 1484]",gold,"[330, 7684, 748, 29887, 15192, 1484]",gold,or
"Français: ""tête"" - English: ""head""
Français: ""lune"" - English: ""moon""
Français: ""groupe"" - English: ""group""
Français: ""montagne"" - English: ""mountain""
Français: ""porte"" - English: ""","[3050, 437, 270, 1867, 17433, 29881]",door,"[3050, 437, 270, 1867, 17433, 29881]",door,porte
"Français: ""mer"" - English: ""sea""
Français: ""rue"" - English: ""street""
Français: ""cravate"" - English: ""tie""
Français: ""réunion"" - English: ""meeting""
Français: ""neige"" - English: ""","[16586, 29879, 15007, 5807, 269]",snow,"[16586, 29879, 15007, 5807, 269]",snow,neige
"Français: ""mot"" - English: ""word""
Français: ""sol"" - English: ""soil""
Français: ""enfant"" - English: ""child""
Français: ""rue"" - English: ""street""
Français: ""cheval"" - English: ""","[4029, 2015, 29882, 10435, 1251, 298, 5089, 11231]",horse,"[4029, 2015, 29882, 10435, 1251, 298, 5089, 11231]",horse,cheval
"Français: ""école"" - English: ""school""
Français: ""quatre"" - English: ""four""
Français: ""avancer"" - English: ""advance""
Français: ""province"" - English: ""province""
Français: ""un"" - English: ""","[288, 265, 373, 697, 29877, 650]",one,"[288, 265, 373, 697, 29877, 650]",one,un
"Français: ""ville"" - English: ""city""
Français: ""tête"" - English: ""head""
Français: ""filet"" - English: ""net""
Français: ""maison"" - English: ""house""
Français: ""deux"" - English: ""","[3252, 7516, 1023, 260, 29873, 10184]",two,"[3252, 7516, 1023, 260, 29873, 10184]",two,deux
"Français: ""cœur"" - English: ""heart""
Français: ""ménage"" - English: ""household""
Français: ""bande"" - English: ""strip""
Français: ""talent"" - English: ""talent""
Français: ""trois"" - English: ""","[17536, 2211, 1468, 386, 266, 260, 29873, 12455]",three,"[17536, 2211, 1468, 386, 266, 260, 29873, 12455]",three,trois
"Français: ""onde"" - English: ""wave""
Français: ""tête"" - English: ""head""
Français: ""point"" - English: ""point""
Français: ""cheval"" - English: ""horse""
Français: ""quatre"" - English: ""","[285, 1181, 3023, 1701, 29888, 12584, 17823]",four,"[285, 1181, 3023, 1701, 29888, 12584, 17823]",four,quatre
"Français: ""fleur"" - English: ""flower""
Français: ""nord"" - English: ""north""
Français: ""pont"" - English: ""bridge""
Français: ""pouvoir"" - English: ""power""
Français: ""cinq"" - English: ""","[5713, 285, 7241, 29888, 5320, 20818]",five,"[5713, 285, 7241, 29888, 5320, 20818]",five,cinq
"Français: ""ballon"" - English: ""ball""
Français: ""juge"" - English: ""judge""
Français: ""filet"" - English: ""net""
Français: ""hausse"" - English: ""rise""
Français: ""six"" - English: ""","[1039, 29879, 1354, 269, 28319, 4832]",six,"[1039, 29879, 1354, 269, 28319, 4832]",six,six
"Français: ""main"" - English: ""hand""
Français: ""groupe"" - English: ""group""
Français: ""deux"" - English: ""two""
Français: ""beauté"" - English: ""beauty""
Français: ""sept"" - English: ""","[9881, 409, 344, 29879, 269]",seven,"[9881, 409, 344, 29879, 269]",seven,sept
"Français: ""supprimer"" - English: ""delete""
Français: ""vertu"" - English: ""virtue""
Français: ""océan"" - English: ""ocean""
Français: ""point"" - English: ""point""
Français: ""huit"" - English: ""","[321, 29319, 29872, 10096, 9475, 15761]",eight,"[321, 29319, 29872, 10096, 9475, 15761]",eight,huit
"Français: ""hausse"" - English: ""rise""
Français: ""province"" - English: ""province""
Français: ""or"" - English: ""gold""
Français: ""rue"" - English: ""street""
Français: ""neuf"" - English: ""","[1240, 29876, 17081, 302, 6836, 14183]",nine,"[1240, 29876, 17081, 302, 6836, 14183]",nine,neuf
"Français: ""neige"" - English: ""snow""
Français: ""gauche"" - English: ""left""
Français: ""soleil"" - English: ""sun""
Français: ""fruit"" - English: ""fruit""
Français: ""dix"" - English: ""","[734, 371, 3006, 841, 260, 29873]",ten,"[734, 371, 3006, 841, 260, 29873]",ten,dix
"Français: ""fleur"" - English: ""flower""
Français: ""gare"" - English: ""station""
Français: ""sable"" - English: ""sand""
Français: ""couleur"" - English: ""color""
Français: ""tête"" - English: ""","[540, 29882, 2343, 354, 2813, 298]",head,"[540, 29882, 2343, 354, 2813, 298]",head,tête
"Français: ""pied"" - English: ""foot""
Français: ""personne"" - English: ""person""
Français: ""neuf"" - English: ""nine""
Français: ""gare"" - English: ""station""
Français: ""bande"" - English: ""","[10076, 17820, 710, 380, 17010, 29879, 303, 851, 269]",strip,"[10076, 17820, 710, 380, 17010, 29879, 303, 851, 269]",strip,bande
"Français: ""bouche"" - English: ""mouth""
Français: ""genre"" - English: ""kind""
Français: ""maison"" - English: ""house""
Français: ""mot"" - English: ""word""
Français: ""rue"" - English: ""","[29352, 11952, 13045, 710, 380, 29879, 303, 12243, 851, 269]",street,"[29352, 11952, 13045, 710, 380, 29879, 303, 12243, 851, 269]",street,rue
"Français: ""beauté"" - English: ""beauty""
Français: ""neige"" - English: ""snow""
Français: ""neuf"" - English: ""nine""
Français: ""mille"" - English: ""thousand""
Français: ""partie"" - English: ""","[3274, 760, 282, 1595, 29886, 610, 862, 3300]",part,"[3274, 760, 282, 1595, 29886, 610, 862, 3300]",part,partie
"Français: ""ressort"" - English: ""spring""
Français: ""chanson"" - English: ""song""
Français: ""sol"" - English: ""soil""
Français: ""fruit"" - English: ""fruit""
Français: ""œil"" - English: ""","[321, 29872, 1032, 10977]",eye,"[321, 29872, 1032, 10977]",eye,œil
"Français: ""cinq"" - English: ""five""
Français: ""visage"" - English: ""face""
Français: ""pied"" - English: ""foot""
Français: ""machine"" - English: ""machine""
Français: ""champ"" - English: ""","[5713, 285, 7241, 29888, 1746, 29607, 2671]",field,"[5713, 285, 7241, 29888, 1746, 29607, 2671]",field,champ
"Français: ""océan"" - English: ""ocean""
Français: ""trois"" - English: ""three""
Français: ""personne"" - English: ""person""
Français: ""groupe"" - English: ""group""
Français: ""site"" - English: ""","[2746, 7845, 1039, 3268, 29879, 1354, 269]",site,"[2746, 7845, 1039, 3268, 29879, 1354, 269]",site,site
"Français: ""temps"" - English: ""time""
Français: ""deux"" - English: ""two""
Français: ""machine"" - English: ""machine""
Français: ""est"" - English: ""east""
Français: ""danse"" - English: ""","[1388, 18386, 270, 1146, 6025, 17948, 29881]",dance,"[1388, 18386, 270, 1146, 6025, 17948, 29881]",dance,danse
"Français: ""est"" - English: ""east""
Français: ""tentative"" - English: ""attempt""
Français: ""maison"" - English: ""house""
Français: ""cinq"" - English: ""five""
Français: ""mot"" - English: ""","[29893, 1734, 281, 6365, 13762, 8879, 827, 1742]",word,"[29893, 1734, 281, 6365, 13762, 8879, 827, 1742]",word,mot
"Français: ""avancer"" - English: ""advance""
Français: ""jour"" - English: ""day""
Français: ""village"" - English: ""village""
Français: ""genre"" - English: ""kind""
Français: ""paire"" - English: ""","[3274, 282, 5101, 29886, 3300, 18784]",pair,"[3274, 282, 5101, 29886, 3300, 18784]",pair,paire
"Français: ""sud"" - English: ""south""
Français: ""position"" - English: ""position""
Français: ""discours"" - English: ""speech""
Français: ""machine"" - English: ""machine""
Français: ""siège"" - English: ""","[409, 344, 29879, 7205, 12949, 269]",seat,"[409, 344, 29879, 7205, 12949, 269]",seat,siège
"Français: ""porte"" - English: ""door""
Français: ""école"" - English: ""school""
Français: ""discours"" - English: ""speech""
Français: ""un"" - English: ""one""
Français: ""lumière"" - English: ""","[3473, 4366, 619, 492, 29880, 301, 14172, 3578]",light,"[3473, 4366, 619, 492, 29880, 301, 14172, 3578]",light,lumière
"Français: ""fruit"" - English: ""fruit""
Français: ""village"" - English: ""village""
Français: ""position"" - English: ""position""
Français: ""huit"" - English: ""eight""
Français: ""mille"" - English: ""","[10405, 12595, 386, 266, 260, 7693, 29873]",thousand,"[10405, 12595, 386, 266, 260, 7693, 29873]",thousand,mille
"Français: ""chanson"" - English: ""song""
Français: ""génération"" - English: ""generation""
Français: ""partie"" - English: ""part""
Français: ""or"" - English: ""gold""
Français: ""nord"" - English: ""","[29876, 15459, 302, 1217, 6641, 694, 3643]",north,"[29876, 15459, 302, 1217, 6641, 694, 3643]",north,nord
"Français: ""ménage"" - English: ""household""
Français: ""cœur"" - English: ""heart""
Français: ""ligne"" - English: ""line""
Français: ""forêt"" - English: ""forest""
Français: ""machine"" - English: ""","[8628, 29885, 4933, 5825, 611, 23523, 286, 7672, 655]",machine,"[8628, 29885, 4933, 5825, 611, 23523, 286, 7672, 655]",machine,machine
"Français: ""sol"" - English: ""ground""
Français: ""ville"" - English: ""city""
Français: ""lune"" - English: ""moon""
Français: ""position"" - English: ""position""
Français: ""temps"" - English: ""","[2230, 931, 19538, 260, 5335, 2034, 9346, 29873]",time,"[2230, 931, 19538, 260, 5335, 2034, 9346, 29873]",time,temps
"Français: ""bouche"" - English: ""mouth""
Français: ""deux"" - English: ""two""
Français: ""paire"" - English: ""pair""
Français: ""son"" - English: ""sound""
Français: ""position"" - English: ""","[1066, 3283, 282, 13686, 926, 29886, 772, 1129, 2602]",position,"[1066, 3283, 282, 13686, 926, 29886, 772, 1129, 2602]",position,position
"Français: ""beauté"" - English: ""beauty""
Français: ""six"" - English: ""six""
Français: ""sable"" - English: ""sand""
Français: ""grotte"" - English: ""cave""
Français: ""province"" - English: ""","[558, 410, 282, 12291, 29886, 16123, 1326, 771, 8482, 544]",province,"[558, 410, 282, 12291, 29886, 16123, 1326, 771, 8482, 544]",province,province
"Français: ""partie"" - English: ""part""
Français: ""discours"" - English: ""speech""
Français: ""machine"" - English: ""machine""
Français: ""beauté"" - English: ""beauty""
Français: ""bourse"" - English: ""","[321, 14523, 429, 735, 29872, 6543, 5566]",exchange,"[321, 14523, 429, 735, 29872, 6543, 5566]",exchange,bourse
"Français: ""champ"" - English: ""field""
Français: ""fleur"" - English: ""flower""
Français: ""étang"" - English: ""pond""
Français: ""lac"" - English: ""lake""
Français: ""milieu"" - English: ""","[3737, 29885, 2460, 7145, 7256, 17662, 6563, 286]",middle,"[3737, 29885, 2460, 7145, 7256, 17662, 6563, 286]",middle,milieu
"Français: ""grotte"" - English: ""cave""
Français: ""œil"" - English: ""eye""
Français: ""cœur"" - English: ""heart""
Français: ""jour"" - English: ""day""
Français: ""couleur"" - English: ""","[1302, 2927, 784, 274, 1111, 1054, 2780, 10965, 29883]",color,"[1302, 2927, 784, 274, 1111, 1054, 2780, 10965, 29883]",color,couleur
"Français: ""océan"" - English: ""ocean""
Français: ""point"" - English: ""point""
Français: ""bande"" - English: ""strip""
Français: ""mer"" - English: ""sea""
Français: ""genre"" - English: ""","[19015, 29895, 8506, 14380, 413, 2924, 1984, 9089]",kind,"[19015, 29895, 8506, 14380, 413, 2924, 1984, 9089]",kind,genre
"Français: ""pied"" - English: ""foot""
Français: ""discours"" - English: ""speech""
Français: ""filet"" - English: ""net""
Français: ""mère"" - English: ""mother""
Français: ""juge"" - English: ""","[3623, 16833, 6577, 432, 17675, 4900, 29926]",judge,"[3623, 16833, 6577, 432, 17675, 4900, 29926]",judge,juge
"Français: ""village"" - English: ""village""
Français: ""grille"" - English: ""grid""
Français: ""vallée"" - English: ""valley""
Français: ""ligne"" - English: ""line""
Français: ""école"" - English: ""","[885, 27041, 3762, 1557, 816, 29879, 1364, 269]",school,"[885, 27041, 3762, 1557, 816, 29879, 1364, 269]",school,école
"Français: ""tour"" - English: ""tower""
Français: ""œil"" - English: ""eye""
Français: ""défaite"" - English: ""defeat""
Français: ""position"" - English: ""position""
Français: ""structure"" - English: ""","[4984, 6220, 23905, 10582, 3829, 710, 380, 2281, 29879, 303, 851, 269]",structure,"[4984, 6220, 23905, 10582, 3829, 710, 380, 2281, 29879, 303, 851, 269]",structure,structure
"Français: ""grille"" - English: ""grid""
Français: ""ville"" - English: ""city""
Français: ""œil"" - English: ""eye""
Français: ""champ"" - English: ""field""
Français: ""cravate"" - English: ""","[22134, 260, 19538, 2034, 29873]",tie,"[22134, 260, 19538, 2034, 29873]",tie,cravate
"Français: ""grille"" - English: ""grid""
Français: ""nuage"" - English: ""cloud""
Français: ""bureau"" - English: ""office""
Français: ""œil"" - English: ""eye""
Français: ""exemple"" - English: ""","[4392, 321, 4773, 1342, 429, 29872, 735]",example,"[4392, 321, 4773, 1342, 429, 29872, 735]",example,exemple
"Français: ""province"" - English: ""province""
Français: ""étang"" - English: ""pond""
Français: ""deux"" - English: ""two""
Français: ""nord"" - English: ""north""
Français: ""visage"" - English: ""","[4024, 285, 17470, 2258, 3700, 5444, 29888, 2161]",face,"[4024, 285, 17470, 2258, 3700, 5444, 29888, 2161]",face,visage
"Français: ""source"" - English: ""source""
Français: ""neige"" - English: ""snow""
Français: ""sud"" - English: ""south""
Français: ""temps"" - English: ""time""
Français: ""pont"" - English: ""","[1506, 12945, 1182, 19515, 28635, 18419, 29890, 289]",bridge,"[1506, 12945, 1182, 19515, 28635, 18419, 29890, 289]",bridge,pont
"Français: ""gauche"" - English: ""left""
Français: ""partie"" - English: ""part""
Français: ""vertu"" - English: ""virtue""
Français: ""forêt"" - English: ""forest""
Français: ""supprimer"" - English: ""","[7374, 5217, 270, 311, 8143, 316, 628, 29881, 6144]",delete,"[7374, 5217, 270, 311, 8143, 316, 628, 29881, 6144]",delete,supprimer
"Français: ""thé"" - English: ""tea""
Français: ""est"" - English: ""east""
Français: ""mot"" - English: ""word""
Français: ""nord"" - English: ""north""
Français: ""groupe"" - English: ""","[4071, 330, 2318, 29887, 17170, 2972, 629, 867]",group,"[4071, 330, 2318, 29887, 17170, 2972, 629, 867]",group,groupe
"Français: ""ville"" - English: ""city""
Français: ""est"" - English: ""east""
Français: ""structure"" - English: ""structure""
Français: ""porte"" - English: ""door""
Français: ""talent"" - English: ""","[24242, 29873, 941, 5969, 260, 20411, 11062, 17694]",talent,"[24242, 29873, 941, 5969, 260, 20411, 11062, 17694]",talent,talent
"Français: ""genre"" - English: ""kind""
Français: ""danse"" - English: ""dance""
Français: ""lac"" - English: ""lake""
Français: ""neige"" - English: ""snow""
Français: ""beauté"" - English: ""","[15409, 915, 6562, 289, 29890, 367]",beauty,"[15409, 915, 6562, 289, 29890, 367]",beauty,beauté
"Français: ""génération"" - English: ""generation""
Français: ""lune"" - English: ""moon""
Français: ""tête"" - English: ""head""
Français: ""section"" - English: ""section""
Français: ""plate-forme"" - English: ""","[18870, 13974, 282, 7481, 29886, 12120, 572, 2174, 715]",platform,"[18870, 13974, 282, 7481, 29886, 12120, 572, 2174, 715]",platform,plate-forme
"Français: ""ligne"" - English: ""line""
Français: ""thé"" - English: ""tea""
Français: ""œil"" - English: ""eye""
Français: ""grotte"" - English: ""cave""
Français: ""maison"" - English: ""","[9261, 10774, 29882, 8697, 3699, 1251, 298, 5089]",house,"[9261, 10774, 29882, 8697, 3699, 1251, 298, 5089]",house,maison
"Français: ""supprimer"" - English: ""delete""
Français: ""main"" - English: ""hand""
Français: ""vitesse"" - English: ""speed""
Français: ""cœur"" - English: ""heart""
Français: ""soleil"" - English: ""","[11445, 29879, 2146, 480, 6575, 269]",sun,"[11445, 29879, 2146, 480, 6575, 269]",sun,soleil
"Français: ""mot"" - English: ""word""
Français: ""version"" - English: ""version""
Français: ""tentative"" - English: ""attempt""
Français: ""vertu"" - English: ""virtue""
Français: ""réunion"" - English: ""","[5870, 29885, 11781, 592, 17897, 286, 1004]",meeting,"[5870, 29885, 11781, 592, 17897, 286, 1004]",meeting,réunion
"Français: ""carré"" - English: ""square""
Français: ""tête"" - English: ""head""
Français: ""thé"" - English: ""tea""
Français: ""œil"" - English: ""eye""
Français: ""histoire"" - English: ""","[7251, 3603, 29882, 670, 4955, 22880, 2918, 298, 16211, 18434, 9825]",history,"[7251, 3603, 29882, 670, 4955, 22880, 2918, 298, 16211, 18434, 9825]",history,histoire
"Français: ""discours"" - English: ""speech""
Français: ""bande"" - English: ""strip""
Français: ""thé"" - English: ""tea""
Français: ""soleil"" - English: ""sun""
Français: ""vallée"" - English: ""","[29894, 659, 19599, 2947, 22044, 325, 1564, 28519, 791]",valley,"[29894, 659, 19599, 2947, 22044, 325, 1564, 28519, 791]",valley,vallée
"Français: ""jour"" - English: ""day""
Français: ""sable"" - English: ""sand""
Français: ""un"" - English: ""one""
Français: ""histoire"" - English: ""history""
Français: ""carré"" - English: ""","[3044, 18074, 17619, 29879, 6862, 26613, 10674, 269]",square,"[3044, 18074, 17619, 29879, 6862, 26613, 10674, 269]",square,carré
"Français: ""jour"" - English: ""day""
Français: ""soleil"" - English: ""sun""
Français: ""vitesse"" - English: ""speed""
Français: ""or"" - English: ""gold""
Français: ""génération"" - English: ""","[4738, 1885, 330, 2531, 18530, 12623, 479, 29887, 1737, 1176]",generation,"[4738, 1885, 330, 2531, 18530, 12623, 479, 29887, 1737, 1176]",generation,génération
"Français: ""forêt"" - English: ""forest""
Français: ""avancer"" - English: ""advance""
Français: ""genre"" - English: ""kind""
Français: ""jour"" - English: ""day""
Français: ""sud"" - English: ""","[577, 578, 13267, 29879, 7062, 269, 3669]",south,"[577, 578, 13267, 29879, 7062, 269, 3669]",south,sud
"Français: ""école"" - English: ""school""
Français: ""chanson"" - English: ""song""
Français: ""sept"" - English: ""seven""
Français: ""section"" - English: ""section""
Français: ""vertu"" - English: ""","[29894, 3516, 10636, 15389, 325, 4610, 27935, 2405, 1403]",virtue,"[29894, 3516, 10636, 15389, 325, 4610, 27935, 2405, 1403]",virtue,vertu
"Français: ""vitesse"" - English: ""speed""
Français: ""danse"" - English: ""dance""
Français: ""paire"" - English: ""pair""
Français: ""rue"" - English: ""street""
Français: ""tribu"" - English: ""","[509, 3626, 9434, 29563, 260, 534, 3367, 29873]",tribe,"[509, 3626, 9434, 29563, 260, 534, 3367, 29873]",tribe,tribu
"Français: ""plate-forme"" - English: ""platform""
Français: ""milieu"" - English: ""middle""
Français: ""six"" - English: ""six""
Français: ""vallée"" - English: ""valley""
Français: ""ville"" - English: ""","[455, 274, 4583, 7537, 12690, 20752, 29883, 4272]",city,"[455, 274, 4583, 7537, 12690, 20752, 29883, 4272]",city,ville
"Français: ""lumière"" - English: ""light""
Français: ""porte"" - English: ""door""
Français: ""ville"" - English: ""city""
Français: ""queue"" - English: ""tail""
Français: ""vitesse"" - English: ""","[6210, 19322, 29879, 961, 1028, 5965, 805, 269]",speed,"[6210, 19322, 29879, 961, 1028, 5965, 805, 269]",speed,vitesse
"Français: ""supprimer"" - English: ""delete""
Français: ""groupe"" - English: ""group""
Français: ""œil"" - English: ""eye""
Français: ""danse"" - English: ""dance""
Français: ""sol"" - English: ""","[5962, 4071, 330, 29887, 17170, 629, 867, 2057]",ground,"[5962, 4071, 330, 29887, 17170, 629, 867, 2057]",ground,sol
"Français: ""province"" - English: ""province""
Français: ""structure"" - English: ""structure""
Français: ""milieu"" - English: ""middle""
Français: ""bureau"" - English: ""office""
Français: ""avancer"" - English: ""","[17263, 29874, 328, 3061, 263, 6564, 594]",advance,"[17263, 29874, 328, 3061, 263, 6564, 594]",advance,avancer
"Français: ""temps"" - English: ""time""
Français: ""maison"" - English: ""house""
Français: ""mot"" - English: ""word""
Français: ""est"" - English: ""east""
Français: ""tentative"" - English: ""","[29874, 263, 4218, 1131, 472, 21609, 1098, 271, 15127]",attempt,"[29874, 263, 4218, 1131, 472, 21609, 1098, 271, 15127]",attempt,tentative
"Français: ""rue"" - English: ""street""
Français: ""huit"" - English: ""eight""
Français: ""école"" - English: ""school""
Français: ""mer"" - English: ""sea""
Français: ""défaite"" - English: ""","[1753, 270, 311, 8686, 316, 822, 29881, 20653]",defeat,"[1753, 270, 311, 8686, 316, 822, 29881, 20653]",defeat,défaite
"Français: ""retour"" - English: ""return""
Français: ""village"" - English: ""village""
Français: ""enfant"" - English: ""child""
Français: ""cravate"" - English: ""tie""
Français: ""queue"" - English: ""","[12464, 941, 260, 11062, 29873, 18237]",tail,"[12464, 941, 260, 11062, 29873, 18237]",tail,queue
"Français: ""structure"" - English: ""structure""
Français: ""roche"" - English: ""rock""
Français: ""pouvoir"" - English: ""power""
Français: ""forêt"" - English: ""forest""
Français: ""mère"" - English: ""","[29885, 3184, 25550, 5637, 286, 2730, 4346, 14817]",mother,"[29885, 3184, 25550, 5637, 286, 2730, 4346, 14817]",mother,mère
"Français: ""supprimer"" - English: ""delete""
Français: ""temps"" - English: ""time""
Français: ""dix"" - English: ""ten""
Français: ""bande"" - English: ""strip""
Français: ""est"" - English: ""","[321, 2240, 9755, 29872, 23027, 11248]",east,"[321, 2240, 9755, 29872, 23027, 11248]",east,est
"Français: ""sac"" - English: ""bag""
Français: ""genre"" - English: ""kind""
Français: ""cinq"" - English: ""five""
Français: ""œil"" - English: ""eye""
Français: ""retour"" - English: ""","[364, 3240, 2457, 276, 2267, 736, 337, 29878]",return,"[364, 3240, 2457, 276, 2267, 736, 337, 29878]",return,retour
"Français: ""tour"" - English: ""tower""
Français: ""été"" - English: ""summer""
Français: ""bourse"" - English: ""exchange""
Français: ""version"" - English: ""version""
Français: ""discours"" - English: ""","[29879, 12032, 961, 1028, 5965, 805, 269]",speech,"[29879, 12032, 961, 1028, 5965, 805, 269]",speech,discours
"Français: ""tentative"" - English: ""attempt""
Français: ""ressort"" - English: ""spring""
Français: ""danse"" - English: ""dance""
Français: ""couleur"" - English: ""color""
Français: ""enfant"" - English: ""","[274, 18558, 305, 5145, 2278, 4161, 521, 29883]",child,"[274, 18558, 305, 5145, 2278, 4161, 521, 29883]",child,enfant
"Français: ""maison"" - English: ""house""
Français: ""queue"" - English: ""tail""
Français: ""thé"" - English: ""tea""
Français: ""version"" - English: ""version""
Français: ""tour"" - English: ""","[517, 19372, 260, 304, 29873]",tower,"[517, 19372, 260, 304, 29873]",tower,tour
"Français: ""mère"" - English: ""mother""
Français: ""été"" - English: ""summer""
Français: ""cœur"" - English: ""heart""
Français: ""bande"" - English: ""strip""
Français: ""ménage"" - English: ""","[9261, 10774, 29882, 8697, 3699, 1251, 298, 5089, 22329]",household,"[9261, 10774, 29882, 8697, 3699, 1251, 298, 5089, 22329]",household,ménage
"Français: ""vertu"" - English: ""virtue""
Français: ""ligne"" - English: ""line""
Français: ""lune"" - English: ""moon""
Français: ""ville"" - English: ""city""
Français: ""personne"" - English: ""","[3736, 10532, 412, 282, 2022, 639, 6774, 1236, 29886, 546]",person,"[3736, 10532, 412, 282, 2022, 639, 6774, 1236, 29886, 546]",person,personne
"Français: ""océan"" - English: ""ocean""
Français: ""soleil"" - English: ""sun""
Français: ""rue"" - English: ""street""
Français: ""enfant"" - English: ""child""
Français: ""section"" - English: ""","[409, 344, 4004, 8803, 29879, 5226, 21149, 3471, 269, 2042]",section,"[409, 344, 4004, 8803, 29879, 5226, 21149, 3471, 269, 2042]",section,section
"Français: ""école"" - English: ""school""
Français: ""sud"" - English: ""south""
Français: ""cravate"" - English: ""tie""
Français: ""sac"" - English: ""bag""
Français: ""bureau"" - English: ""","[8034, 288, 310, 2696, 29877, 974, 20205, 1283, 3344]",office,"[8034, 288, 310, 2696, 29877, 974, 20205, 1283, 3344]",office,bureau
"Français: ""couleur"" - English: ""color""
Français: ""deux"" - English: ""two""
Français: ""discours"" - English: ""speech""
Français: ""plate-forme"" - English: ""platform""
Français: ""roche"" - English: ""","[364, 696, 10198, 307, 20821, 7679, 29878]",rock,"[364, 696, 10198, 307, 20821, 7679, 29878]",rock,roche
"Français: ""tentative"" - English: ""attempt""
Français: ""lac"" - English: ""lake""
Français: ""œil"" - English: ""eye""
Français: ""forêt"" - English: ""forest""
Français: ""hausse"" - English: ""","[364, 374, 3780, 29878, 5161, 14451, 10107]",rise,"[364, 374, 3780, 29878, 5161, 14451, 10107]",rise,hausse
"Français: ""visage"" - English: ""face""
Français: ""juge"" - English: ""judge""
Français: ""grille"" - English: ""grid""
Français: ""est"" - English: ""east""
Français: ""gauche"" - English: ""","[25874, 2175, 280, 29880, 1563, 301, 454]",left,"[25874, 2175, 280, 29880, 1563, 301, 454]",left,gauche
"Français: ""océan"" - English: ""ocean""
Français: ""sable"" - English: ""sand""
Français: ""cinq"" - English: ""five""
Français: ""huit"" - English: ""eight""
Français: ""son"" - English: ""","[577, 578, 6047, 29879, 29802, 269, 3669]",sound,"[577, 578, 6047, 29879, 29802, 269, 3669]",sound,son
"Français: ""chanson"" - English: ""song""
Français: ""son"" - English: ""sound""
Français: ""milieu"" - English: ""middle""
Français: ""roche"" - English: ""rock""
Français: ""pouvoir"" - English: ""","[282, 4764, 12248, 13519, 29886, 772, 1129, 3081]",power,"[282, 4764, 12248, 13519, 29886, 772, 1129, 3081]",power,pouvoir
"Français: ""bois"" - English: ""wood""
Français: ""son"" - English: ""sound""
Français: ""vallée"" - English: ""valley""
Français: ""avancer"" - English: ""advance""
Français: ""été"" - English: ""","[2083, 29879, 11801, 2146, 22792, 480, 2533, 269]",summer,"[2083, 29879, 11801, 2146, 22792, 480, 2533, 269]",summer,été


==> figures/translation/7b_fr_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""exemple"" - Français: ""exemple""
Français: ""huit"" - Français: ""huit""
Français: ""gauche"" - Français: ""gauche""
Français: ""océan"" - Français: ""océan""
Français: ""nuage"" - Français: ""","[302, 4948, 29876, 3433]",nuage,"[23642, 17184, 9570, 695, 274, 1067, 15126, 29883, 9274]",cloud,nuage
"Français: ""ville"" - Français: ""ville""
Français: ""quatre"" - Français: ""quatre""
Français: ""supprimer"" - Français: ""supprimer""
Français: ""temps"" - Français: ""temps""
Français: ""sac"" - Français: ""","[4977, 269, 872, 29879, 7067]",sac,"[9922, 29890, 23156, 19548, 2291, 289]",bag,sac
"Français: ""danse"" - Français: ""danse""
Français: ""thé"" - Français: ""thé""
Français: ""queue"" - Français: ""queue""
Français: ""tentative"" - Français: ""tentative""
Français: ""bouche"" - Français: ""","[833, 1045, 29890, 16380, 289]",bouche,"[4346, 2730, 21026, 13394, 29885, 29442, 286]",mouth,bouche
"Français: ""lumière"" - Français: ""lumière""
Français: ""tête"" - Français: ""tête""
Français: ""nuage"" - Français: ""nuage""
Français: ""sol"" - Français: ""sol""
Français: ""cœur"" - Français: ""","[274, 29883]",cœur,"[5192, 298, 29882, 8293, 540, 23057, 354]",heart,cœur
"Français: ""son"" - Français: ""son""
Français: ""milieu"" - Français: ""milieu""
Français: ""siège"" - Français: ""siège""
Français: ""pied"" - Français: ""pied""
Français: ""main"" - Français: ""","[655, 3396, 24402, 1667, 29885, 5530, 611, 286]",main,"[298, 5403, 29882, 447, 3179, 5905, 1361, 2350]",hand,main
"Français: ""sol"" - Français: ""sol""
Français: ""juge"" - Français: ""juge""
Français: ""main"" - Français: ""main""
Français: ""grille"" - Français: ""grille""
Français: ""jour"" - Français: ""","[29926, 2958, 20551, 8121, 432, 2212, 8694]",jour,"[1388, 270, 29881, 1146, 2462, 3250]",day,jour
"Français: ""bureau"" - Français: ""bureau""
Français: ""pont"" - Français: ""pont""
Français: ""mère"" - Français: ""mère""
Français: ""trois"" - Français: ""trois""
Français: ""étoile"" - Français: ""","[904, 1893, 2852, 29948]",étoile,"[269, 380, 303, 9523, 29879, 5173, 5810, 8508]",star,étoile
"Français: ""porte"" - Français: ""porte""
Français: ""cheval"" - Français: ""cheval""
Français: ""main"" - Français: ""main""
Français: ""discours"" - Français: ""discours""
Français: ""ressort"" - Français: ""","[29878, 620, 690, 364, 337, 18475, 1253, 276]",ressort,"[805, 15099, 4278, 269, 7689, 29879, 1028, 6709]",spring,ressort
"Français: ""vertu"" - Français: ""vertu""
Français: ""champ"" - Français: ""champ""
Français: ""mer"" - Français: ""mer""
Français: ""bouche"" - Français: ""bouche""
Français: ""lune"" - Français: ""","[29880, 301, 8092, 6092, 25081]",lune,"[4346, 2730, 18786, 29885, 286]",moon,lune
"Français: ""ressort"" - Français: ""ressort""
Français: ""génération"" - Français: ""génération""
Français: ""pouvoir"" - Français: ""pouvoir""
Français: ""maison"" - Français: ""maison""
Français: ""bois"" - Français: ""","[833, 1045, 29890, 23734, 289]",bois,"[6115, 8879, 29893, 827, 8112, 281]",wood,bois
"Français: ""lune"" - Français: ""lune""
Français: ""cravate"" - Français: ""cravate""
Français: ""cœur"" - Français: ""cœur""
Français: ""pont"" - Français: ""pont""
Français: ""chanson"" - Français: ""","[5083, 5815, 274, 305, 521, 29883, 25875, 10329]",chanson,"[1100, 1487, 269, 29879, 578, 4823, 577, 21453]",song,chanson
"Français: ""ligne"" - Français: ""ligne""
Français: ""bande"" - Français: ""bande""
Français: ""main"" - Français: ""main""
Français: ""avancer"" - Français: ""avancer""
Français: ""étang"" - Français: ""","[904, 28899, 1893, 29948, 2852]",étang,"[12509, 772, 29886, 282, 1129, 1112, 2818]",pond,étang
"Français: ""ménage"" - Français: ""ménage""
Français: ""bande"" - Français: ""bande""
Français: ""queue"" - Français: ""queue""
Français: ""milieu"" - Français: ""milieu""
Français: ""onde"" - Français: ""","[16504, 373, 898, 29877, 288, 13469, 265]",onde,"[29893, 10742, 27766, 281, 2766, 11324]",wave,onde
"Français: ""gauche"" - Français: ""gauche""
Français: ""carré"" - Français: ""carré""
Français: ""un"" - Français: ""un""
Français: ""couleur"" - Français: ""couleur""
Français: ""grotte"" - Français: ""","[330, 867, 629, 4071, 29887, 17170]",grotte,"[5777, 1113, 18346, 274, 24230, 29883]",cave,grotte
"Français: ""porte"" - Français: ""porte""
Français: ""grille"" - Français: ""grille""
Français: ""est"" - Français: ""est""
Français: ""hausse"" - Français: ""hausse""
Français: ""mer"" - Français: ""","[1050, 2778, 592, 1004, 29885, 286]",mer,"[409, 269, 7205, 29879, 344]",sea,mer
"Français: ""école"" - Français: ""école""
Français: ""siège"" - Français: ""siège""
Français: ""vallée"" - Français: ""vallée""
Français: ""ville"" - Français: ""ville""
Français: ""gare"" - Français: ""","[330, 7171, 24816, 3249, 29887, 5397, 10364]",gare,"[269, 6112, 380, 5073, 9523, 29879, 303, 5173, 23436, 19569, 1002]",station,gare
"Français: ""son"" - Français: ""son""
Français: ""porte"" - Français: ""porte""
Français: ""riz"" - Français: ""riz""
Français: ""œil"" - Français: ""œil""
Français: ""filet"" - Français: ""","[29888, 1445, 977, 934, 5713, 285, 7241, 1777]",filet,"[7787, 302, 484, 1212, 29876, 452]",net,filet
"Français: ""ressort"" - Français: ""ressort""
Français: ""grille"" - Français: ""grille""
Français: ""huit"" - Français: ""huit""
Français: ""lumière"" - Français: ""lumière""
Français: ""pied"" - Français: ""","[5036, 2930, 29886, 282, 12343, 15957, 1631]",pied,"[1701, 7953, 29888, 1181, 285, 5431, 6661, 3661]",foot,pied
"Français: ""ressort"" - Français: ""ressort""
Français: ""main"" - Français: ""main""
Français: ""discours"" - Français: ""discours""
Français: ""trois"" - Français: ""trois""
Français: ""or"" - Français: ""","[29877, 288, 470, 272]",or,"[330, 748, 1484, 15192, 29887, 7684]",gold,or
"Français: ""sac"" - Français: ""sac""
Français: ""défaite"" - Français: ""défaite""
Français: ""tentative"" - Français: ""tentative""
Français: ""ville"" - Français: ""ville""
Français: ""porte"" - Français: ""","[637, 772, 2011, 14931, 13732, 29886, 282, 1277, 1129, 1971]",porte,"[270, 29881, 17433, 437, 3050, 1867]",door,porte
"Français: ""vallée"" - Français: ""vallée""
Français: ""forêt"" - Français: ""forêt""
Français: ""été"" - Français: ""été""
Français: ""vitesse"" - Français: ""vitesse""
Français: ""neige"" - Français: ""","[302, 12106, 484, 29876, 452]",neige,"[269, 15007, 29879, 5807, 16586]",snow,neige
"Français: ""étang"" - Français: ""étang""
Français: ""grille"" - Français: ""grille""
Français: ""porte"" - Français: ""porte""
Français: ""tête"" - Français: ""tête""
Français: ""cheval"" - Français: ""","[1173, 923, 274, 305, 521, 29823, 29883, 25042]",cheval,"[298, 29882, 5089, 1251, 10435, 11231, 2015, 4029]",horse,cheval
"Français: ""milieu"" - Français: ""milieu""
Français: ""queue"" - Français: ""queue""
Français: ""beauté"" - Français: ""beauté""
Français: ""danse"" - Français: ""danse""
Français: ""un"" - Français: ""","[348, 29884, 443, 318]",un,"[373, 29877, 288, 697, 650, 265]",one,un
"Français: ""huit"" - Français: ""huit""
Français: ""discours"" - Français: ""discours""
Français: ""mère"" - Français: ""mère""
Français: ""fleur"" - Français: ""fleur""
Français: ""deux"" - Français: ""","[311, 4239, 270, 29881, 316]",deux,"[10184, 29873, 260, 7516, 3252, 1023]",two,deux
"Français: ""sac"" - Français: ""sac""
Français: ""vallée"" - Français: ""vallée""
Français: ""nuage"" - Français: ""nuage""
Français: ""supprimer"" - Français: ""supprimer""
Français: ""quatre"" - Français: ""","[439, 3855, 29939, 339, 12134, 21408]",quatre,"[1701, 17823, 12584, 29888, 1181, 3023, 285]",four,quatre
"Français: ""tribu"" - Français: ""tribu""
Français: ""mer"" - Français: ""mer""
Français: ""thé"" - Français: ""thé""
Français: ""queue"" - Français: ""queue""
Français: ""cinq"" - Français: ""","[4583, 17256, 16381, 274, 455, 4670, 29883]",cinq,"[29888, 20818, 5320, 5713, 285, 7241]",five,cinq
"Français: ""jour"" - Français: ""jour""
Français: ""montagne"" - Français: ""montagne""
Français: ""carré"" - Français: ""carré""
Français: ""main"" - Français: ""main""
Français: ""huit"" - Français: ""","[22888, 298, 15669, 29882, 27052, 6905]",huit,"[29872, 321, 9475, 29319, 15761, 10096]",eight,huit
"Français: ""grille"" - Français: ""grille""
Français: ""visage"" - Français: ""visage""
Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""étang"" - Français: ""étang""
Français: ""dix"" - Français: ""","[270, 29881, 652, 23386, 6051]",dix,"[3006, 371, 734, 29873, 260, 841]",ten,dix
"Français: ""réunion"" - Français: ""réunion""
Français: ""ligne"" - Français: ""ligne""
Français: ""lac"" - Français: ""lac""
Français: ""mille"" - Français: ""mille""
Français: ""tête"" - Français: ""","[29873, 260, 17949]",tête,"[298, 29882, 540, 354, 2813, 2343]",head,tête
"Français: ""pont"" - Français: ""pont""
Français: ""sol"" - Français: ""sol""
Français: ""gauche"" - Français: ""gauche""
Français: ""bureau"" - Français: ""bureau""
Français: ""bande"" - Français: ""","[9922, 2571, 4980, 9892, 29890, 27628, 2291, 3719, 289]",bande,"[269, 851, 380, 303, 17010, 29879, 10076, 710, 17820]",strip,bande
"Français: ""est"" - Français: ""est""
Français: ""queue"" - Français: ""queue""
Français: ""temps"" - Français: ""temps""
Français: ""sol"" - Français: ""sol""
Français: ""rue"" - Français: ""","[29878, 5796, 364, 582, 16014]",rue,"[29352, 269, 851, 12243, 380, 303, 29879, 710, 13045, 11952]",street,rue
"Français: ""mille"" - Français: ""mille""
Français: ""deux"" - Français: ""deux""
Français: ""neige"" - Français: ""neige""
Français: ""juge"" - Français: ""juge""
Français: ""œil"" - Français: """,[30106],œil,"[10977, 29872, 321, 1032]",eye,œil
"Français: ""rouge"" - Français: ""rouge""
Français: ""retour"" - Français: ""retour""
Français: ""cinq"" - Français: ""cinq""
Français: ""queue"" - Français: ""queue""
Français: ""champ"" - Français: ""","[18480, 5815, 274, 305, 521, 29883, 10329, 11179]",champ,"[29607, 1746, 29888, 5713, 285, 7241, 2671]",field,champ
"Français: ""nuage"" - Français: ""nuage""
Français: ""champ"" - Français: ""champ""
Français: ""genre"" - Français: ""genre""
Français: ""lac"" - Français: ""lac""
Français: ""mot"" - Français: ""","[3184, 4346, 14817, 2730, 29885, 286]",mot,"[1734, 8879, 29893, 827, 281, 1742, 13762, 6365]",word,mot
"Français: ""main"" - Français: ""main""
Français: ""sol"" - Français: ""sol""
Français: ""étang"" - Français: ""étang""
Français: ""danse"" - Français: ""danse""
Français: ""mille"" - Français: ""","[2316, 3533, 2460, 19958, 29885, 23853, 286, 3737]",mille,"[10405, 29873, 260, 7693, 386, 12595, 266]",thousand,mille
"Français: ""pied"" - Français: ""pied""
Français: ""cheval"" - Français: ""cheval""
Français: ""tentative"" - Français: ""tentative""
Français: ""nuage"" - Français: ""nuage""
Français: ""bourse"" - Français: ""","[833, 1045, 29890, 16380, 6526, 289]",bourse,"[6543, 29872, 321, 429, 14523, 735, 5566]",exchange,bourse
"Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""cinq"" - Français: ""cinq""
Français: ""bande"" - Français: ""bande""
Français: ""enfant"" - Français: ""enfant""
Français: ""genre"" - Français: ""","[1885, 330, 479, 2531, 16151, 29887, 1737]",genre,"[1984, 413, 29895, 9089, 14380, 19015, 2924, 8506]",kind,genre
"Français: ""gauche"" - Français: ""gauche""
Français: ""exemple"" - Français: ""exemple""
Français: ""hausse"" - Français: ""hausse""
Français: ""nuage"" - Français: ""nuage""
Français: ""école"" - Français: ""","[24618, 904, 29948, 4582]",école,"[885, 269, 3762, 1557, 27041, 29879, 816, 1364]",school,école
"Français: ""lumière"" - Français: ""lumière""
Français: ""tentative"" - Français: ""tentative""
Français: ""deux"" - Français: ""deux""
Français: ""trois"" - Français: ""trois""
Français: ""cravate"" - Français: ""","[12220, 29883, 26844, 274, 2181, 7283]",cravate,"[29873, 260, 2034, 22134, 19538]",tie,cravate
"Français: ""sud"" - Français: ""sud""
Français: ""nuage"" - Français: ""nuage""
Français: ""or"" - Français: ""or""
Français: ""milieu"" - Français: ""milieu""
Français: ""visage"" - Français: ""","[29894, 1403, 1998, 3516, 325, 1730]",visage,"[29888, 3700, 4024, 2258, 285, 2161, 5444, 17470]",face,visage
"Français: ""sac"" - Français: ""sac""
Français: ""danse"" - Français: ""danse""
Français: ""réunion"" - Français: ""réunion""
Français: ""deux"" - Français: ""deux""
Français: ""pont"" - Français: ""","[12509, 772, 29886, 282, 1129, 1112, 29649, 13185]",pont,"[18419, 19515, 29890, 12945, 28635, 1182, 289, 1506]",bridge,pont
"Français: ""tête"" - Français: ""tête""
Français: ""queue"" - Français: ""queue""
Français: ""enfant"" - Français: ""enfant""
Français: ""mère"" - Français: ""mère""
Français: ""supprimer"" - Français: ""","[269, 1462, 13159, 29879, 12587, 480, 19303, 2146]",supprimer,"[311, 5217, 6144, 270, 29881, 316, 628, 8143, 7374]",delete,supprimer
"Français: ""ressort"" - Français: ""ressort""
Français: ""roche"" - Français: ""roche""
Français: ""retour"" - Français: ""retour""
Français: ""gauche"" - Français: ""gauche""
Français: ""maison"" - Français: ""","[655, 18234, 3503, 24402, 5530, 29885, 611, 286]",maison,"[8697, 298, 29882, 3699, 5089, 9261, 1251, 10774]",house,maison
"Français: ""été"" - Français: ""été""
Français: ""bouche"" - Français: ""bouche""
Français: ""exemple"" - Français: ""exemple""
Français: ""cinq"" - Français: ""cinq""
Français: ""réunion"" - Français: ""","[1841, 29878, 364, 5606]",réunion,"[592, 1004, 29885, 17897, 5870, 11781, 286]",meeting,réunion
"Français: ""fleur"" - Français: ""fleur""
Français: ""été"" - Français: ""été""
Français: ""bouche"" - Français: ""bouche""
Français: ""mer"" - Français: ""mer""
Français: ""carré"" - Français: ""","[5777, 1113, 1559, 4287, 274, 29883]",carré,"[18074, 17619, 269, 26613, 10674, 6862, 29879, 3044]",square,carré
"Français: ""tentative"" - Français: ""tentative""
Français: ""lumière"" - Français: ""lumière""
Français: ""cœur"" - Français: ""cœur""
Français: ""son"" - Français: ""son""
Français: ""ville"" - Français: ""","[29894, 1403, 8441, 3516, 4909, 17191, 325, 4213, 11928]",ville,"[4583, 7537, 4272, 20752, 274, 455, 12690, 29883]",city,ville
"Français: ""vertu"" - Français: ""vertu""
Français: ""sud"" - Français: ""sud""
Français: ""ligne"" - Français: ""ligne""
Français: ""or"" - Français: ""or""
Français: ""vitesse"" - Français: ""","[29894, 1403, 3516, 13901, 325]",vitesse,"[805, 269, 5965, 19322, 29879, 1028, 6210, 961]",speed,vitesse
"Français: ""thé"" - Français: ""thé""
Français: ""retour"" - Français: ""retour""
Français: ""ménage"" - Français: ""ménage""
Français: ""bourse"" - Français: ""bourse""
Français: ""sol"" - Français: ""","[2929, 899, 269, 29879, 578, 577]",sol,"[330, 867, 5962, 2057, 4071, 629, 29887, 17170]",ground,sol
"Français: ""tour"" - Français: ""tour""
Français: ""plate-forme"" - Français: ""plate-forme""
Français: ""siège"" - Français: ""siège""
Français: ""océan"" - Français: ""océan""
Français: ""tentative"" - Français: ""","[3006, 734, 371, 29873, 12033, 260, 841]",tentative,"[21609, 4218, 271, 29874, 15127, 1098, 1131, 263, 472]",attempt,tentative
"Français: ""supprimer"" - Français: ""supprimer""
Français: ""mille"" - Français: ""mille""
Français: ""mère"" - Français: ""mère""
Français: ""juge"" - Français: ""juge""
Français: ""queue"" - Français: ""","[439, 802, 9990, 3855, 29939, 9521, 712, 339]",queue,"[29873, 260, 18237, 941, 12464, 11062]",tail,queue
"Français: ""cravate"" - Français: ""cravate""
Français: ""onde"" - Français: ""onde""
Français: ""avancer"" - Français: ""avancer""
Français: ""bouche"" - Français: ""bouche""
Français: ""discours"" - Français: ""","[270, 29881, 2218, 652, 17021, 6051, 2313, 766]",discours,"[805, 269, 5965, 29879, 1028, 12032, 961]",speech,discours
"Français: ""gare"" - Français: ""gare""
Français: ""sol"" - Français: ""sol""
Français: ""bouche"" - Français: ""bouche""
Français: ""tête"" - Français: ""tête""
Français: ""enfant"" - Français: ""","[427, 29872, 321, 12377, 264, 23578]",enfant,"[274, 5145, 305, 521, 2278, 29883, 18558, 4161]",child,enfant
"Français: ""bois"" - Français: ""bois""
Français: ""tête"" - Français: ""tête""
Français: ""neuf"" - Français: ""neuf""
Français: ""dix"" - Français: ""dix""
Français: ""ménage"" - Français: ""","[12031, 286, 8774, 29885]",ménage,"[8697, 298, 29882, 3699, 5089, 9261, 10774, 1251, 22329]",household,ménage
"Français: ""grotte"" - Français: ""grotte""
Français: ""onde"" - Français: ""onde""
Français: ""avancer"" - Français: ""avancer""
Français: ""étang"" - Français: ""étang""
Français: ""bureau"" - Français: ""","[2423, 29890, 1321, 8399, 289, 6866]",bureau,"[8034, 20205, 310, 1283, 288, 29877, 974, 3344, 2696]",office,bureau
"Français: ""tête"" - Français: ""tête""
Français: ""quatre"" - Français: ""quatre""
Français: ""lune"" - Français: ""lune""
Français: ""bouche"" - Français: ""bouche""
Français: ""hausse"" - Français: ""","[298, 29882, 447, 6208, 2350]",hausse,"[14451, 29878, 5161, 364, 10107, 3780, 374]",rise,hausse
"Français: ""supprimer"" - Français: ""supprimer""
Français: ""carré"" - Français: ""carré""
Français: ""bourse"" - Français: ""bourse""
Français: ""trois"" - Français: ""trois""
Français: ""gauche"" - Français: ""","[330, 13395, 3249, 26003, 29887, 10364]",gauche,"[2175, 29880, 280, 301, 1563, 454, 25874]",left,gauche
"Français: ""juge"" - Français: ""juge""
Français: ""couleur"" - Français: ""couleur""
Français: ""onde"" - Français: ""onde""
Français: ""ville"" - Français: ""ville""
Français: ""été"" - Français: ""","[7342, 904, 1893, 4370, 2852, 29948]",été,"[269, 11801, 22792, 29879, 480, 2083, 2533, 2146]",summer,été


==> figures/translation/7b_fr_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""fleur"" - Русский: ""цветок""
Français: ""cravate"" - Русский: ""галстук""
Français: ""couleur"" - Русский: ""цвет""
Français: ""bande"" - Русский: ""полоса""
Français: ""nuage"" - Русский: ""","[614, 1604, 29904, 5055, 4389, 211]",облако,"[17184, 9274, 29883, 9570, 23642, 695, 274, 1067, 15126]",cloud,nuage
"Français: ""génération"" - Русский: ""поколение""
Français: ""sable"" - Русский: ""песок""
Français: ""sol"" - Русский: ""земля""
Français: ""onde"" - Русский: ""волна""
Français: ""sac"" - Русский: ""","[2937, 29935, 531, 3404, 212]",сумка,"[9922, 23156, 19548, 29890, 2291, 289]",bag,sac
"Français: ""riz"" - Русский: ""рис""
Français: ""tête"" - Русский: ""голова""
Français: ""bureau"" - Русский: ""офис""
Français: ""couleur"" - Русский: ""цвет""
Français: ""bouche"" - Русский: ""","[576, 29927, 8201, 1561, 212]",рот,"[29442, 2730, 29885, 286, 13394, 21026, 4346]",mouth,bouche
"Français: ""sud"" - Русский: ""юг""
Français: ""vallée"" - Русский: ""долина""
Français: ""milieu"" - Русский: ""середина""
Français: ""cinq"" - Русский: ""пять""
Français: ""sol"" - Русский: ""","[1268, 29964, 469, 18752, 733, 211]",почва,"[577, 269, 29879, 22473, 578]",soil,sol
"Français: ""onde"" - Русский: ""волна""
Français: ""talent"" - Русский: ""талант""
Français: ""huit"" - Русский: ""восемь""
Français: ""ville"" - Русский: ""город""
Français: ""montagne"" - Русский: ""","[29969, 17310, 24856, 588, 1214, 1084, 211]",гора,"[29442, 2730, 29885, 286, 5766, 16476, 4346, 14378]",mountain,montagne
"Français: ""pont"" - Русский: ""мост""
Français: ""or"" - Русский: ""золото""
Français: ""pied"" - Русский: ""нога""
Français: ""ville"" - Русский: ""город""
Français: ""cœur"" - Русский: ""","[531, 1586, 14315, 29935, 1502, 10182, 212]",сердце,"[354, 8293, 5192, 29882, 23057, 540, 298]",heart,cœur
"Français: ""sol"" - Русский: ""почва""
Français: ""bureau"" - Русский: ""офис""
Français: ""quatre"" - Русский: ""четыре""
Français: ""tribu"" - Русский: ""племя""
Français: ""main"" - Русский: ""","[1086, 29927, 5368, 8201, 11218, 212]",рука,"[3179, 447, 5905, 1361, 2350, 298, 5403, 29882]",hand,main
"Français: ""océan"" - Русский: ""океан""
Français: ""bourse"" - Русский: ""биржа""
Français: ""école"" - Русский: ""школа""
Français: ""sud"" - Русский: ""юг""
Français: ""étoile"" - Русский: ""","[29972, 754, 27643, 211]",звезда,"[269, 29879, 303, 8508, 380, 9523, 5810, 5173]",star,étoile
"Français: ""milieu"" - Русский: ""середина""
Français: ""machine"" - Русский: ""машина""
Français: ""forêt"" - Русский: ""лес""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""ressort"" - Русский: ""","[12781, 21550, 29964, 469, 211]",пружина,"[269, 15099, 7689, 29879, 6709, 805, 1028, 4278]",spring,ressort
"Français: ""mot"" - Русский: ""слово""
Français: ""genre"" - Русский: ""вид""
Français: ""main"" - Русский: ""рука""
Français: ""ligne"" - Русский: ""линия""
Français: ""lune"" - Русский: ""","[1844, 16050, 29944, 211]",луна,"[2730, 29885, 286, 4346, 18786]",moon,lune
"Français: ""groupe"" - Русский: ""группа""
Français: ""huit"" - Русский: ""восемь""
Français: ""bouche"" - Русский: ""рот""
Français: ""sable"" - Русский: ""песок""
Français: ""village"" - Русский: ""","[29957, 1216, 6620, 10247, 2263, 662, 19792, 20229, 211]",деревня,"[1403, 325, 28765, 21031, 5720, 11928, 29894, 17191, 3516, 4213]",village,village
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""lune"" - Русский: ""луна""
Français: ""réunion"" - Русский: ""собрание""
Français: ""défaite"" - Русский: ""поражение""
Français: ""forêt"" - Русский: ""","[4674, 753, 29944, 211]",лес,"[1454, 29888, 13569, 363, 1079, 26839, 285, 1181, 1701]",forest,forêt
"Français: ""pouvoir"" - Русский: ""власть""
Français: ""danse"" - Русский: ""танец""
Français: ""maison"" - Русский: ""дом""
Français: ""machine"" - Русский: ""машина""
Français: ""fruit"" - Русский: ""","[30011, 1606, 23692, 212]",фрукт,"[29888, 1424, 1341, 285, 15774]",fruit,fruit
"Français: ""fruit"" - Русский: ""фрукт""
Français: ""vallée"" - Русский: ""долина""
Français: ""beauté"" - Русский: ""красота""
Français: ""six"" - Русский: ""шесть""
Français: ""grille"" - Русский: ""","[1586, 29935, 1502, 531, 212]",сетка,"[867, 330, 29887, 6856, 7720, 629]",grid,grille
"Français: ""discours"" - Русский: ""речь""
Français: ""rouge"" - Русский: ""красный""
Français: ""partie"" - Русский: ""часть""
Français: ""maison"" - Русский: ""дом""
Français: ""chanson"" - Русский: ""","[6414, 15536, 29964, 469, 2100, 211]",песня,"[577, 21453, 269, 29879, 1100, 1487, 4823, 578]",song,chanson
"Français: ""mot"" - Русский: ""слово""
Français: ""réunion"" - Русский: ""собрание""
Français: ""retour"" - Русский: ""возврат""
Français: ""sept"" - Русский: ""семь""
Français: ""étang"" - Русский: ""","[12781, 21550, 29964, 469, 211]",пруд,"[1112, 772, 12509, 1129, 29886, 2818, 282]",pond,étang
"Français: ""étoile"" - Русский: ""звезда""
Français: ""quatre"" - Русский: ""четыре""
Français: ""fleur"" - Русский: ""цветок""
Français: ""onde"" - Русский: ""волна""
Français: ""sable"" - Русский: ""","[6414, 15536, 29964, 469, 2100, 211]",песок,"[11982, 269, 29879, 4977, 28455, 9753, 872]",sand,sable
"Français: ""océan"" - Русский: ""океан""
Français: ""source"" - Русский: ""источник""
Français: ""montagne"" - Русский: ""гора""
Français: ""sol"" - Русский: ""почва""
Français: ""loi"" - Русский: ""","[754, 1077, 1902, 29972, 211]",закон,"[29880, 4307, 10653, 301, 425, 433]",law,loi
"Français: ""village"" - Русский: ""деревня""
Français: ""soleil"" - Русский: ""солнце""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""tribu"" - Русский: ""племя""
Français: ""onde"" - Русский: ""","[29942, 1786, 984, 490, 211]",волна,"[281, 10742, 29893, 2766, 27766, 11324]",wave,onde
"Français: ""paire"" - Русский: ""пара""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""main"" - Русский: ""рука""
Français: ""bouche"" - Русский: ""рот""
Français: ""océan"" - Русский: ""","[614, 6752, 29904, 26242, 211]",океан,"[542, 12954, 29877, 23474, 288, 25802]",ocean,océan
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""sud"" - Русский: ""юг""
Français: ""champ"" - Русский: ""поле""
Français: ""main"" - Русский: ""рука""
Français: ""grotte"" - Русский: ""","[6414, 29964, 469, 2100, 211]",пещера,"[18346, 1113, 29883, 5777, 24230, 274]",cave,grotte
"Français: ""siège"" - Русский: ""сиденье""
Français: ""thé"" - Русский: ""чай""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""deux"" - Русский: ""два""
Français: ""mer"" - Русский: ""","[757, 12434, 15256, 1630, 29959, 2569, 211]",море,"[269, 29879, 409, 7205, 344]",sea,mer
"Français: ""réunion"" - Русский: ""собрание""
Français: ""sept"" - Русский: ""семь""
Français: ""lune"" - Русский: ""луна""
Français: ""sud"" - Русский: ""юг""
Français: ""lac"" - Русский: ""","[614, 29904, 29495, 211]",озеро,"[18170, 29880, 19437, 24591, 301, 425, 433]",lake,lac
"Français: ""discours"" - Русский: ""речь""
Français: ""cheval"" - Русский: ""лошадь""
Français: ""partie"" - Русский: ""часть""
Français: ""riz"" - Русский: ""рис""
Français: ""source"" - Русский: ""","[9971, 29917, 11452, 606, 7874, 211]",источник,"[577, 269, 29879, 2752, 4993, 3669, 578]",source,source
"Français: ""paire"" - Русский: ""пара""
Français: ""cœur"" - Русский: ""сердце""
Français: ""structure"" - Русский: ""структура""
Français: ""sol"" - Русский: ""земля""
Français: ""point"" - Русский: ""","[1937, 2721, 702, 29932, 212]",точка,"[3149, 772, 1129, 29886, 282, 1298, 11899]",point,point
"Français: ""sol"" - Русский: ""почва""
Français: ""onde"" - Русский: ""волна""
Français: ""mille"" - Русский: ""тысяча""
Français: ""bourse"" - Русский: ""биржа""
Français: ""version"" - Русский: ""","[1521, 3531, 8060, 29942, 3340, 490, 211]",версия,"[325, 874, 2453, 1224, 29894, 1147, 345, 3259, 369, 1873]",version,version
"Français: ""enfant"" - Русский: ""ребенок""
Français: ""bureau"" - Русский: ""офис""
Français: ""milieu"" - Русский: ""середина""
Français: ""retour"" - Русский: ""возврат""
Français: ""ballon"" - Русский: ""","[757, 5010, 29959, 27693, 211]",мяч,"[9922, 29890, 5521, 8287, 6411, 2291, 2135, 289]",ball,ballon
"Français: ""sud"" - Русский: ""юг""
Français: ""réunion"" - Русский: ""собрание""
Français: ""son"" - Русский: ""звук""
Français: ""deux"" - Русский: ""два""
Français: ""riz"" - Русский: ""","[641, 29927, 12591, 8201, 19625, 212]",рис,"[19408, 9597, 2200, 29878, 10107, 374, 364, 11674]",rice,riz
"Français: ""discours"" - Русский: ""речь""
Français: ""filet"" - Русский: ""сетка""
Français: ""danse"" - Русский: ""танец""
Français: ""retour"" - Русский: ""возврат""
Français: ""rouge"" - Русский: ""","[1186, 6697, 3360, 29951, 211]",красный,"[2654, 1127, 276, 29878, 337, 364]",red,rouge
"Français: ""loi"" - Русский: ""закон""
Français: ""bourse"" - Русский: ""биржа""
Français: ""génération"" - Русский: ""поколение""
Français: ""lune"" - Русский: ""луна""
Français: ""ligne"" - Русский: ""","[3550, 644, 8279, 29944, 211]",линия,"[1220, 29880, 619, 492, 6276, 1196, 301, 1915]",line,ligne
"Français: ""tentative"" - Русский: ""попытка""
Français: ""rouge"" - Русский: ""красный""
Français: ""province"" - Русский: ""провинция""
Français: ""soleil"" - Русский: ""солнце""
Français: ""filet"" - Русский: ""","[1586, 29935, 1502, 531, 212]",сетка,"[302, 484, 452, 7787, 29876, 1212]",net,filet
"Français: ""neige"" - Русский: ""снег""
Français: ""sac"" - Русский: ""сумка""
Français: ""carré"" - Русский: ""квадрат""
Français: ""huit"" - Русский: ""восемь""
Français: ""fleur"" - Русский: ""","[29996, 3716, 212]",цветок,"[1652, 28149, 1731, 29888, 1579, 5685, 285, 4972]",flower,fleur
"Français: ""fruit"" - Русский: ""фрукт""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""province"" - Русский: ""провинция""
Français: ""pont"" - Русский: ""мост""
Français: ""thé"" - Русский: ""","[29981, 1282, 3655, 19424, 2493, 212]",чай,"[23429, 371, 29873, 260, 734]",tea,thé
"Français: ""sol"" - Русский: ""земля""
Français: ""soleil"" - Русский: ""солнце""
Français: ""lune"" - Русский: ""луна""
Français: ""mot"" - Русский: ""слово""
Français: ""pied"" - Русский: ""","[4228, 570, 6968, 29921, 18211, 211]",нога,"[29888, 5431, 285, 3661, 1181, 6661, 7953, 1701]",foot,pied
"Français: ""cœur"" - Русский: ""сердце""
Français: ""six"" - Русский: ""шесть""
Français: ""tribu"" - Русский: ""племя""
Français: ""partie"" - Русский: ""часть""
Français: ""or"" - Русский: ""","[25687, 754, 4734, 26467, 29972, 211]",золото,"[15192, 330, 29887, 1484, 748, 7684]",gold,or
"Français: ""défaite"" - Русский: ""поражение""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""montagne"" - Русский: ""гора""
Français: ""son"" - Русский: ""звук""
Français: ""porte"" - Русский: ""","[662, 29957, 20880, 211]",дверь,"[437, 1867, 17433, 270, 29881, 3050]",door,porte
"Français: ""défaite"" - Русский: ""поражение""
Français: ""sud"" - Русский: ""юг""
Français: ""dix"" - Русский: ""десять""
Français: ""beauté"" - Русский: ""красота""
Français: ""neige"" - Русский: ""","[29935, 531, 212]",снег,"[269, 29879, 16586, 5807, 15007]",snow,neige
"Français: ""est"" - Русский: ""восток""
Français: ""océan"" - Русский: ""океан""
Français: ""trois"" - Русский: ""три""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""cheval"" - Русский: ""","[13860, 843, 29944, 211]",лошадь,"[11231, 4029, 5089, 10435, 1251, 29882, 298, 2015]",horse,cheval
"Français: ""histoire"" - Русский: ""история""
Français: ""carré"" - Русский: ""квадрат""
Français: ""siège"" - Русский: ""сиденье""
Français: ""source"" - Русский: ""источник""
Français: ""deux"" - Русский: ""","[29957, 11883, 662, 211]",два,"[1023, 7516, 29873, 260, 10184, 3252]",two,deux
"Français: ""sac"" - Русский: ""сумка""
Français: ""genre"" - Русский: ""вид""
Français: ""rue"" - Русский: ""улица""
Français: ""pouvoir"" - Русский: ""власть""
Français: ""trois"" - Русский: ""","[7678, 1937, 29932, 10357, 212]",три,"[12455, 17536, 266, 1468, 29873, 260, 2211, 386]",three,trois
"Français: ""riz"" - Русский: ""рис""
Français: ""neuf"" - Русский: ""девять""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""loi"" - Русский: ""закон""
Français: ""quatre"" - Русский: ""","[2950, 29981, 1093, 2493, 24998, 212]",четыре,"[12584, 17823, 29888, 285, 3023, 1181, 1701]",four,quatre
"Français: ""source"" - Русский: ""источник""
Français: ""tour"" - Русский: ""башня""
Français: ""mot"" - Русский: ""слово""
Français: ""talent"" - Русский: ""талант""
Français: ""cinq"" - Русский: ""","[24200, 29964, 469, 211]",пять,"[5320, 5713, 29888, 20818, 285, 7241]",five,cinq
"Français: ""discours"" - Русский: ""речь""
Français: ""village"" - Русский: ""деревня""
Français: ""neige"" - Русский: ""снег""
Français: ""loi"" - Русский: ""закон""
Français: ""six"" - Русский: ""","[20116, 2237, 3354, 30002, 212]",шесть,"[269, 29879, 1039, 1354, 28319, 4832]",six,six
"Français: ""juge"" - Русский: ""судья""
Français: ""défaite"" - Русский: ""поражение""
Français: ""huit"" - Русский: ""восемь""
Français: ""nord"" - Русский: ""север""
Français: ""sept"" - Русский: ""","[1586, 18534, 29935, 1502, 531, 212]",семь,"[269, 29879, 409, 344, 9881]",seven,sept
"Français: ""enfant"" - Русский: ""ребенок""
Français: ""version"" - Русский: ""версия""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""trois"" - Русский: ""три""
Français: ""huit"" - Русский: ""","[16335, 29942, 1786, 984, 490, 211]",восемь,"[321, 29319, 15761, 29872, 10096, 9475]",eight,huit
"Français: ""beauté"" - Русский: ""красота""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""retour"" - Русский: ""возврат""
Français: ""montagne"" - Русский: ""гора""
Français: ""neuf"" - Русский: ""","[29957, 1216, 662, 2263, 211]",девять,"[302, 17081, 1240, 6836, 14183, 29876]",nine,neuf
"Français: ""thé"" - Русский: ""чай""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""couleur"" - Русский: ""цвет""
Français: ""source"" - Русский: ""источник""
Français: ""dix"" - Русский: ""","[29957, 1216, 26661, 662, 2263, 211]",десять,"[841, 371, 3006, 29873, 260, 734]",ten,dix
"Français: ""siège"" - Русский: ""сиденье""
Français: ""école"" - Русский: ""школа""
Français: ""carré"" - Русский: ""квадрат""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""tête"" - Русский: ""","[27187, 29969, 588, 19311, 1214, 1084, 211]",голова,"[2813, 354, 2343, 298, 540, 29882]",head,tête
"Français: ""siège"" - Русский: ""сиденье""
Français: ""histoire"" - Русский: ""история""
Français: ""cinq"" - Русский: ""пять""
Français: ""loi"" - Русский: ""закон""
Français: ""bande"" - Русский: ""","[24141, 1268, 7372, 29964, 9518, 469, 733, 15960, 211]",полоса,"[269, 17820, 851, 29879, 303, 10076, 380, 710, 17010]",strip,bande
"Français: ""rouge"" - Русский: ""красный""
Français: ""grille"" - Русский: ""сетка""
Français: ""discours"" - Русский: ""речь""
Français: ""groupe"" - Русский: ""группа""
Français: ""rue"" - Русский: ""","[863, 29960, 16756, 212]",улица,"[269, 13045, 29879, 851, 303, 29352, 12243, 380, 11952, 710]",street,rue
"Français: ""pied"" - Русский: ""нога""
Français: ""tête"" - Русский: ""голова""
Français: ""tour"" - Русский: ""башня""
Français: ""sept"" - Русский: ""семь""
Français: ""partie"" - Русский: ""","[15267, 12978, 29981, 17265, 1282, 19829, 3655, 2493, 212]",часть,"[610, 1595, 29886, 3274, 282, 760, 862, 3300]",part,partie
"Français: ""neuf"" - Русский: ""девять""
Français: ""main"" - Русский: ""рука""
Français: ""machine"" - Русский: ""машина""
Français: ""ligne"" - Русский: ""линия""
Français: ""champ"" - Русский: ""","[1268, 7372, 29235, 29964, 9518, 469, 733, 211]",поле,"[1746, 2671, 5713, 29888, 285, 29607, 7241]",field,champ
"Français: ""queue"" - Русский: ""хвост""
Français: ""main"" - Русский: ""рука""
Français: ""porte"" - Русский: ""дверь""
Français: ""thé"" - Русский: ""чай""
Français: ""danse"" - Русский: ""","[7951, 1710, 1937, 676, 20395, 29932, 212]",танец,"[17948, 1388, 270, 1146, 6025, 29881, 18386]",dance,danse
"Français: ""carré"" - Русский: ""квадрат""
Français: ""grotte"" - Русский: ""пещера""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""maison"" - Русский: ""дом""
Français: ""mot"" - Русский: ""","[19945, 15391, 29935, 26443, 531, 212]",слово,"[827, 1734, 281, 13762, 29893, 8879, 1742, 6365]",word,mot
"Français: ""champ"" - Русский: ""поле""
Français: ""soleil"" - Русский: ""солнце""
Français: ""étoile"" - Русский: ""звезда""
Français: ""neige"" - Русский: ""снег""
Français: ""paire"" - Русский: ""","[4554, 1843, 7596, 29964, 11396, 469, 20691, 19714, 211]",пара,"[18784, 29886, 5101, 3274, 282, 3300]",pair,paire
"Français: ""bourse"" - Русский: ""биржа""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""sud"" - Русский: ""юг""
Français: ""thé"" - Русский: ""чай""
Français: ""siège"" - Русский: ""","[29935, 1325, 531, 3485, 212]",сиденье,"[12949, 269, 29879, 409, 7205, 344]",seat,siège
"Français: ""lac"" - Русский: ""озеро""
Français: ""bouche"" - Русский: ""рот""
Français: ""bourse"" - Русский: ""биржа""
Français: ""cœur"" - Русский: ""сердце""
Français: ""mille"" - Русский: ""","[1937, 19506, 3327, 29932, 212]",тысяча,"[266, 12595, 7693, 10405, 29873, 260, 386]",thousand,mille
"Français: ""milieu"" - Русский: ""середина""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""version"" - Русский: ""версия""
Français: ""neige"" - Русский: ""снег""
Français: ""nord"" - Русский: ""","[1586, 29935, 1502, 23967, 531, 212]",север,"[302, 3643, 1217, 6641, 29876, 15459, 694]",north,nord
"Français: ""montagne"" - Русский: ""гора""
Français: ""sac"" - Русский: ""сумка""
Français: ""discours"" - Русский: ""речь""
Français: ""couleur"" - Русский: ""цвет""
Français: ""machine"" - Русский: ""","[757, 2394, 1155, 29959, 211]",машина,"[29885, 286, 8628, 7672, 23523, 4933, 5825, 611, 655]",machine,machine
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""chanson"" - Русский: ""песня""
Français: ""océan"" - Русский: ""океан""
Français: ""bouche"" - Русский: ""рот""
Français: ""position"" - Русский: ""","[1268, 29964, 469, 733, 15884, 21527, 211]",позиция,"[2602, 926, 13686, 1066, 772, 3283, 1129, 29886, 282]",position,position
"Français: ""vallée"" - Русский: ""долина""
Français: ""ballon"" - Русский: ""мяч""
Français: ""porte"" - Русский: ""дверь""
Français: ""neuf"" - Русский: ""девять""
Français: ""province"" - Русский: ""","[12781, 21550, 10613, 29964, 1471, 469, 5945, 211]",провинция,"[771, 16123, 410, 12291, 29886, 1326, 8482, 282, 544, 558]",province,province
"Français: ""filet"" - Русский: ""сетка""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""sol"" - Русский: ""почва""
Français: ""maison"" - Русский: ""дом""
Français: ""bourse"" - Русский: ""","[5660, 836, 29975, 2384, 211]",биржа,"[321, 429, 5566, 29872, 735, 6543, 14523]",exchange,bourse
"Français: ""paire"" - Русский: ""пара""
Français: ""champ"" - Русский: ""поле""
Français: ""chanson"" - Русский: ""песня""
Français: ""neuf"" - Русский: ""девять""
Français: ""milieu"" - Русский: ""","[1586, 14315, 29935, 1502, 10182, 531, 17560, 212]",середина,"[17662, 6563, 2460, 29885, 286, 7145, 3737, 7256]",middle,milieu
"Français: ""six"" - Русский: ""шесть""
Français: ""bande"" - Русский: ""полоса""
Français: ""défaite"" - Русский: ""поражение""
Français: ""école"" - Русский: ""школа""
Français: ""couleur"" - Русский: ""","[29996, 3716, 212]",цвет,"[10965, 1111, 784, 29883, 1054, 2780, 2927, 1302, 274]",color,couleur
"Français: ""dix"" - Русский: ""десять""
Français: ""visage"" - Русский: ""лицо""
Français: ""rue"" - Русский: ""улица""
Français: ""champ"" - Русский: ""поле""
Français: ""genre"" - Русский: ""","[21491, 2196, 20874, 1221, 29942, 490, 211]",вид,"[2924, 1984, 8506, 9089, 413, 14380, 29895, 19015]",kind,genre
"Français: ""tentative"" - Русский: ""попытка""
Français: ""forêt"" - Русский: ""лес""
Français: ""est"" - Русский: ""восток""
Français: ""onde"" - Русский: ""волна""
Français: ""juge"" - Русский: ""","[2937, 29935, 531, 3404, 212]",судья,"[4900, 432, 16833, 17675, 6577, 29926, 3623]",judge,juge
"Français: ""personne"" - Русский: ""человек""
Français: ""porte"" - Русский: ""дверь""
Français: ""six"" - Русский: ""шесть""
Français: ""mère"" - Русский: ""мать""
Français: ""école"" - Русский: ""","[12351, 28231, 3354, 30002, 28567, 212]",школа,"[269, 3762, 29879, 1557, 885, 1364, 816, 27041]",school,école
"Français: ""juge"" - Русский: ""судья""
Français: ""bourse"" - Русский: ""биржа""
Français: ""onde"" - Русский: ""волна""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""structure"" - Русский: ""","[20361, 25819, 29935, 22675, 464, 18212, 2091, 531, 212]",структура,"[269, 29879, 851, 4984, 303, 2281, 6220, 380, 710, 23905, 3829, 10582]",structure,structure
"Français: ""discours"" - Русский: ""речь""
Français: ""retour"" - Русский: ""возврат""
Français: ""montagne"" - Русский: ""гора""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""cravate"" - Русский: ""","[1779, 29969, 8203, 1214, 211]",галстук,"[22134, 2034, 29873, 260, 19538]",tie,cravate
"Français: ""carré"" - Русский: ""квадрат""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""beauté"" - Русский: ""красота""
Français: ""huit"" - Русский: ""восемь""
Français: ""exemple"" - Русский: ""","[12781, 25390, 21550, 7104, 1695, 29964, 469, 211]",пример,"[321, 429, 4392, 1342, 29872, 735, 4773]",example,exemple
"Français: ""chanson"" - Русский: ""песня""
Français: ""fruit"" - Русский: ""фрукт""
Français: ""juge"" - Русский: ""судья""
Français: ""bande"" - Русский: ""полоса""
Français: ""visage"" - Русский: ""","[3550, 644, 29944, 211]",лицо,"[4024, 17470, 2161, 5444, 29888, 3700, 285, 2258]",face,visage
"Français: ""onde"" - Русский: ""волна""
Français: ""tentative"" - Русский: ""попытка""
Français: ""personne"" - Русский: ""человек""
Français: ""discours"" - Русский: ""речь""
Français: ""pont"" - Русский: ""","[757, 1630, 29959, 2569, 211]",мост,"[289, 12945, 29890, 1182, 18419, 28635, 19515, 1506]",bridge,pont
"Français: ""queue"" - Русский: ""хвост""
Français: ""cœur"" - Русский: ""сердце""
Français: ""onde"" - Русский: ""волна""
Français: ""grille"" - Русский: ""сетка""
Français: ""supprimer"" - Русский: ""","[863, 29960, 19871, 212]",удалить,"[6144, 8143, 628, 270, 316, 311, 7374, 29881, 5217]",delete,supprimer
"Français: ""exemple"" - Русский: ""пример""
Français: ""sol"" - Русский: ""почва""
Français: ""grille"" - Русский: ""сетка""
Français: ""sol"" - Русский: ""земля""
Français: ""groupe"" - Русский: ""","[10841, 29969, 1214, 6148, 211]",группа,"[867, 330, 17170, 2972, 29887, 2318, 629, 4071]",group,groupe
"Français: ""fruit"" - Русский: ""фрукт""
Français: ""tête"" - Русский: ""голова""
Français: ""soleil"" - Русский: ""солнце""
Français: ""sept"" - Русский: ""семь""
Français: ""talent"" - Русский: ""","[1710, 1937, 676, 9829, 29932, 212]",талант,"[17694, 11062, 5969, 24242, 29873, 260, 20411, 941]",talent,talent
"Français: ""plate-forme"" - Русский: ""платформа""
Français: ""ville"" - Русский: ""город""
Français: ""maison"" - Русский: ""дом""
Français: ""siège"" - Русский: ""сиденье""
Français: ""beauté"" - Русский: ""","[1186, 6697, 3360, 29951, 211]",красота,"[6562, 289, 29890, 15409, 915, 367]",beauty,beauté
"Français: ""sol"" - Русский: ""почва""
Français: ""nuage"" - Русский: ""облако""
Français: ""tribu"" - Русский: ""племя""
Français: ""province"" - Русский: ""провинция""
Français: ""plate-forme"" - Русский: ""","[18478, 29964, 8433, 469, 211]",платформа,"[7481, 572, 18870, 29886, 13974, 12120, 2174, 282, 715]",platform,plate-forme
"Français: ""mère"" - Русский: ""мать""
Français: ""forêt"" - Русский: ""лес""
Français: ""mer"" - Русский: ""море""
Français: ""machine"" - Русский: ""машина""
Français: ""maison"" - Русский: ""","[1447, 29957, 8418, 662, 1802, 211]",дом,"[3699, 9261, 5089, 1251, 8697, 29882, 10774, 298]",house,maison
"Français: ""est"" - Русский: ""восток""
Français: ""couleur"" - Русский: ""цвет""
Français: ""structure"" - Русский: ""структура""
Français: ""siège"" - Русский: ""сиденье""
Français: ""soleil"" - Русский: ""","[2223, 29935, 1778, 531, 212]",солнце,"[269, 29879, 6575, 2146, 480, 11445]",sun,soleil
"Français: ""histoire"" - Русский: ""история""
Français: ""ballon"" - Русский: ""мяч""
Français: ""cœur"" - Русский: ""сердце""
Français: ""école"" - Русский: ""школа""
Français: ""réunion"" - Русский: ""","[2223, 17393, 21291, 29935, 1778, 531, 212]",собрание,"[17897, 1004, 5870, 29885, 286, 11781, 592]",meeting,réunion
"Français: ""dix"" - Русский: ""десять""
Français: ""machine"" - Русский: ""машина""
Français: ""nuage"" - Русский: ""облако""
Français: ""queue"" - Русский: ""хвост""
Français: ""histoire"" - Русский: ""","[15855, 9971, 29917, 11452, 606, 7874, 211]",история,"[9825, 2918, 670, 18434, 3603, 4955, 29882, 22880, 16211, 298, 7251]",history,histoire
"Français: ""neige"" - Русский: ""снег""
Français: ""plate-forme"" - Русский: ""платформа""
Français: ""pied"" - Русский: ""нога""
Français: ""discours"" - Русский: ""речь""
Français: ""vallée"" - Русский: ""","[1447, 29957, 15906, 11213, 662, 1802, 211]",долина,"[325, 1564, 19599, 659, 29894, 22044, 2947, 791, 28519]",valley,vallée
"Français: ""enfant"" - Русский: ""ребенок""
Français: ""ville"" - Русский: ""город""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""groupe"" - Русский: ""группа""
Français: ""carré"" - Русский: ""","[11691, 1186, 29951, 211]",квадрат,"[17619, 6862, 269, 29879, 3044, 26613, 18074, 10674]",square,carré
"Français: ""position"" - Русский: ""позиция""
Français: ""juge"" - Русский: ""судья""
Français: ""bande"" - Русский: ""полоса""
Français: ""vitesse"" - Русский: ""скорость""
Français: ""génération"" - Русский: ""","[1268, 29964, 469, 733, 211]",поколение,"[330, 29887, 1737, 1885, 1176, 4738, 18530, 12623, 2531, 479]",generation,génération
"Français: ""soleil"" - Русский: ""солнце""
Français: ""lac"" - Русский: ""озеро""
Français: ""fruit"" - Русский: ""фрукт""
Français: ""champ"" - Русский: ""поле""
Français: ""sud"" - Русский: ""","[30005, 8053, 212]",юг,"[577, 269, 13267, 29879, 7062, 3669, 578]",south,sud
"Français: ""mille"" - Русский: ""тысяча""
Français: ""ballon"" - Русский: ""мяч""
Français: ""océan"" - Русский: ""океан""
Français: ""neuf"" - Русский: ""девять""
Français: ""vertu"" - Русский: ""","[662, 1802, 1447, 29957, 211]",добродетель,"[1403, 325, 27935, 10636, 2405, 15389, 29894, 3516, 4610]",virtue,vertu
"Français: ""structure"" - Русский: ""структура""
Français: ""sable"" - Русский: ""песок""
Français: ""porte"" - Русский: ""дверь""
Français: ""filet"" - Русский: ""сетка""
Français: ""tribu"" - Русский: ""","[29964, 469, 211]",племя,"[3367, 534, 29873, 260, 3626, 9434, 509, 29563]",tribe,tribu
"Français: ""vertu"" - Русский: ""добродетель""
Français: ""sac"" - Русский: ""сумка""
Français: ""été"" - Русский: ""лето""
Français: ""machine"" - Русский: ""машина""
Français: ""ville"" - Русский: ""","[9546, 12816, 29969, 17310, 24856, 588, 1214, 1084, 19051, 211]",город,"[20752, 12690, 455, 4583, 29883, 4272, 274, 7537]",city,ville
"Français: ""été"" - Русский: ""лето""
Français: ""structure"" - Русский: ""структура""
Français: ""trois"" - Русский: ""три""
Français: ""beauté"" - Русский: ""красота""
Français: ""vitesse"" - Русский: ""","[1130, 18924, 6231, 29935, 531, 212]",скорость,"[5965, 269, 6210, 29879, 805, 1028, 961, 19322]",speed,vitesse
"Français: ""groupe"" - Русский: ""группа""
Français: ""sac"" - Русский: ""сумка""
Français: ""tête"" - Русский: ""голова""
Français: ""tour"" - Русский: ""башня""
Français: ""sol"" - Русский: ""","[12639, 4791, 754, 24263, 20117, 29972, 211]",земля,"[867, 330, 17170, 29887, 5962, 2057, 629, 4071]",ground,sol
"Français: ""génération"" - Русский: ""поколение""
Français: ""cravate"" - Русский: ""галстук""
Français: ""genre"" - Русский: ""вид""
Français: ""huit"" - Русский: ""восемь""
Français: ""tentative"" - Русский: ""","[1268, 29964, 469, 733, 211]",попытка,"[29874, 15127, 271, 472, 263, 21609, 1098, 1131, 4218]",attempt,tentative
"Français: ""talent"" - Русский: ""талант""
Français: ""danse"" - Русский: ""танец""
Français: ""couleur"" - Русский: ""цвет""
Français: ""retour"" - Русский: ""возврат""
Français: ""défaite"" - Русский: ""","[1268, 28227, 29964, 469, 20263, 21463, 733, 211]",поражение,"[1753, 20653, 270, 316, 311, 29881, 8686, 822]",defeat,défaite
"Français: ""juge"" - Русский: ""судья""
Français: ""histoire"" - Русский: ""история""
Français: ""couleur"" - Русский: ""цвет""
Français: ""groupe"" - Русский: ""группа""
Français: ""queue"" - Русский: ""","[4354, 29988, 212]",хвост,"[11062, 12464, 29873, 260, 941, 18237]",tail,queue
"Français: ""retour"" - Русский: ""возврат""
Français: ""exemple"" - Русский: ""пример""
Français: ""été"" - Русский: ""лето""
Français: ""bouche"" - Русский: ""рот""
Français: ""mère"" - Русский: ""","[757, 2394, 18992, 1155, 29959, 12819, 211]",мать,"[2730, 3184, 29885, 286, 25550, 5637, 14817, 4346]",mother,mère
"Français: ""quatre"" - Русский: ""четыре""
Français: ""neuf"" - Русский: ""девять""
Français: ""position"" - Русский: ""позиция""
Français: ""milieu"" - Русский: ""середина""
Français: ""est"" - Русский: ""","[26170, 490, 16335, 29942, 25896, 1786, 984, 211]",восток,"[321, 11248, 9755, 23027, 29872, 2240]",east,est
"Français: ""bande"" - Русский: ""полоса""
Français: ""nuage"" - Русский: ""облако""
Français: ""exemple"" - Русский: ""пример""
Français: ""partie"" - Русский: ""часть""
Français: ""retour"" - Русский: ""","[6849, 29942, 1786, 984, 490, 211]",возврат,"[2457, 736, 276, 29878, 3240, 337, 364, 2267]",return,retour
"Français: ""sept"" - Русский: ""семь""
Français: ""histoire"" - Русский: ""история""
Français: ""grotte"" - Русский: ""пещера""
Français: ""queue"" - Русский: ""хвост""
Français: ""discours"" - Русский: ""","[29927, 587, 1909, 8201, 212]",речь,"[5965, 269, 29879, 12032, 805, 1028, 961]",speech,discours
"Français: ""exemple"" - Русский: ""пример""
Français: ""mère"" - Русский: ""мать""
Français: ""cœur"" - Русский: ""сердце""
Français: ""réunion"" - Русский: ""собрание""
Français: ""enfant"" - Русский: ""","[29927, 587, 1909, 8201, 212]",ребенок,"[305, 2278, 4161, 29883, 18558, 521, 5145, 274]",child,enfant
"Français: ""partie"" - Русский: ""часть""
Français: ""nord"" - Русский: ""север""
Français: ""neuf"" - Русский: ""девять""
Français: ""or"" - Русский: ""золото""
Français: ""tour"" - Русский: ""","[3102, 4724, 836, 29975, 211]",башня,"[517, 304, 260, 29873, 19372]",tower,tour
"Français: ""deux"" - Русский: ""два""
Français: ""genre"" - Русский: ""вид""
Français: ""forêt"" - Русский: ""лес""
Français: ""neige"" - Русский: ""снег""
Français: ""personne"" - Русский: ""","[2950, 9831, 29981, 19084, 14347, 1093, 2493, 212]",человек,"[3736, 1236, 10532, 546, 412, 29886, 2022, 282, 6774, 639]",person,personne
"Français: ""structure"" - Русский: ""структура""
Français: ""ligne"" - Русский: ""линия""
Français: ""onde"" - Русский: ""волна""
Français: ""personne"" - Русский: ""человек""
Français: ""bureau"" - Русский: ""","[614, 29904, 211]",офис,"[8034, 1283, 3344, 974, 20205, 29877, 310, 2696, 288]",office,bureau
"Français: ""exemple"" - Русский: ""пример""
Français: ""dix"" - Русский: ""десять""
Français: ""étoile"" - Русский: ""звезда""
Français: ""génération"" - Русский: ""поколение""
Français: ""son"" - Русский: ""","[754, 27643, 29351, 29972, 211]",звук,"[577, 269, 29879, 29802, 3669, 6047, 578]",sound,son
"Français: ""personne"" - Русский: ""человек""
Français: ""paire"" - Русский: ""пара""
Français: ""génération"" - Русский: ""поколение""
Français: ""son"" - Русский: ""звук""
Français: ""pouvoir"" - Русский: ""","[8672, 29942, 490, 211]",власть,"[772, 12248, 13519, 1129, 29886, 3081, 4764, 282]",power,pouvoir
"Français: ""ligne"" - Русский: ""линия""
Français: ""supprimer"" - Русский: ""удалить""
Français: ""visage"" - Русский: ""лицо""
Français: ""vertu"" - Русский: ""добродетель""
Français: ""été"" - Русский: ""","[10975, 4674, 753, 13174, 29944, 211]",лето,"[2533, 269, 29879, 22792, 2083, 2146, 480, 11801]",summer,été


==> figures/translation/7b_fr_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Français: ""cinq"" - 中文: ""五""
Français: ""cœur"" - 中文: ""心""
Français: ""partie"" - 中文: ""部""
Français: ""trois"" - 中文: ""三""
Français: ""nuage"" - 中文: ""","[31784, 231]",云,"[29883, 9570, 15126, 17184, 23642, 695, 9274, 274, 1067]",cloud,nuage
"Français: ""vallée"" - 中文: ""谷""
Français: ""tribu"" - 中文: ""族""
Français: ""vertu"" - 中文: ""德""
Français: ""œil"" - 中文: ""目""
Français: ""sac"" - 中文: ""","[31473, 232]",包,"[23156, 29890, 19548, 289, 2291, 9922]",bag,sac
"Français: ""école"" - 中文: ""校""
Français: ""version"" - 中文: ""版""
Français: ""point"" - 中文: ""点""
Français: ""mille"" - 中文: ""千""
Français: ""bouche"" - 中文: ""","[30856, 232]",口,"[2730, 29885, 13394, 21026, 29442, 286, 4346]",mouth,bouche
"Français: ""champ"" - 中文: ""场""
Français: ""nord"" - 中文: ""北""
Français: ""fleur"" - 中文: ""花""
Français: ""tour"" - 中文: ""塔""
Français: ""sol"" - 中文: ""","[31181, 232]",土,"[22473, 269, 578, 29879, 577]",soil,sol
"Français: ""temps"" - 中文: ""时""
Français: ""porte"" - 中文: ""门""
Français: ""vallée"" - 中文: ""谷""
Français: ""rue"" - 中文: ""街""
Français: ""montagne"" - 中文: ""","[30329, 232]",山,"[2730, 29885, 5766, 14378, 29442, 286, 4346, 16476]",mountain,montagne
"Français: ""paire"" - 中文: ""双""
Français: ""gauche"" - 中文: ""左""
Français: ""été"" - 中文: ""夏""
Français: ""sept"" - 中文: ""七""
Français: ""cœur"" - 中文: ""","[30869, 232]",心,"[23057, 540, 298, 8293, 5192, 29882, 354]",heart,cœur
"Français: ""bande"" - 中文: ""条""
Français: ""un"" - 中文: ""一""
Français: ""jour"" - 中文: ""日""
Français: ""enfant"" - 中文: ""子""
Français: ""main"" - 中文: ""","[30880, 233]",手,"[5403, 298, 447, 3179, 29882, 5905, 1361, 2350]",hand,main
"Français: ""quatre"" - 中文: ""四""
Français: ""bois"" - 中文: ""木""
Français: ""rouge"" - 中文: ""红""
Français: ""gauche"" - 中文: ""左""
Français: ""jour"" - 中文: ""","[30325, 233]",日,"[3250, 270, 2462, 29881, 1388, 1146]",day,jour
"Français: ""source"" - 中文: ""源""
Français: ""neuf"" - 中文: ""九""
Français: ""main"" - 中文: ""手""
Français: ""ligne"" - 中文: ""线""
Français: ""étoile"" - 中文: ""","[30900, 233]",星,"[9523, 5810, 8508, 5173, 380, 303, 29879, 269]",star,étoile
"Français: ""loi"" - 中文: ""法""
Français: ""tribu"" - 中文: ""族""
Français: ""bouche"" - 中文: ""口""
Français: ""gauche"" - 中文: ""左""
Français: ""ressort"" - 中文: ""","[31031, 233]",春,"[805, 1028, 6709, 15099, 7689, 29879, 269, 4278]",spring,ressort
"Français: ""siège"" - 中文: ""座""
Français: ""sud"" - 中文: ""南""
Français: ""quatre"" - 中文: ""四""
Français: ""or"" - 中文: ""金""
Français: ""lune"" - 中文: ""","[30534, 233]",月,"[2730, 18786, 29885, 286, 4346]",moon,lune
"Français: ""bouche"" - 中文: ""口""
Français: ""mille"" - 中文: ""千""
Français: ""ménage"" - 中文: ""户""
Français: ""été"" - 中文: ""夏""
Français: ""bois"" - 中文: ""","[30710, 233]",木,"[29893, 8112, 6115, 8879, 281, 827]",wood,bois
"Français: ""forêt"" - 中文: ""林""
Français: ""cravate"" - 中文: ""结""
Français: ""six"" - 中文: ""六""
Français: ""dix"" - 中文: ""十""
Français: ""village"" - 中文: ""","[30402, 233]",村,"[11928, 3516, 21031, 1403, 29894, 28765, 5720, 325, 4213, 17191]",village,village
"Français: ""tête"" - 中文: ""头""
Français: ""génération"" - 中文: ""代""
Français: ""océan"" - 中文: ""洋""
Français: ""quatre"" - 中文: ""四""
Français: ""forêt"" - 中文: ""","[30853, 233]",林,"[285, 29888, 1454, 26839, 1181, 13569, 1701, 1079, 363]",forest,forêt
"Français: ""défaite"" - 中文: ""败""
Français: ""bande"" - 中文: ""条""
Français: ""bouche"" - 中文: ""口""
Français: ""sud"" - 中文: ""南""
Français: ""fruit"" - 中文: ""","[30801, 233]",果,"[15774, 285, 29888, 1341, 1424]",fruit,fruit
"Français: ""trois"" - 中文: ""三""
Français: ""montagne"" - 中文: ""山""
Français: ""milieu"" - 中文: ""中""
Français: ""tentative"" - 中文: ""试""
Français: ""grille"" - 中文: ""","[31168, 233]",格,"[867, 7720, 6856, 330, 29887, 629]",grid,grille
"Français: ""avancer"" - 中文: ""进""
Français: ""enfant"" - 中文: ""子""
Français: ""sept"" - 中文: ""七""
Français: ""groupe"" - 中文: ""群""
Français: ""chanson"" - 中文: ""","[31173, 233]",歌,"[1100, 4823, 269, 21453, 1487, 578, 29879, 577]",song,chanson
"Français: ""école"" - 中文: ""校""
Français: ""groupe"" - 中文: ""群""
Français: ""grille"" - 中文: ""格""
Français: ""pouvoir"" - 中文: ""力""
Français: ""étang"" - 中文: ""","[31853, 233]",池,"[1129, 1112, 12509, 772, 29886, 2818, 282]",pond,étang
"Français: ""roche"" - 中文: ""岩""
Français: ""maison"" - 中文: ""屋""
Français: ""visage"" - 中文: ""面""
Français: ""cheval"" - 中文: ""马""
Français: ""sable"" - 中文: ""","[31476, 233]",沙,"[9753, 872, 28455, 4977, 29879, 269, 11982]",sand,sable
"Français: ""œil"" - 中文: ""目""
Français: ""ligne"" - 中文: ""线""
Français: ""histoire"" - 中文: ""史""
Français: ""porte"" - 中文: ""门""
Français: ""loi"" - 中文: ""","[30545, 233]",法,"[10653, 4307, 425, 433, 301, 29880]",law,loi
"Français: ""six"" - 中文: ""六""
Français: ""ressort"" - 中文: ""春""
Français: ""main"" - 中文: ""手""
Français: ""école"" - 中文: ""校""
Français: ""onde"" - 中文: ""","[31529, 233]",波,"[11324, 29893, 281, 10742, 2766, 27766]",wave,onde
"Français: ""nuage"" - 中文: ""云""
Français: ""champ"" - 中文: ""场""
Français: ""neuf"" - 中文: ""九""
Français: ""quatre"" - 中文: ""四""
Français: ""océan"" - 中文: ""","[31534, 233]",洋,"[288, 23474, 25802, 29877, 542, 12954]",ocean,océan
"Français: ""forêt"" - 中文: ""林""
Français: ""été"" - 中文: ""夏""
Français: ""juge"" - 中文: ""判""
Français: ""filet"" - 中文: ""网""
Français: ""grotte"" - 中文: ""","[31886, 233]",洞,"[29883, 24230, 1113, 274, 5777, 18346]",cave,grotte
"Français: ""siège"" - 中文: ""座""
Français: ""supprimer"" - 中文: ""删""
Français: ""nord"" - 中文: ""北""
Français: ""pied"" - 中文: ""足""
Français: ""mer"" - 中文: ""","[30581, 233]",海,"[344, 409, 7205, 29879, 269]",sea,mer
"Français: ""bois"" - 中文: ""木""
Français: ""jour"" - 中文: ""日""
Français: ""cheval"" - 中文: ""马""
Français: ""structure"" - 中文: ""构""
Français: ""lac"" - 中文: ""","[31496, 233]",湖,"[18170, 24591, 425, 19437, 433, 301, 29880]",lake,lac
"Français: ""siège"" - 中文: ""座""
Français: ""village"" - 中文: ""村""
Français: ""machine"" - 中文: ""机""
Français: ""gauche"" - 中文: ""左""
Français: ""source"" - 中文: ""","[31193, 233]",源,"[3669, 269, 2752, 4993, 578, 29879, 577]",source,source
"Français: ""supprimer"" - 中文: ""删""
Français: ""champ"" - 中文: ""场""
Français: ""position"" - 中文: ""位""
Français: ""gare"" - 中文: ""站""
Français: ""point"" - 中文: ""","[30940, 234]",点,"[1129, 29886, 3149, 772, 1298, 11899, 282]",point,point
"Français: ""rouge"" - 中文: ""红""
Français: ""sac"" - 中文: ""包""
Français: ""visage"" - 中文: ""面""
Français: ""mot"" - 中文: ""字""
Français: ""version"" - 中文: ""","[30845, 234]",版,"[3259, 1224, 29894, 1147, 345, 325, 874, 369, 2453, 1873]",version,version
"Français: ""neuf"" - 中文: ""九""
Français: ""montagne"" - 中文: ""山""
Français: ""mille"" - 中文: ""千""
Français: ""bureau"" - 中文: ""局""
Français: ""ballon"" - 中文: ""","[31539, 234]",球,"[5521, 29890, 6411, 289, 2135, 8287, 2291, 9922]",ball,ballon
"Français: ""mer"" - 中文: ""海""
Français: ""océan"" - 中文: ""洋""
Français: ""mère"" - 中文: ""母""
Français: ""machine"" - 中文: ""机""
Français: ""gare"" - 中文: ""","[31433, 234]",站,"[5073, 9523, 6112, 19569, 23436, 5173, 380, 303, 1002, 29879, 269]",station,gare
"Français: ""bande"" - 中文: ""条""
Français: ""sol"" - 中文: ""地""
Français: ""bureau"" - 中文: ""局""
Français: ""nuage"" - 中文: ""云""
Français: ""riz"" - 中文: ""","[31902, 234]",米,"[10107, 11674, 29878, 364, 9597, 374, 2200, 19408]",rice,riz
"Français: ""structure"" - 中文: ""构""
Français: ""fleur"" - 中文: ""花""
Français: ""bourse"" - 中文: ""交""
Français: ""cœur"" - 中文: ""心""
Français: ""rouge"" - 中文: ""","[31869, 234]",红,"[276, 29878, 364, 2654, 337, 1127]",red,rouge
"Français: ""enfant"" - 中文: ""子""
Français: ""sept"" - 中文: ""七""
Français: ""quatre"" - 中文: ""四""
Français: ""vertu"" - 中文: ""德""
Français: ""ligne"" - 中文: ""","[31532, 234]",线,"[6276, 619, 1915, 492, 1196, 1220, 301, 29880]",line,ligne
"Français: ""ménage"" - 中文: ""户""
Français: ""pouvoir"" - 中文: ""力""
Français: ""ville"" - 中文: ""城""
Français: ""loi"" - 中文: ""法""
Français: ""filet"" - 中文: ""","[31222, 234]",网,"[452, 302, 1212, 484, 7787, 29876]",net,filet
"Français: ""vertu"" - 中文: ""德""
Français: ""siège"" - 中文: ""座""
Français: ""neige"" - 中文: ""雪""
Français: ""supprimer"" - 中文: ""删""
Français: ""fleur"" - 中文: ""","[30830, 235]",花,"[1731, 285, 29888, 1579, 5685, 28149, 4972, 1652]",flower,fleur
"Français: ""mille"" - 中文: ""千""
Français: ""bureau"" - 中文: ""局""
Français: ""fleur"" - 中文: ""花""
Français: ""vallée"" - 中文: ""谷""
Français: ""thé"" - 中文: ""","[31954, 235]",茶,"[23429, 734, 371, 260, 29873]",tea,thé
"Français: ""carré"" - 中文: ""方""
Français: ""quatre"" - 中文: ""四""
Français: ""temps"" - 中文: ""时""
Français: ""fleur"" - 中文: ""花""
Français: ""pied"" - 中文: ""","[31722, 235]",足,"[3661, 285, 29888, 7953, 1701, 5431, 6661, 1181]",foot,pied
"Français: ""deux"" - 中文: ""二""
Français: ""carré"" - 中文: ""方""
Français: ""lumière"" - 中文: ""光""
Français: ""personne"" - 中文: ""人""
Français: ""or"" - 中文: ""","[30659, 236]",金,"[1484, 748, 7684, 330, 29887, 15192]",gold,or
"Français: ""tête"" - 中文: ""头""
Français: ""lune"" - 中文: ""月""
Français: ""groupe"" - 中文: ""群""
Français: ""montagne"" - 中文: ""山""
Français: ""porte"" - 中文: ""","[31649, 236]",门,"[270, 1867, 29881, 3050, 437, 17433]",door,porte
"Français: ""mer"" - 中文: ""海""
Français: ""rue"" - 中文: ""街""
Français: ""cravate"" - 中文: ""结""
Français: ""réunion"" - 中文: ""会""
Français: ""neige"" - 中文: ""","[31731, 236]",雪,"[5807, 15007, 16586, 29879, 269]",snow,neige
"Français: ""mot"" - 中文: ""字""
Français: ""sol"" - 中文: ""土""
Français: ""enfant"" - 中文: ""子""
Français: ""rue"" - 中文: ""街""
Français: ""cheval"" - 中文: ""","[31530, 236]",马,"[4029, 298, 11231, 10435, 29882, 1251, 5089, 2015]",horse,cheval
"Français: ""école"" - 中文: ""校""
Français: ""quatre"" - 中文: ""四""
Français: ""avancer"" - 中文: ""进""
Français: ""province"" - 中文: ""省""
Français: ""un"" - 中文: ""","[30287, 231]",一,"[288, 697, 29877, 373, 650, 265]",one,un
"Français: ""ville"" - 中文: ""城""
Français: ""tête"" - 中文: ""头""
Français: ""filet"" - 中文: ""网""
Français: ""maison"" - 中文: ""屋""
Français: ""deux"" - 中文: ""","[30685, 231]",二,"[3252, 1023, 10184, 260, 7516, 29873]",two,deux
"Français: ""cœur"" - 中文: ""心""
Français: ""ménage"" - 中文: ""户""
Français: ""bande"" - 中文: ""条""
Français: ""talent"" - 中文: ""才""
Français: ""trois"" - 中文: ""","[30457, 231]",三,"[17536, 2211, 12455, 386, 260, 266, 1468, 29873]",three,trois
"Français: ""onde"" - 中文: ""波""
Français: ""tête"" - 中文: ""头""
Français: ""point"" - 中文: ""点""
Français: ""cheval"" - 中文: ""马""
Français: ""quatre"" - 中文: ""","[30928, 232]",四,"[17823, 285, 29888, 3023, 1701, 12584, 1181]",four,quatre
"Français: ""fleur"" - 中文: ""花""
Français: ""nord"" - 中文: ""北""
Français: ""pont"" - 中文: ""桥""
Français: ""pouvoir"" - 中文: ""力""
Français: ""cinq"" - 中文: ""","[30904, 231]",五,"[5320, 285, 29888, 20818, 7241, 5713]",five,cinq
"Français: ""ballon"" - 中文: ""球""
Français: ""juge"" - 中文: ""判""
Français: ""filet"" - 中文: ""网""
Français: ""hausse"" - 中文: ""起""
Français: ""six"" - 中文: ""","[31304, 232]",六,"[28319, 1354, 1039, 29879, 269, 4832]",six,six
"Français: ""main"" - 中文: ""手""
Français: ""groupe"" - 中文: ""群""
Français: ""deux"" - 中文: ""二""
Français: ""beauté"" - 中文: ""美""
Français: ""sept"" - 中文: ""","[31425, 231]",七,"[9881, 344, 409, 29879, 269]",seven,sept
"Français: ""supprimer"" - 中文: ""删""
Français: ""vertu"" - 中文: ""德""
Français: ""océan"" - 中文: ""洋""
Français: ""point"" - 中文: ""点""
Français: ""huit"" - 中文: ""","[31044, 232]",八,"[321, 29319, 29872, 10096, 9475, 15761]",eight,huit
"Français: ""hausse"" - 中文: ""起""
Français: ""province"" - 中文: ""省""
Français: ""or"" - 中文: ""金""
Français: ""rue"" - 中文: ""街""
Français: ""neuf"" - 中文: ""","[31321, 231]",九,"[302, 17081, 1240, 6836, 14183, 29876]",nine,neuf
"Français: ""neige"" - 中文: ""雪""
Français: ""gauche"" - 中文: ""左""
Français: ""soleil"" - 中文: ""阳""
Français: ""fruit"" - 中文: ""果""
Français: ""dix"" - 中文: ""","[30802, 232]",十,"[841, 734, 371, 260, 3006, 29873]",ten,dix
"Français: ""fleur"" - 中文: ""花""
Français: ""gare"" - 中文: ""站""
Français: ""sable"" - 中文: ""沙""
Français: ""couleur"" - 中文: ""色""
Français: ""tête"" - 中文: ""","[31584, 232]",头,"[540, 2343, 298, 2813, 29882, 354]",head,tête
"Français: ""pied"" - 中文: ""足""
Français: ""personne"" - 中文: ""人""
Français: ""neuf"" - 中文: ""九""
Français: ""gare"" - 中文: ""站""
Français: ""bande"" - 中文: ""","[31217, 233]",条,"[10076, 17010, 851, 17820, 710, 380, 303, 29879, 269]",strip,bande
"Français: ""bouche"" - 中文: ""口""
Français: ""genre"" - 中文: ""种""
Français: ""maison"" - 中文: ""屋""
Français: ""mot"" - 中文: ""字""
Français: ""rue"" - 中文: ""","[30813, 235]",街,"[12243, 851, 710, 380, 303, 13045, 29879, 269, 11952, 29352]",street,rue
"Français: ""beauté"" - 中文: ""美""
Français: ""neige"" - 中文: ""雪""
Français: ""neuf"" - 中文: ""九""
Français: ""mille"" - 中文: ""千""
Français: ""partie"" - 中文: ""","[30636, 236]",部,"[760, 3300, 862, 29886, 1595, 3274, 610, 282]",part,partie
"Français: ""ressort"" - 中文: ""春""
Français: ""chanson"" - 中文: ""歌""
Français: ""sol"" - 中文: ""土""
Français: ""fruit"" - 中文: ""果""
Français: ""œil"" - 中文: ""","[30895, 234]",目,"[321, 29872, 1032, 10977]",eye,œil
"Français: ""cinq"" - 中文: ""五""
Français: ""visage"" - 中文: ""面""
Français: ""pied"" - 中文: ""足""
Français: ""machine"" - 中文: ""机""
Français: ""champ"" - 中文: ""","[31632, 232]",场,"[29607, 285, 29888, 2671, 1746, 7241, 5713]",field,champ
"Français: ""océan"" - 中文: ""洋""
Français: ""trois"" - 中文: ""三""
Français: ""personne"" - 中文: ""人""
Français: ""groupe"" - 中文: ""群""
Français: ""site"" - 中文: ""","[31702, 232]",址,"[7845, 1354, 2746, 3268, 1039, 29879, 269]",site,site
"Français: ""temps"" - 中文: ""时""
Français: ""deux"" - 中文: ""二""
Français: ""machine"" - 中文: ""机""
Français: ""est"" - 中文: ""东""
Français: ""danse"" - 中文: ""","[31939, 235]",舞,"[270, 18386, 6025, 29881, 17948, 1388, 1146]",dance,danse
"Français: ""est"" - 中文: ""东""
Français: ""tentative"" - 中文: ""试""
Français: ""maison"" - 中文: ""屋""
Français: ""cinq"" - 中文: ""五""
Français: ""mot"" - 中文: ""","[30578, 232]",字,"[29893, 8879, 281, 827, 1734, 1742, 13762, 6365]",word,mot
"Français: ""avancer"" - 中文: ""进""
Français: ""jour"" - 中文: ""日""
Français: ""village"" - 中文: ""村""
Français: ""genre"" - 中文: ""种""
Français: ""paire"" - 中文: ""","[31960, 232]",双,"[3300, 5101, 3274, 18784, 29886, 282]",pair,paire
"Français: ""sud"" - 中文: ""南""
Français: ""position"" - 中文: ""位""
Français: ""discours"" - 中文: ""话""
Français: ""machine"" - 中文: ""机""
Français: ""siège"" - 中文: ""","[31780, 232]",座,"[269, 344, 409, 7205, 29879, 12949]",seat,siège
"Français: ""porte"" - 中文: ""门""
Français: ""école"" - 中文: ""校""
Français: ""discours"" - 中文: ""话""
Français: ""un"" - 中文: ""一""
Français: ""lumière"" - 中文: ""","[30867, 232]",光,"[619, 3578, 14172, 492, 301, 29880, 4366, 3473]",light,lumière
"Français: ""fruit"" - 中文: ""果""
Français: ""village"" - 中文: ""村""
Français: ""position"" - 中文: ""位""
Français: ""huit"" - 中文: ""八""
Français: ""mille"" - 中文: ""","[31159, 232]",千,"[10405, 386, 12595, 7693, 260, 266, 29873]",thousand,mille
"Français: ""chanson"" - 中文: ""歌""
Français: ""génération"" - 中文: ""代""
Français: ""partie"" - 中文: ""部""
Français: ""or"" - 中文: ""金""
Français: ""nord"" - 中文: ""","[30662, 232]",北,"[6641, 3643, 302, 694, 1217, 29876, 15459]",north,nord
"Français: ""ménage"" - 中文: ""户""
Français: ""cœur"" - 中文: ""心""
Français: ""ligne"" - 中文: ""线""
Français: ""forêt"" - 中文: ""林""
Français: ""machine"" - 中文: ""","[31429, 233]",机,"[611, 655, 29885, 7672, 5825, 23523, 4933, 8628, 286]",machine,machine
"Français: ""sol"" - 中文: ""地""
Français: ""ville"" - 中文: ""城""
Français: ""lune"" - 中文: ""月""
Français: ""position"" - 中文: ""位""
Français: ""temps"" - 中文: ""","[30594, 233]",时,"[2230, 9346, 5335, 260, 2034, 19538, 931, 29873]",time,temps
"Français: ""bouche"" - 中文: ""口""
Français: ""deux"" - 中文: ""二""
Français: ""paire"" - 中文: ""双""
Français: ""son"" - 中文: ""音""
Français: ""position"" - 中文: ""","[30956, 231]",位,"[1129, 13686, 926, 29886, 1066, 3283, 772, 2602, 282]",position,position
"Français: ""beauté"" - 中文: ""美""
Français: ""six"" - 中文: ""六""
Français: ""sable"" - 中文: ""沙""
Français: ""grotte"" - 中文: ""洞""
Français: ""province"" - 中文: ""","[31600, 234]",省,"[544, 16123, 410, 1326, 558, 771, 29886, 12291, 8482, 282]",province,province
"Français: ""partie"" - 中文: ""部""
Français: ""discours"" - 中文: ""话""
Français: ""machine"" - 中文: ""机""
Français: ""beauté"" - 中文: ""美""
Français: ""bourse"" - 中文: ""","[31398, 231]",交,"[6543, 5566, 321, 429, 29872, 14523, 735]",exchange,bourse
"Français: ""champ"" - 中文: ""场""
Français: ""fleur"" - 中文: ""花""
Français: ""étang"" - 中文: ""池""
Français: ""lac"" - 中文: ""湖""
Français: ""milieu"" - 中文: ""","[30275, 231]",中,"[7256, 6563, 3737, 29885, 2460, 17662, 286, 7145]",middle,milieu
"Français: ""grotte"" - 中文: ""洞""
Français: ""œil"" - 中文: ""目""
Français: ""cœur"" - 中文: ""心""
Français: ""jour"" - 中文: ""日""
Français: ""couleur"" - 中文: ""","[31085, 235]",色,"[1054, 29883, 2780, 1111, 10965, 274, 1302, 784, 2927]",color,couleur
"Français: ""océan"" - 中文: ""洋""
Français: ""point"" - 中文: ""点""
Français: ""bande"" - 中文: ""条""
Français: ""mer"" - 中文: ""海""
Français: ""genre"" - 中文: ""","[31893, 234]",种,"[8506, 29895, 19015, 1984, 2924, 14380, 9089, 413]",kind,genre
"Français: ""pied"" - 中文: ""足""
Français: ""discours"" - 中文: ""话""
Français: ""filet"" - 中文: ""网""
Français: ""mère"" - 中文: ""母""
Français: ""juge"" - 中文: ""","[31791, 232]",判,"[432, 4900, 16833, 29926, 17675, 6577, 3623]",judge,juge
"Français: ""village"" - 中文: ""村""
Français: ""grille"" - 中文: ""格""
Français: ""vallée"" - 中文: ""谷""
Français: ""ligne"" - 中文: ""线""
Français: ""école"" - 中文: ""","[31071, 233]",校,"[816, 885, 1557, 1364, 29879, 269, 3762, 27041]",school,école
"Français: ""tour"" - 中文: ""塔""
Français: ""œil"" - 中文: ""目""
Français: ""défaite"" - 中文: ""败""
Français: ""position"" - 中文: ""位""
Français: ""structure"" - 中文: ""","[31901, 233]",构,"[4984, 851, 10582, 6220, 23905, 2281, 710, 3829, 380, 303, 29879, 269]",structure,structure
"Français: ""grille"" - 中文: ""格""
Français: ""ville"" - 中文: ""城""
Français: ""œil"" - 中文: ""目""
Français: ""champ"" - 中文: ""场""
Français: ""cravate"" - 中文: ""","[31320, 234]",结,"[19538, 22134, 260, 2034, 29873]",tie,cravate
"Français: ""grille"" - 中文: ""格""
Français: ""nuage"" - 中文: ""云""
Français: ""bureau"" - 中文: ""局""
Français: ""œil"" - 中文: ""目""
Français: ""exemple"" - 中文: ""","[31507, 231]",例,"[4392, 1342, 4773, 321, 429, 29872, 735]",example,exemple
"Français: ""province"" - 中文: ""省""
Français: ""étang"" - 中文: ""池""
Français: ""deux"" - 中文: ""二""
Français: ""nord"" - 中文: ""北""
Français: ""visage"" - 中文: ""","[30806, 236]",面,"[285, 29888, 4024, 5444, 17470, 2258, 2161, 3700]",face,visage
"Français: ""source"" - 中文: ""源""
Français: ""neige"" - 中文: ""雪""
Français: ""sud"" - 中文: ""南""
Français: ""temps"" - 中文: ""时""
Français: ""pont"" - 中文: ""","[31749, 233]",桥,"[29890, 12945, 289, 18419, 19515, 1506, 28635, 1182]",bridge,pont
"Français: ""gauche"" - 中文: ""左""
Français: ""partie"" - 中文: ""部""
Français: ""vertu"" - 中文: ""德""
Français: ""forêt"" - 中文: ""林""
Français: ""supprimer"" - 中文: ""","[31916, 232]",删,"[270, 628, 6144, 8143, 316, 29881, 5217, 311, 7374]",delete,supprimer
"Français: ""thé"" - 中文: ""茶""
Français: ""est"" - 中文: ""东""
Français: ""mot"" - 中文: ""字""
Français: ""nord"" - 中文: ""北""
Français: ""groupe"" - 中文: ""","[31829, 234]",群,"[17170, 867, 4071, 2318, 330, 29887, 629, 2972]",group,groupe
"Français: ""ville"" - 中文: ""城""
Français: ""est"" - 中文: ""东""
Français: ""structure"" - 中文: ""构""
Français: ""porte"" - 中文: ""门""
Français: ""talent"" - 中文: ""","[31979, 233]",才,"[20411, 941, 11062, 5969, 260, 17694, 24242, 29873]",talent,talent
"Français: ""genre"" - 中文: ""种""
Français: ""danse"" - 中文: ""舞""
Français: ""lac"" - 中文: ""湖""
Français: ""neige"" - 中文: ""雪""
Français: ""beauté"" - 中文: ""","[30630, 234]",美,"[367, 29890, 289, 6562, 915, 15409]",beauty,beauté
"Français: ""génération"" - 中文: ""代""
Français: ""lune"" - 中文: ""月""
Français: ""tête"" - 中文: ""头""
Français: ""section"" - 中文: ""段""
Français: ""plate-forme"" - 中文: ""","[31037, 232]",台,"[715, 2174, 29886, 572, 7481, 12120, 18870, 13974, 282]",platform,plate-forme
"Français: ""ligne"" - 中文: ""线""
Français: ""thé"" - 中文: ""茶""
Français: ""œil"" - 中文: ""目""
Français: ""grotte"" - 中文: ""洞""
Français: ""maison"" - 中文: ""","[31654, 232]",屋,"[298, 9261, 29882, 8697, 3699, 1251, 5089, 10774]",house,maison
"Français: ""supprimer"" - 中文: ""删""
Français: ""main"" - 中文: ""手""
Français: ""vitesse"" - 中文: ""速""
Français: ""cœur"" - 中文: ""心""
Français: ""soleil"" - 中文: ""","[31430, 236]",阳,"[480, 2146, 6575, 11445, 29879, 269]",sun,soleil
"Français: ""mot"" - 中文: ""字""
Français: ""version"" - 中文: ""版""
Français: ""tentative"" - 中文: ""试""
Français: ""vertu"" - 中文: ""德""
Français: ""réunion"" - 中文: ""","[30437, 231]",会,"[592, 29885, 1004, 5870, 286, 11781, 17897]",meeting,réunion
"Français: ""carré"" - 中文: ""方""
Français: ""tête"" - 中文: ""头""
Français: ""thé"" - 中文: ""茶""
Français: ""œil"" - 中文: ""目""
Français: ""histoire"" - 中文: ""","[30911, 232]",史,"[298, 670, 9825, 22880, 7251, 16211, 18434, 29882, 4955, 3603, 2918]",history,histoire
"Français: ""discours"" - 中文: ""话""
Français: ""bande"" - 中文: ""条""
Français: ""thé"" - 中文: ""茶""
Français: ""soleil"" - 中文: ""阳""
Français: ""vallée"" - 中文: ""","[31112, 235]",谷,"[22044, 2947, 29894, 791, 19599, 659, 28519, 325, 1564]",valley,vallée
"Français: ""jour"" - 中文: ""日""
Français: ""sable"" - 中文: ""沙""
Français: ""un"" - 中文: ""一""
Français: ""histoire"" - 中文: ""史""
Français: ""carré"" - 中文: ""","[30525, 233]",方,"[6862, 29879, 3044, 17619, 18074, 10674, 269, 26613]",square,carré
"Français: ""jour"" - 中文: ""日""
Français: ""soleil"" - 中文: ""阳""
Français: ""vitesse"" - 中文: ""速""
Français: ""or"" - 中文: ""金""
Français: ""génération"" - 中文: ""","[30690, 231]",代,"[4738, 29887, 1176, 1885, 330, 479, 12623, 2531, 1737, 18530]",generation,génération
"Français: ""forêt"" - 中文: ""林""
Français: ""avancer"" - 中文: ""进""
Français: ""genre"" - 中文: ""种""
Français: ""jour"" - 中文: ""日""
Français: ""sud"" - 中文: ""","[30601, 232]",南,"[3669, 7062, 13267, 269, 578, 29879, 577]",south,sud
"Français: ""école"" - 中文: ""校""
Français: ""chanson"" - 中文: ""歌""
Français: ""sept"" - 中文: ""七""
Français: ""section"" - 中文: ""段""
Français: ""vertu"" - 中文: ""","[31169, 232]",德,"[27935, 2405, 3516, 1403, 15389, 29894, 10636, 325, 4610]",virtue,vertu
"Français: ""vitesse"" - 中文: ""速""
Français: ""danse"" - 中文: ""舞""
Français: ""paire"" - 中文: ""双""
Français: ""rue"" - 中文: ""街""
Français: ""tribu"" - 中文: ""","[30999, 233]",族,"[9434, 3367, 29563, 509, 534, 3626, 260, 29873]",tribe,tribu
"Français: ""plate-forme"" - 中文: ""台""
Français: ""milieu"" - 中文: ""中""
Français: ""six"" - 中文: ""六""
Français: ""vallée"" - 中文: ""谷""
Français: ""ville"" - 中文: ""","[30626, 232]",城,"[29883, 20752, 4272, 455, 7537, 274, 12690, 4583]",city,ville
"Français: ""lumière"" - 中文: ""光""
Français: ""porte"" - 中文: ""门""
Français: ""ville"" - 中文: ""城""
Français: ""queue"" - 中文: ""尾""
Français: ""vitesse"" - 中文: ""","[31859, 236]",速,"[19322, 6210, 805, 1028, 5965, 961, 29879, 269]",speed,vitesse
"Français: ""supprimer"" - 中文: ""删""
Français: ""groupe"" - 中文: ""群""
Français: ""œil"" - 中文: ""目""
Français: ""danse"" - 中文: ""舞""
Français: ""sol"" - 中文: ""","[30533, 232]",地,"[17170, 2057, 867, 4071, 330, 29887, 629, 5962]",ground,sol
"Français: ""province"" - 中文: ""省""
Français: ""structure"" - 中文: ""构""
Français: ""milieu"" - 中文: ""中""
Français: ""bureau"" - 中文: ""局""
Français: ""avancer"" - 中文: ""","[31174, 235]",进,"[3061, 594, 29874, 328, 263, 6564, 17263]",advance,avancer
"Français: ""temps"" - 中文: ""时""
Français: ""maison"" - 中文: ""屋""
Français: ""mot"" - 中文: ""字""
Français: ""est"" - 中文: ""东""
Français: ""tentative"" - 中文: ""","[31787, 235]",试,"[21609, 15127, 4218, 472, 29874, 263, 271, 1131, 1098]",attempt,tentative
"Français: ""rue"" - 中文: ""街""
Français: ""huit"" - 中文: ""八""
Français: ""école"" - 中文: ""校""
Français: ""mer"" - 中文: ""海""
Français: ""défaite"" - 中文: ""","[31955, 235]",败,"[1753, 270, 316, 29881, 8686, 311, 822, 20653]",defeat,défaite
"Français: ""retour"" - 中文: ""回""
Français: ""village"" - 中文: ""村""
Français: ""enfant"" - 中文: ""子""
Français: ""cravate"" - 中文: ""结""
Français: ""queue"" - 中文: ""","[31631, 232]",尾,"[12464, 941, 11062, 18237, 260, 29873]",tail,queue
"Français: ""structure"" - 中文: ""构""
Français: ""roche"" - 中文: ""岩""
Français: ""pouvoir"" - 中文: ""力""
Français: ""forêt"" - 中文: ""林""
Français: ""mère"" - 中文: ""","[31763, 233]",母,"[2730, 29885, 14817, 25550, 3184, 286, 4346, 5637]",mother,mère
"Français: ""supprimer"" - 中文: ""删""
Français: ""temps"" - 中文: ""时""
Français: ""dix"" - 中文: ""十""
Français: ""bande"" - 中文: ""条""
Français: ""est"" - 中文: ""","[30979, 231]",东,"[9755, 11248, 23027, 321, 29872, 2240]",east,est
"Français: ""sac"" - 中文: ""包""
Français: ""genre"" - 中文: ""种""
Français: ""cinq"" - 中文: ""五""
Français: ""œil"" - 中文: ""目""
Français: ""retour"" - 中文: ""","[30742, 232]",回,"[736, 2457, 276, 2267, 29878, 3240, 364, 337]",return,retour
"Français: ""tour"" - 中文: ""塔""
Français: ""été"" - 中文: ""夏""
Français: ""bourse"" - 中文: ""交""
Français: ""version"" - 中文: ""版""
Français: ""discours"" - 中文: ""","[31852, 235]",话,"[805, 1028, 5965, 961, 12032, 29879, 269]",speech,discours
"Français: ""tentative"" - 中文: ""试""
Français: ""ressort"" - 中文: ""春""
Français: ""danse"" - 中文: ""舞""
Français: ""couleur"" - 中文: ""色""
Français: ""enfant"" - 中文: ""","[30319, 232]",子,"[29883, 4161, 274, 521, 305, 5145, 2278, 18558]",child,enfant
"Français: ""maison"" - 中文: ""屋""
Français: ""queue"" - 中文: ""尾""
Français: ""thé"" - 中文: ""茶""
Français: ""version"" - 中文: ""版""
Français: ""tour"" - 中文: ""","[31831, 232]",塔,"[304, 260, 517, 19372, 29873]",tower,tour
"Français: ""mère"" - 中文: ""母""
Français: ""été"" - 中文: ""夏""
Français: ""cœur"" - 中文: ""心""
Français: ""bande"" - 中文: ""条""
Français: ""ménage"" - 中文: ""","[31229, 233]",户,"[298, 22329, 9261, 29882, 8697, 3699, 1251, 5089, 10774]",household,ménage
"Français: ""vertu"" - 中文: ""德""
Français: ""ligne"" - 中文: ""线""
Français: ""lune"" - 中文: ""月""
Français: ""ville"" - 中文: ""城""
Français: ""personne"" - 中文: ""","[30313, 231]",人,"[29886, 546, 412, 6774, 2022, 3736, 10532, 639, 1236, 282]",person,personne
"Français: ""océan"" - 中文: ""洋""
Français: ""soleil"" - 中文: ""阳""
Français: ""rue"" - 中文: ""街""
Français: ""enfant"" - 中文: ""子""
Français: ""section"" - 中文: ""","[31559, 233]",段,"[3471, 4004, 2042, 21149, 344, 8803, 409, 29879, 269, 5226]",section,section
"Français: ""école"" - 中文: ""校""
Français: ""sud"" - 中文: ""南""
Français: ""cravate"" - 中文: ""结""
Français: ""sac"" - 中文: ""包""
Français: ""bureau"" - 中文: ""","[31655, 232]",局,"[288, 1283, 20205, 974, 29877, 310, 8034, 2696, 3344]",office,bureau
"Français: ""couleur"" - 中文: ""色""
Français: ""deux"" - 中文: ""二""
Français: ""discours"" - 中文: ""话""
Français: ""plate-forme"" - 中文: ""台""
Français: ""roche"" - 中文: ""","[31753, 232]",岩,"[20821, 29878, 7679, 307, 364, 696, 10198]",rock,roche
"Français: ""tentative"" - 中文: ""试""
Français: ""lac"" - 中文: ""湖""
Français: ""œil"" - 中文: ""目""
Français: ""forêt"" - 中文: ""林""
Français: ""hausse"" - 中文: ""","[31558, 235]",起,"[10107, 3780, 29878, 14451, 364, 374, 5161]",rise,hausse
"Français: ""visage"" - 中文: ""面""
Français: ""juge"" - 中文: ""判""
Français: ""grille"" - 中文: ""格""
Français: ""est"" - 中文: ""东""
Français: ""gauche"" - 中文: ""","[31651, 232]",左,"[25874, 2175, 1563, 301, 29880, 280, 454]",left,gauche
"Français: ""océan"" - 中文: ""洋""
Français: ""sable"" - 中文: ""沙""
Français: ""cinq"" - 中文: ""五""
Français: ""huit"" - 中文: ""八""
Français: ""son"" - 中文: ""","[30941, 236]",音,"[6047, 3669, 29802, 269, 578, 29879, 577]",sound,son
"Français: ""chanson"" - 中文: ""歌""
Français: ""son"" - 中文: ""音""
Français: ""milieu"" - 中文: ""中""
Français: ""roche"" - 中文: ""岩""
Français: ""pouvoir"" - 中文: ""","[31074, 232]",力,"[13519, 1129, 4764, 12248, 772, 29886, 3081, 282]",power,pouvoir
"Français: ""bois"" - 中文: ""木""
Français: ""son"" - 中文: ""音""
Français: ""vallée"" - 中文: ""谷""
Français: ""avancer"" - 中文: ""进""
Français: ""été"" - 中文: ""","[31241, 232]",夏,"[480, 11801, 2146, 2083, 2533, 29879, 269, 22792]",summer,été


==> figures/translation/7b_ru_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""удалить"" - Deutsch: ""löschen""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""книга"" - Deutsch: ""","[22987, 29933, 350, 3727, 5373, 10586]",Buch,"[2909, 1045, 3143, 29890, 289, 833]",book,книга
"Русский: ""море"" - Deutsch: ""Meer""
Русский: ""группа"" - Deutsch: ""Gruppe""
Русский: ""предмет"" - Deutsch: ""Gegenstand""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""облако"" - Deutsch: ""","[399, 11902, 14962, 29956]",Wolke,"[9274, 274, 695, 29883, 1067, 15126, 23642, 9570, 17184]",cloud,облако
"Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""море"" - Deutsch: ""Meer""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""вода"" - Deutsch: ""Wasser""
Русский: ""сумка"" - Deutsch: ""","[323, 23793, 29911, 10523]",Tasche,"[2291, 19548, 29890, 23156, 289, 9922]",bag,сумка
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""рот"" - Deutsch: ""","[8229, 341, 29924, 13564]",Mund,"[29885, 286, 2730, 29442, 4346, 13394, 21026]",mouth,рот
"Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""юг"" - Deutsch: ""Süden""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""почва"" - Deutsch: ""","[8431, 29933, 1952, 350, 19929]",Boden,"[578, 29879, 577, 22473, 269]",soil,почва
"Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""офис"" - Deutsch: ""Büro""
Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""гора"" - Deutsch: ""","[29933, 17104, 2292, 1522, 3629, 9827, 350]",Berg,"[5766, 14378, 16476, 29885, 286, 2730, 29442, 4346]",mountain,гора
"Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""север"" - Deutsch: ""Norden""
Русский: ""юг"" - Deutsch: ""Süden""
Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""сердце"" - Deutsch: ""","[12905, 18650, 2439, 3868, 379, 29950, 940]",Herz,"[8293, 354, 23057, 540, 29882, 5192, 298]",heart,сердце
"Русский: ""власть"" - Deutsch: ""Macht""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""звезда"" - Deutsch: ""","[23413, 2443, 29903, 28588, 7789, 855, 317, 624]",Stern,"[29879, 303, 8508, 5810, 9523, 5173, 269, 380]",star,звезда
"Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""пять"" - Deutsch: ""fünf""
Русский: ""восемь"" - Deutsch: ""acht""
Русский: ""друг"" - Deutsch: ""Freund""
Русский: ""пружина"" - Deutsch: ""","[17972, 8263, 29943, 383, 7351, 5169]",Feder,"[805, 29879, 7689, 6709, 4278, 269, 1028, 15099]",spring,пружина
"Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""земля"" - Deutsch: ""Boden""
Русский: ""пример"" - Deutsch: ""Beispiel""
Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""луна"" - Deutsch: ""","[341, 29924, 12125, 2598, 4546, 22638, 7185]",Mond,"[29885, 286, 2730, 4346, 18786]",moon,луна
"Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""два"" - Deutsch: ""zwei""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""деревня"" - Deutsch: ""","[6132, 29928, 17207, 1938, 9579, 360]",Dorf,"[3516, 5720, 29894, 28765, 1403, 4213, 325, 11928, 21031, 17191]",village,деревня
"Русский: ""озеро"" - Deutsch: ""See""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""вода"" - Deutsch: ""Wasser""
Русский: ""лес"" - Deutsch: ""","[5260, 17721, 399, 22552, 29956]",Wald,"[1454, 1181, 285, 1701, 26839, 29888, 1079, 363, 13569]",forest,лес
"Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""сетка"" - Deutsch: ""","[26074, 29954, 28712, 402, 4406, 11786]",Gitter,"[6856, 629, 29887, 330, 7720, 867]",grid,сетка
"Русский: ""точка"" - Deutsch: ""Punkt""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""группа"" - Deutsch: ""Gruppe""
Русский: ""песня"" - Deutsch: ""","[7326, 2718, 29382, 29931, 365, 23410]",Lied,"[578, 1100, 29879, 577, 1487, 21453, 269, 4823]",song,песня
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""пруд"" - Deutsch: ""Teich""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""вода"" - Deutsch: ""","[399, 16124, 29457, 12547, 22552, 29956]",Wasser,"[281, 13405, 4094, 11324, 29893, 2766, 16699]",water,вода
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""пруд"" - Deutsch: ""","[323, 29911, 7141, 1920]",Teich,"[772, 2818, 29886, 1129, 1112, 12509, 282]",pond,пруд
"Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""рис"" - Deutsch: ""Reis""
Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""река"" - Deutsch: ""","[29943, 383, 2379, 8754]",Fluss,"[374, 364, 1150, 8580, 10107, 9050, 4401, 3511, 29878]",river,река
"Русский: ""пружина"" - Deutsch: ""Feder""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""три"" - Deutsch: ""drei""
Русский: ""закон"" - Deutsch: ""","[29954, 7999, 6328, 402, 1879]",Gesetz,"[29880, 433, 425, 4307, 10653, 301]",law,закон
"Русский: ""вид"" - Deutsch: ""Art""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""луна"" - Deutsch: ""Mond""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""волна"" - Deutsch: ""","[5674, 399, 1334, 28862, 29956, 11284, 4806, 10458]",Welle,"[281, 10742, 27766, 11324, 29893, 2766]",wave,волна
"Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""океан"" - Deutsch: ""","[29949, 438]",Ozean,"[288, 25802, 23474, 542, 29877, 12954]",ocean,океан
"Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""группа"" - Deutsch: ""Gruppe""
Русский: ""пещера"" - Deutsch: ""","[11623, 379, 29950]",Höhle,"[5777, 274, 24230, 18346, 1113, 29883]",cave,пещера
"Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""власть"" - Deutsch: ""Macht""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""море"" - Deutsch: ""","[6816, 341, 29924, 2191]",Meer,"[29879, 7205, 409, 269, 344]",sea,море
"Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""слово"" - Deutsch: ""Wort""
Русский: ""озеро"" - Deutsch: ""","[13393, 29903, 2823, 922, 317, 2008]",See,"[29880, 433, 425, 24591, 19437, 301, 18170]",lake,озеро
"Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""источник"" - Deutsch: ""","[5462, 29984, 2182, 660, 8654, 751]",Quelle,"[578, 3669, 29879, 4993, 577, 2752, 269]",source,источник
"Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""друг"" - Deutsch: ""Freund""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""земля"" - Deutsch: ""Boden""
Русский: ""костер"" - Deutsch: ""","[8263, 29331, 29943, 383, 5169]",Feuer,"[7241, 13734, 8696, 285, 29888, 3974, 5713, 28034]",fire,костер
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""море"" - Deutsch: ""Meer""
Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""точка"" - Deutsch: ""","[22723, 12129, 29925, 349]",Punkt,"[772, 29886, 11899, 1129, 3149, 1298, 282]",point,точка
"Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""гора"" - Deutsch: ""Berg""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""картина"" - Deutsch: ""","[29954, 7999, 15170, 402, 1879]",Gemälde,"[6788, 3300, 10675, 29886, 3274, 20413, 282]",painting,картина
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""пять"" - Deutsch: ""fünf""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""рис"" - Deutsch: ""","[390, 29934, 1123, 830]",Reis,"[374, 364, 19408, 10107, 2200, 11674, 9597, 29878]",rice,рис
"Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""сиденье"" - Deutsch: ""Sitz""
Русский: ""шесть"" - Deutsch: ""sechs""
Русский: ""линия"" - Deutsch: ""","[2718, 11667, 29931, 365, 23410, 4342]",Linie,"[492, 29880, 1220, 619, 6276, 1915, 1196, 301]",line,линия
"Русский: ""картина"" - Deutsch: ""Gemälde""
Русский: ""закон"" - Deutsch: ""Gesetz""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""платформа"" - Deutsch: ""Plattform""
Русский: ""цветок"" - Deutsch: ""","[29933, 10358, 350, 3164]",Blume,"[285, 1652, 28149, 4972, 29888, 1579, 5685, 1731]",flower,цветок
"Русский: ""река"" - Deutsch: ""Fluss""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""пример"" - Deutsch: ""Beispiel""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""чай"" - Deutsch: ""","[323, 29911, 7141, 1920]",Tee,"[29873, 371, 734, 260, 23429]",tea,чай
"Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""тысяча"" - Deutsch: ""tausend""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""точка"" - Deutsch: ""Punkt""
Русский: ""нога"" - Deutsch: ""","[29943, 11871, 11212, 383]",Fuß,"[1181, 285, 1701, 6661, 29888, 5431, 3661, 7953]",foot,нога
"Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""луна"" - Deutsch: ""Mond""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""дверь"" - Deutsch: ""","[25424, 323, 29911]",Tür,"[270, 17433, 3050, 29881, 1867, 437]",door,дверь
"Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""луна"" - Deutsch: ""Mond""
Русский: ""два"" - Deutsch: ""zwei""
Русский: ""снег"" - Deutsch: ""","[21129, 4421, 1102, 29903, 317, 4504, 2522]",Schnee,"[29879, 15007, 5807, 269, 16586]",snow,снег
"Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""река"" - Deutsch: ""Fluss""
Русский: ""сетка"" - Deutsch: ""Gitter""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""лошадь"" - Deutsch: ""","[29925, 10022, 349]",Pferd,"[1251, 29882, 2015, 5089, 11231, 4029, 10435, 298]",horse,лошадь
"Русский: ""девять"" - Deutsch: ""neun""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""два"" - Deutsch: ""","[29920, 7659, 503, 5263, 7325, 4753]",zwei,"[7516, 29873, 10184, 260, 3252, 1023]",two,два
"Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""север"" - Deutsch: ""Norden""
Русский: ""три"" - Deutsch: ""","[270, 4192, 7707, 14724, 29881, 9697]",drei,"[2211, 1468, 266, 12455, 29873, 386, 260, 17536]",three,три
"Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""офис"" - Deutsch: ""Büro""
Русский: ""четыре"" - Deutsch: ""","[3516, 8545, 6316, 25965, 29894, 1403, 7214, 325]",vier,"[1181, 12584, 285, 1701, 3023, 17823, 29888]",four,четыре
"Русский: ""школа"" - Deutsch: ""Schule""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""гора"" - Deutsch: ""Berg""
Русский: ""восемь"" - Deutsch: ""","[29874, 5860, 22019, 3657, 562, 263, 496, 1274]",acht,"[15761, 29319, 9475, 29872, 321, 10096]",eight,восемь
"Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""река"" - Deutsch: ""Fluss""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""добродетель"" - Deutsch: ""Tugend""
Русский: ""десять"" - Deutsch: ""","[911, 29920, 3777, 503]",zehn,"[29873, 371, 841, 734, 3006, 260]",ten,десять
"Русский: ""пара"" - Deutsch: ""Paar""
Русский: ""лето"" - Deutsch: ""Sommer""
Русский: ""племя"" - Deutsch: ""Stamm""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""голова"" - Deutsch: ""","[8224, 27476, 476, 29968]",Kopf,"[354, 540, 2343, 29882, 298, 2813]",head,голова
"Русский: ""добродетель"" - Deutsch: ""Tugend""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""лето"" - Deutsch: ""Sommer""
Русский: ""облако"" - Deutsch: ""Wolke""
Русский: ""полоса"" - Deutsch: ""","[11738, 29903, 3767, 855, 317, 5015, 624]",Streifen,"[17820, 29879, 303, 851, 10076, 17010, 710, 269, 380]",strip,полоса
"Русский: ""дверь"" - Deutsch: ""Tür""
Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""улица"" - Deutsch: ""","[29903, 3767, 7357, 855, 317, 5015, 22667, 624]",Straße,"[11952, 29879, 12243, 303, 851, 710, 13045, 269, 380, 29352]",street,улица
"Русский: ""звезда"" - Deutsch: ""Stern""
Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""рот"" - Deutsch: ""Mund""
Русский: ""часть"" - Deutsch: ""","[323, 29911, 7141, 7770, 1920]",Teil,"[29886, 3300, 3274, 862, 1595, 760, 282, 610]",part,часть
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""девять"" - Deutsch: ""neun""
Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""поле"" - Deutsch: ""","[21113, 8263, 29943, 383, 5169, 11961]",Feld,"[7241, 285, 29888, 5713, 1746, 2671, 29607]",field,поле
"Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""часть"" - Deutsch: ""Teil""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""слово"" - Deutsch: ""","[399, 13824, 19662, 14962, 29956]",Wort,"[1742, 6365, 8879, 827, 281, 1734, 13762, 29893]",word,слово
"Русский: ""голова"" - Deutsch: ""Kopf""
Русский: ""пружина"" - Deutsch: ""Feder""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""пара"" - Deutsch: ""","[29925, 11868, 2621, 349]",Paar,"[18784, 29886, 3300, 3274, 5101, 282]",pair,пара
"Русский: ""нога"" - Deutsch: ""Fuß""
Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""сиденье"" - Deutsch: ""","[23628, 29903, 25598, 6101, 317, 21988]",Sitz,"[29879, 7205, 409, 269, 344, 12949]",seat,сиденье
"Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""башня"" - Deutsch: ""Turm""
Русский: ""север"" - Deutsch: ""","[1939, 3782, 5245, 405, 23899, 4186, 29940]",Norden,"[694, 3643, 29876, 302, 1217, 15459, 6641]",north,север
"Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""красный"" - Deutsch: ""rot""
Русский: ""машина"" - Deutsch: ""","[341, 21870, 3219, 29924, 8622]",Maschine,"[7672, 8628, 23523, 29885, 286, 5825, 611, 655, 4933]",machine,машина
"Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""власть"" - Deutsch: ""Macht""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""провинция"" - Deutsch: ""","[4040, 29925, 1588, 23114, 9133, 1184, 11127, 1019, 349]",Provinz,"[544, 410, 29886, 8482, 558, 16123, 771, 12291, 1326, 282]",province,провинция
"Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""биржа"" - Deutsch: ""","[29933, 350]",Börse,"[5566, 6543, 14523, 29872, 321, 735, 429]",exchange,биржа
"Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""источник"" - Deutsch: ""Quelle""
Русский: ""биржа"" - Deutsch: ""Börse""
Русский: ""середина"" - Deutsch: ""","[341, 29924, 5493, 4573, 23115, 24532]",Mitte,"[29885, 286, 7145, 2460, 17662, 6563, 3737, 7256]",middle,середина
"Русский: ""цветок"" - Deutsch: ""Blume""
Русский: ""снег"" - Deutsch: ""Schnee""
Русский: ""язык"" - Deutsch: ""Sprache""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""друг"" - Deutsch: ""","[14438, 4693, 29943, 3878, 28817, 383, 23923]",Freund,"[18326, 285, 1424, 7932, 29888, 3484, 5121, 1341]",friend,друг
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""цвет"" - Deutsch: ""","[29943, 14206, 8413, 383, 7748]",Farbe,"[2927, 10965, 274, 2780, 1054, 784, 29883, 1111, 1302]",color,цвет
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""слово"" - Deutsch: ""Wort""
Русский: ""вид"" - Deutsch: ""","[29909, 826, 319, 9986, 3012, 1433]",Art,"[8506, 14380, 19015, 9089, 413, 1984, 29895, 2924]",kind,вид
"Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""судья"" - Deutsch: ""","[390, 29934, 4385, 21710, 25627, 13675]",Richter,"[16833, 432, 29926, 17675, 6577, 4900, 3623]",judge,судья
"Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""голова"" - Deutsch: ""Kopf""
Русский: ""школа"" - Deutsch: ""","[4421, 1102, 12988, 29903, 317, 27223, 4504, 2522]",Schule,"[29879, 885, 3762, 1364, 1557, 816, 27041, 269]",school,школа
"Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""удалить"" - Deutsch: ""löschen""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""галстук"" - Deutsch: ""","[7365, 476, 29968, 19387]",Krawatte,"[19538, 22134, 29873, 260, 2034]",tie,галстук
"Русский: ""море"" - Deutsch: ""Meer""
Русский: ""пара"" - Deutsch: ""Paar""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""пример"" - Deutsch: ""","[10632, 22621, 29933, 1522, 3629, 350]",Beispiel,"[4392, 1342, 4773, 29872, 321, 735, 429]",example,пример
"Русский: ""лес"" - Deutsch: ""Wald""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""красный"" - Deutsch: ""rot""
Русский: ""рот"" - Deutsch: ""Mund""
Русский: ""лицо"" - Deutsch: ""","[29954, 7999, 6328, 402, 1879]",Gesicht,"[5444, 285, 17470, 29888, 2258, 3700, 2161, 4024]",face,лицо
"Русский: ""поле"" - Deutsch: ""Feld""
Русский: ""племя"" - Deutsch: ""Stamm""
Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""мост"" - Deutsch: ""","[1771, 12432, 29933, 350]",Brücke,"[1506, 28635, 19515, 29890, 18419, 289, 1182, 12945]",bridge,мост
"Русский: ""два"" - Deutsch: ""zwei""
Русский: ""башня"" - Deutsch: ""Turm""
Русский: ""голова"" - Deutsch: ""Kopf""
Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""предмет"" - Deutsch: ""","[19275, 402, 1879, 29954, 7999, 21163]",Gegenstand,"[2944, 474, 372, 667, 29875, 568, 277]",item,предмет
"Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""волна"" - Deutsch: ""Welle""
Русский: ""рис"" - Deutsch: ""Reis""
Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""удалить"" - Deutsch: ""","[27575, 29880, 301]",löschen,"[7374, 270, 316, 6144, 5217, 311, 628, 29881, 8143]",delete,удалить
"Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""облако"" - Deutsch: ""Wolke""
Русский: ""машина"" - Deutsch: ""Maschine""
Русский: ""группа"" - Deutsch: ""","[3338, 21757, 29954, 1632, 402, 5430]",Gruppe,"[629, 4071, 29887, 2318, 330, 867, 2972, 17170]",group,группа
"Русский: ""речь"" - Deutsch: ""Rede""
Русский: ""картина"" - Deutsch: ""Gemälde""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""красота"" - Deutsch: ""","[4421, 1102, 29903, 317, 28565, 4504, 2522]",Schönheit,"[915, 29890, 289, 6562, 367, 15409]",beauty,красота
"Русский: ""часть"" - Deutsch: ""Teil""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""океан"" - Deutsch: ""Ozean""
Русский: ""платформа"" - Deutsch: ""","[29925, 13494, 3247, 1858, 349, 27201]",Plattform,"[13974, 29886, 715, 18870, 572, 12120, 282, 2174, 7481]",platform,платформа
"Русский: ""пещера"" - Deutsch: ""Höhle""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""море"" - Deutsch: ""Meer""
Русский: ""почва"" - Deutsch: ""Boden""
Русский: ""дом"" - Deutsch: ""","[24704, 10727, 379, 29950, 5952]",Haus,"[8697, 1251, 3699, 5089, 10774, 29882, 298, 9261]",house,дом
"Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""лошадь"" - Deutsch: ""Pferd""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""дом"" - Deutsch: ""Haus""
Русский: ""солнце"" - Deutsch: ""","[5791, 29903, 6295, 1105, 317]",Sonne,"[29879, 480, 11445, 2146, 269, 6575]",sun,солнце
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""друг"" - Deutsch: ""Freund""
Русский: ""язык"" - Deutsch: ""Sprache""
Русский: ""история"" - Deutsch: ""","[6328, 402, 1879, 5009, 7376, 29954, 7999]",Geschichte,"[670, 4955, 9825, 7251, 18434, 3603, 22880, 2918, 16211, 29882, 298]",history,история
"Русский: ""восемь"" - Deutsch: ""acht""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""удалить"" - Deutsch: ""löschen""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""долина"" - Deutsch: ""","[323, 10288, 29911, 10523]",Tal,"[19599, 791, 29894, 22044, 659, 2947, 325, 1564, 28519]",valley,долина
"Русский: ""пара"" - Deutsch: ""Paar""
Русский: ""сетка"" - Deutsch: ""Gitter""
Русский: ""судья"" - Deutsch: ""Richter""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""квадрат"" - Deutsch: ""","[29984, 2182, 660, 751]",Quadrat,"[29879, 18074, 17619, 6862, 26613, 269, 3044, 10674]",square,квадрат
"Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""нога"" - Deutsch: ""Fuß""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""сумка"" - Deutsch: ""Tasche""
Русский: ""юг"" - Deutsch: ""","[29903, 11711, 17110, 26585, 317]",Süden,"[13267, 578, 3669, 29879, 7062, 577, 269]",south,юг
"Русский: ""два"" - Deutsch: ""zwei""
Русский: ""мать"" - Deutsch: ""Mutter""
Русский: ""рис"" - Deutsch: ""Reis""
Русский: ""звезда"" - Deutsch: ""Stern""
Русский: ""добродетель"" - Deutsch: ""","[23215, 323, 12603, 29911]",Tugend,"[3516, 2405, 29894, 4610, 27935, 1403, 15389, 10636, 325]",virtue,добродетель
"Русский: ""деревня"" - Deutsch: ""Dorf""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""чай"" - Deutsch: ""Tee""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""племя"" - Deutsch: ""","[7434, 29903, 855, 317, 624]",Stamm,"[29873, 29563, 534, 509, 3626, 9434, 260, 3367]",tribe,племя
"Русский: ""солнце"" - Deutsch: ""Sonne""
Русский: ""песня"" - Deutsch: ""Lied""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""город"" - Deutsch: ""","[7434, 29903, 855, 317, 5587, 10347, 624]",Stadt,"[274, 4272, 455, 20752, 7537, 29883, 4583, 12690]",city,город
"Русский: ""мост"" - Deutsch: ""Brücke""
Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""галстук"" - Deutsch: ""Krawatte""
Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""язык"" - Deutsch: ""","[29634, 29903, 317, 5592, 1706, 14314]",Sprache,"[6468, 10906, 11675, 29880, 433, 4086, 425, 6361, 3893, 301]",language,язык
"Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""закон"" - Deutsch: ""Gesetz""
Русский: ""провинция"" - Deutsch: ""Provinz""
Русский: ""скорость"" - Deutsch: ""","[6328, 402, 1879, 5009, 29954, 7999]",Geschwindigkeit,"[961, 19322, 805, 29879, 5965, 269, 1028, 6210]",speed,скорость
"Русский: ""три"" - Deutsch: ""drei""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""восток"" - Deutsch: ""Osten""
Русский: ""лето"" - Deutsch: ""Sommer""
Русский: ""земля"" - Deutsch: ""","[8431, 29933, 1952, 350, 19929]",Boden,"[5962, 629, 4071, 29887, 330, 867, 2057, 17170]",ground,земля
"Русский: ""язык"" - Deutsch: ""Sprache""
Русский: ""звезда"" - Deutsch: ""Stern""
Русский: ""школа"" - Deutsch: ""Schule""
Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""попытка"" - Deutsch: ""","[29963, 478, 6565, 1798, 8980, 10138]",Versuch,"[21609, 29874, 1098, 4218, 472, 263, 15127, 271, 1131]",attempt,попытка
"Русский: ""платформа"" - Deutsch: ""Plattform""
Русский: ""середина"" - Deutsch: ""Mitte""
Русский: ""вода"" - Deutsch: ""Wasser""
Русский: ""волна"" - Deutsch: ""Welle""
Русский: ""поражение"" - Deutsch: ""","[405, 29940, 24052, 19166, 16501, 15981]",Niederlage,"[270, 316, 311, 1753, 822, 8686, 20653, 29881]",defeat,поражение
"Русский: ""два"" - Deutsch: ""zwei""
Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""дверь"" - Deutsch: ""Tür""
Русский: ""костер"" - Deutsch: ""Feuer""
Русский: ""хвост"" - Deutsch: ""","[4421, 1102, 29903, 9234, 317, 4504, 2522]",Schwanz,"[941, 29873, 18237, 11062, 12464, 260]",tail,хвост
"Русский: ""красота"" - Deutsch: ""Schönheit""
Русский: ""север"" - Deutsch: ""Norden""
Русский: ""цвет"" - Deutsch: ""Farbe""
Русский: ""линия"" - Deutsch: ""Linie""
Русский: ""мать"" - Deutsch: ""","[8229, 341, 29924, 22411, 20749]",Mutter,"[14817, 5637, 29885, 286, 2730, 25550, 4346, 3184]",mother,мать
"Русский: ""добродетель"" - Deutsch: ""Tugend""
Русский: ""гора"" - Deutsch: ""Berg""
Русский: ""семь"" - Deutsch: ""sieben""
Русский: ""город"" - Deutsch: ""Stadt""
Русский: ""восток"" - Deutsch: ""","[6657, 24768, 29949, 438, 26569, 11334]",Osten,"[11248, 9755, 29872, 2240, 321, 23027]",east,восток
"Русский: ""скорость"" - Deutsch: ""Geschwindigkeit""
Русский: ""полоса"" - Deutsch: ""Streifen""
Русский: ""четыре"" - Deutsch: ""vier""
Русский: ""школа"" - Deutsch: ""Schule""
Русский: ""речь"" - Deutsch: ""","[390, 29934, 4367, 9039, 1123, 830]",Rede,"[961, 805, 29879, 5965, 12032, 269, 1028]",speech,речь
"Русский: ""квадрат"" - Deutsch: ""Quadrat""
Русский: ""улица"" - Deutsch: ""Straße""
Русский: ""пять"" - Deutsch: ""fünf""
Русский: ""сердце"" - Deutsch: ""Herz""
Русский: ""ребенок"" - Deutsch: ""","[20311, 16540, 11885, 476, 29968, 13187]",Kind,"[521, 274, 4161, 29883, 18558, 5145, 2278, 305]",child,ребенок
"Русский: ""хвост"" - Deutsch: ""Schwanz""
Русский: ""книга"" - Deutsch: ""Buch""
Русский: ""два"" - Deutsch: ""zwei""
Русский: ""поражение"" - Deutsch: ""Niederlage""
Русский: ""башня"" - Deutsch: ""","[23215, 5383, 323, 12603, 29911]",Turm,"[29873, 19372, 304, 260, 517]",tower,башня
"Русский: ""лес"" - Deutsch: ""Wald""
Русский: ""слово"" - Deutsch: ""Wort""
Русский: ""история"" - Deutsch: ""Geschichte""
Русский: ""три"" - Deutsch: ""drei""
Русский: ""офис"" - Deutsch: ""","[29933, 15455, 16144, 350]",Büro,"[288, 974, 3344, 2696, 8034, 29877, 1283, 310, 20205]",office,офис
"Русский: ""попытка"" - Deutsch: ""Versuch""
Русский: ""середина"" - Deutsch: ""Mitte""
Русский: ""юг"" - Deutsch: ""Süden""
Русский: ""земля"" - Deutsch: ""Boden""
Русский: ""власть"" - Deutsch: ""","[341, 3219, 29924, 4326, 17197, 15735, 21870]",Macht,"[772, 29886, 1129, 12248, 3081, 13519, 4764, 282]",power,власть
"Русский: ""платформа"" - Deutsch: ""Plattform""
Русский: ""долина"" - Deutsch: ""Tal""
Русский: ""десять"" - Deutsch: ""zehn""
Русский: ""ребенок"" - Deutsch: ""Kind""
Русский: ""лето"" - Deutsch: ""","[6254, 29903, 6295, 1105, 317, 22820]",Sommer,"[29879, 480, 2146, 2083, 2533, 22792, 269, 11801]",summer,лето


==> figures/translation/7b_ru_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - English: ""group""
Русский: ""гора"" - English: ""mountain""
Русский: ""снег"" - English: ""snow""
Русский: ""цвет"" - English: ""color""
Русский: ""книга"" - English: ""","[289, 833, 1045, 2909, 3143, 29890]",book,"[289, 833, 1045, 2909, 3143, 29890]",book,книга
"Русский: ""картина"" - English: ""painting""
Русский: ""машина"" - English: ""machine""
Русский: ""город"" - English: ""city""
Русский: ""пример"" - English: ""example""
Русский: ""облако"" - English: ""","[1067, 29883, 9570, 23642, 17184, 9274, 695, 15126, 274]",cloud,"[1067, 29883, 9570, 23642, 17184, 9274, 695, 15126, 274]",cloud,облако
"Русский: ""позиция"" - English: ""position""
Русский: ""луна"" - English: ""moon""
Русский: ""танец"" - English: ""dance""
Русский: ""сиденье"" - English: ""seat""
Русский: ""сумка"" - English: ""","[2291, 289, 23156, 19548, 9922, 29890]",bag,"[2291, 289, 23156, 19548, 9922, 29890]",bag,сумка
"Русский: ""офис"" - English: ""office""
Русский: ""предмет"" - English: ""item""
Русский: ""сиденье"" - English: ""seat""
Русский: ""тысяча"" - English: ""thousand""
Русский: ""рот"" - English: ""","[21026, 2730, 13394, 4346, 29885, 29442, 286]",mouth,"[21026, 2730, 13394, 4346, 29885, 29442, 286]",mouth,рот
"Русский: ""предмет"" - English: ""item""
Русский: ""вид"" - English: ""kind""
Русский: ""язык"" - English: ""language""
Русский: ""власть"" - English: ""power""
Русский: ""почва"" - English: ""","[577, 29879, 578, 269, 22473]",soil,"[577, 29879, 578, 269, 22473]",soil,почва
"Русский: ""звук"" - English: ""sound""
Русский: ""середина"" - English: ""middle""
Русский: ""три"" - English: ""three""
Русский: ""тысяча"" - English: ""thousand""
Русский: ""гора"" - English: ""","[14378, 2730, 4346, 5766, 29885, 29442, 16476, 286]",mountain,"[14378, 2730, 4346, 5766, 29885, 29442, 16476, 286]",mountain,гора
"Русский: ""магазин"" - English: ""shop""
Русский: ""добродетель"" - English: ""virtue""
Русский: ""закон"" - English: ""law""
Русский: ""мост"" - English: ""bridge""
Русский: ""сердце"" - English: ""","[354, 29882, 8293, 540, 23057, 298, 5192]",heart,"[354, 29882, 8293, 540, 23057, 298, 5192]",heart,сердце
"Русский: ""красный"" - English: ""red""
Русский: ""биржа"" - English: ""exchange""
Русский: ""фрукт"" - English: ""fruit""
Русский: ""середина"" - English: ""middle""
Русский: ""рука"" - English: ""","[1361, 29882, 5403, 3179, 447, 5905, 2350, 298]",hand,"[1361, 29882, 5403, 3179, 447, 5905, 2350, 298]",hand,рука
"Русский: ""вид"" - English: ""kind""
Русский: ""мост"" - English: ""bridge""
Русский: ""пара"" - English: ""pair""
Русский: ""рис"" - English: ""rice""
Русский: ""звезда"" - English: ""","[5173, 9523, 29879, 269, 303, 5810, 8508, 380]",star,"[5173, 9523, 29879, 269, 303, 5810, 8508, 380]",star,звезда
"Русский: ""пять"" - English: ""five""
Русский: ""власть"" - English: ""power""
Русский: ""удалить"" - English: ""delete""
Русский: ""вода"" - English: ""water""
Русский: ""пружина"" - English: ""","[6709, 805, 15099, 29879, 269, 1028, 4278, 7689]",spring,"[6709, 805, 15099, 29879, 269, 1028, 4278, 7689]",spring,пружина
"Русский: ""юг"" - English: ""south""
Русский: ""машина"" - English: ""machine""
Русский: ""сиденье"" - English: ""seat""
Русский: ""друг"" - English: ""friend""
Русский: ""луна"" - English: ""","[18786, 2730, 4346, 29885, 286]",moon,"[18786, 2730, 4346, 29885, 286]",moon,луна
"Русский: ""озеро"" - English: ""lake""
Русский: ""тысяча"" - English: ""thousand""
Русский: ""картина"" - English: ""painting""
Русский: ""цвет"" - English: ""color""
Русский: ""деревня"" - English: ""","[29894, 1403, 17191, 21031, 11928, 4213, 5720, 325, 3516, 28765]",village,"[29894, 1403, 17191, 21031, 11928, 4213, 5720, 325, 3516, 28765]",village,деревня
"Русский: ""снег"" - English: ""snow""
Русский: ""середина"" - English: ""middle""
Русский: ""рот"" - English: ""mouth""
Русский: ""песок"" - English: ""sand""
Русский: ""лес"" - English: ""","[1079, 1454, 26839, 29888, 363, 13569, 1701, 1181, 285]",forest,"[1079, 1454, 26839, 29888, 363, 13569, 1701, 1181, 285]",forest,лес
"Русский: ""океан"" - English: ""ocean""
Русский: ""галстук"" - English: ""tie""
Русский: ""пример"" - English: ""example""
Русский: ""скорость"" - English: ""speed""
Русский: ""фрукт"" - English: ""","[1424, 15774, 29888, 1341, 285]",fruit,"[1424, 15774, 29888, 1341, 285]",fruit,фрукт
"Русский: ""шесть"" - English: ""six""
Русский: ""вид"" - English: ""kind""
Русский: ""офис"" - English: ""office""
Русский: ""друг"" - English: ""friend""
Русский: ""сетка"" - English: ""","[6856, 330, 629, 29887, 7720, 867]",grid,"[6856, 330, 629, 29887, 7720, 867]",grid,сетка
"Русский: ""часть"" - English: ""part""
Русский: ""звезда"" - English: ""star""
Русский: ""четыре"" - English: ""four""
Русский: ""сиденье"" - English: ""seat""
Русский: ""песня"" - English: ""","[577, 1487, 29879, 578, 4823, 269, 1100, 21453]",song,"[577, 1487, 29879, 578, 4823, 269, 1100, 21453]",song,песня
"Русский: ""красота"" - English: ""beauty""
Русский: ""книга"" - English: ""book""
Русский: ""море"" - English: ""sea""
Русский: ""костер"" - English: ""fire""
Русский: ""вода"" - English: ""","[13405, 29893, 4094, 11324, 2766, 281, 16699]",water,"[13405, 29893, 4094, 11324, 2766, 281, 16699]",water,вода
"Русский: ""голова"" - English: ""head""
Русский: ""попытка"" - English: ""attempt""
Русский: ""два"" - English: ""two""
Русский: ""цвет"" - English: ""color""
Русский: ""пруд"" - English: ""","[282, 29886, 1129, 1112, 2818, 772, 12509]",pond,"[282, 29886, 1129, 1112, 2818, 772, 12509]",pond,пруд
"Русский: ""море"" - English: ""sea""
Русский: ""удалить"" - English: ""delete""
Русский: ""лицо"" - English: ""face""
Русский: ""город"" - English: ""city""
Русский: ""песок"" - English: ""","[11982, 29879, 9753, 28455, 872, 269, 4977]",sand,"[11982, 29879, 9753, 28455, 872, 269, 4977]",sand,песок
"Русский: ""человек"" - English: ""person""
Русский: ""сотня"" - English: ""hundred""
Русский: ""юг"" - English: ""south""
Русский: ""четыре"" - English: ""four""
Русский: ""река"" - English: ""","[4401, 374, 29878, 1150, 8580, 10107, 3511, 9050, 364]",river,"[4401, 374, 29878, 1150, 8580, 10107, 3511, 9050, 364]",river,река
"Русский: ""тысяча"" - English: ""thousand""
Русский: ""два"" - English: ""two""
Русский: ""дом"" - English: ""house""
Русский: ""песня"" - English: ""song""
Русский: ""закон"" - English: ""","[433, 29880, 301, 425, 10653, 4307]",law,"[433, 29880, 301, 425, 10653, 4307]",law,закон
"Русский: ""семь"" - English: ""seven""
Русский: ""сотня"" - English: ""hundred""
Русский: ""песок"" - English: ""sand""
Русский: ""дверь"" - English: ""door""
Русский: ""волна"" - English: ""","[10742, 29893, 11324, 2766, 27766, 281]",wave,"[10742, 29893, 11324, 2766, 27766, 281]",wave,волна
"Русский: ""озеро"" - English: ""lake""
Русский: ""слово"" - English: ""word""
Русский: ""деревня"" - English: ""village""
Русский: ""шесть"" - English: ""six""
Русский: ""океан"" - English: ""","[542, 288, 12954, 29877, 23474, 25802]",ocean,"[542, 288, 12954, 29877, 23474, 25802]",ocean,океан
"Русский: ""сотня"" - English: ""hundred""
Русский: ""поле"" - English: ""field""
Русский: ""скорость"" - English: ""speed""
Русский: ""полоса"" - English: ""strip""
Русский: ""пещера"" - English: ""","[29883, 5777, 18346, 24230, 1113, 274]",cave,"[29883, 5777, 18346, 24230, 1113, 274]",cave,пещера
"Русский: ""квадрат"" - English: ""square""
Русский: ""десять"" - English: ""ten""
Русский: ""поколение"" - English: ""generation""
Русский: ""нога"" - English: ""foot""
Русский: ""море"" - English: ""","[409, 29879, 269, 344, 7205]",sea,"[409, 29879, 269, 344, 7205]",sea,море
"Русский: ""точка"" - English: ""point""
Русский: ""структура"" - English: ""structure""
Русский: ""океан"" - English: ""ocean""
Русский: ""голова"" - English: ""head""
Русский: ""озеро"" - English: ""","[433, 19437, 29880, 301, 425, 18170, 24591]",lake,"[433, 19437, 29880, 301, 425, 18170, 24591]",lake,озеро
"Русский: ""лицо"" - English: ""face""
Русский: ""лес"" - English: ""forest""
Русский: ""поражение"" - English: ""defeat""
Русский: ""четыре"" - English: ""four""
Русский: ""источник"" - English: ""","[577, 29879, 578, 269, 2752, 3669, 4993]",source,"[577, 29879, 578, 269, 2752, 3669, 4993]",source,источник
"Русский: ""долина"" - English: ""valley""
Русский: ""поколение"" - English: ""generation""
Русский: ""позиция"" - English: ""position""
Русский: ""скорость"" - English: ""speed""
Русский: ""костер"" - English: ""","[13734, 5713, 28034, 3974, 29888, 8696, 7241, 285]",fire,"[13734, 5713, 28034, 3974, 29888, 8696, 7241, 285]",fire,костер
"Русский: ""пещера"" - English: ""cave""
Русский: ""пружина"" - English: ""spring""
Русский: ""история"" - English: ""history""
Русский: ""речь"" - English: ""speech""
Русский: ""точка"" - English: ""","[282, 29886, 1129, 11899, 1298, 3149, 772]",point,"[282, 29886, 1129, 11899, 1298, 3149, 772]",point,точка
"Русский: ""город"" - English: ""city""
Русский: ""башня"" - English: ""tower""
Русский: ""поражение"" - English: ""defeat""
Русский: ""племя"" - English: ""tribe""
Русский: ""версия"" - English: ""","[29894, 874, 3259, 2453, 345, 325, 1873, 369, 1224, 1147]",version,"[29894, 874, 3259, 2453, 345, 325, 1873, 369, 1224, 1147]",version,версия
"Русский: ""друг"" - English: ""friend""
Русский: ""звезда"" - English: ""star""
Русский: ""картина"" - English: ""painting""
Русский: ""восток"" - English: ""east""
Русский: ""мяч"" - English: ""","[6411, 2291, 8287, 5521, 289, 9922, 29890, 2135]",ball,"[6411, 2291, 8287, 5521, 289, 9922, 29890, 2135]",ball,мяч
"Русский: ""позиция"" - English: ""position""
Русский: ""море"" - English: ""sea""
Русский: ""поле"" - English: ""field""
Русский: ""мать"" - English: ""mother""
Русский: ""картина"" - English: ""","[282, 6788, 29886, 10675, 3300, 20413, 3274]",painting,"[282, 6788, 29886, 10675, 3300, 20413, 3274]",painting,картина
"Русский: ""мост"" - English: ""bridge""
Русский: ""голова"" - English: ""head""
Русский: ""девять"" - English: ""nine""
Русский: ""ребенок"" - English: ""child""
Русский: ""рис"" - English: ""","[9597, 11674, 2200, 19408, 374, 29878, 10107, 364]",rice,"[9597, 11674, 2200, 19408, 374, 29878, 10107, 364]",rice,рис
"Русский: ""машина"" - English: ""machine""
Русский: ""мост"" - English: ""bridge""
Русский: ""сердце"" - English: ""heart""
Русский: ""лошадь"" - English: ""horse""
Русский: ""красный"" - English: ""","[2654, 29878, 276, 337, 364, 1127]",red,"[2654, 29878, 276, 337, 364, 1127]",red,красный
"Русский: ""пара"" - English: ""pair""
Русский: ""сотня"" - English: ""hundred""
Русский: ""дверь"" - English: ""door""
Русский: ""картина"" - English: ""painting""
Русский: ""линия"" - English: ""","[1196, 1915, 1220, 492, 29880, 301, 619, 6276]",line,"[1196, 1915, 1220, 492, 29880, 301, 619, 6276]",line,линия
"Русский: ""песок"" - English: ""sand""
Русский: ""лошадь"" - English: ""horse""
Русский: ""сердце"" - English: ""heart""
Русский: ""золото"" - English: ""gold""
Русский: ""сетка"" - English: ""","[452, 1212, 302, 29876, 484, 7787]",net,"[452, 1212, 302, 29876, 484, 7787]",net,сетка
"Русский: ""север"" - English: ""north""
Русский: ""дом"" - English: ""house""
Русский: ""пещера"" - English: ""cave""
Русский: ""речь"" - English: ""speech""
Русский: ""цветок"" - English: ""","[5685, 1731, 28149, 1579, 29888, 1652, 285, 4972]",flower,"[5685, 1731, 28149, 1579, 29888, 1652, 285, 4972]",flower,цветок
"Русский: ""возврат"" - English: ""return""
Русский: ""позиция"" - English: ""position""
Русский: ""девять"" - English: ""nine""
Русский: ""талант"" - English: ""talent""
Русский: ""чай"" - English: ""","[260, 29873, 371, 734, 23429]",tea,"[260, 29873, 371, 734, 23429]",tea,чай
"Русский: ""лицо"" - English: ""face""
Русский: ""звук"" - English: ""sound""
Русский: ""племя"" - English: ""tribe""
Русский: ""мать"" - English: ""mother""
Русский: ""нога"" - English: ""","[3661, 5431, 6661, 7953, 29888, 1701, 1181, 285]",foot,"[3661, 5431, 6661, 7953, 29888, 1701, 1181, 285]",foot,нога
"Русский: ""деревня"" - English: ""village""
Русский: ""язык"" - English: ""language""
Русский: ""дверь"" - English: ""door""
Русский: ""офис"" - English: ""office""
Русский: ""золото"" - English: ""","[330, 7684, 29887, 748, 1484, 15192]",gold,"[330, 7684, 29887, 748, 1484, 15192]",gold,золото
"Русский: ""мяч"" - English: ""ball""
Русский: ""улица"" - English: ""street""
Русский: ""власть"" - English: ""power""
Русский: ""земля"" - English: ""ground""
Русский: ""дверь"" - English: ""","[270, 29881, 17433, 437, 3050, 1867]",door,"[270, 29881, 17433, 437, 3050, 1867]",door,дверь
"Русский: ""деревня"" - English: ""village""
Русский: ""судья"" - English: ""judge""
Русский: ""облако"" - English: ""cloud""
Русский: ""рот"" - English: ""mouth""
Русский: ""снег"" - English: ""","[16586, 29879, 269, 15007, 5807]",snow,"[16586, 29879, 269, 15007, 5807]",snow,снег
"Русский: ""друг"" - English: ""friend""
Русский: ""книга"" - English: ""book""
Русский: ""рис"" - English: ""rice""
Русский: ""судья"" - English: ""judge""
Русский: ""лошадь"" - English: ""","[5089, 29882, 10435, 4029, 1251, 11231, 298, 2015]",horse,"[5089, 29882, 10435, 4029, 1251, 11231, 298, 2015]",horse,лошадь
"Русский: ""мать"" - English: ""mother""
Русский: ""десять"" - English: ""ten""
Русский: ""красный"" - English: ""red""
Русский: ""галстук"" - English: ""tie""
Русский: ""два"" - English: ""","[3252, 260, 29873, 10184, 1023, 7516]",two,"[3252, 260, 29873, 10184, 1023, 7516]",two,два
"Русский: ""талант"" - English: ""talent""
Русский: ""восемь"" - English: ""eight""
Русский: ""гора"" - English: ""mountain""
Русский: ""мост"" - English: ""bridge""
Русский: ""три"" - English: ""","[260, 2211, 29873, 17536, 1468, 266, 12455, 386]",three,"[260, 2211, 29873, 17536, 1468, 266, 12455, 386]",three,три
"Русский: ""позиция"" - English: ""position""
Русский: ""долина"" - English: ""valley""
Русский: ""история"" - English: ""history""
Русский: ""язык"" - English: ""language""
Русский: ""четыре"" - English: ""","[17823, 29888, 3023, 12584, 1701, 1181, 285]",four,"[17823, 29888, 3023, 12584, 1701, 1181, 285]",four,четыре
"Русский: ""золото"" - English: ""gold""
Русский: ""структура"" - English: ""structure""
Русский: ""звезда"" - English: ""star""
Русский: ""точка"" - English: ""point""
Русский: ""пять"" - English: ""","[5713, 20818, 29888, 7241, 5320, 285]",five,"[5713, 20818, 29888, 7241, 5320, 285]",five,пять
"Русский: ""три"" - English: ""three""
Русский: ""сердце"" - English: ""heart""
Русский: ""море"" - English: ""sea""
Русский: ""точка"" - English: ""point""
Русский: ""шесть"" - English: ""","[4832, 1039, 29879, 269, 28319, 1354]",six,"[4832, 1039, 29879, 269, 28319, 1354]",six,шесть
"Русский: ""сердце"" - English: ""heart""
Русский: ""хвост"" - English: ""tail""
Русский: ""песня"" - English: ""song""
Русский: ""десять"" - English: ""ten""
Русский: ""семь"" - English: ""","[409, 29879, 9881, 269, 344]",seven,"[409, 29879, 9881, 269, 344]",seven,семь
"Русский: ""поражение"" - English: ""defeat""
Русский: ""вид"" - English: ""kind""
Русский: ""собрание"" - English: ""meeting""
Русский: ""снег"" - English: ""snow""
Русский: ""восемь"" - English: ""","[15761, 10096, 321, 29319, 29872, 9475]",eight,"[15761, 10096, 321, 29319, 29872, 9475]",eight,восемь
"Русский: ""предмет"" - English: ""item""
Русский: ""мост"" - English: ""bridge""
Русский: ""полоса"" - English: ""strip""
Русский: ""река"" - English: ""river""
Русский: ""девять"" - English: ""","[1240, 302, 6836, 29876, 14183, 17081]",nine,"[1240, 302, 6836, 29876, 14183, 17081]",nine,девять
"Русский: ""добродетель"" - English: ""virtue""
Русский: ""звук"" - English: ""sound""
Русский: ""костер"" - English: ""fire""
Русский: ""деревня"" - English: ""village""
Русский: ""десять"" - English: ""","[260, 841, 29873, 371, 734, 3006]",ten,"[260, 841, 29873, 371, 734, 3006]",ten,десять
"Русский: ""десять"" - English: ""ten""
Русский: ""предмет"" - English: ""item""
Русский: ""дом"" - English: ""house""
Русский: ""линия"" - English: ""line""
Русский: ""голова"" - English: ""","[2343, 354, 29882, 2813, 540, 298]",head,"[2343, 354, 29882, 2813, 540, 298]",head,голова
"Русский: ""звук"" - English: ""sound""
Русский: ""машина"" - English: ""machine""
Русский: ""власть"" - English: ""power""
Русский: ""версия"" - English: ""version""
Русский: ""магазин"" - English: ""","[29879, 18296, 269, 845, 17394, 19032, 528]",shop,"[29879, 18296, 269, 845, 17394, 19032, 528]",shop,магазин
"Русский: ""друг"" - English: ""friend""
Русский: ""закон"" - English: ""law""
Русский: ""пара"" - English: ""pair""
Русский: ""шесть"" - English: ""six""
Русский: ""полоса"" - English: ""","[10076, 29879, 710, 17010, 269, 303, 17820, 851, 380]",strip,"[10076, 29879, 710, 17010, 269, 303, 17820, 851, 380]",strip,полоса
"Русский: ""линия"" - English: ""line""
Русский: ""скорость"" - English: ""speed""
Русский: ""поражение"" - English: ""defeat""
Русский: ""поле"" - English: ""field""
Русский: ""улица"" - English: ""","[29879, 12243, 710, 13045, 269, 11952, 29352, 303, 851, 380]",street,"[29879, 12243, 710, 13045, 269, 11952, 29352, 303, 851, 380]",street,улица
"Русский: ""язык"" - English: ""language""
Русский: ""линия"" - English: ""line""
Русский: ""красота"" - English: ""beauty""
Русский: ""танец"" - English: ""dance""
Русский: ""часть"" - English: ""","[760, 282, 29886, 862, 610, 3300, 1595, 3274]",part,"[760, 282, 29886, 862, 610, 3300, 1595, 3274]",part,часть
"Русский: ""почва"" - English: ""soil""
Русский: ""цвет"" - English: ""color""
Русский: ""племя"" - English: ""tribe""
Русский: ""сетка"" - English: ""net""
Русский: ""поле"" - English: ""","[5713, 29888, 7241, 2671, 1746, 285, 29607]",field,"[5713, 29888, 7241, 2671, 1746, 285, 29607]",field,поле
"Русский: ""картина"" - English: ""painting""
Русский: ""чай"" - English: ""tea""
Русский: ""источник"" - English: ""source""
Русский: ""попытка"" - English: ""attempt""
Русский: ""танец"" - English: ""","[270, 6025, 18386, 17948, 1146, 29881, 1388]",dance,"[270, 6025, 18386, 17948, 1146, 29881, 1388]",dance,танец
"Русский: ""пять"" - English: ""five""
Русский: ""вид"" - English: ""kind""
Русский: ""восемь"" - English: ""eight""
Русский: ""десять"" - English: ""ten""
Русский: ""слово"" - English: ""","[827, 6365, 29893, 1742, 281, 8879, 13762, 1734]",word,"[827, 6365, 29893, 1742, 281, 8879, 13762, 1734]",word,слово
"Русский: ""солнце"" - English: ""sun""
Русский: ""два"" - English: ""two""
Русский: ""озеро"" - English: ""lake""
Русский: ""позиция"" - English: ""position""
Русский: ""пара"" - English: ""","[18784, 282, 29886, 3300, 5101, 3274]",pair,"[18784, 282, 29886, 3300, 5101, 3274]",pair,пара
"Русский: ""рука"" - English: ""hand""
Русский: ""племя"" - English: ""tribe""
Русский: ""картина"" - English: ""painting""
Русский: ""нога"" - English: ""foot""
Русский: ""сиденье"" - English: ""","[409, 29879, 269, 12949, 344, 7205]",seat,"[409, 29879, 269, 12949, 344, 7205]",seat,сиденье
"Русский: ""середина"" - English: ""middle""
Русский: ""пять"" - English: ""five""
Русский: ""галстук"" - English: ""tie""
Русский: ""солнце"" - English: ""sun""
Русский: ""тысяча"" - English: ""","[260, 12595, 29873, 10405, 266, 7693, 386]",thousand,"[260, 12595, 29873, 10405, 266, 7693, 386]",thousand,тысяча
"Русский: ""почва"" - English: ""soil""
Русский: ""танец"" - English: ""dance""
Русский: ""друг"" - English: ""friend""
Русский: ""два"" - English: ""two""
Русский: ""север"" - English: ""","[3643, 694, 302, 1217, 6641, 15459, 29876]",north,"[3643, 694, 302, 1217, 6641, 15459, 29876]",north,север
"Русский: ""точка"" - English: ""point""
Русский: ""добродетель"" - English: ""virtue""
Русский: ""пещера"" - English: ""cave""
Русский: ""лошадь"" - English: ""horse""
Русский: ""машина"" - English: ""","[8628, 7672, 655, 611, 4933, 23523, 5825, 29885, 286]",machine,"[8628, 7672, 655, 611, 4933, 23523, 5825, 29885, 286]",machine,машина
"Русский: ""красный"" - English: ""red""
Русский: ""собрание"" - English: ""meeting""
Русский: ""река"" - English: ""river""
Русский: ""звезда"" - English: ""star""
Русский: ""позиция"" - English: ""","[282, 1066, 29886, 1129, 3283, 926, 2602, 13686, 772]",position,"[282, 1066, 29886, 1129, 3283, 926, 2602, 13686, 772]",position,позиция
"Русский: ""гора"" - English: ""mountain""
Русский: ""сиденье"" - English: ""seat""
Русский: ""история"" - English: ""history""
Русский: ""река"" - English: ""river""
Русский: ""провинция"" - English: ""","[771, 558, 410, 282, 29886, 544, 16123, 12291, 8482, 1326]",province,"[771, 558, 410, 282, 29886, 544, 16123, 12291, 8482, 1326]",province,провинция
"Русский: ""магазин"" - English: ""shop""
Русский: ""пример"" - English: ""example""
Русский: ""море"" - English: ""sea""
Русский: ""машина"" - English: ""machine""
Русский: ""биржа"" - English: ""","[321, 6543, 14523, 735, 429, 5566, 29872]",exchange,"[321, 6543, 14523, 735, 429, 5566, 29872]",exchange,биржа
"Русский: ""девять"" - English: ""nine""
Русский: ""четыре"" - English: ""four""
Русский: ""поражение"" - English: ""defeat""
Русский: ""рука"" - English: ""hand""
Русский: ""середина"" - English: ""","[2460, 17662, 6563, 3737, 29885, 7256, 7145, 286]",middle,"[2460, 17662, 6563, 3737, 29885, 7256, 7145, 286]",middle,середина
"Русский: ""галстук"" - English: ""tie""
Русский: ""источник"" - English: ""source""
Русский: ""башня"" - English: ""tower""
Русский: ""попытка"" - English: ""attempt""
Русский: ""друг"" - English: ""","[1424, 7932, 5121, 29888, 1341, 18326, 285, 3484]",friend,"[1424, 7932, 5121, 29888, 1341, 18326, 285, 3484]",friend,друг
"Русский: ""звезда"" - English: ""star""
Русский: ""власть"" - English: ""power""
Русский: ""версия"" - English: ""version""
Русский: ""рис"" - English: ""rice""
Русский: ""цвет"" - English: ""","[1054, 1111, 10965, 784, 29883, 1302, 2780, 2927, 274]",color,"[1054, 1111, 10965, 784, 29883, 1302, 2780, 2927, 274]",color,цвет
"Русский: ""слово"" - English: ""word""
Русский: ""красота"" - English: ""beauty""
Русский: ""речь"" - English: ""speech""
Русский: ""лето"" - English: ""summer""
Русский: ""вид"" - English: ""","[8506, 1984, 29895, 19015, 413, 2924, 9089, 14380]",kind,"[8506, 1984, 29895, 19015, 413, 2924, 9089, 14380]",kind,вид
"Русский: ""группа"" - English: ""group""
Русский: ""три"" - English: ""three""
Русский: ""часть"" - English: ""part""
Русский: ""лето"" - English: ""summer""
Русский: ""судья"" - English: ""","[6577, 3623, 432, 4900, 16833, 29926, 17675]",judge,"[6577, 3623, 432, 4900, 16833, 29926, 17675]",judge,судья
"Русский: ""мост"" - English: ""bridge""
Русский: ""рука"" - English: ""hand""
Русский: ""север"" - English: ""north""
Русский: ""поколение"" - English: ""generation""
Русский: ""школа"" - English: ""","[1557, 29879, 885, 269, 3762, 816, 27041, 1364]",school,"[1557, 29879, 885, 269, 3762, 816, 27041, 1364]",school,школа
"Русский: ""песок"" - English: ""sand""
Русский: ""звук"" - English: ""sound""
Русский: ""книга"" - English: ""book""
Русский: ""танец"" - English: ""dance""
Русский: ""структура"" - English: ""","[4984, 2281, 10582, 29879, 710, 23905, 269, 6220, 303, 851, 380, 3829]",structure,"[4984, 2281, 10582, 29879, 710, 23905, 269, 6220, 303, 851, 380, 3829]",structure,структура
"Русский: ""офис"" - English: ""office""
Русский: ""рот"" - English: ""mouth""
Русский: ""лицо"" - English: ""face""
Русский: ""три"" - English: ""three""
Русский: ""галстук"" - English: ""","[260, 29873, 2034, 22134, 19538]",tie,"[260, 29873, 2034, 22134, 19538]",tie,галстук
"Русский: ""лес"" - English: ""forest""
Русский: ""песня"" - English: ""song""
Русский: ""два"" - English: ""two""
Русский: ""красный"" - English: ""red""
Русский: ""пример"" - English: ""","[321, 735, 4773, 429, 29872, 4392, 1342]",example,"[321, 735, 4773, 429, 29872, 4392, 1342]",example,пример
"Русский: ""возврат"" - English: ""return""
Русский: ""улица"" - English: ""street""
Русский: ""восток"" - English: ""east""
Русский: ""биржа"" - English: ""exchange""
Русский: ""лицо"" - English: ""","[17470, 5444, 2258, 29888, 3700, 2161, 285, 4024]",face,"[17470, 5444, 2258, 29888, 3700, 2161, 285, 4024]",face,лицо
"Русский: ""удалить"" - English: ""delete""
Русский: ""человек"" - English: ""person""
Русский: ""восемь"" - English: ""eight""
Русский: ""поколение"" - English: ""generation""
Русский: ""мост"" - English: ""","[1506, 28635, 19515, 289, 18419, 1182, 12945, 29890]",bridge,"[1506, 28635, 19515, 289, 18419, 1182, 12945, 29890]",bridge,мост
"Русский: ""песня"" - English: ""song""
Русский: ""книга"" - English: ""book""
Русский: ""возврат"" - English: ""return""
Русский: ""голова"" - English: ""head""
Русский: ""предмет"" - English: ""","[2944, 277, 667, 474, 568, 29875, 372]",item,"[2944, 277, 667, 474, 568, 29875, 372]",item,предмет
"Русский: ""провинция"" - English: ""province""
Русский: ""пруд"" - English: ""pond""
Русский: ""улица"" - English: ""street""
Русский: ""лето"" - English: ""summer""
Русский: ""удалить"" - English: ""","[7374, 316, 270, 311, 8143, 5217, 29881, 6144, 628]",delete,"[7374, 316, 270, 311, 8143, 5217, 29881, 6144, 628]",delete,удалить
"Русский: ""речь"" - English: ""speech""
Русский: ""племя"" - English: ""tribe""
Русский: ""четыре"" - English: ""four""
Русский: ""мать"" - English: ""mother""
Русский: ""группа"" - English: ""","[2972, 2318, 330, 629, 29887, 4071, 867, 17170]",group,"[2972, 2318, 330, 629, 29887, 4071, 867, 17170]",group,группа
"Русский: ""добродетель"" - English: ""virtue""
Русский: ""золото"" - English: ""gold""
Русский: ""десять"" - English: ""ten""
Русский: ""закон"" - English: ""law""
Русский: ""талант"" - English: ""","[24242, 941, 260, 29873, 11062, 5969, 17694, 20411]",talent,"[24242, 941, 260, 29873, 11062, 5969, 17694, 20411]",talent,талант
"Русский: ""танец"" - English: ""dance""
Русский: ""картина"" - English: ""painting""
Русский: ""машина"" - English: ""machine""
Русский: ""пять"" - English: ""five""
Русский: ""красота"" - English: ""","[367, 6562, 289, 915, 29890, 15409]",beauty,"[367, 6562, 289, 915, 29890, 15409]",beauty,красота
"Русский: ""девять"" - English: ""nine""
Русский: ""попытка"" - English: ""attempt""
Русский: ""ребенок"" - English: ""child""
Русский: ""магазин"" - English: ""shop""
Русский: ""платформа"" - English: ""","[282, 29886, 2174, 12120, 7481, 572, 13974, 18870, 715]",platform,"[282, 29886, 2174, 12120, 7481, 572, 13974, 18870, 715]",platform,платформа
"Русский: ""песня"" - English: ""song""
Русский: ""мяч"" - English: ""ball""
Русский: ""золото"" - English: ""gold""
Русский: ""десять"" - English: ""ten""
Русский: ""дом"" - English: ""","[3699, 5089, 29882, 10774, 9261, 8697, 1251, 298]",house,"[3699, 5089, 29882, 10774, 9261, 8697, 1251, 298]",house,дом
"Русский: ""восток"" - English: ""east""
Русский: ""предмет"" - English: ""item""
Русский: ""офис"" - English: ""office""
Русский: ""земля"" - English: ""ground""
Русский: ""солнце"" - English: ""","[29879, 6575, 480, 269, 11445, 2146]",sun,"[29879, 6575, 480, 269, 11445, 2146]",sun,солнце
"Русский: ""источник"" - English: ""source""
Русский: ""дом"" - English: ""house""
Русский: ""часть"" - English: ""part""
Русский: ""рис"" - English: ""rice""
Русский: ""собрание"" - English: ""","[11781, 1004, 17897, 592, 29885, 5870, 286]",meeting,"[11781, 1004, 17897, 592, 29885, 5870, 286]",meeting,собрание
"Русский: ""картина"" - English: ""painting""
Русский: ""сердце"" - English: ""heart""
Русский: ""нога"" - English: ""foot""
Русский: ""гора"" - English: ""mountain""
Русский: ""история"" - English: ""","[4955, 7251, 2918, 18434, 29882, 22880, 9825, 3603, 670, 16211, 298]",history,"[4955, 7251, 2918, 18434, 29882, 22880, 9825, 3603, 670, 16211, 298]",history,история
"Русский: ""голова"" - English: ""head""
Русский: ""лошадь"" - English: ""horse""
Русский: ""солнце"" - English: ""sun""
Русский: ""восемь"" - English: ""eight""
Русский: ""долина"" - English: ""","[29894, 2947, 22044, 791, 28519, 659, 325, 19599, 1564]",valley,"[29894, 2947, 22044, 791, 28519, 659, 325, 19599, 1564]",valley,долина
"Русский: ""сетка"" - English: ""net""
Русский: ""сумка"" - English: ""bag""
Русский: ""мяч"" - English: ""ball""
Русский: ""цветок"" - English: ""flower""
Русский: ""квадрат"" - English: ""","[29879, 26613, 18074, 269, 6862, 3044, 17619, 10674]",square,"[29879, 26613, 18074, 269, 6862, 3044, 17619, 10674]",square,квадрат
"Русский: ""почва"" - English: ""soil""
Русский: ""лето"" - English: ""summer""
Русский: ""квадрат"" - English: ""square""
Русский: ""сердце"" - English: ""heart""
Русский: ""поколение"" - English: ""","[330, 1176, 12623, 1737, 4738, 1885, 18530, 29887, 479, 2531]",generation,"[330, 1176, 12623, 1737, 4738, 1885, 18530, 29887, 479, 2531]",generation,поколение
"Русский: ""предмет"" - English: ""item""
Русский: ""песок"" - English: ""sand""
Русский: ""снег"" - English: ""snow""
Русский: ""поле"" - English: ""field""
Русский: ""юг"" - English: ""","[577, 29879, 578, 269, 7062, 3669, 13267]",south,"[577, 29879, 578, 269, 7062, 3669, 13267]",south,юг
"Русский: ""рука"" - English: ""hand""
Русский: ""позиция"" - English: ""position""
Русский: ""юг"" - English: ""south""
Русский: ""почва"" - English: ""soil""
Русский: ""добродетель"" - English: ""","[29894, 4610, 1403, 2405, 10636, 325, 3516, 27935, 15389]",virtue,"[29894, 4610, 1403, 2405, 10636, 325, 3516, 27935, 15389]",virtue,добродетель
"Русский: ""дверь"" - English: ""door""
Русский: ""юг"" - English: ""south""
Русский: ""сетка"" - English: ""grid""
Русский: ""точка"" - English: ""point""
Русский: ""племя"" - English: ""","[3367, 534, 3626, 260, 29873, 9434, 509, 29563]",tribe,"[3367, 534, 3626, 260, 29873, 9434, 509, 29563]",tribe,племя
"Русский: ""друг"" - English: ""friend""
Русский: ""позиция"" - English: ""position""
Русский: ""дом"" - English: ""house""
Русский: ""река"" - English: ""river""
Русский: ""город"" - English: ""","[29883, 455, 12690, 4272, 4583, 20752, 7537, 274]",city,"[29883, 455, 12690, 4272, 4583, 20752, 7537, 274]",city,город
"Русский: ""удалить"" - English: ""delete""
Русский: ""часть"" - English: ""part""
Русский: ""сетка"" - English: ""grid""
Русский: ""четыре"" - English: ""four""
Русский: ""язык"" - English: ""","[433, 10906, 6468, 6361, 29880, 301, 11675, 3893, 4086, 425]",language,"[433, 10906, 6468, 6361, 29880, 301, 11675, 3893, 4086, 425]",language,язык
"Русский: ""сетка"" - English: ""grid""
Русский: ""пример"" - English: ""example""
Русский: ""песок"" - English: ""sand""
Русский: ""человек"" - English: ""person""
Русский: ""скорость"" - English: ""","[805, 19322, 29879, 6210, 269, 5965, 1028, 961]",speed,"[805, 19322, 29879, 6210, 269, 5965, 1028, 961]",speed,скорость
"Русский: ""биржа"" - English: ""exchange""
Русский: ""красота"" - English: ""beauty""
Русский: ""четыре"" - English: ""four""
Русский: ""сердце"" - English: ""heart""
Русский: ""земля"" - English: ""","[2057, 330, 629, 5962, 29887, 4071, 867, 17170]",ground,"[2057, 330, 629, 5962, 29887, 4071, 867, 17170]",ground,земля
"Русский: ""лицо"" - English: ""face""
Русский: ""озеро"" - English: ""lake""
Русский: ""север"" - English: ""north""
Русский: ""луна"" - English: ""moon""
Русский: ""попытка"" - English: ""","[4218, 271, 1131, 472, 21609, 15127, 1098, 263, 29874]",attempt,"[4218, 271, 1131, 472, 21609, 15127, 1098, 263, 29874]",attempt,попытка
"Русский: ""семь"" - English: ""seven""
Русский: ""закон"" - English: ""law""
Русский: ""пещера"" - English: ""cave""
Русский: ""озеро"" - English: ""lake""
Русский: ""поражение"" - English: ""","[316, 270, 311, 1753, 29881, 822, 20653, 8686]",defeat,"[316, 270, 311, 1753, 29881, 822, 20653, 8686]",defeat,поражение
"Русский: ""пруд"" - English: ""pond""
Русский: ""позиция"" - English: ""position""
Русский: ""нога"" - English: ""foot""
Русский: ""поле"" - English: ""field""
Русский: ""хвост"" - English: ""","[941, 260, 29873, 11062, 18237, 12464]",tail,"[941, 260, 29873, 11062, 18237, 12464]",tail,хвост
"Русский: ""звезда"" - English: ""star""
Русский: ""возврат"" - English: ""return""
Русский: ""полоса"" - English: ""strip""
Русский: ""поле"" - English: ""field""
Русский: ""мать"" - English: ""","[5637, 14817, 2730, 3184, 4346, 29885, 25550, 286]",mother,"[5637, 14817, 2730, 3184, 4346, 29885, 25550, 286]",mother,мать
"Русский: ""голова"" - English: ""head""
Русский: ""источник"" - English: ""source""
Русский: ""чай"" - English: ""tea""
Русский: ""машина"" - English: ""machine""
Русский: ""восток"" - English: ""","[321, 9755, 23027, 29872, 2240, 11248]",east,"[321, 9755, 23027, 29872, 2240, 11248]",east,восток
"Русский: ""судья"" - English: ""judge""
Русский: ""племя"" - English: ""tribe""
Русский: ""север"" - English: ""north""
Русский: ""добродетель"" - English: ""virtue""
Русский: ""возврат"" - English: ""","[2267, 2457, 29878, 276, 337, 736, 364, 3240]",return,"[2267, 2457, 29878, 276, 337, 736, 364, 3240]",return,возврат
"Русский: ""восемь"" - English: ""eight""
Русский: ""структура"" - English: ""structure""
Русский: ""полоса"" - English: ""strip""
Русский: ""школа"" - English: ""school""
Русский: ""речь"" - English: ""","[805, 29879, 269, 5965, 1028, 12032, 961]",speech,"[805, 29879, 269, 5965, 1028, 12032, 961]",speech,речь
"Русский: ""лицо"" - English: ""face""
Русский: ""школа"" - English: ""school""
Русский: ""город"" - English: ""city""
Русский: ""слово"" - English: ""word""
Русский: ""ребенок"" - English: ""","[5145, 18558, 29883, 521, 305, 4161, 2278, 274]",child,"[5145, 18558, 29883, 521, 305, 4161, 2278, 274]",child,ребенок
"Русский: ""рис"" - English: ""rice""
Русский: ""костер"" - English: ""fire""
Русский: ""школа"" - English: ""school""
Русский: ""платформа"" - English: ""platform""
Русский: ""башня"" - English: ""","[517, 260, 29873, 19372, 304]",tower,"[517, 260, 29873, 19372, 304]",tower,башня
"Русский: ""четыре"" - English: ""four""
Русский: ""озеро"" - English: ""lake""
Русский: ""картина"" - English: ""painting""
Русский: ""поражение"" - English: ""defeat""
Русский: ""человек"" - English: ""","[1236, 412, 282, 29886, 546, 6774, 2022, 639, 10532, 3736]",person,"[1236, 412, 282, 29886, 546, 6774, 2022, 639, 10532, 3736]",person,человек
"Русский: ""золото"" - English: ""gold""
Русский: ""песня"" - English: ""song""
Русский: ""лето"" - English: ""summer""
Русский: ""лицо"" - English: ""face""
Русский: ""сотня"" - English: ""","[6893, 29882, 6905, 9074, 22888, 298]",hundred,"[6893, 29882, 6905, 9074, 22888, 298]",hundred,сотня
"Русский: ""нога"" - English: ""foot""
Русский: ""структура"" - English: ""structure""
Русский: ""звезда"" - English: ""star""
Русский: ""лицо"" - English: ""face""
Русский: ""офис"" - English: ""","[20205, 310, 1283, 288, 8034, 29877, 2696, 3344, 974]",office,"[20205, 310, 1283, 288, 8034, 29877, 2696, 3344, 974]",office,офис
"Русский: ""город"" - English: ""city""
Русский: ""нога"" - English: ""foot""
Русский: ""рот"" - English: ""mouth""
Русский: ""скорость"" - English: ""speed""
Русский: ""звук"" - English: ""","[6047, 577, 29879, 578, 269, 29802, 3669]",sound,"[6047, 577, 29879, 578, 269, 29802, 3669]",sound,звук
"Русский: ""солнце"" - English: ""sun""
Русский: ""костер"" - English: ""fire""
Русский: ""сетка"" - English: ""grid""
Русский: ""четыре"" - English: ""four""
Русский: ""власть"" - English: ""","[4764, 3081, 282, 29886, 1129, 13519, 12248, 772]",power,"[4764, 3081, 282, 29886, 1129, 13519, 12248, 772]",power,власть
"Русский: ""источник"" - English: ""source""
Русский: ""возврат"" - English: ""return""
Русский: ""красота"" - English: ""beauty""
Русский: ""пара"" - English: ""pair""
Русский: ""лето"" - English: ""","[2533, 29879, 11801, 480, 269, 2083, 2146, 22792]",summer,"[2533, 29879, 11801, 480, 269, 2083, 2146, 22792]",summer,лето


==> figures/translation/7b_ru_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""хвост"" - Français: ""queue""
Русский: ""сумка"" - Français: ""sac""
Русский: ""нога"" - Français: ""pied""
Русский: ""линия"" - Français: ""ligne""
Русский: ""облако"" - Français: ""","[3433, 29876, 302, 4948]",nuage,"[9570, 17184, 274, 23642, 695, 1067, 9274, 29883, 15126]",cloud,облако
"Русский: ""юг"" - Français: ""sud""
Русский: ""вид"" - Français: ""genre""
Русский: ""рис"" - Français: ""riz""
Русский: ""собрание"" - Français: ""réunion""
Русский: ""сумка"" - Français: ""","[4977, 7067, 29879, 872, 269]",sac,"[9922, 23156, 289, 19548, 2291, 29890]",bag,сумка
"Русский: ""песок"" - Français: ""sable""
Русский: ""улица"" - Français: ""rue""
Русский: ""север"" - Français: ""nord""
Русский: ""цветок"" - Français: ""fleur""
Русский: ""рот"" - Français: ""","[833, 29890, 289, 1045, 16380]",bouche,"[21026, 29885, 2730, 286, 29442, 4346, 13394]",mouth,рот
"Русский: ""сиденье"" - Français: ""siège""
Русский: ""речь"" - Français: ""discours""
Русский: ""рука"" - Français: ""main""
Русский: ""снег"" - Français: ""neige""
Русский: ""сердце"" - Français: ""","[274, 29883]",cœur,"[5192, 29882, 354, 23057, 298, 8293, 540]",heart,сердце
"Русский: ""красный"" - Français: ""rouge""
Русский: ""закон"" - Français: ""loi""
Русский: ""сиденье"" - Français: ""siège""
Русский: ""озеро"" - Français: ""lac""
Русский: ""рука"" - Français: ""","[3396, 24402, 611, 29885, 655, 286, 5530, 1667]",main,"[3179, 5905, 2350, 1361, 447, 29882, 298, 5403]",hand,рука
"Русский: ""долина"" - Français: ""vallée""
Русский: ""офис"" - Français: ""bureau""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""рука"" - Français: ""main""
Русский: ""звезда"" - Français: ""","[904, 2852, 1893, 29948]",étoile,"[9523, 29879, 5810, 5173, 269, 303, 8508, 380]",star,звезда
"Русский: ""улица"" - Français: ""rue""
Русский: ""дверь"" - Français: ""porte""
Русский: ""поле"" - Français: ""champ""
Русский: ""полоса"" - Français: ""bande""
Русский: ""пружина"" - Français: ""","[1253, 620, 364, 276, 690, 337, 18475, 29878]",ressort,"[805, 4278, 29879, 15099, 269, 6709, 1028, 7689]",spring,пружина
"Русский: ""слово"" - Français: ""mot""
Русский: ""восемь"" - Français: ""huit""
Русский: ""дверь"" - Français: ""porte""
Русский: ""племя"" - Français: ""tribu""
Русский: ""луна"" - Français: ""","[6092, 8092, 29880, 25081, 301]",lune,"[18786, 29885, 2730, 286, 4346]",moon,луна
"Русский: ""танец"" - Français: ""danse""
Русский: ""поражение"" - Français: ""défaite""
Русский: ""рука"" - Français: ""main""
Русский: ""океан"" - Français: ""océan""
Русский: ""песня"" - Français: ""","[5083, 274, 25875, 521, 305, 29883, 10329, 5815]",chanson,"[1487, 21453, 29879, 4823, 269, 1100, 577, 578]",song,песня
"Русский: ""лес"" - Français: ""forêt""
Русский: ""луна"" - Français: ""lune""
Русский: ""восемь"" - Français: ""huit""
Русский: ""попытка"" - Français: ""tentative""
Русский: ""пруд"" - Français: ""","[904, 28899, 2852, 1893, 29948]",étang,"[12509, 2818, 282, 29886, 1112, 772, 1129]",pond,пруд
"Русский: ""мост"" - Français: ""pont""
Русский: ""море"" - Français: ""mer""
Русский: ""семь"" - Français: ""sept""
Русский: ""вид"" - Français: ""genre""
Русский: ""волна"" - Français: ""","[16504, 898, 288, 265, 13469, 373, 29877]",onde,"[2766, 281, 10742, 11324, 27766, 29893]",wave,волна
"Русский: ""танец"" - Français: ""danse""
Русский: ""десять"" - Français: ""dix""
Русский: ""озеро"" - Français: ""lac""
Русский: ""земля"" - Français: ""sol""
Русский: ""пещера"" - Français: ""","[867, 629, 17170, 330, 29887, 4071]",grotte,"[274, 1113, 18346, 5777, 29883, 24230]",cave,пещера
"Русский: ""звезда"" - Français: ""étoile""
Русский: ""поле"" - Français: ""champ""
Русский: ""север"" - Français: ""nord""
Русский: ""океан"" - Français: ""océan""
Русский: ""море"" - Français: ""","[29885, 1004, 286, 2778, 1050, 592]",mer,"[29879, 344, 269, 7205, 409]",sea,море
"Русский: ""улица"" - Français: ""rue""
Русский: ""линия"" - Français: ""ligne""
Русский: ""вид"" - Français: ""genre""
Русский: ""судья"" - Français: ""juge""
Русский: ""сетка"" - Français: ""","[29888, 5713, 1445, 934, 977, 7241, 285, 1777]",filet,"[1212, 484, 29876, 302, 7787, 452]",net,сетка
"Русский: ""речь"" - Français: ""discours""
Русский: ""возврат"" - Français: ""retour""
Русский: ""гора"" - Français: ""montagne""
Русский: ""четыре"" - Français: ""quatre""
Русский: ""нога"" - Français: ""","[5036, 1631, 12343, 282, 29886, 2930, 15957]",pied,"[29888, 6661, 3661, 1701, 7953, 285, 1181, 5431]",foot,нога
"Русский: ""сиденье"" - Français: ""siège""
Русский: ""платформа"" - Français: ""plate-forme""
Русский: ""судья"" - Français: ""juge""
Русский: ""дверь"" - Français: ""porte""
Русский: ""золото"" - Français: ""","[288, 29877, 470, 272]",or,"[1484, 7684, 748, 15192, 330, 29887]",gold,золото
"Русский: ""скорость"" - Français: ""vitesse""
Русский: ""лето"" - Français: ""été""
Русский: ""восемь"" - Français: ""huit""
Русский: ""возврат"" - Français: ""retour""
Русский: ""дверь"" - Français: ""","[1277, 282, 1971, 2011, 14931, 29886, 13732, 637, 772, 1129]",porte,"[3050, 29881, 270, 1867, 17433, 437]",door,дверь
"Русский: ""лицо"" - Français: ""visage""
Русский: ""цветок"" - Français: ""fleur""
Русский: ""галстук"" - Français: ""cravate""
Русский: ""солнце"" - Français: ""soleil""
Русский: ""снег"" - Français: ""","[484, 12106, 29876, 302, 452]",neige,"[16586, 5807, 15007, 29879, 269]",snow,снег
"Русский: ""красный"" - Français: ""rouge""
Русский: ""звезда"" - Français: ""étoile""
Русский: ""удалить"" - Français: ""supprimer""
Русский: ""юг"" - Français: ""sud""
Русский: ""лошадь"" - Français: ""","[274, 521, 1173, 25042, 923, 29883, 305, 29823]",cheval,"[1251, 4029, 11231, 10435, 29882, 298, 5089, 2015]",horse,лошадь
"Русский: ""офис"" - Français: ""bureau""
Русский: ""девять"" - Français: ""neuf""
Русский: ""рот"" - Français: ""bouche""
Русский: ""тысяча"" - Français: ""mille""
Русский: ""два"" - Français: ""","[311, 4239, 29881, 270, 316]",deux,"[7516, 10184, 260, 29873, 1023, 3252]",two,два
"Русский: ""пруд"" - Français: ""étang""
Русский: ""попытка"" - Français: ""tentative""
Русский: ""цвет"" - Français: ""couleur""
Русский: ""платформа"" - Français: ""plate-forme""
Русский: ""четыре"" - Français: ""","[339, 3855, 439, 29939, 12134, 21408]",quatre,"[17823, 29888, 3023, 1701, 12584, 285, 1181]",four,четыре
"Русский: ""восемь"" - Français: ""huit""
Русский: ""золото"" - Français: ""or""
Русский: ""улица"" - Français: ""rue""
Русский: ""гора"" - Français: ""montagne""
Русский: ""пять"" - Français: ""","[274, 455, 4583, 29883, 17256, 4670, 16381]",cinq,"[5320, 29888, 5713, 20818, 7241, 285]",five,пять
"Русский: ""дверь"" - Français: ""porte""
Русский: ""восток"" - Français: ""est""
Русский: ""луна"" - Français: ""lune""
Русский: ""красный"" - Français: ""rouge""
Русский: ""восемь"" - Français: ""","[6905, 27052, 15669, 29882, 298, 22888]",huit,"[321, 29319, 15761, 9475, 29872, 10096]",eight,восемь
"Русский: ""голова"" - Français: ""tête""
Русский: ""город"" - Français: ""ville""
Русский: ""пять"" - Français: ""cinq""
Русский: ""луна"" - Français: ""lune""
Русский: ""десять"" - Français: ""","[29881, 270, 6051, 652, 23386]",dix,"[734, 841, 260, 29873, 371, 3006]",ten,десять
"Русский: ""юг"" - Français: ""sud""
Русский: ""улица"" - Français: ""rue""
Русский: ""возврат"" - Français: ""retour""
Русский: ""сетка"" - Français: ""filet""
Русский: ""голова"" - Français: ""","[260, 17949, 29873]",tête,"[2813, 2343, 29882, 354, 298, 540]",head,голова
"Русский: ""добродетель"" - Français: ""vertu""
Русский: ""море"" - Français: ""mer""
Русский: ""два"" - Français: ""deux""
Русский: ""нога"" - Français: ""pied""
Русский: ""полоса"" - Français: ""","[9922, 4980, 27628, 3719, 289, 9892, 2571, 2291, 29890]",bande,"[17010, 10076, 17820, 29879, 269, 710, 851, 303, 380]",strip,полоса
"Русский: ""власть"" - Français: ""pouvoir""
Русский: ""племя"" - Français: ""tribu""
Русский: ""десять"" - Français: ""dix""
Русский: ""закон"" - Français: ""loi""
Русский: ""улица"" - Français: ""","[16014, 5796, 364, 29878, 582]",rue,"[29352, 29879, 12243, 269, 710, 851, 13045, 380, 11952, 303]",street,улица
"Русский: ""лошадь"" - Français: ""cheval""
Русский: ""север"" - Français: ""nord""
Русский: ""юг"" - Français: ""sud""
Русский: ""голова"" - Français: ""tête""
Русский: ""поле"" - Français: ""","[274, 18480, 5815, 305, 521, 29883, 10329, 11179]",champ,"[29888, 5713, 2671, 7241, 29607, 285, 1746]",field,поле
"Русский: ""красота"" - Français: ""beauté""
Русский: ""семь"" - Français: ""sept""
Русский: ""скорость"" - Français: ""vitesse""
Русский: ""история"" - Français: ""histoire""
Русский: ""слово"" - Français: ""","[29885, 3184, 2730, 286, 4346, 14817]",mot,"[281, 1734, 8879, 13762, 6365, 827, 29893, 1742]",word,слово
"Русский: ""нога"" - Français: ""pied""
Русский: ""мать"" - Français: ""mère""
Русский: ""восток"" - Français: ""est""
Русский: ""солнце"" - Français: ""soleil""
Русский: ""тысяча"" - Français: ""","[29885, 2316, 23853, 19958, 286, 3737, 2460, 3533]",mille,"[10405, 12595, 260, 29873, 386, 266, 7693]",thousand,тысяча
"Русский: ""поражение"" - Français: ""défaite""
Русский: ""цвет"" - Français: ""couleur""
Русский: ""квадрат"" - Français: ""carré""
Русский: ""красота"" - Français: ""beauté""
Русский: ""биржа"" - Français: ""","[833, 29890, 289, 1045, 6526, 16380]",bourse,"[6543, 321, 735, 429, 14523, 5566, 29872]",exchange,биржа
"Русский: ""племя"" - Français: ""tribu""
Русский: ""почва"" - Français: ""sol""
Русский: ""цвет"" - Français: ""couleur""
Русский: ""поле"" - Français: ""champ""
Русский: ""вид"" - Français: ""","[479, 16151, 330, 2531, 1885, 1737, 29887]",genre,"[413, 1984, 8506, 19015, 14380, 2924, 9089, 29895]",kind,вид
"Русский: ""звук"" - Français: ""son""
Русский: ""девять"" - Français: ""neuf""
Русский: ""снег"" - Français: ""neige""
Русский: ""четыре"" - Français: ""quatre""
Русский: ""школа"" - Français: ""","[904, 24618, 29948, 4582]",école,"[1364, 27041, 29879, 1557, 885, 269, 816, 3762]",school,школа
"Русский: ""школа"" - Français: ""école""
Русский: ""долина"" - Français: ""vallée""
Русский: ""ребенок"" - Français: ""enfant""
Русский: ""звук"" - Français: ""son""
Русский: ""галстук"" - Français: ""","[7283, 274, 12220, 26844, 2181, 29883]",cravate,"[19538, 260, 29873, 2034, 22134]",tie,галстук
"Русский: ""сердце"" - Français: ""cœur""
Русский: ""пруд"" - Français: ""étang""
Русский: ""улица"" - Français: ""rue""
Русский: ""власть"" - Français: ""pouvoir""
Русский: ""лицо"" - Français: ""","[1730, 29894, 1998, 1403, 325, 3516]",visage,"[2258, 17470, 29888, 2161, 4024, 285, 3700, 5444]",face,лицо
"Русский: ""чай"" - Français: ""thé""
Русский: ""улица"" - Français: ""rue""
Русский: ""попытка"" - Français: ""tentative""
Русский: ""пружина"" - Français: ""ressort""
Русский: ""мост"" - Français: ""","[12509, 282, 29649, 29886, 1112, 13185, 772, 1129]",pont,"[19515, 1506, 289, 28635, 18419, 29890, 1182, 12945]",bridge,мост
"Русский: ""цветок"" - Français: ""fleur""
Русский: ""биржа"" - Français: ""bourse""
Русский: ""слово"" - Français: ""mot""
Русский: ""офис"" - Français: ""bureau""
Русский: ""удалить"" - Français: ""","[19303, 29879, 12587, 1462, 269, 13159, 480, 2146]",supprimer,"[311, 29881, 270, 628, 316, 7374, 6144, 5217, 8143]",delete,удалить
"Русский: ""история"" - Français: ""histoire""
Русский: ""середина"" - Français: ""milieu""
Русский: ""хвост"" - Français: ""queue""
Русский: ""танец"" - Français: ""danse""
Русский: ""дом"" - Français: ""","[18234, 24402, 611, 29885, 655, 286, 5530, 3503]",maison,"[1251, 29882, 298, 8697, 5089, 3699, 9261, 10774]",house,дом
"Русский: ""лошадь"" - Français: ""cheval""
Русский: ""ребенок"" - Français: ""enfant""
Русский: ""линия"" - Français: ""ligne""
Русский: ""три"" - Français: ""trois""
Русский: ""собрание"" - Français: ""","[5606, 1841, 364, 29878]",réunion,"[17897, 5870, 29885, 11781, 1004, 286, 592]",meeting,собрание
"Русский: ""три"" - Français: ""trois""
Русский: ""мать"" - Français: ""mère""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""два"" - Français: ""deux""
Русский: ""квадрат"" - Français: ""","[1559, 274, 4287, 1113, 5777, 29883]",carré,"[26613, 17619, 10674, 6862, 29879, 3044, 269, 18074]",square,квадрат
"Русский: ""почва"" - Français: ""sol""
Русский: ""луна"" - Français: ""lune""
Русский: ""платформа"" - Français: ""plate-forme""
Русский: ""облако"" - Français: ""nuage""
Русский: ""город"" - Français: ""","[17191, 1403, 4213, 11928, 29894, 4909, 8441, 325, 3516]",ville,"[4272, 274, 12690, 4583, 7537, 29883, 455, 20752]",city,город
"Русский: ""красота"" - Français: ""beauté""
Русский: ""звук"" - Français: ""son""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""долина"" - Français: ""vallée""
Русский: ""скорость"" - Français: ""","[13901, 29894, 1403, 325, 3516]",vitesse,"[961, 805, 29879, 19322, 6210, 5965, 269, 1028]",speed,скорость
"Русский: ""озеро"" - Français: ""lac""
Русский: ""рис"" - Français: ""riz""
Русский: ""племя"" - Français: ""tribu""
Русский: ""галстук"" - Français: ""cravate""
Русский: ""земля"" - Français: ""","[899, 29879, 269, 577, 2929, 578]",sol,"[5962, 867, 629, 17170, 2057, 330, 29887, 4071]",ground,земля
"Русский: ""вид"" - Français: ""genre""
Русский: ""город"" - Français: ""ville""
Русский: ""красота"" - Français: ""beauté""
Русский: ""нога"" - Français: ""pied""
Русский: ""попытка"" - Français: ""","[734, 841, 260, 12033, 29873, 371, 3006]",tentative,"[263, 21609, 4218, 271, 1131, 1098, 29874, 472, 15127]",attempt,попытка
"Русский: ""ребенок"" - Français: ""enfant""
Русский: ""вид"" - Français: ""genre""
Русский: ""звезда"" - Français: ""étoile""
Русский: ""лето"" - Français: ""été""
Русский: ""хвост"" - Français: ""","[339, 3855, 802, 439, 29939, 712, 9990, 9521]",queue,"[12464, 260, 941, 29873, 18237, 11062]",tail,хвост
"Русский: ""вид"" - Français: ""genre""
Русский: ""школа"" - Français: ""école""
Русский: ""красный"" - Français: ""rouge""
Русский: ""рот"" - Français: ""bouche""
Русский: ""речь"" - Français: ""","[2313, 29881, 270, 6051, 766, 652, 17021, 2218]",discours,"[961, 805, 29879, 12032, 5965, 269, 1028]",speech,речь
"Русский: ""офис"" - Français: ""bureau""
Русский: ""волна"" - Français: ""onde""
Русский: ""пружина"" - Français: ""ressort""
Русский: ""песок"" - Français: ""sable""
Русский: ""ребенок"" - Français: ""","[321, 264, 12377, 23578, 427, 29872]",enfant,"[18558, 274, 5145, 4161, 2278, 521, 29883, 305]",child,ребенок
"Русский: ""озеро"" - Français: ""lac""
Русский: ""добродетель"" - Français: ""vertu""
Русский: ""сиденье"" - Français: ""siège""
Русский: ""пещера"" - Français: ""grotte""
Русский: ""офис"" - Français: ""","[289, 6866, 2423, 1321, 8399, 29890]",bureau,"[20205, 8034, 310, 288, 3344, 2696, 29877, 974, 1283]",office,офис
"Русский: ""лес"" - Français: ""forêt""
Русский: ""полоса"" - Français: ""bande""
Русский: ""озеро"" - Français: ""lac""
Русский: ""красота"" - Français: ""beauté""
Русский: ""лето"" - Français: ""","[904, 4370, 7342, 2852, 1893, 29948]",été,"[11801, 29879, 2146, 22792, 269, 2083, 480, 2533]",summer,лето


==> figures/translation/7b_ru_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - Русский: ""группа""
Русский: ""гора"" - Русский: ""гора""
Русский: ""снег"" - Русский: ""снег""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""книга"" - Русский: ""","[13024, 29951, 1186, 211]",книга,"[29890, 289, 3143, 1045, 2909, 833]",book,книга
"Русский: ""луна"" - Русский: ""луна""
Русский: ""возврат"" - Русский: ""возврат""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""юг"" - Русский: ""юг""
Русский: ""облако"" - Русский: ""","[1604, 614, 29904, 4389, 5055, 211]",облако,"[17184, 274, 29883, 9274, 1067, 9570, 23642, 695, 15126]",cloud,облако
"Русский: ""песня"" - Русский: ""песня""
Русский: ""луна"" - Русский: ""луна""
Русский: ""океан"" - Русский: ""океан""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""сумка"" - Русский: ""","[531, 29935, 3404, 2937, 212]",сумка,"[23156, 29890, 2291, 289, 9922, 19548]",bag,сумка
"Русский: ""позиция"" - Русский: ""позиция""
Русский: ""вид"" - Русский: ""вид""
Русский: ""слово"" - Русский: ""слово""
Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""рот"" - Русский: ""","[8201, 29927, 576, 1561, 212]",рот,"[29442, 21026, 29885, 286, 4346, 13394, 2730]",mouth,рот
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""вид"" - Русский: ""вид""
Русский: ""скорость"" - Русский: ""скорость""
Русский: ""власть"" - Русский: ""власть""
Русский: ""почва"" - Русский: ""","[469, 29964, 733, 18752, 1268, 211]",почва,"[578, 577, 269, 29879, 22473]",soil,почва
"Русский: ""собрание"" - Русский: ""собрание""
Русский: ""середина"" - Русский: ""середина""
Русский: ""три"" - Русский: ""три""
Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""гора"" - Русский: ""","[1084, 588, 17310, 24856, 29969, 1214, 211]",гора,"[29442, 5766, 29885, 286, 14378, 16476, 4346, 2730]",mountain,гора
"Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""звук"" - Русский: ""звук""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""мост"" - Русский: ""мост""
Русский: ""сердце"" - Русский: ""","[531, 14315, 1502, 10182, 29935, 1586, 212]",сердце,"[298, 29882, 23057, 540, 8293, 354, 5192]",heart,сердце
"Русский: ""юг"" - Русский: ""юг""
Русский: ""чай"" - Русский: ""чай""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""картина"" - Русский: ""картина""
Русский: ""рука"" - Русский: ""","[5368, 1086, 11218, 8201, 29927, 212]",рука,"[2350, 298, 447, 29882, 1361, 5905, 3179, 5403]",hand,рука
"Русский: ""танец"" - Русский: ""танец""
Русский: ""школа"" - Русский: ""школа""
Русский: ""костер"" - Русский: ""костер""
Русский: ""группа"" - Русский: ""группа""
Русский: ""звезда"" - Русский: ""","[29972, 754, 27643, 211]",звезда,"[9523, 5173, 380, 303, 269, 5810, 29879, 8508]",star,звезда
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""семь"" - Русский: ""семь""
Русский: ""волна"" - Русский: ""волна""
Русский: ""сумка"" - Русский: ""сумка""
Русский: ""пружина"" - Русский: ""","[469, 29964, 21550, 12781, 211]",пружина,"[7689, 15099, 805, 1028, 4278, 6709, 269, 29879]",spring,пружина
"Русский: ""лицо"" - Русский: ""лицо""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""луна"" - Русский: ""","[1844, 29944, 16050, 211]",луна,"[29885, 286, 18786, 4346, 2730]",moon,луна
"Русский: ""школа"" - Русский: ""школа""
Русский: ""ребенок"" - Русский: ""ребенок""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""песня"" - Русский: ""песня""
Русский: ""деревня"" - Русский: ""","[6620, 29957, 662, 2263, 1216, 19792, 20229, 10247, 211]",деревня,"[1403, 29894, 325, 5720, 4213, 11928, 3516, 17191, 21031, 28765]",village,деревня
"Русский: ""середина"" - Русский: ""середина""
Русский: ""талант"" - Русский: ""талант""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""рис"" - Русский: ""рис""
Русский: ""лес"" - Русский: ""","[753, 29944, 4674, 211]",лес,"[26839, 29888, 1701, 1079, 363, 13569, 285, 1454, 1181]",forest,лес
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""точка"" - Русский: ""точка""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""офис"" - Русский: ""офис""
Русский: ""фрукт"" - Русский: ""","[30011, 23692, 1606, 212]",фрукт,"[15774, 29888, 1424, 1341, 285]",fruit,фрукт
"Русский: ""книга"" - Русский: ""книга""
Русский: ""поле"" - Русский: ""поле""
Русский: ""магазин"" - Русский: ""магазин""
Русский: ""закон"" - Русский: ""закон""
Русский: ""сетка"" - Русский: ""","[531, 1502, 29935, 1586, 212]",сетка,"[629, 7720, 29887, 867, 6856, 330]",grid,сетка
"Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""пещера"" - Русский: ""пещера""
Русский: ""мужчина"" - Русский: ""мужчина""
Русский: ""вид"" - Русский: ""вид""
Русский: ""песня"" - Русский: ""","[15536, 469, 2100, 29964, 6414, 211]",песня,"[1100, 21453, 1487, 578, 577, 269, 29879, 4823]",song,песня
"Русский: ""середина"" - Русский: ""середина""
Русский: ""золото"" - Русский: ""золото""
Русский: ""язык"" - Русский: ""язык""
Русский: ""песня"" - Русский: ""песня""
Русский: ""вода"" - Русский: ""","[984, 1786, 490, 8160, 29942, 211]",вода,"[16699, 11324, 2766, 29893, 4094, 13405, 281]",water,вода
"Русский: ""судья"" - Русский: ""судья""
Русский: ""предмет"" - Русский: ""предмет""
Русский: ""песня"" - Русский: ""песня""
Русский: ""власть"" - Русский: ""власть""
Русский: ""пруд"" - Русский: ""","[469, 29964, 21550, 12781, 211]",пруд,"[282, 772, 12509, 2818, 29886, 1112, 1129]",pond,пруд
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""вид"" - Русский: ""вид""
Русский: ""пара"" - Русский: ""пара""
Русский: ""человек"" - Русский: ""человек""
Русский: ""песок"" - Русский: ""","[15536, 469, 2100, 29964, 6414, 211]",песок,"[872, 9753, 11982, 4977, 269, 29879, 28455]",sand,песок
"Русский: ""улица"" - Русский: ""улица""
Русский: ""власть"" - Русский: ""власть""
Русский: ""закон"" - Русский: ""закон""
Русский: ""рис"" - Русский: ""рис""
Русский: ""река"" - Русский: ""","[587, 8201, 1909, 29927, 212]",река,"[3511, 374, 1150, 364, 9050, 10107, 4401, 29878, 8580]",river,река
"Русский: ""море"" - Русский: ""море""
Русский: ""слово"" - Русский: ""слово""
Русский: ""пример"" - Русский: ""пример""
Русский: ""платформа"" - Русский: ""платформа""
Русский: ""закон"" - Русский: ""","[29972, 1902, 754, 1077, 211]",закон,"[433, 425, 10653, 301, 4307, 29880]",law,закон
"Русский: ""океан"" - Русский: ""океан""
Русский: ""костер"" - Русский: ""костер""
Русский: ""вода"" - Русский: ""вода""
Русский: ""семь"" - Русский: ""семь""
Русский: ""волна"" - Русский: ""","[984, 1786, 490, 29942, 211]",волна,"[10742, 11324, 2766, 29893, 27766, 281]",wave,волна
"Русский: ""картина"" - Русский: ""картина""
Русский: ""поле"" - Русский: ""поле""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""океан"" - Русский: ""","[614, 29904, 6752, 26242, 211]",океан,"[25802, 12954, 23474, 542, 288, 29877]",ocean,океан
"Русский: ""река"" - Русский: ""река""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""гора"" - Русский: ""гора""
Русский: ""линия"" - Русский: ""линия""
Русский: ""пещера"" - Русский: ""","[469, 2100, 29964, 6414, 211]",пещера,"[24230, 274, 29883, 18346, 1113, 5777]",cave,пещера
"Русский: ""скорость"" - Русский: ""скорость""
Русский: ""рис"" - Русский: ""рис""
Русский: ""озеро"" - Русский: ""озеро""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""море"" - Русский: ""","[1630, 29959, 757, 15256, 12434, 2569, 211]",море,"[409, 344, 7205, 269, 29879]",sea,море
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""два"" - Русский: ""два""
Русский: ""линия"" - Русский: ""линия""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""озеро"" - Русский: ""","[614, 29904, 29495, 211]",озеро,"[24591, 433, 425, 18170, 19437, 301, 29880]",lake,озеро
"Русский: ""часть"" - Русский: ""часть""
Русский: ""долина"" - Русский: ""долина""
Русский: ""восток"" - Русский: ""восток""
Русский: ""вид"" - Русский: ""вид""
Русский: ""источник"" - Русский: ""","[29917, 11452, 7874, 606, 9971, 211]",источник,"[4993, 2752, 577, 3669, 578, 269, 29879]",source,источник
"Русский: ""четыре"" - Русский: ""четыре""
Русский: ""полоса"" - Русский: ""полоса""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""офис"" - Русский: ""офис""
Русский: ""костер"" - Русский: ""","[551, 29951, 1046, 1186, 211]",костер,"[29888, 28034, 8696, 7241, 285, 3974, 13734, 5713]",fire,костер
"Русский: ""картина"" - Русский: ""картина""
Русский: ""юг"" - Русский: ""юг""
Русский: ""судья"" - Русский: ""судья""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""точка"" - Русский: ""","[29932, 1937, 702, 2721, 212]",точка,"[282, 1298, 772, 11899, 29886, 3149, 1129]",point,точка
"Русский: ""солнце"" - Русский: ""солнце""
Русский: ""звук"" - Русский: ""звук""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""песня"" - Русский: ""песня""
Русский: ""версия"" - Русский: ""","[1521, 490, 29942, 3531, 3340, 8060, 211]",версия,"[1873, 2453, 874, 1224, 29894, 325, 345, 1147, 3259, 369]",version,версия
"Русский: ""платформа"" - Русский: ""платформа""
Русский: ""песня"" - Русский: ""песня""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""пять"" - Русский: ""пять""
Русский: ""мяч"" - Русский: ""","[29959, 757, 27693, 5010, 211]",мяч,"[29890, 8287, 289, 2291, 5521, 9922, 2135, 6411]",ball,мяч
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""девять"" - Русский: ""девять""
Русский: ""красота"" - Русский: ""красота""
Русский: ""тысяча"" - Русский: ""тысяча""
Русский: ""картина"" - Русский: ""","[29951, 1186, 10766, 642, 15266, 1787, 211]",картина,"[282, 6788, 3274, 20413, 10675, 29886, 3300]",painting,картина
"Русский: ""танец"" - Русский: ""танец""
Русский: ""луна"" - Русский: ""луна""
Русский: ""земля"" - Русский: ""земля""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""рис"" - Русский: ""","[19625, 8201, 12591, 29927, 641, 212]",рис,"[374, 2200, 364, 11674, 19408, 9597, 10107, 29878]",rice,рис
"Русский: ""долина"" - Русский: ""долина""
Русский: ""голова"" - Русский: ""голова""
Русский: ""юг"" - Русский: ""юг""
Русский: ""школа"" - Русский: ""школа""
Русский: ""красный"" - Русский: ""","[29951, 1186, 3360, 6697, 211]",красный,"[364, 276, 2654, 337, 1127, 29878]",red,красный
"Русский: ""мужчина"" - Русский: ""мужчина""
Русский: ""мост"" - Русский: ""мост""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""вид"" - Русский: ""вид""
Русский: ""линия"" - Русский: ""","[3550, 644, 29944, 8279, 211]",линия,"[492, 619, 6276, 1915, 301, 29880, 1220, 1196]",line,линия
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""квадрат"" - Русский: ""квадрат""
Русский: ""два"" - Русский: ""два""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""сетка"" - Русский: ""","[531, 1502, 29935, 1586, 212]",сетка,"[302, 452, 1212, 7787, 29876, 484]",net,сетка
"Русский: ""семь"" - Русский: ""семь""
Русский: ""три"" - Русский: ""три""
Русский: ""судья"" - Русский: ""судья""
Русский: ""речь"" - Русский: ""речь""
Русский: ""цветок"" - Русский: ""","[29996, 3716, 212]",цветок,"[29888, 5685, 28149, 4972, 285, 1731, 1652, 1579]",flower,цветок
"Русский: ""школа"" - Русский: ""школа""
Русский: ""пара"" - Русский: ""пара""
Русский: ""история"" - Русский: ""история""
Русский: ""костер"" - Русский: ""костер""
Русский: ""чай"" - Русский: ""","[19424, 29981, 2493, 3655, 1282, 212]",чай,"[260, 734, 29873, 371, 23429]",tea,чай
"Русский: ""поколение"" - Русский: ""поколение""
Русский: ""рот"" - Русский: ""рот""
Русский: ""север"" - Русский: ""север""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""нога"" - Русский: ""","[4228, 570, 18211, 29921, 6968, 211]",нога,"[29888, 1701, 5431, 6661, 285, 7953, 3661, 1181]",foot,нога
"Русский: ""пара"" - Русский: ""пара""
Русский: ""машина"" - Русский: ""машина""
Русский: ""офис"" - Русский: ""офис""
Русский: ""попытка"" - Русский: ""попытка""
Русский: ""золото"" - Русский: ""","[29972, 25687, 754, 26467, 4734, 211]",золото,"[748, 15192, 29887, 1484, 7684, 330]",gold,золото
"Русский: ""красный"" - Русский: ""красный""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""дверь"" - Русский: ""","[29957, 20880, 662, 211]",дверь,"[3050, 29881, 1867, 17433, 270, 437]",door,дверь
"Русский: ""источник"" - Русский: ""источник""
Русский: ""цвет"" - Русский: ""цвет""
Русский: ""чай"" - Русский: ""чай""
Русский: ""звук"" - Русский: ""звук""
Русский: ""снег"" - Русский: ""","[531, 29935, 212]",снег,"[5807, 16586, 15007, 269, 29879]",snow,снег
"Русский: ""дверь"" - Русский: ""дверь""
Русский: ""красный"" - Русский: ""красный""
Русский: ""пещера"" - Русский: ""пещера""
Русский: ""восток"" - Русский: ""восток""
Русский: ""лошадь"" - Русский: ""","[843, 13860, 29944, 211]",лошадь,"[298, 10435, 2015, 29882, 11231, 1251, 4029, 5089]",horse,лошадь
"Русский: ""поле"" - Русский: ""поле""
Русский: ""пример"" - Русский: ""пример""
Русский: ""история"" - Русский: ""история""
Русский: ""книга"" - Русский: ""книга""
Русский: ""два"" - Русский: ""","[29957, 11883, 662, 211]",два,"[10184, 260, 1023, 3252, 29873, 7516]",two,два
"Русский: ""лето"" - Русский: ""лето""
Русский: ""талант"" - Русский: ""талант""
Русский: ""облако"" - Русский: ""облако""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""три"" - Русский: ""","[29932, 1937, 7678, 10357, 212]",три,"[17536, 266, 260, 2211, 29873, 12455, 386, 1468]",three,три
"Русский: ""танец"" - Русский: ""танец""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""слово"" - Русский: ""слово""
Русский: ""источник"" - Русский: ""источник""
Русский: ""четыре"" - Русский: ""","[2950, 29981, 1093, 2493, 24998, 212]",четыре,"[29888, 1701, 1181, 3023, 285, 12584, 17823]",four,четыре
"Русский: ""озеро"" - Русский: ""озеро""
Русский: ""девять"" - Русский: ""девять""
Русский: ""добродетель"" - Русский: ""добродетель""
Русский: ""дом"" - Русский: ""дом""
Русский: ""пять"" - Русский: ""","[469, 29964, 24200, 211]",пять,"[29888, 7241, 20818, 285, 5320, 5713]",five,пять
"Русский: ""юг"" - Русский: ""юг""
Русский: ""пруд"" - Русский: ""пруд""
Русский: ""десять"" - Русский: ""десять""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""шесть"" - Русский: ""","[30002, 2237, 20116, 3354, 212]",шесть,"[4832, 1354, 1039, 28319, 269, 29879]",six,шесть
"Русский: ""красота"" - Русский: ""красота""
Русский: ""середина"" - Русский: ""середина""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""песок"" - Русский: ""песок""
Русский: ""семь"" - Русский: ""","[531, 1502, 29935, 18534, 1586, 212]",семь,"[409, 344, 9881, 269, 29879]",seven,семь
"Русский: ""источник"" - Русский: ""источник""
Русский: ""земля"" - Русский: ""земля""
Русский: ""облако"" - Русский: ""облако""
Русский: ""семь"" - Русский: ""семь""
Русский: ""восемь"" - Русский: ""","[16335, 984, 1786, 490, 29942, 211]",восемь,"[29872, 15761, 321, 10096, 9475, 29319]",eight,восемь
"Русский: ""человек"" - Русский: ""человек""
Русский: ""красный"" - Русский: ""красный""
Русский: ""звезда"" - Русский: ""звезда""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""девять"" - Русский: ""","[29957, 2263, 1216, 662, 211]",девять,"[302, 6836, 14183, 29876, 17081, 1240]",nine,девять
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""пруд"" - Русский: ""пруд""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""скорость"" - Русский: ""скорость""
Русский: ""десять"" - Русский: ""","[26661, 29957, 2263, 1216, 662, 211]",десять,"[260, 734, 841, 29873, 371, 3006]",ten,десять
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""племя"" - Русский: ""племя""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""версия"" - Русский: ""версия""
Русский: ""голова"" - Русский: ""","[27187, 1084, 588, 29969, 19311, 1214, 211]",голова,"[298, 29882, 2343, 540, 2813, 354]",head,голова
"Русский: ""почва"" - Русский: ""почва""
Русский: ""облако"" - Русский: ""облако""
Русский: ""цветок"" - Русский: ""цветок""
Русский: ""закон"" - Русский: ""закон""
Русский: ""магазин"" - Русский: ""","[1155, 29959, 757, 2394, 211]",магазин,"[19032, 528, 18296, 269, 17394, 29879, 845]",shop,магазин
"Русский: ""слово"" - Русский: ""слово""
Русский: ""золото"" - Русский: ""золото""
Русский: ""сумка"" - Русский: ""сумка""
Русский: ""танец"" - Русский: ""танец""
Русский: ""полоса"" - Русский: ""","[7372, 469, 24141, 29964, 733, 9518, 15960, 1268, 211]",полоса,"[17010, 10076, 380, 303, 17820, 710, 269, 851, 29879]",strip,полоса
"Русский: ""мост"" - Русский: ""мост""
Русский: ""красный"" - Русский: ""красный""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""версия"" - Русский: ""версия""
Русский: ""улица"" - Русский: ""","[863, 16756, 29960, 212]",улица,"[380, 12243, 303, 11952, 13045, 710, 269, 851, 29879, 29352]",street,улица
"Русский: ""снег"" - Русский: ""снег""
Русский: ""рот"" - Русский: ""рот""
Русский: ""вода"" - Русский: ""вода""
Русский: ""поражение"" - Русский: ""поражение""
Русский: ""часть"" - Русский: ""","[29981, 15267, 19829, 17265, 12978, 2493, 3655, 1282, 212]",часть,"[282, 1595, 3274, 862, 610, 29886, 3300, 760]",part,часть
"Русский: ""лето"" - Русский: ""лето""
Русский: ""луна"" - Русский: ""луна""
Русский: ""волна"" - Русский: ""волна""
Русский: ""язык"" - Русский: ""язык""
Русский: ""поле"" - Русский: ""","[7372, 469, 29964, 733, 9518, 1268, 29235, 211]",поле,"[29607, 29888, 7241, 285, 2671, 5713, 1746]",field,поле
"Русский: ""картина"" - Русский: ""картина""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""два"" - Русский: ""два""
Русский: ""танец"" - Русский: ""","[29932, 1710, 676, 1937, 20395, 7951, 212]",танец,"[29881, 6025, 18386, 17948, 1388, 270, 1146]",dance,танец
"Русский: ""машина"" - Русский: ""машина""
Русский: ""власть"" - Русский: ""власть""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""судья"" - Русский: ""судья""
Русский: ""слово"" - Русский: ""","[531, 19945, 29935, 26443, 15391, 212]",слово,"[6365, 13762, 29893, 8879, 281, 1742, 1734, 827]",word,слово
"Русский: ""структура"" - Русский: ""структура""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""дверь"" - Русский: ""дверь""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""пара"" - Русский: ""","[7596, 469, 29964, 4554, 11396, 20691, 19714, 1843, 211]",пара,"[282, 3274, 5101, 29886, 18784, 3300]",pair,пара
"Русский: ""пример"" - Русский: ""пример""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""платформа"" - Русский: ""платформа""
Русский: ""костер"" - Русский: ""костер""
Русский: ""сиденье"" - Русский: ""","[531, 3485, 29935, 1325, 212]",сиденье,"[409, 344, 12949, 7205, 269, 29879]",seat,сиденье
"Русский: ""биржа"" - Русский: ""биржа""
Русский: ""школа"" - Русский: ""школа""
Русский: ""нога"" - Русский: ""нога""
Русский: ""юг"" - Русский: ""юг""
Русский: ""тысяча"" - Русский: ""","[29932, 1937, 19506, 3327, 212]",тысяча,"[266, 260, 29873, 7693, 10405, 12595, 386]",thousand,тысяча
"Русский: ""юг"" - Русский: ""юг""
Русский: ""вид"" - Русский: ""вид""
Русский: ""племя"" - Русский: ""племя""
Русский: ""человек"" - Русский: ""человек""
Русский: ""север"" - Русский: ""","[531, 1502, 29935, 23967, 1586, 212]",север,"[302, 694, 3643, 29876, 6641, 1217, 15459]",north,север
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""север"" - Русский: ""север""
Русский: ""цветок"" - Русский: ""цветок""
Русский: ""племя"" - Русский: ""племя""
Русский: ""машина"" - Русский: ""","[1155, 29959, 757, 2394, 211]",машина,"[7672, 5825, 29885, 611, 286, 655, 4933, 23523, 8628]",machine,машина
"Русский: ""четыре"" - Русский: ""четыре""
Русский: ""речь"" - Русский: ""речь""
Русский: ""вид"" - Русский: ""вид""
Русский: ""друг"" - Русский: ""друг""
Русский: ""позиция"" - Русский: ""","[15884, 469, 29964, 733, 21527, 1268, 211]",позиция,"[282, 13686, 772, 2602, 1066, 926, 29886, 3283, 1129]",position,позиция
"Русский: ""речь"" - Русский: ""речь""
Русский: ""гора"" - Русский: ""гора""
Русский: ""рис"" - Русский: ""рис""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""провинция"" - Русский: ""","[469, 10613, 29964, 1471, 21550, 5945, 12781, 211]",провинция,"[282, 771, 558, 410, 8482, 544, 29886, 12291, 16123, 1326]",province,провинция
"Русский: ""город"" - Русский: ""город""
Русский: ""три"" - Русский: ""три""
Русский: ""вид"" - Русский: ""вид""
Русский: ""пять"" - Русский: ""пять""
Русский: ""биржа"" - Русский: ""","[29975, 5660, 836, 2384, 211]",биржа,"[29872, 321, 14523, 6543, 5566, 735, 429]",exchange,биржа
"Русский: ""сумка"" - Русский: ""сумка""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""звук"" - Русский: ""звук""
Русский: ""середина"" - Русский: ""","[531, 14315, 1502, 10182, 17560, 29935, 1586, 212]",середина,"[3737, 29885, 17662, 7145, 286, 7256, 2460, 6563]",middle,середина
"Русский: ""скорость"" - Русский: ""скорость""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""часть"" - Русский: ""часть""
Русский: ""голова"" - Русский: ""голова""
Русский: ""друг"" - Русский: ""","[9433, 29957, 4849, 662, 211]",друг,"[5121, 29888, 7932, 3484, 18326, 1341, 285, 1424]",friend,друг
"Русский: ""юг"" - Русский: ""юг""
Русский: ""рука"" - Русский: ""рука""
Русский: ""красота"" - Русский: ""красота""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""цвет"" - Русский: ""","[29996, 3716, 212]",цвет,"[1302, 274, 29883, 10965, 784, 2927, 1111, 1054, 2780]",color,цвет
"Русский: ""восток"" - Русский: ""восток""
Русский: ""линия"" - Русский: ""линия""
Русский: ""море"" - Русский: ""море""
Русский: ""снег"" - Русский: ""снег""
Русский: ""вид"" - Русский: ""","[1221, 490, 20874, 21491, 2196, 29942, 211]",вид,"[2924, 1984, 413, 29895, 9089, 19015, 14380, 8506]",kind,вид
"Русский: ""золото"" - Русский: ""золото""
Русский: ""вода"" - Русский: ""вода""
Русский: ""рука"" - Русский: ""рука""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""судья"" - Русский: ""","[531, 29935, 3404, 2937, 212]",судья,"[4900, 29926, 432, 17675, 3623, 16833, 6577]",judge,судья
"Русский: ""солнце"" - Русский: ""солнце""
Русский: ""источник"" - Русский: ""источник""
Русский: ""луна"" - Русский: ""луна""
Русский: ""юг"" - Русский: ""юг""
Русский: ""школа"" - Русский: ""","[28567, 30002, 3354, 12351, 28231, 212]",школа,"[1557, 1364, 27041, 816, 885, 269, 29879, 3762]",school,школа
"Русский: ""школа"" - Русский: ""школа""
Русский: ""рот"" - Русский: ""рот""
Русский: ""середина"" - Русский: ""середина""
Русский: ""власть"" - Русский: ""власть""
Русский: ""структура"" - Русский: ""","[531, 464, 18212, 2091, 29935, 22675, 20361, 25819, 212]",структура,"[2281, 4984, 10582, 851, 23905, 380, 303, 6220, 710, 269, 29879, 3829]",structure,структура
"Русский: ""рот"" - Русский: ""рот""
Русский: ""пружина"" - Русский: ""пружина""
Русский: ""версия"" - Русский: ""версия""
Русский: ""песня"" - Русский: ""песня""
Русский: ""галстук"" - Русский: ""","[1779, 8203, 29969, 1214, 211]",галстук,"[260, 29873, 19538, 2034, 22134]",tie,галстук
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""версия"" - Русский: ""версия""
Русский: ""удалить"" - Русский: ""удалить""
Русский: ""речь"" - Русский: ""речь""
Русский: ""пример"" - Русский: ""","[469, 25390, 1695, 29964, 7104, 21550, 12781, 211]",пример,"[1342, 29872, 321, 4773, 4392, 735, 429]",example,пример
"Русский: ""предмет"" - Русский: ""предмет""
Русский: ""красный"" - Русский: ""красный""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""мать"" - Русский: ""мать""
Русский: ""лицо"" - Русский: ""","[3550, 644, 29944, 211]",лицо,"[4024, 29888, 17470, 3700, 2258, 2161, 285, 5444]",face,лицо
"Русский: ""рис"" - Русский: ""рис""
Русский: ""пара"" - Русский: ""пара""
Русский: ""часть"" - Русский: ""часть""
Русский: ""долина"" - Русский: ""долина""
Русский: ""мост"" - Русский: ""","[1630, 29959, 757, 2569, 211]",мост,"[12945, 29890, 289, 18419, 1506, 19515, 1182, 28635]",bridge,мост
"Русский: ""деревня"" - Русский: ""деревня""
Русский: ""девять"" - Русский: ""девять""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""чай"" - Русский: ""чай""
Русский: ""предмет"" - Русский: ""","[4570, 469, 29964, 5784, 2102, 21550, 12781, 211]",предмет,"[568, 29875, 277, 474, 372, 2944, 667]",item,предмет
"Русский: ""долина"" - Русский: ""долина""
Русский: ""песок"" - Русский: ""песок""
Русский: ""вид"" - Русский: ""вид""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""удалить"" - Русский: ""","[863, 19871, 29960, 212]",удалить,"[29881, 8143, 311, 628, 5217, 270, 6144, 316, 7374]",delete,удалить
"Русский: ""провинция"" - Русский: ""провинция""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""пара"" - Русский: ""пара""
Русский: ""пять"" - Русский: ""пять""
Русский: ""группа"" - Русский: ""","[29969, 1214, 10841, 6148, 211]",группа,"[629, 2318, 2972, 29887, 17170, 867, 4071, 330]",group,группа
"Русский: ""лицо"" - Русский: ""лицо""
Русский: ""машина"" - Русский: ""машина""
Русский: ""источник"" - Русский: ""источник""
Русский: ""золото"" - Русский: ""золото""
Русский: ""талант"" - Русский: ""","[29932, 1710, 9829, 676, 1937, 212]",талант,"[5969, 260, 20411, 24242, 29873, 11062, 17694, 941]",talent,талант
"Русский: ""судья"" - Русский: ""судья""
Русский: ""пять"" - Русский: ""пять""
Русский: ""мяч"" - Русский: ""мяч""
Русский: ""солнце"" - Русский: ""солнце""
Русский: ""красота"" - Русский: ""","[29951, 1186, 3360, 6697, 211]",красота,"[29890, 367, 289, 15409, 6562, 915]",beauty,красота
"Русский: ""возврат"" - Русский: ""возврат""
Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""море"" - Русский: ""море""
Русский: ""хвост"" - Русский: ""хвост""
Русский: ""платформа"" - Русский: ""","[469, 18478, 29964, 8433, 211]",платформа,"[282, 7481, 13974, 572, 12120, 715, 18870, 29886, 2174]",platform,платформа
"Русский: ""хвост"" - Русский: ""хвост""
Русский: ""танец"" - Русский: ""танец""
Русский: ""пять"" - Русский: ""пять""
Русский: ""язык"" - Русский: ""язык""
Русский: ""дом"" - Русский: ""","[8418, 29957, 1447, 1802, 662, 211]",дом,"[9261, 10774, 298, 3699, 29882, 8697, 1251, 5089]",house,дом
"Русский: ""источник"" - Русский: ""источник""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""поле"" - Русский: ""поле""
Русский: ""рис"" - Русский: ""рис""
Русский: ""солнце"" - Русский: ""","[531, 2223, 1778, 29935, 212]",солнце,"[480, 2146, 6575, 269, 29879, 11445]",sun,солнце
"Русский: ""картина"" - Русский: ""картина""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""нога"" - Русский: ""нога""
Русский: ""гора"" - Русский: ""гора""
Русский: ""собрание"" - Русский: ""","[531, 2223, 1778, 29935, 17393, 21291, 212]",собрание,"[17897, 1004, 29885, 592, 5870, 286, 11781]",meeting,собрание
"Русский: ""голова"" - Русский: ""голова""
Русский: ""лошадь"" - Русский: ""лошадь""
Русский: ""солнце"" - Русский: ""солнце""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""история"" - Русский: ""","[15855, 29917, 11452, 7874, 606, 9971, 211]",история,"[7251, 298, 2918, 22880, 3603, 29882, 4955, 18434, 16211, 670, 9825]",history,история
"Русский: ""галстук"" - Русский: ""галстук""
Русский: ""девять"" - Русский: ""девять""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""шесть"" - Русский: ""шесть""
Русский: ""долина"" - Русский: ""","[1447, 29957, 15906, 11213, 1802, 662, 211]",долина,"[1564, 28519, 29894, 19599, 325, 2947, 659, 22044, 791]",valley,долина
"Русский: ""восемь"" - Русский: ""восемь""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""луна"" - Русский: ""луна""
Русский: ""почва"" - Русский: ""почва""
Русский: ""квадрат"" - Русский: ""","[29951, 1186, 11691, 211]",квадрат,"[17619, 10674, 26613, 3044, 18074, 6862, 269, 29879]",square,квадрат
"Русский: ""пара"" - Русский: ""пара""
Русский: ""север"" - Русский: ""север""
Русский: ""два"" - Русский: ""два""
Русский: ""деревня"" - Русский: ""деревня""
Русский: ""поколение"" - Русский: ""","[469, 733, 29964, 1268, 211]",поколение,"[479, 1737, 4738, 18530, 1885, 1176, 12623, 29887, 2531, 330]",generation,поколение
"Русский: ""поле"" - Русский: ""поле""
Русский: ""рука"" - Русский: ""рука""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""океан"" - Русский: ""океан""
Русский: ""юг"" - Русский: ""","[30005, 8053, 212]",юг,"[7062, 13267, 3669, 578, 577, 269, 29879]",south,юг
"Русский: ""картина"" - Русский: ""картина""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""племя"" - Русский: ""племя""
Русский: ""голова"" - Русский: ""голова""
Русский: ""добродетель"" - Русский: ""","[29957, 1802, 662, 1447, 211]",добродетель,"[2405, 29894, 325, 4610, 3516, 10636, 1403, 27935, 15389]",virtue,добродетель
"Русский: ""лето"" - Русский: ""лето""
Русский: ""структура"" - Русский: ""структура""
Русский: ""судья"" - Русский: ""судья""
Русский: ""река"" - Русский: ""река""
Русский: ""племя"" - Русский: ""","[469, 29964, 211]",племя,"[260, 509, 29563, 29873, 534, 3626, 3367, 9434]",tribe,племя
"Русский: ""хвост"" - Русский: ""хвост""
Русский: ""часть"" - Русский: ""часть""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""город"" - Русский: ""","[1084, 12816, 19051, 588, 17310, 24856, 9546, 29969, 1214, 211]",город,"[20752, 4272, 12690, 7537, 274, 29883, 455, 4583]",city,город
"Русский: ""сетка"" - Русский: ""сетка""
Русский: ""пример"" - Русский: ""пример""
Русский: ""песок"" - Русский: ""песок""
Русский: ""человек"" - Русский: ""человек""
Русский: ""язык"" - Русский: ""","[27763, 29970, 2282, 14264, 212]",язык,"[433, 425, 3893, 11675, 301, 10906, 6468, 29880, 6361, 4086]",language,язык
"Русский: ""друг"" - Русский: ""друг""
Русский: ""сердце"" - Русский: ""сердце""
Русский: ""улица"" - Русский: ""улица""
Русский: ""семь"" - Русский: ""семь""
Русский: ""скорость"" - Русский: ""","[531, 1130, 6231, 29935, 18924, 212]",скорость,"[19322, 805, 6210, 1028, 5965, 961, 269, 29879]",speed,скорость
"Русский: ""цветок"" - Русский: ""цветок""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""нога"" - Русский: ""нога""
Русский: ""версия"" - Русский: ""версия""
Русский: ""земля"" - Русский: ""","[29972, 4791, 24263, 12639, 20117, 754, 211]",земля,"[629, 5962, 29887, 2057, 17170, 867, 4071, 330]",ground,земля
"Русский: ""восемь"" - Русский: ""восемь""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""мост"" - Русский: ""мост""
Русский: ""деревня"" - Русский: ""деревня""
Русский: ""попытка"" - Русский: ""","[469, 29964, 733, 1268, 211]",попытка,"[4218, 271, 21609, 263, 15127, 472, 1098, 1131, 29874]",attempt,попытка
"Русский: ""сиденье"" - Русский: ""сиденье""
Русский: ""волна"" - Русский: ""волна""
Русский: ""восемь"" - Русский: ""восемь""
Русский: ""рука"" - Русский: ""рука""
Русский: ""поражение"" - Русский: ""","[469, 733, 29964, 28227, 20263, 21463, 1268, 211]",поражение,"[29881, 822, 8686, 20653, 1753, 311, 270, 316]",defeat,поражение
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""друг"" - Русский: ""друг""
Русский: ""провинция"" - Русский: ""провинция""
Русский: ""фрукт"" - Русский: ""фрукт""
Русский: ""хвост"" - Русский: ""","[4354, 29988, 212]",хвост,"[260, 18237, 29873, 11062, 12464, 941]",tail,хвост
"Русский: ""точка"" - Русский: ""точка""
Русский: ""книга"" - Русский: ""книга""
Русский: ""сотня"" - Русский: ""сотня""
Русский: ""север"" - Русский: ""север""
Русский: ""мать"" - Русский: ""","[1155, 29959, 757, 18992, 12819, 2394, 211]",мать,"[3184, 25550, 29885, 5637, 286, 14817, 4346, 2730]",mother,мать
"Русский: ""звезда"" - Русский: ""звезда""
Русский: ""слово"" - Русский: ""слово""
Русский: ""галстук"" - Русский: ""галстук""
Русский: ""власть"" - Русский: ""власть""
Русский: ""восток"" - Русский: ""","[16335, 984, 25896, 1786, 490, 26170, 29942, 211]",восток,"[29872, 2240, 11248, 321, 23027, 9755]",east,восток
"Русский: ""школа"" - Русский: ""школа""
Русский: ""поле"" - Русский: ""поле""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""три"" - Русский: ""три""
Русский: ""возврат"" - Русский: ""","[984, 1786, 490, 6849, 29942, 211]",возврат,"[2457, 3240, 364, 276, 736, 2267, 337, 29878]",return,возврат
"Русский: ""мост"" - Русский: ""мост""
Русский: ""структура"" - Русский: ""структура""
Русский: ""язык"" - Русский: ""язык""
Русский: ""слово"" - Русский: ""слово""
Русский: ""речь"" - Русский: ""","[587, 8201, 1909, 29927, 212]",речь,"[805, 12032, 1028, 5965, 961, 269, 29879]",speech,речь
"Русский: ""красный"" - Русский: ""красный""
Русский: ""позиция"" - Русский: ""позиция""
Русский: ""биржа"" - Русский: ""биржа""
Русский: ""дом"" - Русский: ""дом""
Русский: ""ребенок"" - Русский: ""","[587, 8201, 1909, 29927, 212]",ребенок,"[305, 274, 29883, 18558, 2278, 4161, 5145, 521]",child,ребенок
"Русский: ""красота"" - Русский: ""красота""
Русский: ""песок"" - Русский: ""песок""
Русский: ""машина"" - Русский: ""машина""
Русский: ""костер"" - Русский: ""костер""
Русский: ""башня"" - Русский: ""","[4724, 29975, 836, 3102, 211]",башня,"[304, 260, 29873, 517, 19372]",tower,башня
"Русский: ""золото"" - Русский: ""золото""
Русский: ""песня"" - Русский: ""песня""
Русский: ""лето"" - Русский: ""лето""
Русский: ""лицо"" - Русский: ""лицо""
Русский: ""мужчина"" - Русский: ""","[29959, 757, 4179, 1805, 20686, 211]",мужчина,"[29885, 611, 4439, 5156, 286, 655, 19202, 14263]",male,мужчина
"Русский: ""племя"" - Русский: ""племя""
Русский: ""язык"" - Русский: ""язык""
Русский: ""звезда"" - Русский: ""звезда""
Русский: ""картина"" - Русский: ""картина""
Русский: ""человек"" - Русский: ""","[2950, 29981, 9831, 14347, 19084, 1093, 2493, 212]",человек,"[282, 412, 10532, 546, 639, 1236, 29886, 2022, 6774, 3736]",person,человек
"Русский: ""город"" - Русский: ""город""
Русский: ""нога"" - Русский: ""нога""
Русский: ""рот"" - Русский: ""рот""
Русский: ""земля"" - Русский: ""земля""
Русский: ""сотня"" - Русский: ""","[531, 2223, 1778, 29935, 23966, 212]",сотня,"[9074, 298, 6905, 6893, 29882, 22888]",hundred,сотня
"Русский: ""собрание"" - Русский: ""собрание""
Русский: ""костер"" - Русский: ""костер""
Русский: ""сетка"" - Русский: ""сетка""
Русский: ""четыре"" - Русский: ""четыре""
Русский: ""офис"" - Русский: ""","[614, 29904, 211]",офис,"[8034, 20205, 2696, 3344, 288, 29877, 974, 1283, 310]",office,офис
"Русский: ""источник"" - Русский: ""источник""
Русский: ""речь"" - Русский: ""речь""
Русский: ""красота"" - Русский: ""красота""
Русский: ""пара"" - Русский: ""пара""
Русский: ""звук"" - Русский: ""","[29972, 754, 29351, 27643, 211]",звук,"[577, 3669, 29802, 578, 6047, 269, 29879]",sound,звук
"Русский: ""полоса"" - Русский: ""полоса""
Русский: ""поколение"" - Русский: ""поколение""
Русский: ""собрание"" - Русский: ""собрание""
Русский: ""нога"" - Русский: ""нога""
Русский: ""власть"" - Русский: ""","[490, 29942, 8672, 211]",власть,"[282, 4764, 772, 12248, 3081, 29886, 13519, 1129]",power,власть
"Русский: ""луна"" - Русский: ""луна""
Русский: ""улица"" - Русский: ""улица""
Русский: ""власть"" - Русский: ""власть""
Русский: ""песок"" - Русский: ""песок""
Русский: ""лето"" - Русский: ""","[753, 29944, 13174, 10975, 4674, 211]",лето,"[22792, 480, 29879, 2533, 2146, 269, 11801, 2083]",summer,лето


==> figures/translation/7b_ru_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"Русский: ""группа"" - 中文: ""群""
Русский: ""гора"" - 中文: ""山""
Русский: ""снег"" - 中文: ""雪""
Русский: ""цвет"" - 中文: ""色""
Русский: ""книга"" - 中文: ""","[31900, 231]",书,"[3143, 2909, 833, 29890, 1045, 289]",book,книга
"Русский: ""луна"" - 中文: ""月""
Русский: ""возврат"" - 中文: ""回""
Русский: ""биржа"" - 中文: ""交""
Русский: ""юг"" - 中文: ""南""
Русский: ""облако"" - 中文: ""","[31784, 231]",云,"[274, 695, 15126, 17184, 23642, 29883, 9274, 9570, 1067]",cloud,облако
"Русский: ""песня"" - 中文: ""歌""
Русский: ""луна"" - 中文: ""月""
Русский: ""океан"" - 中文: ""洋""
Русский: ""позиция"" - 中文: ""位""
Русский: ""сумка"" - 中文: ""","[31473, 232]",包,"[29890, 19548, 2291, 23156, 289, 9922]",bag,сумка
"Русский: ""позиция"" - 中文: ""位""
Русский: ""вид"" - 中文: ""种""
Русский: ""слово"" - 中文: ""字""
Русский: ""сиденье"" - 中文: ""座""
Русский: ""рот"" - 中文: ""","[30856, 232]",口,"[13394, 4346, 29442, 29885, 286, 21026, 2730]",mouth,рот
"Русский: ""предмет"" - 中文: ""项""
Русский: ""вид"" - 中文: ""种""
Русский: ""скорость"" - 中文: ""速""
Русский: ""власть"" - 中文: ""力""
Русский: ""почва"" - 中文: ""","[31181, 232]",土,"[29879, 578, 577, 22473, 269]",soil,почва
"Русский: ""собрание"" - 中文: ""会""
Русский: ""середина"" - 中文: ""中""
Русский: ""три"" - 中文: ""三""
Русский: ""тысяча"" - 中文: ""千""
Русский: ""гора"" - 中文: ""","[30329, 232]",山,"[4346, 5766, 14378, 29442, 286, 29885, 16476, 2730]",mountain,гора
"Русский: ""тысяча"" - 中文: ""千""
Русский: ""звук"" - 中文: ""音""
Русский: ""дверь"" - 中文: ""门""
Русский: ""мост"" - 中文: ""桥""
Русский: ""сердце"" - 中文: ""","[30869, 232]",心,"[23057, 354, 8293, 298, 29882, 5192, 540]",heart,сердце
"Русский: ""юг"" - 中文: ""南""
Русский: ""чай"" - 中文: ""茶""
Русский: ""цвет"" - 中文: ""色""
Русский: ""картина"" - 中文: ""画""
Русский: ""рука"" - 中文: ""","[30880, 233]",手,"[447, 3179, 5403, 298, 29882, 2350, 1361, 5905]",hand,рука
"Русский: ""танец"" - 中文: ""舞""
Русский: ""школа"" - 中文: ""校""
Русский: ""костер"" - 中文: ""火""
Русский: ""группа"" - 中文: ""群""
Русский: ""звезда"" - 中文: ""","[30900, 233]",星,"[29879, 5810, 303, 8508, 380, 5173, 9523, 269]",star,звезда
"Русский: ""поколение"" - 中文: ""代""
Русский: ""семь"" - 中文: ""七""
Русский: ""волна"" - 中文: ""波""
Русский: ""сумка"" - 中文: ""包""
Русский: ""пружина"" - 中文: ""","[31031, 233]",春,"[7689, 1028, 29879, 15099, 4278, 6709, 269, 805]",spring,пружина
"Русский: ""лицо"" - 中文: ""面""
Русский: ""пружина"" - 中文: ""春""
Русский: ""удалить"" - 中文: ""删""
Русский: ""поколение"" - 中文: ""代""
Русский: ""луна"" - 中文: ""","[30534, 233]",月,"[4346, 29885, 286, 18786, 2730]",moon,луна
"Русский: ""школа"" - 中文: ""校""
Русский: ""ребенок"" - 中文: ""子""
Русский: ""восемь"" - 中文: ""八""
Русский: ""песня"" - 中文: ""歌""
Русский: ""деревня"" - 中文: ""","[30402, 233]",村,"[325, 3516, 29894, 1403, 4213, 11928, 5720, 21031, 17191, 28765]",village,деревня
"Русский: ""середина"" - 中文: ""中""
Русский: ""талант"" - 中文: ""才""
Русский: ""удалить"" - 中文: ""删""
Русский: ""рис"" - 中文: ""米""
Русский: ""лес"" - 中文: ""","[30853, 233]",林,"[1454, 1181, 1701, 13569, 285, 363, 26839, 1079, 29888]",forest,лес
"Русский: ""сетка"" - 中文: ""网""
Русский: ""точка"" - 中文: ""点""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""офис"" - 中文: ""局""
Русский: ""фрукт"" - 中文: ""","[30801, 233]",果,"[1424, 1341, 285, 29888, 15774]",fruit,фрукт
"Русский: ""книга"" - 中文: ""书""
Русский: ""поле"" - 中文: ""场""
Русский: ""магазин"" - 中文: ""店""
Русский: ""закон"" - 中文: ""法""
Русский: ""сетка"" - 中文: ""","[31168, 233]",格,"[7720, 629, 29887, 867, 6856, 330]",grid,сетка
"Русский: ""сиденье"" - 中文: ""座""
Русский: ""пещера"" - 中文: ""洞""
Русский: ""мужчина"" - 中文: ""男""
Русский: ""вид"" - 中文: ""种""
Русский: ""песня"" - 中文: ""","[31173, 233]",歌,"[29879, 1100, 578, 577, 21453, 4823, 1487, 269]",song,песня
"Русский: ""середина"" - 中文: ""中""
Русский: ""золото"" - 中文: ""金""
Русский: ""язык"" - 中文: ""语""
Русский: ""песня"" - 中文: ""歌""
Русский: ""вода"" - 中文: ""","[30716, 233]",水,"[2766, 4094, 11324, 13405, 281, 29893, 16699]",water,вода
"Русский: ""судья"" - 中文: ""判""
Русский: ""предмет"" - 中文: ""项""
Русский: ""песня"" - 中文: ""歌""
Русский: ""власть"" - 中文: ""力""
Русский: ""пруд"" - 中文: ""","[31853, 233]",池,"[12509, 1112, 282, 2818, 1129, 29886, 772]",pond,пруд
"Русский: ""галстук"" - 中文: ""结""
Русский: ""вид"" - 中文: ""种""
Русский: ""пара"" - 中文: ""双""
Русский: ""человек"" - 中文: ""人""
Русский: ""песок"" - 中文: ""","[31476, 233]",沙,"[872, 9753, 29879, 28455, 4977, 11982, 269]",sand,песок
"Русский: ""улица"" - 中文: ""街""
Русский: ""власть"" - 中文: ""力""
Русский: ""закон"" - 中文: ""法""
Русский: ""рис"" - 中文: ""米""
Русский: ""река"" - 中文: ""","[30828, 233]",河,"[8580, 10107, 29878, 9050, 1150, 374, 3511, 364, 4401]",river,река
"Русский: ""море"" - 中文: ""海""
Русский: ""слово"" - 中文: ""字""
Русский: ""пример"" - 中文: ""例""
Русский: ""платформа"" - 中文: ""台""
Русский: ""закон"" - 中文: ""","[30545, 233]",法,"[301, 4307, 425, 10653, 433, 29880]",law,закон
"Русский: ""океан"" - 中文: ""洋""
Русский: ""костер"" - 中文: ""火""
Русский: ""вода"" - 中文: ""水""
Русский: ""семь"" - 中文: ""七""
Русский: ""волна"" - 中文: ""","[31529, 233]",波,"[2766, 27766, 10742, 281, 29893, 11324]",wave,волна
"Русский: ""картина"" - 中文: ""画""
Русский: ""поле"" - 中文: ""场""
Русский: ""мяч"" - 中文: ""球""
Русский: ""шесть"" - 中文: ""六""
Русский: ""океан"" - 中文: ""","[31534, 233]",洋,"[542, 25802, 288, 29877, 12954, 23474]",ocean,океан
"Русский: ""река"" - 中文: ""河""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""гора"" - 中文: ""山""
Русский: ""линия"" - 中文: ""线""
Русский: ""пещера"" - 中文: ""","[31886, 233]",洞,"[274, 24230, 1113, 18346, 29883, 5777]",cave,пещера
"Русский: ""скорость"" - 中文: ""速""
Русский: ""рис"" - 中文: ""米""
Русский: ""озеро"" - 中文: ""湖""
Русский: ""шесть"" - 中文: ""六""
Русский: ""море"" - 中文: ""","[30581, 233]",海,"[29879, 7205, 409, 344, 269]",sea,море
"Русский: ""галстук"" - 中文: ""结""
Русский: ""два"" - 中文: ""二""
Русский: ""линия"" - 中文: ""线""
Русский: ""собрание"" - 中文: ""会""
Русский: ""озеро"" - 中文: ""","[31496, 233]",湖,"[301, 425, 19437, 433, 29880, 18170, 24591]",lake,озеро
"Русский: ""часть"" - 中文: ""部""
Русский: ""долина"" - 中文: ""谷""
Русский: ""восток"" - 中文: ""东""
Русский: ""вид"" - 中文: ""种""
Русский: ""источник"" - 中文: ""","[31193, 233]",源,"[3669, 29879, 2752, 4993, 578, 577, 269]",source,источник
"Русский: ""четыре"" - 中文: ""四""
Русский: ""полоса"" - 中文: ""条""
Русский: ""сотня"" - 中文: ""百""
Русский: ""офис"" - 中文: ""局""
Русский: ""костер"" - 中文: ""","[31313, 234]",火,"[5713, 8696, 13734, 7241, 28034, 285, 3974, 29888]",fire,костер
"Русский: ""картина"" - 中文: ""画""
Русский: ""юг"" - 中文: ""南""
Русский: ""судья"" - 中文: ""判""
Русский: ""удалить"" - 中文: ""删""
Русский: ""точка"" - 中文: ""","[30940, 234]",点,"[282, 11899, 1129, 29886, 772, 1298, 3149]",point,точка
"Русский: ""солнце"" - 中文: ""阳""
Русский: ""звук"" - 中文: ""音""
Русский: ""собрание"" - 中文: ""会""
Русский: ""песня"" - 中文: ""歌""
Русский: ""версия"" - 中文: ""","[30845, 234]",版,"[325, 1147, 2453, 1873, 1224, 29894, 345, 3259, 369, 874]",version,версия
"Русский: ""платформа"" - 中文: ""台""
Русский: ""песня"" - 中文: ""歌""
Русский: ""удалить"" - 中文: ""删""
Русский: ""пять"" - 中文: ""五""
Русский: ""мяч"" - 中文: ""","[31539, 234]",球,"[2135, 6411, 5521, 29890, 8287, 2291, 289, 9922]",ball,мяч
"Русский: ""сетка"" - 中文: ""网""
Русский: ""девять"" - 中文: ""九""
Русский: ""красота"" - 中文: ""美""
Русский: ""тысяча"" - 中文: ""千""
Русский: ""картина"" - 中文: ""","[31046, 234]",画,"[6788, 10675, 282, 29886, 3300, 20413, 3274]",painting,картина
"Русский: ""танец"" - 中文: ""舞""
Русский: ""луна"" - 中文: ""月""
Русский: ""земля"" - 中文: ""地""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""рис"" - 中文: ""","[31902, 234]",米,"[2200, 9597, 10107, 29878, 374, 364, 19408, 11674]",rice,рис
"Русский: ""долина"" - 中文: ""谷""
Русский: ""голова"" - 中文: ""头""
Русский: ""юг"" - 中文: ""南""
Русский: ""школа"" - 中文: ""校""
Русский: ""красный"" - 中文: ""","[31869, 234]",红,"[337, 2654, 29878, 1127, 364, 276]",red,красный
"Русский: ""мужчина"" - 中文: ""男""
Русский: ""мост"" - 中文: ""桥""
Русский: ""галстук"" - 中文: ""结""
Русский: ""вид"" - 中文: ""种""
Русский: ""линия"" - 中文: ""","[31532, 234]",线,"[619, 6276, 1915, 301, 29880, 492, 1196, 1220]",line,линия
"Русский: ""поколение"" - 中文: ""代""
Русский: ""квадрат"" - 中文: ""方""
Русский: ""два"" - 中文: ""二""
Русский: ""четыре"" - 中文: ""四""
Русский: ""сетка"" - 中文: ""","[31222, 234]",网,"[29876, 484, 1212, 452, 302, 7787]",net,сетка
"Русский: ""семь"" - 中文: ""七""
Русский: ""три"" - 中文: ""三""
Русский: ""судья"" - 中文: ""判""
Русский: ""речь"" - 中文: ""话""
Русский: ""цветок"" - 中文: ""","[30830, 235]",花,"[1652, 28149, 4972, 1579, 5685, 285, 1731, 29888]",flower,цветок
"Русский: ""школа"" - 中文: ""校""
Русский: ""пара"" - 中文: ""双""
Русский: ""история"" - 中文: ""史""
Русский: ""костер"" - 中文: ""火""
Русский: ""чай"" - 中文: ""","[31954, 235]",茶,"[371, 734, 23429, 29873, 260]",tea,чай
"Русский: ""поколение"" - 中文: ""代""
Русский: ""рот"" - 中文: ""口""
Русский: ""север"" - 中文: ""北""
Русский: ""цвет"" - 中文: ""色""
Русский: ""нога"" - 中文: ""","[31722, 235]",足,"[6661, 5431, 7953, 1181, 3661, 1701, 285, 29888]",foot,нога
"Русский: ""пара"" - 中文: ""双""
Русский: ""машина"" - 中文: ""机""
Русский: ""офис"" - 中文: ""局""
Русский: ""попытка"" - 中文: ""试""
Русский: ""золото"" - 中文: ""","[30659, 236]",金,"[1484, 29887, 15192, 7684, 748, 330]",gold,золото
"Русский: ""красный"" - 中文: ""红""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""мяч"" - 中文: ""球""
Русский: ""пружина"" - 中文: ""春""
Русский: ""дверь"" - 中文: ""","[31649, 236]",门,"[270, 29881, 1867, 17433, 3050, 437]",door,дверь
"Русский: ""источник"" - 中文: ""源""
Русский: ""цвет"" - 中文: ""色""
Русский: ""чай"" - 中文: ""茶""
Русский: ""звук"" - 中文: ""音""
Русский: ""снег"" - 中文: ""","[31731, 236]",雪,"[29879, 15007, 5807, 16586, 269]",snow,снег
"Русский: ""дверь"" - 中文: ""门""
Русский: ""красный"" - 中文: ""红""
Русский: ""пещера"" - 中文: ""洞""
Русский: ""восток"" - 中文: ""东""
Русский: ""лошадь"" - 中文: ""","[31530, 236]",马,"[11231, 10435, 2015, 1251, 298, 5089, 29882, 4029]",horse,лошадь
"Русский: ""поле"" - 中文: ""场""
Русский: ""пример"" - 中文: ""例""
Русский: ""история"" - 中文: ""史""
Русский: ""книга"" - 中文: ""书""
Русский: ""два"" - 中文: ""","[30685, 231]",二,"[3252, 7516, 29873, 10184, 1023, 260]",two,два
"Русский: ""лето"" - 中文: ""夏""
Русский: ""талант"" - 中文: ""才""
Русский: ""облако"" - 中文: ""云""
Русский: ""биржа"" - 中文: ""交""
Русский: ""три"" - 中文: ""","[30457, 231]",三,"[386, 1468, 12455, 17536, 2211, 29873, 260, 266]",three,три
"Русский: ""танец"" - 中文: ""舞""
Русский: ""шесть"" - 中文: ""六""
Русский: ""слово"" - 中文: ""字""
Русский: ""источник"" - 中文: ""源""
Русский: ""четыре"" - 中文: ""","[30928, 232]",四,"[3023, 12584, 1181, 1701, 285, 17823, 29888]",four,четыре
"Русский: ""озеро"" - 中文: ""湖""
Русский: ""девять"" - 中文: ""九""
Русский: ""добродетель"" - 中文: ""德""
Русский: ""дом"" - 中文: ""屋""
Русский: ""пять"" - 中文: ""","[30904, 231]",五,"[5713, 5320, 7241, 285, 29888, 20818]",five,пять
"Русский: ""юг"" - 中文: ""南""
Русский: ""пруд"" - 中文: ""池""
Русский: ""десять"" - 中文: ""十""
Русский: ""сотня"" - 中文: ""百""
Русский: ""шесть"" - 中文: ""","[31304, 232]",六,"[29879, 4832, 28319, 1039, 1354, 269]",six,шесть
"Русский: ""красота"" - 中文: ""美""
Русский: ""середина"" - 中文: ""中""
Русский: ""биржа"" - 中文: ""交""
Русский: ""песок"" - 中文: ""沙""
Русский: ""семь"" - 中文: ""","[31425, 231]",七,"[29879, 409, 344, 9881, 269]",seven,семь
"Русский: ""источник"" - 中文: ""源""
Русский: ""земля"" - 中文: ""地""
Русский: ""облако"" - 中文: ""云""
Русский: ""семь"" - 中文: ""七""
Русский: ""восемь"" - 中文: ""","[31044, 232]",八,"[29319, 29872, 15761, 9475, 321, 10096]",eight,восемь
"Русский: ""человек"" - 中文: ""人""
Русский: ""красный"" - 中文: ""红""
Русский: ""звезда"" - 中文: ""星""
Русский: ""мяч"" - 中文: ""球""
Русский: ""девять"" - 中文: ""","[31321, 231]",九,"[1240, 29876, 6836, 17081, 14183, 302]",nine,девять
"Русский: ""сетка"" - 中文: ""网""
Русский: ""пруд"" - 中文: ""池""
Русский: ""лошадь"" - 中文: ""马""
Русский: ""скорость"" - 中文: ""速""
Русский: ""десять"" - 中文: ""","[30802, 232]",十,"[371, 734, 3006, 29873, 841, 260]",ten,десять
"Русский: ""предмет"" - 中文: ""项""
Русский: ""племя"" - 中文: ""族""
Русский: ""собрание"" - 中文: ""会""
Русский: ""версия"" - 中文: ""版""
Русский: ""голова"" - 中文: ""","[31584, 232]",头,"[354, 2343, 2813, 298, 29882, 540]",head,голова
"Русский: ""почва"" - 中文: ""土""
Русский: ""облако"" - 中文: ""云""
Русский: ""цветок"" - 中文: ""花""
Русский: ""закон"" - 中文: ""法""
Русский: ""магазин"" - 中文: ""","[31758, 232]",店,"[29879, 18296, 19032, 528, 845, 17394, 269]",shop,магазин
"Русский: ""слово"" - 中文: ""字""
Русский: ""золото"" - 中文: ""金""
Русский: ""сумка"" - 中文: ""包""
Русский: ""танец"" - 中文: ""舞""
Русский: ""полоса"" - 中文: ""","[31217, 233]",条,"[29879, 303, 17010, 10076, 851, 380, 17820, 269, 710]",strip,полоса
"Русский: ""мост"" - 中文: ""桥""
Русский: ""красный"" - 中文: ""红""
Русский: ""мяч"" - 中文: ""球""
Русский: ""версия"" - 中文: ""版""
Русский: ""улица"" - 中文: ""","[30813, 235]",街,"[29879, 303, 13045, 11952, 851, 380, 29352, 12243, 269, 710]",street,улица
"Русский: ""снег"" - 中文: ""雪""
Русский: ""рот"" - 中文: ""口""
Русский: ""вода"" - 中文: ""水""
Русский: ""поражение"" - 中文: ""败""
Русский: ""часть"" - 中文: ""","[30636, 236]",部,"[760, 282, 610, 29886, 1595, 862, 3300, 3274]",part,часть
"Русский: ""лето"" - 中文: ""夏""
Русский: ""луна"" - 中文: ""月""
Русский: ""волна"" - 中文: ""波""
Русский: ""язык"" - 中文: ""语""
Русский: ""поле"" - 中文: ""","[31632, 232]",场,"[29607, 7241, 285, 1746, 2671, 5713, 29888]",field,поле
"Русский: ""картина"" - 中文: ""画""
Русский: ""дверь"" - 中文: ""门""
Русский: ""лицо"" - 中文: ""面""
Русский: ""два"" - 中文: ""二""
Русский: ""танец"" - 中文: ""","[31939, 235]",舞,"[1146, 270, 29881, 18386, 1388, 17948, 6025]",dance,танец
"Русский: ""машина"" - 中文: ""机""
Русский: ""власть"" - 中文: ""力""
Русский: ""провинция"" - 中文: ""省""
Русский: ""судья"" - 中文: ""判""
Русский: ""слово"" - 中文: ""","[30578, 232]",字,"[6365, 1734, 8879, 13762, 1742, 827, 281, 29893]",word,слово
"Русский: ""структура"" - 中文: ""构""
Русский: ""шесть"" - 中文: ""六""
Русский: ""дверь"" - 中文: ""门""
Русский: ""пружина"" - 中文: ""春""
Русский: ""пара"" - 中文: ""","[31960, 232]",双,"[5101, 282, 18784, 29886, 3300, 3274]",pair,пара
"Русский: ""пример"" - 中文: ""例""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""платформа"" - 中文: ""台""
Русский: ""костер"" - 中文: ""火""
Русский: ""сиденье"" - 中文: ""","[31780, 232]",座,"[29879, 7205, 409, 12949, 344, 269]",seat,сиденье
"Русский: ""биржа"" - 中文: ""交""
Русский: ""школа"" - 中文: ""校""
Русский: ""нога"" - 中文: ""足""
Русский: ""юг"" - 中文: ""南""
Русский: ""тысяча"" - 中文: ""","[31159, 232]",千,"[386, 10405, 29873, 7693, 12595, 260, 266]",thousand,тысяча
"Русский: ""юг"" - 中文: ""南""
Русский: ""вид"" - 中文: ""种""
Русский: ""племя"" - 中文: ""族""
Русский: ""человек"" - 中文: ""人""
Русский: ""север"" - 中文: ""","[30662, 232]",北,"[694, 29876, 15459, 6641, 1217, 3643, 302]",north,север
"Русский: ""галстук"" - 中文: ""结""
Русский: ""север"" - 中文: ""北""
Русский: ""цветок"" - 中文: ""花""
Русский: ""племя"" - 中文: ""族""
Русский: ""машина"" - 中文: ""","[31429, 233]",机,"[8628, 23523, 611, 7672, 29885, 286, 4933, 5825, 655]",machine,машина
"Русский: ""четыре"" - 中文: ""四""
Русский: ""речь"" - 中文: ""话""
Русский: ""вид"" - 中文: ""种""
Русский: ""друг"" - 中文: ""友""
Русский: ""позиция"" - 中文: ""","[30956, 231]",位,"[926, 282, 3283, 1066, 1129, 13686, 772, 2602, 29886]",position,позиция
"Русский: ""речь"" - 中文: ""话""
Русский: ""гора"" - 中文: ""山""
Русский: ""рис"" - 中文: ""米""
Русский: ""фрукт"" - 中文: ""果""
Русский: ""провинция"" - 中文: ""","[31600, 234]",省,"[558, 410, 12291, 16123, 544, 282, 771, 1326, 8482, 29886]",province,провинция
"Русский: ""город"" - 中文: ""城""
Русский: ""три"" - 中文: ""三""
Русский: ""вид"" - 中文: ""种""
Русский: ""пять"" - 中文: ""五""
Русский: ""биржа"" - 中文: ""","[31398, 231]",交,"[5566, 14523, 29872, 735, 429, 6543, 321]",exchange,биржа
"Русский: ""сумка"" - 中文: ""包""
Русский: ""лошадь"" - 中文: ""马""
Русский: ""лицо"" - 中文: ""面""
Русский: ""звук"" - 中文: ""音""
Русский: ""середина"" - 中文: ""","[30275, 231]",中,"[7145, 7256, 2460, 17662, 29885, 286, 3737, 6563]",middle,середина
"Русский: ""скорость"" - 中文: ""速""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""часть"" - 中文: ""部""
Русский: ""голова"" - 中文: ""头""
Русский: ""друг"" - 中文: ""","[31373, 232]",友,"[3484, 1424, 5121, 7932, 1341, 285, 29888, 18326]",friend,друг
"Русский: ""юг"" - 中文: ""南""
Русский: ""рука"" - 中文: ""手""
Русский: ""красота"" - 中文: ""美""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""цвет"" - 中文: ""","[31085, 235]",色,"[274, 2927, 1302, 10965, 29883, 2780, 784, 1054, 1111]",color,цвет
"Русский: ""восток"" - 中文: ""东""
Русский: ""линия"" - 中文: ""线""
Русский: ""море"" - 中文: ""海""
Русский: ""снег"" - 中文: ""雪""
Русский: ""вид"" - 中文: ""","[31893, 234]",种,"[1984, 9089, 29895, 2924, 19015, 14380, 413, 8506]",kind,вид
"Русский: ""золото"" - 中文: ""金""
Русский: ""вода"" - 中文: ""水""
Русский: ""рука"" - 中文: ""手""
Русский: ""фрукт"" - 中文: ""果""
Русский: ""судья"" - 中文: ""","[31791, 232]",判,"[16833, 4900, 432, 3623, 6577, 17675, 29926]",judge,судья
"Русский: ""солнце"" - 中文: ""阳""
Русский: ""источник"" - 中文: ""源""
Русский: ""луна"" - 中文: ""月""
Русский: ""юг"" - 中文: ""南""
Русский: ""школа"" - 中文: ""","[31071, 233]",校,"[29879, 1364, 1557, 3762, 816, 27041, 885, 269]",school,школа
"Русский: ""школа"" - 中文: ""校""
Русский: ""рот"" - 中文: ""口""
Русский: ""середина"" - 中文: ""中""
Русский: ""власть"" - 中文: ""力""
Русский: ""структура"" - 中文: ""","[31901, 233]",构,"[29879, 6220, 303, 2281, 3829, 10582, 23905, 851, 380, 4984, 269, 710]",structure,структура
"Русский: ""рот"" - 中文: ""口""
Русский: ""пружина"" - 中文: ""春""
Русский: ""версия"" - 中文: ""版""
Русский: ""песня"" - 中文: ""歌""
Русский: ""галстук"" - 中文: ""","[31320, 234]",结,"[2034, 29873, 19538, 22134, 260]",tie,галстук
"Русский: ""полоса"" - 中文: ""条""
Русский: ""версия"" - 中文: ""版""
Русский: ""удалить"" - 中文: ""删""
Русский: ""речь"" - 中文: ""话""
Русский: ""пример"" - 中文: ""","[31507, 231]",例,"[29872, 429, 1342, 735, 4392, 321, 4773]",example,пример
"Русский: ""предмет"" - 中文: ""项""
Русский: ""красный"" - 中文: ""红""
Русский: ""провинция"" - 中文: ""省""
Русский: ""мать"" - 中文: ""母""
Русский: ""лицо"" - 中文: ""","[30806, 236]",面,"[3700, 2161, 4024, 5444, 2258, 17470, 285, 29888]",face,лицо
"Русский: ""рис"" - 中文: ""米""
Русский: ""пара"" - 中文: ""双""
Русский: ""часть"" - 中文: ""部""
Русский: ""долина"" - 中文: ""谷""
Русский: ""мост"" - 中文: ""","[31749, 233]",桥,"[1506, 18419, 28635, 29890, 12945, 19515, 1182, 289]",bridge,мост
"Русский: ""деревня"" - 中文: ""村""
Русский: ""девять"" - 中文: ""九""
Русский: ""галстук"" - 中文: ""结""
Русский: ""чай"" - 中文: ""茶""
Русский: ""предмет"" - 中文: ""","[31888, 236]",项,"[277, 372, 29875, 474, 568, 667, 2944]",item,предмет
"Русский: ""долина"" - 中文: ""谷""
Русский: ""песок"" - 中文: ""沙""
Русский: ""вид"" - 中文: ""种""
Русский: ""восемь"" - 中文: ""八""
Русский: ""удалить"" - 中文: ""","[31916, 232]",删,"[8143, 628, 270, 29881, 316, 6144, 7374, 5217, 311]",delete,удалить
"Русский: ""провинция"" - 中文: ""省""
Русский: ""сотня"" - 中文: ""百""
Русский: ""пара"" - 中文: ""双""
Русский: ""пять"" - 中文: ""五""
Русский: ""группа"" - 中文: ""","[31829, 234]",群,"[4071, 2972, 629, 867, 29887, 17170, 330, 2318]",group,группа
"Русский: ""лицо"" - 中文: ""面""
Русский: ""машина"" - 中文: ""机""
Русский: ""источник"" - 中文: ""源""
Русский: ""золото"" - 中文: ""金""
Русский: ""талант"" - 中文: ""","[31979, 233]",才,"[20411, 24242, 941, 260, 29873, 11062, 5969, 17694]",talent,талант
"Русский: ""судья"" - 中文: ""判""
Русский: ""пять"" - 中文: ""五""
Русский: ""мяч"" - 中文: ""球""
Русский: ""солнце"" - 中文: ""阳""
Русский: ""красота"" - 中文: ""","[30630, 234]",美,"[29890, 367, 915, 6562, 289, 15409]",beauty,красота
"Русский: ""возврат"" - 中文: ""回""
Русский: ""сиденье"" - 中文: ""座""
Русский: ""море"" - 中文: ""海""
Русский: ""хвост"" - 中文: ""尾""
Русский: ""платформа"" - 中文: ""","[31037, 232]",台,"[572, 13974, 715, 7481, 282, 18870, 29886, 12120, 2174]",platform,платформа
"Русский: ""хвост"" - 中文: ""尾""
Русский: ""танец"" - 中文: ""舞""
Русский: ""пять"" - 中文: ""五""
Русский: ""язык"" - 中文: ""语""
Русский: ""дом"" - 中文: ""","[31654, 232]",屋,"[29882, 3699, 1251, 298, 5089, 10774, 8697, 9261]",house,дом
"Русский: ""источник"" - 中文: ""源""
Русский: ""собрание"" - 中文: ""会""
Русский: ""поле"" - 中文: ""场""
Русский: ""рис"" - 中文: ""米""
Русский: ""солнце"" - 中文: ""","[31430, 236]",阳,"[29879, 480, 11445, 6575, 2146, 269]",sun,солнце
"Русский: ""картина"" - 中文: ""画""
Русский: ""сердце"" - 中文: ""心""
Русский: ""нога"" - 中文: ""足""
Русский: ""гора"" - 中文: ""山""
Русский: ""собрание"" - 中文: ""","[30437, 231]",会,"[592, 1004, 5870, 11781, 29885, 286, 17897]",meeting,собрание
"Русский: ""голова"" - 中文: ""头""
Русский: ""лошадь"" - 中文: ""马""
Русский: ""солнце"" - 中文: ""阳""
Русский: ""восемь"" - 中文: ""八""
Русский: ""история"" - 中文: ""","[30911, 232]",史,"[18434, 2918, 22880, 670, 298, 29882, 9825, 7251, 4955, 3603, 16211]",history,история
"Русский: ""галстук"" - 中文: ""结""
Русский: ""девять"" - 中文: ""九""
Русский: ""сетка"" - 中文: ""网""
Русский: ""шесть"" - 中文: ""六""
Русский: ""долина"" - 中文: ""","[31112, 235]",谷,"[19599, 2947, 325, 659, 1564, 29894, 791, 28519, 22044]",valley,долина
"Русский: ""восемь"" - 中文: ""八""
Русский: ""сердце"" - 中文: ""心""
Русский: ""луна"" - 中文: ""月""
Русский: ""почва"" - 中文: ""土""
Русский: ""квадрат"" - 中文: ""","[30525, 233]",方,"[29879, 26613, 17619, 3044, 6862, 18074, 10674, 269]",square,квадрат
"Русский: ""пара"" - 中文: ""双""
Русский: ""север"" - 中文: ""北""
Русский: ""два"" - 中文: ""二""
Русский: ""деревня"" - 中文: ""村""
Русский: ""поколение"" - 中文: ""","[30690, 231]",代,"[1176, 4738, 1885, 29887, 479, 18530, 1737, 12623, 2531, 330]",generation,поколение
"Русский: ""поле"" - 中文: ""场""
Русский: ""рука"" - 中文: ""手""
Русский: ""галстук"" - 中文: ""结""
Русский: ""океан"" - 中文: ""洋""
Русский: ""юг"" - 中文: ""","[30601, 232]",南,"[13267, 3669, 29879, 7062, 578, 577, 269]",south,юг
"Русский: ""картина"" - 中文: ""画""
Русский: ""поколение"" - 中文: ""代""
Русский: ""племя"" - 中文: ""族""
Русский: ""голова"" - 中文: ""头""
Русский: ""добродетель"" - 中文: ""","[31169, 232]",德,"[325, 3516, 27935, 29894, 15389, 1403, 4610, 10636, 2405]",virtue,добродетель
"Русский: ""лето"" - 中文: ""夏""
Русский: ""структура"" - 中文: ""构""
Русский: ""судья"" - 中文: ""判""
Русский: ""река"" - 中文: ""河""
Русский: ""племя"" - 中文: ""","[30999, 233]",族,"[3367, 509, 29563, 534, 3626, 29873, 9434, 260]",tribe,племя
"Русский: ""хвост"" - 中文: ""尾""
Русский: ""часть"" - 中文: ""部""
Русский: ""сетка"" - 中文: ""格""
Русский: ""четыре"" - 中文: ""四""
Русский: ""город"" - 中文: ""","[30626, 232]",城,"[274, 29883, 455, 7537, 20752, 4272, 12690, 4583]",city,город
"Русский: ""сетка"" - 中文: ""格""
Русский: ""пример"" - 中文: ""例""
Русский: ""песок"" - 中文: ""沙""
Русский: ""человек"" - 中文: ""人""
Русский: ""язык"" - 中文: ""","[31505, 235]",语,"[433, 3893, 301, 6468, 4086, 6361, 425, 10906, 11675, 29880]",language,язык
"Русский: ""друг"" - 中文: ""友""
Русский: ""сердце"" - 中文: ""心""
Русский: ""улица"" - 中文: ""街""
Русский: ""семь"" - 中文: ""七""
Русский: ""скорость"" - 中文: ""","[31859, 236]",速,"[1028, 29879, 5965, 6210, 19322, 961, 269, 805]",speed,скорость
"Русский: ""цветок"" - 中文: ""花""
Русский: ""провинция"" - 中文: ""省""
Русский: ""нога"" - 中文: ""足""
Русский: ""версия"" - 中文: ""版""
Русский: ""земля"" - 中文: ""","[30533, 232]",地,"[2057, 4071, 5962, 629, 867, 29887, 17170, 330]",ground,земля
"Русский: ""восемь"" - 中文: ""八""
Русский: ""позиция"" - 中文: ""位""
Русский: ""мост"" - 中文: ""桥""
Русский: ""деревня"" - 中文: ""村""
Русский: ""попытка"" - 中文: ""","[31787, 235]",试,"[29874, 271, 472, 21609, 4218, 263, 1131, 1098, 15127]",attempt,попытка
"Русский: ""сиденье"" - 中文: ""座""
Русский: ""волна"" - 中文: ""波""
Русский: ""восемь"" - 中文: ""八""
Русский: ""рука"" - 中文: ""手""
Русский: ""поражение"" - 中文: ""","[31955, 235]",败,"[270, 822, 8686, 29881, 316, 1753, 20653, 311]",defeat,поражение
"Русский: ""полоса"" - 中文: ""条""
Русский: ""друг"" - 中文: ""友""
Русский: ""провинция"" - 中文: ""省""
Русский: ""фрукт"" - 中文: ""果""
Русский: ""хвост"" - 中文: ""","[31631, 232]",尾,"[18237, 941, 11062, 29873, 12464, 260]",tail,хвост
"Русский: ""точка"" - 中文: ""点""
Русский: ""книга"" - 中文: ""书""
Русский: ""сотня"" - 中文: ""百""
Русский: ""север"" - 中文: ""北""
Русский: ""мать"" - 中文: ""","[31763, 233]",母,"[4346, 29885, 286, 5637, 14817, 25550, 3184, 2730]",mother,мать
"Русский: ""звезда"" - 中文: ""星""
Русский: ""слово"" - 中文: ""字""
Русский: ""галстук"" - 中文: ""结""
Русский: ""власть"" - 中文: ""力""
Русский: ""восток"" - 中文: ""","[30979, 231]",东,"[321, 11248, 23027, 2240, 29872, 9755]",east,восток
"Русский: ""школа"" - 中文: ""校""
Русский: ""поле"" - 中文: ""场""
Русский: ""четыре"" - 中文: ""四""
Русский: ""три"" - 中文: ""三""
Русский: ""возврат"" - 中文: ""","[30742, 232]",回,"[337, 3240, 2457, 2267, 29878, 364, 736, 276]",return,возврат
"Русский: ""мост"" - 中文: ""桥""
Русский: ""структура"" - 中文: ""构""
Русский: ""язык"" - 中文: ""语""
Русский: ""слово"" - 中文: ""字""
Русский: ""речь"" - 中文: ""","[31852, 235]",话,"[1028, 29879, 5965, 961, 12032, 269, 805]",speech,речь
"Русский: ""красный"" - 中文: ""红""
Русский: ""позиция"" - 中文: ""位""
Русский: ""биржа"" - 中文: ""交""
Русский: ""дом"" - 中文: ""屋""
Русский: ""ребенок"" - 中文: ""","[30319, 232]",子,"[274, 4161, 18558, 29883, 305, 521, 2278, 5145]",child,ребенок
"Русский: ""красота"" - 中文: ""美""
Русский: ""песок"" - 中文: ""沙""
Русский: ""машина"" - 中文: ""机""
Русский: ""костер"" - 中文: ""火""
Русский: ""башня"" - 中文: ""","[31831, 232]",塔,"[19372, 517, 304, 29873, 260]",tower,башня
"Русский: ""золото"" - 中文: ""金""
Русский: ""песня"" - 中文: ""歌""
Русский: ""лето"" - 中文: ""夏""
Русский: ""лицо"" - 中文: ""面""
Русский: ""мужчина"" - 中文: ""","[31203, 234]",男,"[611, 5156, 4439, 29885, 286, 14263, 655, 19202]",male,мужчина
"Русский: ""племя"" - 中文: ""族""
Русский: ""язык"" - 中文: ""语""
Русский: ""звезда"" - 中文: ""星""
Русский: ""картина"" - 中文: ""画""
Русский: ""человек"" - 中文: ""","[30313, 231]",人,"[10532, 2022, 546, 6774, 3736, 282, 1236, 29886, 412, 639]",person,человек
"Русский: ""город"" - 中文: ""城""
Русский: ""нога"" - 中文: ""足""
Русский: ""рот"" - 中文: ""口""
Русский: ""земля"" - 中文: ""地""
Русский: ""сотня"" - 中文: ""","[31047, 234]",百,"[22888, 6905, 298, 9074, 29882, 6893]",hundred,сотня
"Русский: ""собрание"" - 中文: ""会""
Русский: ""костер"" - 中文: ""火""
Русский: ""сетка"" - 中文: ""格""
Русский: ""четыре"" - 中文: ""四""
Русский: ""офис"" - 中文: ""","[31655, 232]",局,"[8034, 974, 288, 2696, 1283, 310, 20205, 3344, 29877]",office,офис
"Русский: ""источник"" - 中文: ""源""
Русский: ""речь"" - 中文: ""话""
Русский: ""красота"" - 中文: ""美""
Русский: ""пара"" - 中文: ""双""
Русский: ""звук"" - 中文: ""","[30941, 236]",音,"[3669, 6047, 29879, 578, 577, 29802, 269]",sound,звук
"Русский: ""полоса"" - 中文: ""条""
Русский: ""поколение"" - 中文: ""代""
Русский: ""собрание"" - 中文: ""会""
Русский: ""нога"" - 中文: ""足""
Русский: ""власть"" - 中文: ""","[31074, 232]",力,"[12248, 13519, 282, 1129, 4764, 772, 29886, 3081]",power,власть
"Русский: ""луна"" - 中文: ""月""
Русский: ""улица"" - 中文: ""街""
Русский: ""власть"" - 中文: ""力""
Русский: ""песок"" - 中文: ""沙""
Русский: ""лето"" - 中文: ""","[31241, 232]",夏,"[269, 29879, 480, 11801, 22792, 2083, 2146, 2533]",summer,лето


==> figures/translation/7b_zh_de_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""删"" - Deutsch: ""löschen""
中文: ""月"" - Deutsch: ""Mond""
中文: ""山"" - Deutsch: ""Berg""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""书"" - Deutsch: ""","[5373, 10586, 22987, 3727, 350, 29933]",Buch,"[833, 1045, 3143, 2909, 289, 29890]",book,书
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""春"" - Deutsch: ""Feder""
中文: ""起"" - Deutsch: ""Anstieg""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""云"" - Deutsch: ""","[29956, 399, 14962, 11902]",Wolke,"[695, 17184, 29883, 9274, 1067, 15126, 274, 23642, 9570]",cloud,云
"中文: ""格"" - Deutsch: ""Gitter""
中文: ""阳"" - Deutsch: ""Sonne""
中文: ""部"" - Deutsch: ""Teil""
中文: ""判"" - Deutsch: ""Richter""
中文: ""包"" - Deutsch: ""","[23793, 323, 29911, 10523]",Tasche,"[9922, 23156, 2291, 289, 19548, 29890]",bag,包
"中文: ""语"" - Deutsch: ""Sprache""
中文: ""南"" - Deutsch: ""Süden""
中文: ""街"" - Deutsch: ""Straße""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""口"" - Deutsch: ""","[29924, 341, 8229, 13564]",Mund,"[29442, 2730, 13394, 4346, 29885, 21026, 286]",mouth,口
"中文: ""七"" - Deutsch: ""sieben""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""力"" - Deutsch: ""Macht""
中文: ""土"" - Deutsch: ""","[8431, 1952, 350, 29933, 19929]",Boden,"[578, 22473, 577, 269, 29879]",soil,土
"中文: ""子"" - Deutsch: ""Kind""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""色"" - Deutsch: ""Farbe""
中文: ""山"" - Deutsch: ""","[1522, 17104, 3629, 2292, 350, 29933, 9827]",Berg,"[29442, 2730, 5766, 4346, 29885, 14378, 16476, 286]",mountain,山
"中文: ""北"" - Deutsch: ""Norden""
中文: ""口"" - Deutsch: ""Mund""
中文: ""座"" - Deutsch: ""Sitz""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""布"" - Deutsch: ""","[23215, 12603, 323, 29911]",Tuch,"[695, 17184, 13950, 29883, 1067, 15126, 274]",cloth,布
"中文: ""交"" - Deutsch: ""Börse""
中文: ""败"" - Deutsch: ""Niederlage""
中文: ""二"" - Deutsch: ""zwei""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""心"" - Deutsch: ""","[379, 3868, 940, 29950, 2439, 12905, 18650]",Herz,"[8293, 354, 23057, 540, 29882, 298, 5192]",heart,心
"中文: ""红"" - Deutsch: ""rot""
中文: ""条"" - Deutsch: ""Streifen""
中文: ""歌"" - Deutsch: ""Lied""
中文: ""校"" - Deutsch: ""Schule""
中文: ""日"" - Deutsch: ""","[8176, 323, 29911, 10523, 10522]",Tag,"[1388, 270, 3250, 2462, 1146, 29881]",day,日
"中文: ""千"" - Deutsch: ""tausend""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""星"" - Deutsch: ""","[317, 7789, 28588, 2443, 23413, 624, 29903, 855]",Stern,"[5173, 9523, 29879, 303, 5810, 8508, 269, 380]",star,星
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""部"" - Deutsch: ""Teil""
中文: ""场"" - Deutsch: ""Feld""
中文: ""春"" - Deutsch: ""","[7351, 383, 17972, 5169, 29943, 8263]",Feder,"[805, 7689, 1028, 6709, 4278, 269, 29879, 15099]",spring,春
"中文: ""塔"" - Deutsch: ""Turm""
中文: ""湖"" - Deutsch: ""See""
中文: ""部"" - Deutsch: ""Teil""
中文: ""美"" - Deutsch: ""Schönheit""
中文: ""月"" - Deutsch: ""","[29924, 341, 4546, 7185, 2598, 12125, 22638]",Mond,"[2730, 18786, 4346, 29885, 286]",moon,月
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""东"" - Deutsch: ""Osten""
中文: ""台"" - Deutsch: ""Plattform""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""木"" - Deutsch: ""","[19984, 379, 8335, 26211, 4168, 29950]",Holz,"[8879, 8112, 827, 6115, 281, 29893]",wood,木
"中文: ""街"" - Deutsch: ""Straße""
中文: ""址"" - Deutsch: ""Standort""
中文: ""项"" - Deutsch: ""Gegenstand""
中文: ""河"" - Deutsch: ""Fluss""
中文: ""村"" - Deutsch: ""","[29928, 1938, 6132, 17207, 9579, 360]",Dorf,"[3516, 11928, 29894, 28765, 1403, 17191, 4213, 21031, 5720, 325]",village,村
"中文: ""美"" - Deutsch: ""Schönheit""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""一"" - Deutsch: ""eins""
中文: ""书"" - Deutsch: ""Buch""
中文: ""林"" - Deutsch: ""","[5260, 29956, 399, 17721, 22552]",Wald,"[363, 1079, 1181, 29888, 26839, 285, 13569, 1454, 1701]",forest,林
"中文: ""址"" - Deutsch: ""Standort""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""判"" - Deutsch: ""Richter""
中文: ""场"" - Deutsch: ""Feld""
中文: ""格"" - Deutsch: ""","[28712, 29954, 4406, 11786, 26074, 402]",Gitter,"[6856, 629, 330, 29887, 867, 7720]",grid,格
"中文: ""源"" - Deutsch: ""Quelle""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""门"" - Deutsch: ""Tür""
中文: ""土"" - Deutsch: ""Boden""
中文: ""歌"" - Deutsch: ""","[29382, 7326, 365, 2718, 29931, 23410]",Lied,"[1487, 578, 577, 1100, 21453, 4823, 269, 29879]",song,歌
"中文: ""美"" - Deutsch: ""Schönheit""
中文: ""春"" - Deutsch: ""Feder""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""九"" - Deutsch: ""neun""
中文: ""水"" - Deutsch: ""","[29457, 12547, 29956, 399, 16124, 22552]",Wasser,"[11324, 4094, 2766, 13405, 16699, 281, 29893]",water,水
"中文: ""部"" - Deutsch: ""Teil""
中文: ""口"" - Deutsch: ""Mund""
中文: ""河"" - Deutsch: ""Fluss""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""池"" - Deutsch: ""","[1920, 323, 29911, 7141]",Teich,"[12509, 1112, 772, 1129, 2818, 282, 29886]",pond,池
"中文: ""族"" - Deutsch: ""Stamm""
中文: ""一"" - Deutsch: ""eins""
中文: ""三"" - Deutsch: ""drei""
中文: ""项"" - Deutsch: ""Gegenstand""
中文: ""河"" - Deutsch: ""","[2379, 8754, 383, 29943]",Fluss,"[4401, 3511, 374, 29878, 9050, 364, 8580, 1150, 10107]",river,河
"中文: ""场"" - Deutsch: ""Feld""
中文: ""红"" - Deutsch: ""rot""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""雪"" - Deutsch: ""Schnee""
中文: ""法"" - Deutsch: ""","[7999, 1879, 29954, 6328, 402]",Gesetz,"[29880, 4307, 433, 425, 10653, 301]",law,法
"中文: ""海"" - Deutsch: ""Meer""
中文: ""座"" - Deutsch: ""Sitz""
中文: ""例"" - Deutsch: ""Beispiel""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""波"" - Deutsch: ""","[4806, 29956, 399, 11284, 28862, 5674, 1334, 10458]",Welle,"[11324, 27766, 2766, 10742, 281, 29893]",wave,波
"中文: ""东"" - Deutsch: ""Osten""
中文: ""例"" - Deutsch: ""Beispiel""
中文: ""门"" - Deutsch: ""Tür""
中文: ""八"" - Deutsch: ""acht""
中文: ""洋"" - Deutsch: ""","[29949, 438]",Ozean,"[29877, 25802, 23474, 288, 12954, 542]",ocean,洋
"中文: ""八"" - Deutsch: ""acht""
中文: ""南"" - Deutsch: ""Süden""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""发"" - Deutsch: ""Haar""
中文: ""洞"" - Deutsch: ""","[379, 11623, 29950]",Höhle,"[5777, 29883, 24230, 18346, 274, 1113]",cave,洞
"中文: ""败"" - Deutsch: ""Niederlage""
中文: ""线"" - Deutsch: ""Linie""
中文: ""山"" - Deutsch: ""Berg""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""海"" - Deutsch: ""","[29924, 341, 2191, 6816]",Meer,"[344, 7205, 409, 269, 29879]",sea,海
"中文: ""洋"" - Deutsch: ""Ozean""
中文: ""心"" - Deutsch: ""Herz""
中文: ""话"" - Deutsch: ""Rede""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""湖"" - Deutsch: ""","[922, 317, 2823, 13393, 29903, 2008]",See,"[18170, 29880, 24591, 425, 433, 19437, 301]",lake,湖
"中文: ""种"" - Deutsch: ""Art""
中文: ""花"" - Deutsch: ""Blume""
中文: ""波"" - Deutsch: ""Welle""
中文: ""千"" - Deutsch: ""tausend""
中文: ""源"" - Deutsch: ""","[29984, 5462, 751, 8654, 2182, 660]",Quelle,"[2752, 3669, 578, 577, 4993, 269, 29879]",source,源
"中文: ""画"" - Deutsch: ""Gemälde""
中文: ""阳"" - Deutsch: ""Sonne""
中文: ""地"" - Deutsch: ""Boden""
中文: ""站"" - Deutsch: ""Bahnhof""
中文: ""火"" - Deutsch: ""","[383, 5169, 29943, 8263, 29331]",Feuer,"[5713, 29888, 13734, 7241, 285, 8696, 28034, 3974]",fire,火
"中文: ""洞"" - Deutsch: ""Höhle""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""池"" - Deutsch: ""Teich""
中文: ""部"" - Deutsch: ""Teil""
中文: ""点"" - Deutsch: ""","[22723, 349, 29925, 12129]",Punkt,"[1298, 772, 1129, 3149, 282, 11899, 29886]",point,点
"中文: ""源"" - Deutsch: ""Quelle""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""色"" - Deutsch: ""Farbe""
中文: ""画"" - Deutsch: ""","[7999, 1879, 15170, 29954, 402]",Gemälde,"[3300, 10675, 20413, 6788, 282, 29886, 3274]",painting,画
"中文: ""格"" - Deutsch: ""Gitter""
中文: ""删"" - Deutsch: ""löschen""
中文: ""洞"" - Deutsch: ""Höhle""
中文: ""话"" - Deutsch: ""Rede""
中文: ""站"" - Deutsch: ""","[15174, 6000, 28701, 29933, 350, 15131]",Bahnhof,"[5173, 9523, 19569, 6112, 23436, 1002, 29879, 303, 269, 380, 5073]",station,站
"中文: ""判"" - Deutsch: ""Richter""
中文: ""座"" - Deutsch: ""Sitz""
中文: ""局"" - Deutsch: ""Büro""
中文: ""种"" - Deutsch: ""Art""
中文: ""米"" - Deutsch: ""","[29934, 390, 1123, 830]",Reis,"[374, 29878, 2200, 11674, 364, 9597, 19408, 10107]",rice,米
"中文: ""河"" - Deutsch: ""Fluss""
中文: ""东"" - Deutsch: ""Osten""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""街"" - Deutsch: ""Straße""
中文: ""线"" - Deutsch: ""","[4342, 11667, 365, 2718, 29931, 23410]",Linie,"[1915, 1196, 29880, 1220, 492, 6276, 619, 301]",line,线
"中文: ""书"" - Deutsch: ""Buch""
中文: ""马"" - Deutsch: ""Pferd""
中文: ""一"" - Deutsch: ""eins""
中文: ""省"" - Deutsch: ""Provinz""
中文: ""花"" - Deutsch: ""","[10358, 3164, 350, 29933]",Blume,"[4972, 1731, 5685, 28149, 29888, 1579, 285, 1652]",flower,花
"中文: ""中"" - Deutsch: ""Mitte""
中文: ""局"" - Deutsch: ""Büro""
中文: ""交"" - Deutsch: ""Börse""
中文: ""语"" - Deutsch: ""Sprache""
中文: ""茶"" - Deutsch: ""","[1920, 323, 29911, 7141]",Tee,"[371, 734, 260, 23429, 29873]",tea,茶
"中文: ""三"" - Deutsch: ""drei""
中文: ""交"" - Deutsch: ""Börse""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""云"" - Deutsch: ""Wolke""
中文: ""足"" - Deutsch: ""","[11212, 383, 11871, 29943]",Fuß,"[1181, 29888, 1701, 6661, 5431, 285, 3661, 7953]",foot,足
"中文: ""机"" - Deutsch: ""Maschine""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""洞"" - Deutsch: ""Höhle""
中文: ""局"" - Deutsch: ""Büro""
中文: ""门"" - Deutsch: ""","[323, 29911, 25424]",Tür,"[270, 17433, 1867, 3050, 437, 29881]",door,门
"中文: ""水"" - Deutsch: ""Wasser""
中文: ""五"" - Deutsch: ""fünf""
中文: ""场"" - Deutsch: ""Feld""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""雪"" - Deutsch: ""","[317, 4421, 29903, 4504, 1102, 21129, 2522]",Schnee,"[15007, 5807, 16586, 269, 29879]",snow,雪
"中文: ""火"" - Deutsch: ""Feuer""
中文: ""门"" - Deutsch: ""Tür""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""茶"" - Deutsch: ""Tee""
中文: ""马"" - Deutsch: ""","[349, 10022, 29925]",Pferd,"[4029, 10435, 2015, 1251, 11231, 29882, 298, 5089]",horse,马
"中文: ""洋"" - Deutsch: ""Ozean""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""土"" - Deutsch: ""Boden""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""一"" - Deutsch: ""","[29872, 1011, 21084, 10096, 321]",eins,"[29877, 697, 373, 288, 650, 265]",one,一
"中文: ""光"" - Deutsch: ""Licht""
中文: ""米"" - Deutsch: ""Reis""
中文: ""子"" - Deutsch: ""Kind""
中文: ""站"" - Deutsch: ""Bahnhof""
中文: ""二"" - Deutsch: ""","[5263, 503, 7659, 29920, 4753, 7325]",zwei,"[3252, 260, 1023, 10184, 7516, 29873]",two,二
"中文: ""座"" - Deutsch: ""Sitz""
中文: ""口"" - Deutsch: ""Mund""
中文: ""户"" - Deutsch: ""Haushalt""
中文: ""部"" - Deutsch: ""Teil""
中文: ""三"" - Deutsch: ""","[270, 14724, 9697, 7707, 4192, 29881]",drei,"[1468, 266, 386, 260, 12455, 17536, 2211, 29873]",three,三
"中文: ""花"" - Deutsch: ""Blume""
中文: ""洋"" - Deutsch: ""Ozean""
中文: ""五"" - Deutsch: ""fünf""
中文: ""星"" - Deutsch: ""Stern""
中文: ""四"" - Deutsch: ""","[7214, 3516, 29894, 1403, 6316, 25965, 8545, 325]",vier,"[12584, 1181, 29888, 17823, 3023, 285, 1701]",four,四
"中文: ""春"" - Deutsch: ""Feder""
中文: ""池"" - Deutsch: ""Teich""
中文: ""足"" - Deutsch: ""Fuß""
中文: ""友"" - Deutsch: ""Freund""
中文: ""八"" - Deutsch: ""","[5860, 29874, 22019, 562, 263, 1274, 496, 3657]",acht,"[29319, 29872, 15761, 10096, 321, 9475]",eight,八
"中文: ""东"" - Deutsch: ""Osten""
中文: ""友"" - Deutsch: ""Freund""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""局"" - Deutsch: ""Büro""
中文: ""十"" - Deutsch: ""","[911, 503, 29920, 3777]",zehn,"[371, 734, 260, 841, 3006, 29873]",ten,十
"中文: ""足"" - Deutsch: ""Fuß""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""茶"" - Deutsch: ""Tee""
中文: ""日"" - Deutsch: ""Tag""
中文: ""头"" - Deutsch: ""","[8224, 29968, 27476, 476]",Kopf,"[2343, 354, 540, 2813, 29882, 298]",head,头
"中文: ""南"" - Deutsch: ""Süden""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""条"" - Deutsch: ""","[317, 11738, 624, 3767, 29903, 855, 5015]",Streifen,"[710, 10076, 17010, 17820, 29879, 303, 851, 269, 380]",strip,条
"中文: ""地"" - Deutsch: ""Boden""
中文: ""红"" - Deutsch: ""rot""
中文: ""书"" - Deutsch: ""Buch""
中文: ""花"" - Deutsch: ""Blume""
中文: ""街"" - Deutsch: ""","[317, 7357, 22667, 624, 3767, 29903, 855, 5015]",Straße,"[29352, 13045, 710, 11952, 12243, 29879, 851, 269, 380, 303]",street,街
"中文: ""交"" - Deutsch: ""Börse""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""母"" - Deutsch: ""Mutter""
中文: ""方"" - Deutsch: ""Quadrat""
中文: ""部"" - Deutsch: ""","[1920, 323, 29911, 7770, 7141]",Teil,"[3300, 610, 282, 3274, 1595, 862, 760, 29886]",part,部
"中文: ""种"" - Deutsch: ""Art""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""湖"" - Deutsch: ""See""
中文: ""足"" - Deutsch: ""Fuß""
中文: ""目"" - Deutsch: ""","[8407, 319, 22333, 29909]",Auge,"[29872, 10977, 321, 1032]",eye,目
"中文: ""土"" - Deutsch: ""Boden""
中文: ""北"" - Deutsch: ""Norden""
中文: ""星"" - Deutsch: ""Stern""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""场"" - Deutsch: ""","[383, 21113, 11961, 5169, 29943, 8263]",Feld,"[5713, 29888, 29607, 2671, 285, 1746, 7241]",field,场
"中文: ""速"" - Deutsch: ""Geschwindigkeit""
中文: ""中"" - Deutsch: ""Mitte""
中文: ""删"" - Deutsch: ""löschen""
中文: ""木"" - Deutsch: ""Holz""
中文: ""址"" - Deutsch: ""","[317, 6679, 7434, 11042, 624, 7813, 29903, 855]",Standort,"[1354, 3268, 2746, 7845, 269, 29879, 1039]",site,址
"中文: ""力"" - Deutsch: ""Macht""
中文: ""北"" - Deutsch: ""Norden""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""删"" - Deutsch: ""löschen""
中文: ""字"" - Deutsch: ""","[19662, 29956, 399, 14962, 13824]",Wort,"[8879, 6365, 13762, 827, 1742, 1734, 281, 29893]",word,字
"中文: ""二"" - Deutsch: ""zwei""
中文: ""口"" - Deutsch: ""Mund""
中文: ""歌"" - Deutsch: ""Lied""
中文: ""户"" - Deutsch: ""Haushalt""
中文: ""双"" - Deutsch: ""","[11868, 349, 29925, 2621]",Paar,"[3300, 282, 3274, 5101, 18784, 29886]",pair,双
"中文: ""月"" - Deutsch: ""Mond""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""足"" - Deutsch: ""Fuß""
中文: ""美"" - Deutsch: ""Schönheit""
中文: ""座"" - Deutsch: ""","[317, 6101, 23628, 25598, 21988, 29903]",Sitz,"[344, 12949, 7205, 409, 269, 29879]",seat,座
"中文: ""波"" - Deutsch: ""Welle""
中文: ""三"" - Deutsch: ""drei""
中文: ""日"" - Deutsch: ""Tag""
中文: ""一"" - Deutsch: ""eins""
中文: ""光"" - Deutsch: ""","[10413, 365, 2718, 29931, 23410]",Licht,"[3473, 29880, 14172, 492, 3578, 4366, 619, 301]",light,光
"中文: ""格"" - Deutsch: ""Gitter""
中文: ""花"" - Deutsch: ""Blume""
中文: ""土"" - Deutsch: ""Boden""
中文: ""八"" - Deutsch: ""acht""
中文: ""北"" - Deutsch: ""","[29940, 405, 3782, 4186, 23899, 1939, 5245]",Norden,"[302, 6641, 3643, 29876, 15459, 1217, 694]",north,北
"中文: ""交"" - Deutsch: ""Börse""
中文: ""败"" - Deutsch: ""Niederlage""
中文: ""心"" - Deutsch: ""Herz""
中文: ""阳"" - Deutsch: ""Sonne""
中文: ""机"" - Deutsch: ""","[29924, 341, 8622, 21870, 3219]",Maschine,"[611, 5825, 7672, 8628, 655, 29885, 23523, 4933, 286]",machine,机
"中文: ""户"" - Deutsch: ""Haushalt""
中文: ""山"" - Deutsch: ""Berg""
中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""光"" - Deutsch: ""Licht""
中文: ""时"" - Deutsch: ""","[24625, 796, 29999, 5347, 3091]",Zeit,"[5335, 260, 9346, 2034, 931, 19538, 2230, 29873]",time,时
"中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""口"" - Deutsch: ""Mund""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""友"" - Deutsch: ""Freund""
中文: ""利"" - Deutsch: ""","[29940, 405, 12487]",Nutzen,"[13982, 367, 14169, 915, 7795, 3856, 289, 1785, 29890]",benefit,利
"中文: ""尾"" - Deutsch: ""Schwanz""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""校"" - Deutsch: ""Schule""
中文: ""马"" - Deutsch: ""Pferd""
中文: ""省"" - Deutsch: ""","[349, 1184, 1588, 9133, 29925, 1019, 11127, 23114, 4040]",Provinz,"[544, 8482, 16123, 12291, 558, 410, 282, 771, 1326, 29886]",province,省
"中文: ""歌"" - Deutsch: ""Lied""
中文: ""败"" - Deutsch: ""Niederlage""
中文: ""站"" - Deutsch: ""Bahnhof""
中文: ""校"" - Deutsch: ""Schule""
中文: ""交"" - Deutsch: ""","[350, 29933]",Börse,"[14523, 29872, 6543, 429, 735, 5566, 321]",exchange,交
"中文: ""条"" - Deutsch: ""Streifen""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""发"" - Deutsch: ""Haar""
中文: ""木"" - Deutsch: ""Holz""
中文: ""中"" - Deutsch: ""","[29924, 341, 4573, 23115, 5493, 24532]",Mitte,"[6563, 2460, 3737, 29885, 7145, 7256, 17662, 286]",middle,中
"中文: ""七"" - Deutsch: ""sieben""
中文: ""红"" - Deutsch: ""rot""
中文: ""八"" - Deutsch: ""acht""
中文: ""包"" - Deutsch: ""Tasche""
中文: ""友"" - Deutsch: ""","[28817, 383, 23923, 3878, 29943, 4693, 14438]",Freund,"[5121, 3484, 29888, 285, 18326, 1341, 7932, 1424]",friend,友
"中文: ""心"" - Deutsch: ""Herz""
中文: ""十"" - Deutsch: ""zehn""
中文: ""街"" - Deutsch: ""Straße""
中文: ""红"" - Deutsch: ""rot""
中文: ""色"" - Deutsch: ""","[8413, 7748, 383, 29943, 14206]",Farbe,"[1054, 2927, 2780, 29883, 784, 1302, 274, 1111, 10965]",color,色
"中文: ""屋"" - Deutsch: ""Haus""
中文: ""试"" - Deutsch: ""Versuch""
中文: ""春"" - Deutsch: ""Feder""
中文: ""红"" - Deutsch: ""rot""
中文: ""种"" - Deutsch: ""","[3012, 1433, 826, 319, 9986, 29909]",Art,"[413, 1984, 14380, 2924, 29895, 9089, 19015, 8506]",kind,种
"中文: ""湖"" - Deutsch: ""See""
中文: ""话"" - Deutsch: ""Rede""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""火"" - Deutsch: ""Feuer""
中文: ""判"" - Deutsch: ""","[13675, 25627, 29934, 390, 4385, 21710]",Richter,"[3623, 4900, 17675, 6577, 29926, 16833, 432]",judge,判
"中文: ""阳"" - Deutsch: ""Sonne""
中文: ""台"" - Deutsch: ""Plattform""
中文: ""波"" - Deutsch: ""Welle""
中文: ""五"" - Deutsch: ""fünf""
中文: ""校"" - Deutsch: ""","[317, 12988, 4421, 29903, 27223, 4504, 1102, 2522]",Schule,"[1557, 27041, 885, 1364, 269, 29879, 3762, 816]",school,校
"中文: ""座"" - Deutsch: ""Sitz""
中文: ""七"" - Deutsch: ""sieben""
中文: ""双"" - Deutsch: ""Paar""
中文: ""美"" - Deutsch: ""Schönheit""
中文: ""结"" - Deutsch: ""","[29968, 476, 7365, 19387]",Krawatte,"[260, 2034, 22134, 19538, 29873]",tie,结
"中文: ""子"" - Deutsch: ""Kind""
中文: ""心"" - Deutsch: ""Herz""
中文: ""千"" - Deutsch: ""tausend""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""例"" - Deutsch: ""","[1522, 10632, 3629, 22621, 350, 29933]",Beispiel,"[4773, 29872, 1342, 4392, 429, 735, 321]",example,例
"中文: ""池"" - Deutsch: ""Teich""
中文: ""十"" - Deutsch: ""zehn""
中文: ""书"" - Deutsch: ""Buch""
中文: ""判"" - Deutsch: ""Richter""
中文: ""面"" - Deutsch: ""","[7999, 1879, 29954, 6328, 402]",Gesicht,"[4024, 29888, 5444, 2161, 2258, 17470, 285, 3700]",face,面
"中文: ""起"" - Deutsch: ""Anstieg""
中文: ""口"" - Deutsch: ""Mund""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""五"" - Deutsch: ""fünf""
中文: ""桥"" - Deutsch: ""","[12432, 29933, 350, 1771]",Brücke,"[12945, 28635, 19515, 1182, 289, 18419, 1506, 29890]",bridge,桥
"中文: ""木"" - Deutsch: ""Holz""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""红"" - Deutsch: ""rot""
中文: ""项"" - Deutsch: ""","[1879, 29954, 19275, 7999, 21163, 402]",Gegenstand,"[568, 474, 277, 29875, 667, 2944, 372]",item,项
"中文: ""时"" - Deutsch: ""Zeit""
中文: ""地"" - Deutsch: ""Boden""
中文: ""春"" - Deutsch: ""Feder""
中文: ""项"" - Deutsch: ""Gegenstand""
中文: ""删"" - Deutsch: ""","[29880, 27575, 301]",löschen,"[270, 5217, 628, 311, 6144, 7374, 316, 8143, 29881]",delete,删
"中文: ""星"" - Deutsch: ""Stern""
中文: ""塔"" - Deutsch: ""Turm""
中文: ""台"" - Deutsch: ""Plattform""
中文: ""谷"" - Deutsch: ""Tal""
中文: ""群"" - Deutsch: ""","[21757, 29954, 5430, 3338, 1632, 402]",Gruppe,"[629, 330, 2972, 29887, 4071, 17170, 2318, 867]",group,群
"中文: ""红"" - Deutsch: ""rot""
中文: ""光"" - Deutsch: ""Licht""
中文: ""址"" - Deutsch: ""Standort""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""美"" - Deutsch: ""","[317, 4421, 29903, 28565, 4504, 1102, 2522]",Schönheit,"[367, 915, 6562, 289, 15409, 29890]",beauty,美
"中文: ""结"" - Deutsch: ""Krawatte""
中文: ""力"" - Deutsch: ""Macht""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""门"" - Deutsch: ""Tür""
中文: ""台"" - Deutsch: ""","[1858, 349, 27201, 13494, 3247, 29925]",Plattform,"[18870, 13974, 715, 282, 2174, 29886, 572, 12120, 7481]",platform,台
"中文: ""话"" - Deutsch: ""Rede""
中文: ""头"" - Deutsch: ""Kopf""
中文: ""部"" - Deutsch: ""Teil""
中文: ""双"" - Deutsch: ""Paar""
中文: ""屋"" - Deutsch: ""","[24704, 10727, 379, 29950, 5952]",Haus,"[9261, 8697, 10774, 3699, 1251, 29882, 298, 5089]",house,屋
"中文: ""木"" - Deutsch: ""Holz""
中文: ""法"" - Deutsch: ""Gesetz""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""林"" - Deutsch: ""Wald""
中文: ""阳"" - Deutsch: ""","[317, 5791, 1105, 6295, 29903]",Sonne,"[11445, 480, 2146, 6575, 269, 29879]",sun,阳
"中文: ""中"" - Deutsch: ""Mitte""
中文: ""波"" - Deutsch: ""Welle""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""源"" - Deutsch: ""Quelle""
中文: ""史"" - Deutsch: ""","[1879, 7376, 29954, 7999, 6328, 5009, 402]",Geschichte,"[3603, 4955, 7251, 22880, 2918, 16211, 18434, 670, 9825, 29882, 298]",history,史
"中文: ""花"" - Deutsch: ""Blume""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""速"" - Deutsch: ""Geschwindigkeit""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""谷"" - Deutsch: ""","[323, 29911, 10288, 10523]",Tal,"[28519, 29894, 22044, 659, 2947, 1564, 19599, 791, 325]",valley,谷
"中文: ""删"" - Deutsch: ""löschen""
中文: ""地"" - Deutsch: ""Boden""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""千"" - Deutsch: ""tausend""
中文: ""方"" - Deutsch: ""","[29984, 751, 2182, 660]",Quadrat,"[3044, 10674, 26613, 18074, 6862, 17619, 269, 29879]",square,方
"中文: ""春"" - Deutsch: ""Feder""
中文: ""母"" - Deutsch: ""Mutter""
中文: ""四"" - Deutsch: ""vier""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""南"" - Deutsch: ""","[317, 26585, 29903, 11711, 17110]",Süden,"[7062, 3669, 578, 577, 269, 29879, 13267]",south,南
"中文: ""子"" - Deutsch: ""Kind""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""月"" - Deutsch: ""Mond""
中文: ""四"" - Deutsch: ""vier""
中文: ""德"" - Deutsch: ""","[23215, 12603, 323, 29911]",Tugend,"[3516, 29894, 1403, 15389, 10636, 4610, 27935, 2405, 325]",virtue,德
"中文: ""足"" - Deutsch: ""Fuß""
中文: ""群"" - Deutsch: ""Gruppe""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""族"" - Deutsch: ""","[317, 7434, 624, 29903, 855]",Stamm,"[29873, 534, 29563, 509, 260, 3626, 9434, 3367]",tribe,族
"中文: ""洋"" - Deutsch: ""Ozean""
中文: ""土"" - Deutsch: ""Boden""
中文: ""话"" - Deutsch: ""Rede""
中文: ""头"" - Deutsch: ""Kopf""
中文: ""城"" - Deutsch: ""","[5587, 317, 10347, 7434, 624, 29903, 855]",Stadt,"[20752, 7537, 29883, 12690, 4583, 455, 274, 4272]",city,城
"中文: ""布"" - Deutsch: ""Tuch""
中文: ""发"" - Deutsch: ""Haar""
中文: ""山"" - Deutsch: ""Berg""
中文: ""夏"" - Deutsch: ""Sommer""
中文: ""语"" - Deutsch: ""","[317, 29634, 14314, 1706, 5592, 29903]",Sprache,"[4086, 29880, 3893, 6468, 6361, 425, 433, 11675, 10906, 301]",language,语
"中文: ""方"" - Deutsch: ""Quadrat""
中文: ""土"" - Deutsch: ""Boden""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""城"" - Deutsch: ""Stadt""
中文: ""速"" - Deutsch: ""","[1879, 29954, 7999, 6328, 5009, 402]",Geschwindigkeit,"[6210, 805, 1028, 5965, 19322, 269, 29879, 961]",speed,速
"中文: ""力"" - Deutsch: ""Macht""
中文: ""春"" - Deutsch: ""Feder""
中文: ""格"" - Deutsch: ""Gitter""
中文: ""波"" - Deutsch: ""Welle""
中文: ""地"" - Deutsch: ""","[8431, 1952, 350, 29933, 19929]",Boden,"[629, 330, 29887, 4071, 5962, 17170, 867, 2057]",ground,地
"中文: ""台"" - Deutsch: ""Plattform""
中文: ""桥"" - Deutsch: ""Brücke""
中文: ""省"" - Deutsch: ""Provinz""
中文: ""洋"" - Deutsch: ""Ozean""
中文: ""试"" - Deutsch: ""","[6565, 1798, 29963, 10138, 478, 8980]",Versuch,"[1098, 29874, 21609, 15127, 472, 263, 1131, 4218, 271]",attempt,试
"中文: ""台"" - Deutsch: ""Plattform""
中文: ""部"" - Deutsch: ""Teil""
中文: ""四"" - Deutsch: ""vier""
中文: ""双"" - Deutsch: ""Paar""
中文: ""败"" - Deutsch: ""","[29940, 15981, 405, 16501, 19166, 24052]",Niederlage,"[270, 8686, 20653, 822, 311, 1753, 316, 29881]",defeat,败
"中文: ""心"" - Deutsch: ""Herz""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""话"" - Deutsch: ""Rede""
中文: ""机"" - Deutsch: ""Maschine""
中文: ""尾"" - Deutsch: ""","[317, 4421, 29903, 4504, 9234, 1102, 2522]",Schwanz,"[941, 12464, 260, 11062, 18237, 29873]",tail,尾
"中文: ""山"" - Deutsch: ""Berg""
中文: ""部"" - Deutsch: ""Teil""
中文: ""二"" - Deutsch: ""zwei""
中文: ""千"" - Deutsch: ""tausend""
中文: ""母"" - Deutsch: ""","[22411, 29924, 341, 8229, 20749]",Mutter,"[2730, 14817, 5637, 25550, 4346, 29885, 3184, 286]",mother,母
"中文: ""试"" - Deutsch: ""Versuch""
中文: ""双"" - Deutsch: ""Paar""
中文: ""光"" - Deutsch: ""Licht""
中文: ""部"" - Deutsch: ""Teil""
中文: ""东"" - Deutsch: ""","[29949, 26569, 24768, 6657, 438, 11334]",Osten,"[11248, 29872, 9755, 23027, 2240, 321]",east,东
"中文: ""阳"" - Deutsch: ""Sonne""
中文: ""北"" - Deutsch: ""Norden""
中文: ""河"" - Deutsch: ""Fluss""
中文: ""门"" - Deutsch: ""Tür""
中文: ""话"" - Deutsch: ""","[4367, 9039, 29934, 390, 1123, 830]",Rede,"[805, 1028, 5965, 12032, 269, 29879, 961]",speech,话
"中文: ""花"" - Deutsch: ""Blume""
中文: ""布"" - Deutsch: ""Tuch""
中文: ""话"" - Deutsch: ""Rede""
中文: ""木"" - Deutsch: ""Holz""
中文: ""子"" - Deutsch: ""","[29968, 13187, 476, 11885, 16540, 20311]",Kind,"[29883, 4161, 274, 2278, 18558, 521, 5145, 305]",child,子
"中文: ""母"" - Deutsch: ""Mutter""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""心"" - Deutsch: ""Herz""
中文: ""德"" - Deutsch: ""Tugend""
中文: ""塔"" - Deutsch: ""","[23215, 12603, 5383, 323, 29911]",Turm,"[304, 19372, 260, 517, 29873]",tower,塔
"中文: ""东"" - Deutsch: ""Osten""
中文: ""段"" - Deutsch: ""Abschnitt""
中文: ""话"" - Deutsch: ""Rede""
中文: ""村"" - Deutsch: ""Dorf""
中文: ""发"" - Deutsch: ""","[24704, 379, 29950, 5952]",Haar,"[2350, 23535, 447, 29882, 298, 11315]",hair,发
"中文: ""线"" - Deutsch: ""Linie""
中文: ""史"" - Deutsch: ""Geschichte""
中文: ""屋"" - Deutsch: ""Haus""
中文: ""址"" - Deutsch: ""Standort""
中文: ""户"" - Deutsch: ""","[10727, 24704, 379, 29950, 5952]",Haushalt,"[9261, 8697, 10774, 3699, 22329, 1251, 29882, 298, 5089]",household,户
"中文: ""友"" - Deutsch: ""Freund""
中文: ""面"" - Deutsch: ""Gesicht""
中文: ""马"" - Deutsch: ""Pferd""
中文: ""省"" - Deutsch: ""Provinz""
中文: ""段"" - Deutsch: ""","[1976, 24650, 319, 4920, 29909]",Abschnitt,"[8803, 344, 21149, 4004, 3471, 409, 2042, 269, 29879, 5226]",section,段
"中文: ""点"" - Deutsch: ""Punkt""
中文: ""书"" - Deutsch: ""Buch""
中文: ""千"" - Deutsch: ""tausend""
中文: ""街"" - Deutsch: ""Straße""
中文: ""局"" - Deutsch: ""","[16144, 15455, 350, 29933]",Büro,"[974, 1283, 29877, 310, 2696, 288, 8034, 20205, 3344]",office,局
"中文: ""日"" - Deutsch: ""Tag""
中文: ""画"" - Deutsch: ""Gemälde""
中文: ""五"" - Deutsch: ""fünf""
中文: ""九"" - Deutsch: ""neun""
中文: ""起"" - Deutsch: ""","[21877, 319, 530, 2744, 29909]",Anstieg,"[374, 29878, 5161, 10107, 3780, 364, 14451]",rise,起
"中文: ""校"" - Deutsch: ""Schule""
中文: ""米"" - Deutsch: ""Reis""
中文: ""茶"" - Deutsch: ""Tee""
中文: ""交"" - Deutsch: ""Börse""
中文: ""力"" - Deutsch: ""","[17197, 29924, 341, 4326, 15735, 21870, 3219]",Macht,"[772, 1129, 4764, 12248, 282, 13519, 3081, 29886]",power,力
"中文: ""省"" - Deutsch: ""Provinz""
中文: ""地"" - Deutsch: ""Boden""
中文: ""塔"" - Deutsch: ""Turm""
中文: ""利"" - Deutsch: ""Nutzen""
中文: ""夏"" - Deutsch: ""","[317, 6254, 1105, 6295, 22820, 29903]",Sommer,"[480, 2533, 2146, 2083, 22792, 269, 29879, 11801]",summer,夏


==> figures/translation/7b_zh_en_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""十"" - English: ""ten""
中文: ""茶"" - English: ""tea""
中文: ""池"" - English: ""pond""
中文: ""版"" - English: ""version""
中文: ""书"" - English: ""","[1045, 3143, 289, 29890, 2909, 833]",book,"[1045, 3143, 289, 29890, 2909, 833]",book,书
"中文: ""百"" - English: ""hundred""
中文: ""心"" - English: ""heart""
中文: ""屋"" - English: ""house""
中文: ""部"" - English: ""part""
中文: ""云"" - English: ""","[274, 29883, 1067, 15126, 23642, 9274, 9570, 695, 17184]",cloud,"[274, 29883, 1067, 15126, 23642, 9274, 9570, 695, 17184]",cloud,云
"中文: ""地"" - English: ""ground""
中文: ""母"" - English: ""mother""
中文: ""北"" - English: ""north""
中文: ""木"" - English: ""wood""
中文: ""包"" - English: ""","[23156, 289, 9922, 2291, 29890, 19548]",bag,"[23156, 289, 9922, 2291, 29890, 19548]",bag,包
"中文: ""点"" - English: ""point""
中文: ""构"" - English: ""structure""
中文: ""位"" - English: ""position""
中文: ""春"" - English: ""spring""
中文: ""口"" - English: ""","[29442, 21026, 286, 4346, 2730, 13394, 29885]",mouth,"[29442, 21026, 286, 4346, 2730, 13394, 29885]",mouth,口
"中文: ""中"" - English: ""middle""
中文: ""城"" - English: ""city""
中文: ""起"" - English: ""rise""
中文: ""桥"" - English: ""bridge""
中文: ""土"" - English: ""","[578, 29879, 22473, 577, 269]",soil,"[578, 29879, 22473, 577, 269]",soil,土
"中文: ""族"" - English: ""tribe""
中文: ""画"" - English: ""painting""
中文: ""子"" - English: ""child""
中文: ""构"" - English: ""structure""
中文: ""山"" - English: ""","[29442, 16476, 286, 4346, 2730, 29885, 14378, 5766]",mountain,"[29442, 16476, 286, 4346, 2730, 29885, 14378, 5766]",mountain,山
"中文: ""北"" - English: ""north""
中文: ""花"" - English: ""flower""
中文: ""红"" - English: ""red""
中文: ""座"" - English: ""seat""
中文: ""布"" - English: ""","[13950, 274, 29883, 1067, 15126, 695, 17184]",cloth,"[13950, 274, 29883, 1067, 15126, 695, 17184]",cloth,布
"中文: ""店"" - English: ""shop""
中文: ""尾"" - English: ""tail""
中文: ""舞"" - English: ""dance""
中文: ""布"" - English: ""cloth""
中文: ""心"" - English: ""","[8293, 29882, 23057, 540, 5192, 298, 354]",heart,"[8293, 29882, 23057, 540, 5192, 298, 354]",heart,心
"中文: ""水"" - English: ""water""
中文: ""桥"" - English: ""bridge""
中文: ""茶"" - English: ""tea""
中文: ""四"" - English: ""four""
中文: ""手"" - English: ""","[3179, 447, 2350, 5905, 298, 29882, 1361, 5403]",hand,"[3179, 447, 2350, 5905, 298, 29882, 1361, 5403]",hand,手
"中文: ""岩"" - English: ""rock""
中文: ""城"" - English: ""city""
中文: ""力"" - English: ""power""
中文: ""四"" - English: ""four""
中文: ""日"" - English: ""","[29881, 270, 1146, 1388, 2462, 3250]",day,"[29881, 270, 1146, 1388, 2462, 3250]",day,日
"中文: ""果"" - English: ""fruit""
中文: ""美"" - English: ""beauty""
中文: ""中"" - English: ""middle""
中文: ""林"" - English: ""forest""
中文: ""星"" - English: ""","[8508, 9523, 29879, 303, 380, 5173, 5810, 269]",star,"[8508, 9523, 29879, 303, 380, 5173, 5810, 269]",star,星
"中文: ""塔"" - English: ""tower""
中文: ""湖"" - English: ""lake""
中文: ""回"" - English: ""return""
中文: ""店"" - English: ""shop""
中文: ""春"" - English: ""","[1028, 15099, 805, 269, 6709, 4278, 29879, 7689]",spring,"[1028, 15099, 805, 269, 6709, 4278, 29879, 7689]",spring,春
"中文: ""火"" - English: ""fire""
中文: ""方"" - English: ""square""
中文: ""话"" - English: ""speech""
中文: ""洞"" - English: ""cave""
中文: ""月"" - English: ""","[18786, 286, 4346, 2730, 29885]",moon,"[18786, 286, 4346, 2730, 29885]",moon,月
"中文: ""音"" - English: ""sound""
中文: ""百"" - English: ""hundred""
中文: ""点"" - English: ""point""
中文: ""花"" - English: ""flower""
中文: ""木"" - English: ""","[6115, 281, 8112, 29893, 827, 8879]",wood,"[6115, 281, 8112, 29893, 827, 8879]",wood,木
"中文: ""塔"" - English: ""tower""
中文: ""书"" - English: ""book""
中文: ""头"" - English: ""head""
中文: ""金"" - English: ""gold""
中文: ""村"" - English: ""","[1403, 21031, 17191, 3516, 28765, 11928, 29894, 325, 5720, 4213]",village,"[1403, 21031, 17191, 3516, 28765, 11928, 29894, 325, 5720, 4213]",village,村
"中文: ""段"" - English: ""section""
中文: ""场"" - English: ""field""
中文: ""包"" - English: ""bag""
中文: ""口"" - English: ""mouth""
中文: ""林"" - English: ""","[285, 29888, 1181, 363, 1701, 13569, 26839, 1454, 1079]",forest,"[285, 29888, 1181, 363, 1701, 13569, 26839, 1454, 1079]",forest,林
"中文: ""波"" - English: ""wave""
中文: ""中"" - English: ""middle""
中文: ""塔"" - English: ""tower""
中文: ""四"" - English: ""four""
中文: ""果"" - English: ""","[285, 1424, 29888, 1341, 15774]",fruit,"[285, 1424, 29888, 1341, 15774]",fruit,果
"中文: ""时"" - English: ""time""
中文: ""城"" - English: ""city""
中文: ""木"" - English: ""wood""
中文: ""中"" - English: ""middle""
中文: ""格"" - English: ""","[629, 6856, 867, 330, 7720, 29887]",grid,"[629, 6856, 867, 330, 7720, 29887]",grid,格
"中文: ""湖"" - English: ""lake""
中文: ""马"" - English: ""horse""
中文: ""校"" - English: ""school""
中文: ""茶"" - English: ""tea""
中文: ""歌"" - English: ""","[1100, 21453, 578, 29879, 4823, 1487, 577, 269]",song,"[1100, 21453, 578, 29879, 4823, 1487, 577, 269]",song,歌
"中文: ""一"" - English: ""one""
中文: ""头"" - English: ""head""
中文: ""左"" - English: ""left""
中文: ""城"" - English: ""city""
中文: ""水"" - English: ""","[281, 13405, 4094, 2766, 11324, 29893, 16699]",water,"[281, 13405, 4094, 2766, 11324, 29893, 16699]",water,水
"中文: ""头"" - English: ""head""
中文: ""洞"" - English: ""cave""
中文: ""才"" - English: ""talent""
中文: ""场"" - English: ""field""
中文: ""池"" - English: ""","[12509, 1112, 29886, 1129, 282, 2818, 772]",pond,"[12509, 1112, 29886, 1129, 282, 2818, 772]",pond,池
"中文: ""法"" - English: ""law""
中文: ""茶"" - English: ""tea""
中文: ""语"" - English: ""language""
中文: ""交"" - English: ""exchange""
中文: ""沙"" - English: ""","[11982, 269, 28455, 29879, 872, 4977, 9753]",sand,"[11982, 269, 28455, 29879, 872, 4977, 9753]",sand,沙
"中文: ""海"" - English: ""sea""
中文: ""格"" - English: ""grid""
中文: ""回"" - English: ""return""
中文: ""机"" - English: ""machine""
中文: ""河"" - English: ""","[3511, 4401, 9050, 1150, 364, 10107, 8580, 374, 29878]",river,"[3511, 4401, 9050, 1150, 364, 10107, 8580, 374, 29878]",river,河
"中文: ""中"" - English: ""middle""
中文: ""阳"" - English: ""sun""
中文: ""果"" - English: ""fruit""
中文: ""条"" - English: ""strip""
中文: ""法"" - English: ""","[10653, 29880, 301, 433, 4307, 425]",law,"[10653, 29880, 301, 433, 4307, 425]",law,法
"中文: ""日"" - English: ""day""
中文: ""画"" - English: ""painting""
中文: ""进"" - English: ""advance""
中文: ""结"" - English: ""tie""
中文: ""波"" - English: ""","[27766, 281, 2766, 29893, 11324, 10742]",wave,"[27766, 281, 2766, 29893, 11324, 10742]",wave,波
"中文: ""败"" - English: ""defeat""
中文: ""法"" - English: ""law""
中文: ""座"" - English: ""seat""
中文: ""百"" - English: ""hundred""
中文: ""洋"" - English: ""","[29877, 542, 288, 12954, 25802, 23474]",ocean,"[29877, 542, 288, 12954, 25802, 23474]",ocean,洋
"中文: ""判"" - English: ""judge""
中文: ""发"" - English: ""hair""
中文: ""中"" - English: ""middle""
中文: ""马"" - English: ""horse""
中文: ""洞"" - English: ""","[1113, 274, 24230, 29883, 18346, 5777]",cave,"[1113, 274, 24230, 29883, 18346, 5777]",cave,洞
"中文: ""校"" - English: ""school""
中文: ""画"" - English: ""painting""
中文: ""利"" - English: ""benefit""
中文: ""山"" - English: ""mountain""
中文: ""海"" - English: ""","[409, 269, 29879, 344, 7205]",sea,"[409, 269, 29879, 344, 7205]",sea,海
"中文: ""布"" - English: ""cloth""
中文: ""城"" - English: ""city""
中文: ""进"" - English: ""advance""
中文: ""二"" - English: ""two""
中文: ""湖"" - English: ""","[18170, 29880, 301, 24591, 433, 425, 19437]",lake,"[18170, 29880, 301, 24591, 433, 425, 19437]",lake,湖
"中文: ""字"" - English: ""word""
中文: ""语"" - English: ""language""
中文: ""洋"" - English: ""ocean""
中文: ""条"" - English: ""strip""
中文: ""源"" - English: ""","[4993, 269, 2752, 578, 29879, 577, 3669]",source,"[4993, 269, 2752, 578, 29879, 577, 3669]",source,源
"中文: ""歌"" - English: ""song""
中文: ""足"" - English: ""foot""
中文: ""人"" - English: ""person""
中文: ""网"" - English: ""net""
中文: ""火"" - English: ""","[285, 8696, 29888, 3974, 28034, 5713, 7241, 13734]",fire,"[285, 8696, 29888, 3974, 28034, 5713, 7241, 13734]",fire,火
"中文: ""五"" - English: ""five""
中文: ""才"" - English: ""talent""
中文: ""目"" - English: ""eye""
中文: ""一"" - English: ""one""
中文: ""点"" - English: ""","[1298, 29886, 1129, 282, 3149, 11899, 772]",point,"[1298, 29886, 1129, 282, 3149, 11899, 772]",point,点
"中文: ""土"" - English: ""soil""
中文: ""水"" - English: ""water""
中文: ""木"" - English: ""wood""
中文: ""利"" - English: ""benefit""
中文: ""版"" - English: ""","[1147, 3259, 1873, 874, 29894, 345, 369, 325, 1224, 2453]",version,"[1147, 3259, 1873, 874, 29894, 345, 369, 325, 1224, 2453]",version,版
"中文: ""书"" - English: ""book""
中文: ""八"" - English: ""eight""
中文: ""六"" - English: ""six""
中文: ""结"" - English: ""tie""
中文: ""球"" - English: ""","[289, 9922, 5521, 29890, 2291, 2135, 8287, 6411]",ball,"[289, 9922, 5521, 29890, 2291, 2135, 8287, 6411]",ball,球
"中文: ""史"" - English: ""history""
中文: ""门"" - English: ""door""
中文: ""屋"" - English: ""house""
中文: ""速"" - English: ""speed""
中文: ""画"" - English: ""","[10675, 29886, 3274, 3300, 6788, 282, 20413]",painting,"[10675, 29886, 3274, 3300, 6788, 282, 20413]",painting,画
"中文: ""发"" - English: ""hair""
中文: ""日"" - English: ""day""
中文: ""洋"" - English: ""ocean""
中文: ""七"" - English: ""seven""
中文: ""站"" - English: ""","[9523, 23436, 29879, 303, 5073, 19569, 380, 5173, 1002, 6112, 269]",station,"[9523, 23436, 29879, 303, 5073, 19569, 380, 5173, 1002, 6112, 269]",station,站
"中文: ""土"" - English: ""soil""
中文: ""河"" - English: ""river""
中文: ""发"" - English: ""hair""
中文: ""子"" - English: ""child""
中文: ""米"" - English: ""","[2200, 19408, 364, 10107, 9597, 11674, 374, 29878]",rice,"[2200, 19408, 364, 10107, 9597, 11674, 374, 29878]",rice,米
"中文: ""六"" - English: ""six""
中文: ""方"" - English: ""square""
中文: ""构"" - English: ""structure""
中文: ""画"" - English: ""painting""
中文: ""红"" - English: ""","[2654, 29878, 1127, 364, 337, 276]",red,"[2654, 29878, 1127, 364, 337, 276]",red,红
"中文: ""双"" - English: ""pair""
中文: ""史"" - English: ""history""
中文: ""版"" - English: ""version""
中文: ""种"" - English: ""kind""
中文: ""线"" - English: ""","[1220, 492, 29880, 301, 1915, 1196, 6276, 619]",line,"[1220, 492, 29880, 301, 1915, 1196, 6276, 619]",line,线
"中文: ""山"" - English: ""mountain""
中文: ""源"" - English: ""source""
中文: ""岩"" - English: ""rock""
中文: ""结"" - English: ""tie""
中文: ""网"" - English: ""","[29876, 484, 452, 1212, 302, 7787]",net,"[29876, 484, 452, 1212, 302, 7787]",net,网
"中文: ""球"" - English: ""ball""
中文: ""岩"" - English: ""rock""
中文: ""母"" - English: ""mother""
中文: ""门"" - English: ""door""
中文: ""花"" - English: ""","[285, 4972, 29888, 1731, 5685, 28149, 1652, 1579]",flower,"[285, 4972, 29888, 1731, 5685, 28149, 1652, 1579]",flower,花
"中文: ""阳"" - English: ""sun""
中文: ""种"" - English: ""kind""
中文: ""位"" - English: ""position""
中文: ""七"" - English: ""seven""
中文: ""茶"" - English: ""","[260, 734, 371, 29873, 23429]",tea,"[260, 734, 371, 29873, 23429]",tea,茶
"中文: ""金"" - English: ""gold""
中文: ""布"" - English: ""cloth""
中文: ""手"" - English: ""hand""
中文: ""代"" - English: ""generation""
中文: ""足"" - English: ""","[7953, 285, 29888, 3661, 1181, 1701, 5431, 6661]",foot,"[7953, 285, 29888, 3661, 1181, 1701, 5431, 6661]",foot,足
"中文: ""进"" - English: ""advance""
中文: ""构"" - English: ""structure""
中文: ""败"" - English: ""defeat""
中文: ""机"" - English: ""machine""
中文: ""金"" - English: ""","[7684, 330, 29887, 1484, 15192, 748]",gold,"[7684, 330, 29887, 1484, 15192, 748]",gold,金
"中文: ""法"" - English: ""law""
中文: ""北"" - English: ""north""
中文: ""项"" - English: ""item""
中文: ""书"" - English: ""book""
中文: ""门"" - English: ""","[29881, 270, 17433, 3050, 1867, 437]",door,"[29881, 270, 17433, 3050, 1867, 437]",door,门
"中文: ""力"" - English: ""power""
中文: ""包"" - English: ""bag""
中文: ""才"" - English: ""talent""
中文: ""湖"" - English: ""lake""
中文: ""雪"" - English: ""","[15007, 16586, 5807, 29879, 269]",snow,"[15007, 16586, 5807, 29879, 269]",snow,雪
"中文: ""构"" - English: ""structure""
中文: ""舞"" - English: ""dance""
中文: ""六"" - English: ""six""
中文: ""日"" - English: ""day""
中文: ""马"" - English: ""","[5089, 1251, 2015, 29882, 11231, 4029, 298, 10435]",horse,"[5089, 1251, 2015, 29882, 11231, 4029, 298, 10435]",horse,马
"中文: ""土"" - English: ""soil""
中文: ""点"" - English: ""point""
中文: ""花"" - English: ""flower""
中文: ""四"" - English: ""four""
中文: ""一"" - English: ""","[373, 288, 265, 697, 650, 29877]",one,"[373, 288, 265, 697, 650, 29877]",one,一
"中文: ""语"" - English: ""language""
中文: ""户"" - English: ""household""
中文: ""代"" - English: ""generation""
中文: ""部"" - English: ""part""
中文: ""二"" - English: ""","[260, 7516, 1023, 29873, 3252, 10184]",two,"[260, 7516, 1023, 29873, 3252, 10184]",two,二
"中文: ""时"" - English: ""time""
中文: ""六"" - English: ""six""
中文: ""湖"" - English: ""lake""
中文: ""池"" - English: ""pond""
中文: ""三"" - English: ""","[260, 266, 386, 17536, 2211, 12455, 29873, 1468]",three,"[260, 266, 386, 17536, 2211, 12455, 29873, 1468]",three,三
"中文: ""省"" - English: ""province""
中文: ""结"" - English: ""tie""
中文: ""试"" - English: ""attempt""
中文: ""春"" - English: ""spring""
中文: ""四"" - English: ""","[17823, 12584, 285, 29888, 3023, 1181, 1701]",four,"[17823, 12584, 285, 29888, 3023, 1181, 1701]",four,四
"中文: ""点"" - English: ""point""
中文: ""花"" - English: ""flower""
中文: ""会"" - English: ""meeting""
中文: ""金"" - English: ""gold""
中文: ""五"" - English: ""","[5320, 285, 29888, 20818, 5713, 7241]",five,"[5320, 285, 29888, 20818, 5713, 7241]",five,五
"中文: ""美"" - English: ""beauty""
中文: ""结"" - English: ""tie""
中文: ""春"" - English: ""spring""
中文: ""五"" - English: ""five""
中文: ""六"" - English: ""","[4832, 1039, 29879, 1354, 28319, 269]",six,"[4832, 1039, 29879, 1354, 28319, 269]",six,六
"中文: ""美"" - English: ""beauty""
中文: ""项"" - English: ""item""
中文: ""字"" - English: ""word""
中文: ""败"" - English: ""defeat""
中文: ""七"" - English: ""","[409, 9881, 29879, 344, 269]",seven,"[409, 9881, 29879, 344, 269]",seven,七
"中文: ""时"" - English: ""time""
中文: ""一"" - English: ""one""
中文: ""水"" - English: ""water""
中文: ""美"" - English: ""beauty""
中文: ""八"" - English: ""","[321, 9475, 29872, 29319, 15761, 10096]",eight,"[321, 9475, 29872, 29319, 15761, 10096]",eight,八
"中文: ""色"" - English: ""color""
中文: ""局"" - English: ""office""
中文: ""红"" - English: ""red""
中文: ""沙"" - English: ""sand""
中文: ""九"" - English: ""","[14183, 6836, 29876, 302, 1240, 17081]",nine,"[14183, 6836, 29876, 302, 1240, 17081]",nine,九
"中文: ""波"" - English: ""wave""
中文: ""土"" - English: ""soil""
中文: ""会"" - English: ""meeting""
中文: ""三"" - English: ""three""
中文: ""十"" - English: ""","[3006, 841, 260, 734, 371, 29873]",ten,"[3006, 841, 260, 734, 371, 29873]",ten,十
"中文: ""足"" - English: ""foot""
中文: ""一"" - English: ""one""
中文: ""光"" - English: ""light""
中文: ""左"" - English: ""left""
中文: ""头"" - English: ""","[2813, 2343, 29882, 540, 298, 354]",head,"[2813, 2343, 29882, 540, 298, 354]",head,头
"中文: ""南"" - English: ""south""
中文: ""山"" - English: ""mountain""
中文: ""金"" - English: ""gold""
中文: ""木"" - English: ""wood""
中文: ""店"" - English: ""","[845, 18296, 528, 29879, 19032, 17394, 269]",shop,"[845, 18296, 528, 29879, 19032, 17394, 269]",shop,店
"中文: ""百"" - English: ""hundred""
中文: ""线"" - English: ""line""
中文: ""母"" - English: ""mother""
中文: ""林"" - English: ""forest""
中文: ""条"" - English: ""","[10076, 17820, 29879, 303, 710, 17010, 380, 851, 269]",strip,"[10076, 17820, 29879, 303, 710, 17010, 380, 851, 269]",strip,条
"中文: ""版"" - English: ""version""
中文: ""利"" - English: ""benefit""
中文: ""三"" - English: ""three""
中文: ""速"" - English: ""speed""
中文: ""街"" - English: ""","[13045, 11952, 29879, 303, 710, 29352, 380, 12243, 851, 269]",street,"[13045, 11952, 29879, 303, 710, 29352, 380, 12243, 851, 269]",street,街
"中文: ""败"" - English: ""defeat""
中文: ""友"" - English: ""friend""
中文: ""东"" - English: ""east""
中文: ""回"" - English: ""return""
中文: ""部"" - English: ""","[1595, 29886, 760, 3274, 3300, 282, 610, 862]",part,"[1595, 29886, 760, 3274, 3300, 282, 610, 862]",part,部
"中文: ""条"" - English: ""strip""
中文: ""校"" - English: ""school""
中文: ""城"" - English: ""city""
中文: ""母"" - English: ""mother""
中文: ""目"" - English: ""","[321, 29872, 10977, 1032]",eye,"[321, 29872, 10977, 1032]",eye,目
"中文: ""点"" - English: ""point""
中文: ""座"" - English: ""seat""
中文: ""目"" - English: ""eye""
中文: ""段"" - English: ""section""
中文: ""场"" - English: ""","[29607, 285, 29888, 5713, 2671, 7241, 1746]",field,"[29607, 285, 29888, 5713, 2671, 7241, 1746]",field,场
"中文: ""构"" - English: ""structure""
中文: ""心"" - English: ""heart""
中文: ""场"" - English: ""field""
中文: ""机"" - English: ""machine""
中文: ""址"" - English: ""","[3268, 2746, 1039, 7845, 29879, 1354, 269]",site,"[3268, 2746, 1039, 7845, 29879, 1354, 269]",site,址
"中文: ""口"" - English: ""mouth""
中文: ""木"" - English: ""wood""
中文: ""方"" - English: ""square""
中文: ""目"" - English: ""eye""
中文: ""舞"" - English: ""","[29881, 270, 1146, 1388, 17948, 18386, 6025]",dance,"[29881, 270, 1146, 1388, 17948, 18386, 6025]",dance,舞
"中文: ""代"" - English: ""generation""
中文: ""六"" - English: ""six""
中文: ""发"" - English: ""hair""
中文: ""九"" - English: ""nine""
中文: ""字"" - English: ""","[827, 281, 6365, 13762, 29893, 1734, 8879, 1742]",word,"[827, 281, 6365, 13762, 29893, 1734, 8879, 1742]",word,字
"中文: ""话"" - English: ""speech""
中文: ""场"" - English: ""field""
中文: ""山"" - English: ""mountain""
中文: ""九"" - English: ""nine""
中文: ""双"" - English: ""","[29886, 3274, 3300, 282, 5101, 18784]",pair,"[29886, 3274, 3300, 282, 5101, 18784]",pair,双
"中文: ""日"" - English: ""day""
中文: ""德"" - English: ""virtue""
中文: ""判"" - English: ""judge""
中文: ""例"" - English: ""example""
中文: ""座"" - English: ""","[409, 12949, 269, 29879, 344, 7205]",seat,"[409, 12949, 269, 29879, 344, 7205]",seat,座
"中文: ""林"" - English: ""forest""
中文: ""书"" - English: ""book""
中文: ""试"" - English: ""attempt""
中文: ""左"" - English: ""left""
中文: ""光"" - English: ""","[14172, 4366, 492, 29880, 301, 619, 3578, 3473]",light,"[14172, 4366, 492, 29880, 301, 619, 3578, 3473]",light,光
"中文: ""场"" - English: ""field""
中文: ""种"" - English: ""kind""
中文: ""口"" - English: ""mouth""
中文: ""构"" - English: ""structure""
中文: ""千"" - English: ""","[260, 266, 386, 7693, 10405, 29873, 12595]",thousand,"[260, 266, 386, 7693, 10405, 29873, 12595]",thousand,千
"中文: ""德"" - English: ""virtue""
中文: ""母"" - English: ""mother""
中文: ""网"" - English: ""net""
中文: ""省"" - English: ""province""
中文: ""北"" - English: ""","[29876, 3643, 694, 1217, 302, 15459, 6641]",north,"[29876, 3643, 694, 1217, 302, 15459, 6641]",north,北
"中文: ""史"" - English: ""history""
中文: ""村"" - English: ""village""
中文: ""语"" - English: ""language""
中文: ""北"" - English: ""north""
中文: ""机"" - English: ""","[7672, 4933, 286, 611, 23523, 29885, 8628, 655, 5825]",machine,"[7672, 4933, 286, 611, 23523, 29885, 8628, 655, 5825]",machine,机
"中文: ""三"" - English: ""three""
中文: ""目"" - English: ""eye""
中文: ""友"" - English: ""friend""
中文: ""史"" - English: ""history""
中文: ""时"" - English: ""","[2034, 260, 9346, 19538, 2230, 5335, 29873, 931]",time,"[2034, 260, 9346, 19538, 2230, 5335, 29873, 931]",time,时
"中文: ""湖"" - English: ""lake""
中文: ""试"" - English: ""attempt""
中文: ""果"" - English: ""fruit""
中文: ""画"" - English: ""painting""
中文: ""利"" - English: ""","[289, 13982, 367, 7795, 29890, 14169, 915, 1785, 3856]",benefit,"[289, 13982, 367, 7795, 29890, 14169, 915, 1785, 3856]",benefit,利
"中文: ""方"" - English: ""square""
中文: ""头"" - English: ""head""
中文: ""阳"" - English: ""sun""
中文: ""中"" - English: ""middle""
中文: ""位"" - English: ""","[1066, 29886, 1129, 3283, 282, 13686, 2602, 926, 772]",position,"[1066, 29886, 1129, 3283, 282, 13686, 2602, 926, 772]",position,位
"中文: ""北"" - English: ""north""
中文: ""洞"" - English: ""cave""
中文: ""台"" - English: ""platform""
中文: ""群"" - English: ""group""
中文: ""省"" - English: ""","[771, 410, 29886, 544, 12291, 1326, 8482, 282, 558, 16123]",province,"[771, 410, 29886, 544, 12291, 1326, 8482, 282, 558, 16123]",province,省
"中文: ""删"" - English: ""delete""
中文: ""发"" - English: ""hair""
中文: ""夏"" - English: ""summer""
中文: ""足"" - English: ""foot""
中文: ""交"" - English: ""","[321, 429, 6543, 29872, 5566, 735, 14523]",exchange,"[321, 429, 6543, 29872, 5566, 735, 14523]",exchange,交
"中文: ""城"" - English: ""city""
中文: ""点"" - English: ""point""
中文: ""方"" - English: ""square""
中文: ""官"" - English: ""official""
中文: ""中"" - English: ""","[7256, 286, 7145, 2460, 17662, 29885, 6563, 3737]",middle,"[7256, 286, 7145, 2460, 17662, 29885, 6563, 3737]",middle,中
"中文: ""交"" - English: ""exchange""
中文: ""源"" - English: ""source""
中文: ""例"" - English: ""example""
中文: ""人"" - English: ""person""
中文: ""友"" - English: ""","[3484, 285, 5121, 1424, 29888, 7932, 18326, 1341]",friend,"[3484, 285, 5121, 1424, 29888, 7932, 18326, 1341]",friend,友
"中文: ""尾"" - English: ""tail""
中文: ""星"" - English: ""star""
中文: ""林"" - English: ""forest""
中文: ""夏"" - English: ""summer""
中文: ""色"" - English: ""","[274, 2780, 1111, 1054, 29883, 784, 1302, 10965, 2927]",color,"[274, 2780, 1111, 1054, 29883, 784, 1302, 10965, 2927]",color,色
"中文: ""门"" - English: ""door""
中文: ""四"" - English: ""four""
中文: ""花"" - English: ""flower""
中文: ""段"" - English: ""section""
中文: ""种"" - English: ""","[2924, 29895, 413, 8506, 9089, 14380, 19015, 1984]",kind,"[2924, 29895, 413, 8506, 9089, 14380, 19015, 1984]",kind,种
"中文: ""日"" - English: ""day""
中文: ""山"" - English: ""mountain""
中文: ""东"" - English: ""east""
中文: ""段"" - English: ""section""
中文: ""判"" - English: ""","[16833, 3623, 17675, 432, 4900, 29926, 6577]",judge,"[16833, 3623, 17675, 432, 4900, 29926, 6577]",judge,判
"中文: ""洞"" - English: ""cave""
中文: ""心"" - English: ""heart""
中文: ""项"" - English: ""item""
中文: ""网"" - English: ""net""
中文: ""校"" - English: ""","[3762, 27041, 885, 29879, 1557, 816, 1364, 269]",school,"[3762, 27041, 885, 29879, 1557, 816, 1364, 269]",school,校
"中文: ""一"" - English: ""one""
中文: ""塔"" - English: ""tower""
中文: ""雪"" - English: ""snow""
中文: ""力"" - English: ""power""
中文: ""构"" - English: ""","[10582, 4984, 6220, 29879, 303, 710, 3829, 380, 2281, 23905, 851, 269]",structure,"[10582, 4984, 6220, 29879, 303, 710, 3829, 380, 2281, 23905, 851, 269]",structure,构
"中文: ""火"" - English: ""fire""
中文: ""阳"" - English: ""sun""
中文: ""舞"" - English: ""dance""
中文: ""村"" - English: ""village""
中文: ""结"" - English: ""","[2034, 260, 19538, 22134, 29873]",tie,"[2034, 260, 19538, 22134, 29873]",tie,结
"中文: ""话"" - English: ""speech""
中文: ""布"" - English: ""cloth""
中文: ""起"" - English: ""rise""
中文: ""月"" - English: ""moon""
中文: ""例"" - English: ""","[321, 429, 29872, 735, 1342, 4773, 4392]",example,"[321, 429, 29872, 735, 1342, 4773, 4392]",example,例
"中文: ""进"" - English: ""advance""
中文: ""官"" - English: ""official""
中文: ""红"" - English: ""red""
中文: ""结"" - English: ""tie""
中文: ""面"" - English: ""","[285, 29888, 3700, 5444, 4024, 2258, 2161, 17470]",face,"[285, 29888, 3700, 5444, 4024, 2258, 2161, 17470]",face,面
"中文: ""址"" - English: ""site""
中文: ""目"" - English: ""eye""
中文: ""发"" - English: ""hair""
中文: ""茶"" - English: ""tea""
中文: ""桥"" - English: ""","[1506, 19515, 289, 29890, 18419, 28635, 1182, 12945]",bridge,"[1506, 19515, 289, 29890, 18419, 28635, 1182, 12945]",bridge,桥
"中文: ""会"" - English: ""meeting""
中文: ""村"" - English: ""village""
中文: ""五"" - English: ""five""
中文: ""局"" - English: ""office""
中文: ""项"" - English: ""","[474, 568, 29875, 2944, 667, 277, 372]",item,"[474, 568, 29875, 2944, 667, 277, 372]",item,项
"中文: ""金"" - English: ""gold""
中文: ""史"" - English: ""history""
中文: ""水"" - English: ""water""
中文: ""力"" - English: ""power""
中文: ""删"" - English: ""","[29881, 270, 7374, 316, 8143, 5217, 311, 628, 6144]",delete,"[29881, 270, 7374, 316, 8143, 5217, 311, 628, 6144]",delete,删
"中文: ""米"" - English: ""rice""
中文: ""金"" - English: ""gold""
中文: ""茶"" - English: ""tea""
中文: ""回"" - English: ""return""
中文: ""群"" - English: ""","[629, 867, 330, 4071, 29887, 17170, 2318, 2972]",group,"[629, 867, 330, 4071, 29887, 17170, 2318, 2972]",group,群
"中文: ""友"" - English: ""friend""
中文: ""交"" - English: ""exchange""
中文: ""三"" - English: ""three""
中文: ""沙"" - English: ""sand""
中文: ""才"" - English: ""","[24242, 20411, 11062, 260, 941, 17694, 5969, 29873]",talent,"[24242, 20411, 11062, 260, 941, 17694, 5969, 29873]",talent,才
"中文: ""岩"" - English: ""rock""
中文: ""话"" - English: ""speech""
中文: ""力"" - English: ""power""
中文: ""人"" - English: ""person""
中文: ""美"" - English: ""","[289, 6562, 367, 29890, 915, 15409]",beauty,"[289, 6562, 367, 29890, 915, 15409]",beauty,美
"中文: ""舞"" - English: ""dance""
中文: ""群"" - English: ""group""
中文: ""校"" - English: ""school""
中文: ""发"" - English: ""hair""
中文: ""台"" - English: ""","[7481, 29886, 2174, 282, 572, 715, 18870, 12120, 13974]",platform,"[7481, 29886, 2174, 282, 572, 715, 18870, 12120, 13974]",platform,台
"中文: ""歌"" - English: ""song""
中文: ""云"" - English: ""cloud""
中文: ""试"" - English: ""attempt""
中文: ""格"" - English: ""grid""
中文: ""屋"" - English: ""","[8697, 9261, 10774, 3699, 29882, 5089, 1251, 298]",house,"[8697, 9261, 10774, 3699, 29882, 5089, 1251, 298]",house,屋
"中文: ""官"" - English: ""official""
中文: ""网"" - English: ""net""
中文: ""母"" - English: ""mother""
中文: ""山"" - English: ""mountain""
中文: ""阳"" - English: ""","[11445, 480, 29879, 2146, 6575, 269]",sun,"[11445, 480, 29879, 2146, 6575, 269]",sun,阳
"中文: ""语"" - English: ""language""
中文: ""四"" - English: ""four""
中文: ""五"" - English: ""five""
中文: ""条"" - English: ""strip""
中文: ""会"" - English: ""","[1004, 286, 5870, 592, 17897, 29885, 11781]",meeting,"[1004, 286, 5870, 592, 17897, 29885, 11781]",meeting,会
"中文: ""双"" - English: ""pair""
中文: ""方"" - English: ""square""
中文: ""试"" - English: ""attempt""
中文: ""部"" - English: ""part""
中文: ""史"" - English: ""","[2918, 18434, 3603, 16211, 670, 29882, 22880, 4955, 7251, 298, 9825]",history,"[2918, 18434, 3603, 16211, 670, 29882, 22880, 4955, 7251, 298, 9825]",history,史
"中文: ""站"" - English: ""station""
中文: ""删"" - English: ""delete""
中文: ""例"" - English: ""example""
中文: ""布"" - English: ""cloth""
中文: ""谷"" - English: ""","[2947, 1564, 791, 22044, 28519, 659, 19599, 325, 29894]",valley,"[2947, 1564, 791, 22044, 28519, 659, 19599, 325, 29894]",valley,谷
"中文: ""项"" - English: ""item""
中文: ""城"" - English: ""city""
中文: ""构"" - English: ""structure""
中文: ""包"" - English: ""bag""
中文: ""方"" - English: ""","[6862, 26613, 269, 10674, 17619, 29879, 3044, 18074]",square,"[6862, 26613, 269, 10674, 17619, 29879, 3044, 18074]",square,方
"中文: ""面"" - English: ""face""
中文: ""构"" - English: ""structure""
中文: ""店"" - English: ""shop""
中文: ""项"" - English: ""item""
中文: ""代"" - English: ""","[1737, 4738, 18530, 1885, 12623, 2531, 29887, 1176, 330, 479]",generation,"[1737, 4738, 18530, 1885, 12623, 2531, 29887, 1176, 330, 479]",generation,代
"中文: ""舞"" - English: ""dance""
中文: ""话"" - English: ""speech""
中文: ""林"" - English: ""forest""
中文: ""时"" - English: ""time""
中文: ""南"" - English: ""","[7062, 578, 29879, 13267, 577, 3669, 269]",south,"[7062, 578, 29879, 13267, 577, 3669, 269]",south,南
"中文: ""线"" - English: ""line""
中文: ""林"" - English: ""forest""
中文: ""果"" - English: ""fruit""
中文: ""官"" - English: ""official""
中文: ""德"" - English: ""","[1403, 10636, 2405, 15389, 27935, 3516, 4610, 325, 29894]",virtue,"[1403, 10636, 2405, 15389, 27935, 3516, 4610, 325, 29894]",virtue,德
"中文: ""水"" - English: ""water""
中文: ""画"" - English: ""painting""
中文: ""头"" - English: ""head""
中文: ""二"" - English: ""two""
中文: ""族"" - English: ""","[260, 29563, 9434, 3367, 29873, 3626, 509, 534]",tribe,"[260, 29563, 9434, 3367, 29873, 3626, 509, 534]",tribe,族
"中文: ""米"" - English: ""rice""
中文: ""画"" - English: ""painting""
中文: ""书"" - English: ""book""
中文: ""速"" - English: ""speed""
中文: ""城"" - English: ""","[274, 29883, 4583, 4272, 7537, 12690, 455, 20752]",city,"[274, 29883, 4583, 4272, 7537, 12690, 455, 20752]",city,城
"中文: ""美"" - English: ""beauty""
中文: ""舞"" - English: ""dance""
中文: ""判"" - English: ""judge""
中文: ""面"" - English: ""face""
中文: ""语"" - English: ""","[11675, 10906, 6361, 4086, 301, 29880, 3893, 433, 425, 6468]",language,"[11675, 10906, 6361, 4086, 301, 29880, 3893, 433, 425, 6468]",language,语
"中文: ""东"" - English: ""east""
中文: ""友"" - English: ""friend""
中文: ""水"" - English: ""water""
中文: ""六"" - English: ""six""
中文: ""速"" - English: ""","[1028, 5965, 805, 6210, 961, 29879, 19322, 269]",speed,"[1028, 5965, 805, 6210, 961, 29879, 19322, 269]",speed,速
"中文: ""雪"" - English: ""snow""
中文: ""尾"" - English: ""tail""
中文: ""花"" - English: ""flower""
中文: ""海"" - English: ""sea""
中文: ""地"" - English: ""","[5962, 629, 867, 330, 4071, 29887, 17170, 2057]",ground,"[5962, 629, 867, 330, 4071, 29887, 17170, 2057]",ground,地
"中文: ""雪"" - English: ""snow""
中文: ""版"" - English: ""version""
中文: ""三"" - English: ""three""
中文: ""洋"" - English: ""ocean""
中文: ""进"" - English: ""","[3061, 29874, 328, 594, 17263, 263, 6564]",advance,"[3061, 29874, 328, 594, 17263, 263, 6564]",advance,进
"中文: ""夏"" - English: ""summer""
中文: ""站"" - English: ""station""
中文: ""画"" - English: ""painting""
中文: ""岩"" - English: ""rock""
中文: ""试"" - English: ""","[29874, 1131, 15127, 472, 4218, 1098, 271, 263, 21609]",attempt,"[29874, 1131, 15127, 472, 4218, 1098, 271, 263, 21609]",attempt,试
"中文: ""心"" - English: ""heart""
中文: ""塔"" - English: ""tower""
中文: ""足"" - English: ""foot""
中文: ""湖"" - English: ""lake""
中文: ""败"" - English: ""","[29881, 8686, 270, 316, 1753, 822, 20653, 311]",defeat,"[29881, 8686, 270, 316, 1753, 822, 20653, 311]",defeat,败
"中文: ""湖"" - English: ""lake""
中文: ""五"" - English: ""five""
中文: ""头"" - English: ""head""
中文: ""马"" - English: ""horse""
中文: ""尾"" - English: ""","[11062, 260, 18237, 941, 29873, 12464]",tail,"[11062, 260, 18237, 941, 29873, 12464]",tail,尾
"中文: ""四"" - English: ""four""
中文: ""马"" - English: ""horse""
中文: ""地"" - English: ""ground""
中文: ""星"" - English: ""star""
中文: ""母"" - English: ""","[25550, 286, 14817, 4346, 2730, 29885, 3184, 5637]",mother,"[25550, 286, 14817, 4346, 2730, 29885, 3184, 5637]",mother,母
"中文: ""音"" - English: ""sound""
中文: ""洋"" - English: ""ocean""
中文: ""岩"" - English: ""rock""
中文: ""子"" - English: ""child""
中文: ""东"" - English: ""","[321, 29872, 23027, 11248, 2240, 9755]",east,"[321, 29872, 23027, 11248, 2240, 9755]",east,东
"中文: ""双"" - English: ""pair""
中文: ""门"" - English: ""door""
中文: ""日"" - English: ""day""
中文: ""百"" - English: ""hundred""
中文: ""回"" - English: ""","[736, 3240, 2457, 29878, 2267, 364, 337, 276]",return,"[736, 3240, 2457, 29878, 2267, 364, 337, 276]",return,回
"中文: ""局"" - English: ""office""
中文: ""台"" - English: ""platform""
中文: ""岩"" - English: ""rock""
中文: ""才"" - English: ""talent""
中文: ""话"" - English: ""","[1028, 5965, 805, 961, 29879, 12032, 269]",speech,"[1028, 5965, 805, 961, 29879, 12032, 269]",speech,话
"中文: ""试"" - English: ""attempt""
中文: ""画"" - English: ""painting""
中文: ""面"" - English: ""face""
中文: ""果"" - English: ""fruit""
中文: ""子"" - English: ""","[5145, 274, 521, 4161, 18558, 2278, 29883, 305]",child,"[5145, 274, 521, 4161, 18558, 2278, 29883, 305]",child,子
"中文: ""街"" - English: ""street""
中文: ""法"" - English: ""law""
中文: ""千"" - English: ""thousand""
中文: ""面"" - English: ""face""
中文: ""塔"" - English: ""","[260, 304, 517, 29873, 19372]",tower,"[260, 304, 517, 29873, 19372]",tower,塔
"中文: ""岩"" - English: ""rock""
中文: ""星"" - English: ""star""
中文: ""湖"" - English: ""lake""
中文: ""官"" - English: ""official""
中文: ""发"" - English: ""","[447, 2350, 11315, 29882, 23535, 298]",hair,"[447, 2350, 11315, 29882, 23535, 298]",hair,发
"中文: ""塔"" - English: ""tower""
中文: ""尾"" - English: ""tail""
中文: ""字"" - English: ""word""
中文: ""机"" - English: ""machine""
中文: ""户"" - English: ""","[22329, 8697, 9261, 10774, 3699, 29882, 5089, 1251, 298]",household,"[22329, 8697, 9261, 10774, 3699, 29882, 5089, 1251, 298]",household,户
"中文: ""条"" - English: ""strip""
中文: ""省"" - English: ""province""
中文: ""例"" - English: ""example""
中文: ""版"" - English: ""version""
中文: ""人"" - English: ""","[6774, 639, 2022, 412, 3736, 29886, 10532, 1236, 546, 282]",person,"[6774, 639, 2022, 412, 3736, 29886, 10532, 1236, 546, 282]",person,人
"中文: ""洋"" - English: ""ocean""
中文: ""座"" - English: ""seat""
中文: ""史"" - English: ""history""
中文: ""法"" - English: ""law""
中文: ""段"" - English: ""","[2042, 409, 5226, 8803, 4004, 29879, 3471, 21149, 344, 269]",section,"[2042, 409, 5226, 8803, 4004, 29879, 3471, 21149, 344, 269]",section,段
"中文: ""校"" - English: ""school""
中文: ""画"" - English: ""painting""
中文: ""法"" - English: ""law""
中文: ""结"" - English: ""tie""
中文: ""官"" - English: ""","[29877, 2696, 288, 6221, 3344, 310, 974, 29158, 1283]",official,"[29877, 2696, 288, 6221, 3344, 310, 974, 29158, 1283]",official,官
"中文: ""红"" - English: ""red""
中文: ""时"" - English: ""time""
中文: ""花"" - English: ""flower""
中文: ""台"" - English: ""platform""
中文: ""百"" - English: ""","[6893, 9074, 6905, 29882, 22888, 298]",hundred,"[6893, 9074, 6905, 29882, 22888, 298]",hundred,百
"中文: ""云"" - English: ""cloud""
中文: ""子"" - English: ""child""
中文: ""种"" - English: ""kind""
中文: ""线"" - English: ""line""
中文: ""局"" - English: ""","[29877, 2696, 288, 20205, 3344, 310, 974, 8034, 1283]",office,"[29877, 2696, 288, 20205, 3344, 310, 974, 8034, 1283]",office,局
"中文: ""谷"" - English: ""valley""
中文: ""日"" - English: ""day""
中文: ""春"" - English: ""spring""
中文: ""马"" - English: ""horse""
中文: ""岩"" - English: ""","[10198, 20821, 7679, 364, 307, 29878, 696]",rock,"[10198, 20821, 7679, 364, 307, 29878, 696]",rock,岩
"中文: ""构"" - English: ""structure""
中文: ""池"" - English: ""pond""
中文: ""项"" - English: ""item""
中文: ""局"" - English: ""office""
中文: ""起"" - English: ""","[3780, 364, 10107, 374, 14451, 5161, 29878]",rise,"[3780, 364, 10107, 374, 14451, 5161, 29878]",rise,起
"中文: ""构"" - English: ""structure""
中文: ""子"" - English: ""child""
中文: ""足"" - English: ""foot""
中文: ""四"" - English: ""four""
中文: ""左"" - English: ""","[25874, 280, 29880, 454, 301, 1563, 2175]",left,"[25874, 280, 29880, 454, 301, 1563, 2175]",left,左
"中文: ""岩"" - English: ""rock""
中文: ""代"" - English: ""generation""
中文: ""速"" - English: ""speed""
中文: ""北"" - English: ""north""
中文: ""音"" - English: ""","[6047, 578, 29802, 29879, 577, 3669, 269]",sound,"[6047, 578, 29802, 29879, 577, 3669, 269]",sound,音
"中文: ""二"" - English: ""two""
中文: ""尾"" - English: ""tail""
中文: ""水"" - English: ""water""
中文: ""判"" - English: ""judge""
中文: ""力"" - English: ""","[12248, 3081, 13519, 29886, 1129, 282, 4764, 772]",power,"[12248, 3081, 13519, 29886, 1129, 282, 4764, 772]",power,力
"中文: ""日"" - English: ""day""
中文: ""速"" - English: ""speed""
中文: ""源"" - English: ""source""
中文: ""校"" - English: ""school""
中文: ""夏"" - English: ""","[2533, 480, 29879, 2083, 2146, 22792, 11801, 269]",summer,"[2533, 480, 29879, 2083, 2146, 22792, 11801, 269]",summer,夏


==> figures/translation/7b_zh_fr_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""例"" - Français: ""exemple""
中文: ""八"" - Français: ""huit""
中文: ""左"" - Français: ""gauche""
中文: ""洋"" - Français: ""océan""
中文: ""云"" - Français: ""","[4948, 302, 29876, 3433]",nuage,"[1067, 695, 274, 9570, 9274, 23642, 17184, 15126, 29883]",cloud,云
"中文: ""城"" - Français: ""ville""
中文: ""四"" - Français: ""quatre""
中文: ""删"" - Français: ""supprimer""
中文: ""时"" - Français: ""temps""
中文: ""包"" - Français: ""","[4977, 29879, 872, 7067, 269]",sac,"[29890, 19548, 2291, 9922, 289, 23156]",bag,包
"中文: ""舞"" - Français: ""danse""
中文: ""茶"" - Français: ""thé""
中文: ""尾"" - Français: ""queue""
中文: ""试"" - Français: ""tentative""
中文: ""口"" - Français: ""","[29890, 289, 1045, 16380, 833]",bouche,"[29885, 2730, 13394, 21026, 286, 29442, 4346]",mouth,口
"中文: ""光"" - Français: ""lumière""
中文: ""头"" - Français: ""tête""
中文: ""云"" - Français: ""nuage""
中文: ""土"" - Français: ""sol""
中文: ""心"" - Français: ""","[274, 29883]",cœur,"[5192, 540, 8293, 298, 354, 29882, 23057]",heart,心
"中文: ""音"" - Français: ""son""
中文: ""中"" - Français: ""milieu""
中文: ""座"" - Français: ""siège""
中文: ""足"" - Français: ""pied""
中文: ""手"" - Français: ""","[1667, 24402, 29885, 3396, 611, 655, 286, 5530]",main,"[447, 5905, 5403, 3179, 298, 29882, 1361, 2350]",hand,手
"中文: ""地"" - Français: ""sol""
中文: ""判"" - Français: ""juge""
中文: ""手"" - Français: ""main""
中文: ""格"" - Français: ""grille""
中文: ""日"" - Français: ""","[8694, 2212, 20551, 29926, 432, 8121, 2958]",jour,"[3250, 2462, 270, 1146, 1388, 29881]",day,日
"中文: ""局"" - Français: ""bureau""
中文: ""桥"" - Français: ""pont""
中文: ""母"" - Français: ""mère""
中文: ""三"" - Français: ""trois""
中文: ""星"" - Français: ""","[904, 29948, 2852, 1893]",étoile,"[380, 303, 29879, 8508, 269, 9523, 5810, 5173]",star,星
"中文: ""门"" - Français: ""porte""
中文: ""马"" - Français: ""cheval""
中文: ""手"" - Français: ""main""
中文: ""话"" - Français: ""discours""
中文: ""春"" - Français: ""","[337, 1253, 276, 620, 18475, 690, 29878, 364]",ressort,"[6709, 7689, 29879, 15099, 4278, 1028, 269, 805]",spring,春
"中文: ""德"" - Français: ""vertu""
中文: ""场"" - Français: ""champ""
中文: ""海"" - Français: ""mer""
中文: ""口"" - Français: ""bouche""
中文: ""月"" - Français: ""","[301, 29880, 8092, 6092, 25081]",lune,"[29885, 2730, 18786, 286, 4346]",moon,月
"中文: ""春"" - Français: ""ressort""
中文: ""代"" - Français: ""génération""
中文: ""力"" - Français: ""pouvoir""
中文: ""屋"" - Français: ""maison""
中文: ""木"" - Français: ""","[29890, 23734, 289, 1045, 833]",bois,"[8112, 29893, 6115, 281, 827, 8879]",wood,木
"中文: ""月"" - Français: ""lune""
中文: ""结"" - Français: ""cravate""
中文: ""心"" - Français: ""cœur""
中文: ""桥"" - Français: ""pont""
中文: ""歌"" - Français: ""","[10329, 305, 5815, 274, 521, 25875, 5083, 29883]",chanson,"[29879, 577, 269, 4823, 1100, 1487, 578, 21453]",song,歌
"中文: ""线"" - Français: ""ligne""
中文: ""条"" - Français: ""bande""
中文: ""手"" - Français: ""main""
中文: ""进"" - Français: ""avancer""
中文: ""池"" - Français: ""","[904, 2852, 1893, 28899, 29948]",étang,"[772, 1129, 2818, 1112, 12509, 29886, 282]",pond,池
"中文: ""户"" - Français: ""ménage""
中文: ""条"" - Français: ""bande""
中文: ""尾"" - Français: ""queue""
中文: ""中"" - Français: ""milieu""
中文: ""波"" - Français: ""","[265, 288, 16504, 13469, 373, 898, 29877]",onde,"[29893, 10742, 2766, 281, 27766, 11324]",wave,波
"中文: ""左"" - Français: ""gauche""
中文: ""方"" - Français: ""carré""
中文: ""一"" - Français: ""un""
中文: ""色"" - Français: ""couleur""
中文: ""洞"" - Français: ""","[17170, 330, 4071, 867, 629, 29887]",grotte,"[274, 24230, 1113, 29883, 18346, 5777]",cave,洞
"中文: ""门"" - Français: ""porte""
中文: ""格"" - Français: ""grille""
中文: ""东"" - Français: ""est""
中文: ""起"" - Français: ""hausse""
中文: ""海"" - Français: ""","[2778, 1004, 29885, 592, 1050, 286]",mer,"[29879, 344, 269, 409, 7205]",sea,海
"中文: ""校"" - Français: ""école""
中文: ""座"" - Français: ""siège""
中文: ""谷"" - Français: ""vallée""
中文: ""城"" - Français: ""ville""
中文: ""站"" - Français: ""","[330, 3249, 7171, 24816, 5397, 10364, 29887]",gare,"[23436, 380, 19569, 6112, 1002, 5073, 303, 29879, 269, 9523, 5173]",station,站
"中文: ""音"" - Français: ""son""
中文: ""门"" - Français: ""porte""
中文: ""米"" - Français: ""riz""
中文: ""目"" - Français: ""œil""
中文: ""网"" - Français: ""","[7241, 1777, 977, 285, 1445, 5713, 934, 29888]",filet,"[302, 452, 7787, 1212, 29876, 484]",net,网
"中文: ""春"" - Français: ""ressort""
中文: ""格"" - Français: ""grille""
中文: ""八"" - Français: ""huit""
中文: ""光"" - Français: ""lumière""
中文: ""足"" - Français: ""","[2930, 1631, 15957, 29886, 12343, 282, 5036]",pied,"[1701, 3661, 285, 29888, 5431, 6661, 7953, 1181]",foot,足
"中文: ""春"" - Français: ""ressort""
中文: ""手"" - Français: ""main""
中文: ""话"" - Français: ""discours""
中文: ""三"" - Français: ""trois""
中文: ""金"" - Français: ""","[272, 29877, 470, 288]",or,"[748, 330, 15192, 1484, 7684, 29887]",gold,金
"中文: ""包"" - Français: ""sac""
中文: ""败"" - Français: ""défaite""
中文: ""试"" - Français: ""tentative""
中文: ""城"" - Français: ""ville""
中文: ""门"" - Français: ""","[772, 1129, 13732, 2011, 1971, 637, 1277, 29886, 14931, 282]",porte,"[1867, 3050, 437, 17433, 270, 29881]",door,门
"中文: ""谷"" - Français: ""vallée""
中文: ""林"" - Français: ""forêt""
中文: ""夏"" - Français: ""été""
中文: ""速"" - Français: ""vitesse""
中文: ""雪"" - Français: ""","[302, 452, 12106, 29876, 484]",neige,"[15007, 16586, 29879, 5807, 269]",snow,雪
"中文: ""池"" - Français: ""étang""
中文: ""格"" - Français: ""grille""
中文: ""门"" - Français: ""porte""
中文: ""头"" - Français: ""tête""
中文: ""马"" - Français: ""","[305, 274, 521, 1173, 923, 29823, 25042, 29883]",cheval,"[1251, 11231, 2015, 4029, 298, 29882, 5089, 10435]",horse,马
"中文: ""中"" - Français: ""milieu""
中文: ""尾"" - Français: ""queue""
中文: ""美"" - Français: ""beauté""
中文: ""舞"" - Français: ""danse""
中文: ""一"" - Français: ""","[29884, 348, 318, 443]",un,"[265, 288, 373, 650, 697, 29877]",one,一
"中文: ""八"" - Français: ""huit""
中文: ""话"" - Français: ""discours""
中文: ""母"" - Français: ""mère""
中文: ""花"" - Français: ""fleur""
中文: ""二"" - Français: ""","[4239, 311, 316, 270, 29881]",deux,"[260, 1023, 7516, 10184, 3252, 29873]",two,二
"中文: ""包"" - Français: ""sac""
中文: ""谷"" - Français: ""vallée""
中文: ""云"" - Français: ""nuage""
中文: ""删"" - Français: ""supprimer""
中文: ""四"" - Français: ""","[3855, 339, 29939, 21408, 12134, 439]",quatre,"[17823, 12584, 1701, 285, 29888, 3023, 1181]",four,四
"中文: ""族"" - Français: ""tribu""
中文: ""海"" - Français: ""mer""
中文: ""茶"" - Français: ""thé""
中文: ""尾"" - Français: ""queue""
中文: ""五"" - Français: ""","[16381, 4670, 17256, 274, 4583, 29883, 455]",cinq,"[5320, 20818, 7241, 285, 5713, 29888]",five,五
"中文: ""日"" - Français: ""jour""
中文: ""山"" - Français: ""montagne""
中文: ""方"" - Français: ""carré""
中文: ""手"" - Français: ""main""
中文: ""八"" - Français: ""","[27052, 15669, 22888, 298, 29882, 6905]",huit,"[15761, 9475, 10096, 321, 29319, 29872]",eight,八
"中文: ""格"" - Français: ""grille""
中文: ""面"" - Français: ""visage""
中文: ""台"" - Français: ""plate-forme""
中文: ""池"" - Français: ""étang""
中文: ""十"" - Français: ""","[6051, 23386, 652, 270, 29881]",dix,"[734, 260, 371, 3006, 841, 29873]",ten,十
"中文: ""会"" - Français: ""réunion""
中文: ""线"" - Français: ""ligne""
中文: ""湖"" - Français: ""lac""
中文: ""千"" - Français: ""mille""
中文: ""头"" - Français: ""","[260, 17949, 29873]",tête,"[540, 298, 354, 29882, 2813, 2343]",head,头
"中文: ""桥"" - Français: ""pont""
中文: ""土"" - Français: ""sol""
中文: ""左"" - Français: ""gauche""
中文: ""局"" - Français: ""bureau""
中文: ""条"" - Français: ""","[29890, 3719, 2291, 27628, 2571, 4980, 9922, 289, 9892]",bande,"[380, 303, 17010, 29879, 10076, 851, 269, 710, 17820]",strip,条
"中文: ""东"" - Français: ""est""
中文: ""尾"" - Français: ""queue""
中文: ""时"" - Français: ""temps""
中文: ""地"" - Français: ""sol""
中文: ""街"" - Français: ""","[582, 5796, 29878, 16014, 364]",rue,"[380, 29352, 303, 29879, 851, 269, 710, 13045, 11952, 12243]",street,街
"中文: ""千"" - Français: ""mille""
中文: ""二"" - Français: ""deux""
中文: ""雪"" - Français: ""neige""
中文: ""判"" - Français: ""juge""
中文: ""目"" - Français: """,[30106],œil,"[1032, 321, 10977, 29872]",eye,目
"中文: ""红"" - Français: ""rouge""
中文: ""回"" - Français: ""retour""
中文: ""五"" - Français: ""cinq""
中文: ""尾"" - Français: ""queue""
中文: ""场"" - Français: ""","[10329, 305, 5815, 274, 521, 18480, 11179, 29883]",champ,"[7241, 1746, 285, 5713, 29888, 2671, 29607]",field,场
"中文: ""云"" - Français: ""nuage""
中文: ""场"" - Français: ""champ""
中文: ""种"" - Français: ""genre""
中文: ""湖"" - Français: ""lac""
中文: ""字"" - Français: ""","[29885, 2730, 14817, 286, 3184, 4346]",mot,"[1734, 29893, 13762, 281, 827, 6365, 8879, 1742]",word,字
"中文: ""手"" - Français: ""main""
中文: ""土"" - Français: ""sol""
中文: ""池"" - Français: ""étang""
中文: ""舞"" - Français: ""danse""
中文: ""千"" - Français: ""","[19958, 29885, 3533, 2316, 3737, 2460, 23853, 286]",mille,"[7693, 260, 266, 386, 10405, 12595, 29873]",thousand,千
"中文: ""足"" - Français: ""pied""
中文: ""马"" - Français: ""cheval""
中文: ""试"" - Français: ""tentative""
中文: ""云"" - Français: ""nuage""
中文: ""交"" - Français: ""","[29890, 833, 289, 1045, 16380, 6526]",bourse,"[735, 321, 429, 14523, 5566, 29872, 6543]",exchange,交
"中文: ""台"" - Français: ""plate-forme""
中文: ""五"" - Français: ""cinq""
中文: ""条"" - Français: ""bande""
中文: ""子"" - Français: ""enfant""
中文: ""种"" - Français: ""","[2531, 1737, 479, 330, 1885, 16151, 29887]",genre,"[9089, 1984, 14380, 413, 8506, 19015, 29895, 2924]",kind,种
"中文: ""左"" - Français: ""gauche""
中文: ""例"" - Français: ""exemple""
中文: ""起"" - Français: ""hausse""
中文: ""云"" - Français: ""nuage""
中文: ""校"" - Français: ""","[904, 4582, 24618, 29948]",école,"[1364, 27041, 816, 29879, 1557, 269, 885, 3762]",school,校
"中文: ""光"" - Français: ""lumière""
中文: ""试"" - Français: ""tentative""
中文: ""二"" - Français: ""deux""
中文: ""三"" - Français: ""trois""
中文: ""结"" - Français: ""","[2181, 274, 7283, 12220, 29883, 26844]",cravate,"[260, 22134, 19538, 2034, 29873]",tie,结
"中文: ""南"" - Français: ""sud""
中文: ""云"" - Français: ""nuage""
中文: ""金"" - Français: ""or""
中文: ""中"" - Français: ""milieu""
中文: ""面"" - Français: ""","[1403, 29894, 3516, 1730, 1998, 325]",visage,"[3700, 2258, 4024, 285, 2161, 29888, 5444, 17470]",face,面
"中文: ""包"" - Français: ""sac""
中文: ""舞"" - Français: ""danse""
中文: ""会"" - Français: ""réunion""
中文: ""二"" - Français: ""deux""
中文: ""桥"" - Français: ""","[772, 1129, 13185, 1112, 29649, 12509, 29886, 282]",pont,"[1182, 29890, 12945, 19515, 289, 18419, 1506, 28635]",bridge,桥
"中文: ""头"" - Français: ""tête""
中文: ""尾"" - Français: ""queue""
中文: ""子"" - Français: ""enfant""
中文: ""母"" - Français: ""mère""
中文: ""删"" - Français: ""","[2146, 29879, 480, 13159, 269, 1462, 12587, 19303]",supprimer,"[7374, 29881, 628, 311, 8143, 316, 5217, 270, 6144]",delete,删
"中文: ""春"" - Français: ""ressort""
中文: ""岩"" - Français: ""roche""
中文: ""回"" - Français: ""retour""
中文: ""左"" - Français: ""gauche""
中文: ""屋"" - Français: ""","[18234, 24402, 3503, 29885, 611, 655, 286, 5530]",maison,"[9261, 1251, 10774, 298, 3699, 29882, 5089, 8697]",house,屋
"中文: ""夏"" - Français: ""été""
中文: ""口"" - Français: ""bouche""
中文: ""例"" - Français: ""exemple""
中文: ""五"" - Français: ""cinq""
中文: ""会"" - Français: ""","[5606, 29878, 1841, 364]",réunion,"[1004, 11781, 29885, 17897, 5870, 592, 286]",meeting,会
"中文: ""花"" - Français: ""fleur""
中文: ""夏"" - Français: ""été""
中文: ""口"" - Français: ""bouche""
中文: ""海"" - Français: ""mer""
中文: ""方"" - Français: ""","[1559, 274, 1113, 4287, 29883, 5777]",carré,"[10674, 17619, 29879, 3044, 6862, 26613, 269, 18074]",square,方
"中文: ""试"" - Français: ""tentative""
中文: ""光"" - Français: ""lumière""
中文: ""心"" - Français: ""cœur""
中文: ""音"" - Français: ""son""
中文: ""城"" - Français: ""","[11928, 1403, 29894, 17191, 3516, 4909, 4213, 325, 8441]",ville,"[7537, 274, 4583, 4272, 20752, 12690, 29883, 455]",city,城
"中文: ""德"" - Français: ""vertu""
中文: ""南"" - Français: ""sud""
中文: ""线"" - Français: ""ligne""
中文: ""金"" - Français: ""or""
中文: ""速"" - Français: ""","[29894, 3516, 13901, 1403, 325]",vitesse,"[5965, 19322, 29879, 1028, 269, 805, 6210, 961]",speed,速
"中文: ""茶"" - Français: ""thé""
中文: ""回"" - Français: ""retour""
中文: ""户"" - Français: ""ménage""
中文: ""交"" - Français: ""bourse""
中文: ""地"" - Français: ""","[29879, 899, 577, 269, 2929, 578]",sol,"[17170, 330, 4071, 5962, 867, 629, 2057, 29887]",ground,地
"中文: ""塔"" - Français: ""tour""
中文: ""台"" - Français: ""plate-forme""
中文: ""座"" - Français: ""siège""
中文: ""洋"" - Français: ""océan""
中文: ""试"" - Français: ""","[734, 260, 371, 12033, 3006, 841, 29873]",tentative,"[271, 21609, 472, 1098, 1131, 263, 29874, 4218, 15127]",attempt,试
"中文: ""删"" - Français: ""supprimer""
中文: ""千"" - Français: ""mille""
中文: ""母"" - Français: ""mère""
中文: ""判"" - Français: ""juge""
中文: ""尾"" - Français: ""","[3855, 802, 9521, 339, 9990, 712, 29939, 439]",queue,"[12464, 260, 18237, 941, 11062, 29873]",tail,尾
"中文: ""结"" - Français: ""cravate""
中文: ""波"" - Français: ""onde""
中文: ""进"" - Français: ""avancer""
中文: ""口"" - Français: ""bouche""
中文: ""话"" - Français: ""","[6051, 2313, 2218, 652, 17021, 270, 29881, 766]",discours,"[5965, 29879, 1028, 269, 805, 12032, 961]",speech,话
"中文: ""站"" - Français: ""gare""
中文: ""土"" - Français: ""sol""
中文: ""口"" - Français: ""bouche""
中文: ""头"" - Français: ""tête""
中文: ""子"" - Français: ""","[427, 321, 12377, 264, 23578, 29872]",enfant,"[305, 4161, 274, 521, 18558, 5145, 2278, 29883]",child,子
"中文: ""木"" - Français: ""bois""
中文: ""头"" - Français: ""tête""
中文: ""九"" - Français: ""neuf""
中文: ""十"" - Français: ""dix""
中文: ""户"" - Français: ""","[12031, 29885, 8774, 286]",ménage,"[9261, 1251, 22329, 10774, 298, 3699, 29882, 5089, 8697]",household,户
"中文: ""洞"" - Français: ""grotte""
中文: ""波"" - Français: ""onde""
中文: ""进"" - Français: ""avancer""
中文: ""池"" - Français: ""étang""
中文: ""局"" - Français: ""","[29890, 6866, 289, 2423, 8399, 1321]",bureau,"[8034, 20205, 1283, 288, 974, 2696, 3344, 310, 29877]",office,局
"中文: ""头"" - Français: ""tête""
中文: ""四"" - Français: ""quatre""
中文: ""月"" - Français: ""lune""
中文: ""口"" - Français: ""bouche""
中文: ""起"" - Français: ""","[447, 298, 29882, 2350, 6208]",hausse,"[374, 14451, 364, 3780, 29878, 5161, 10107]",rise,起
"中文: ""删"" - Français: ""supprimer""
中文: ""方"" - Français: ""carré""
中文: ""交"" - Français: ""bourse""
中文: ""三"" - Français: ""trois""
中文: ""左"" - Français: ""","[330, 3249, 13395, 26003, 10364, 29887]",gauche,"[301, 29880, 25874, 454, 2175, 280, 1563]",left,左
"中文: ""判"" - Français: ""juge""
中文: ""色"" - Français: ""couleur""
中文: ""波"" - Français: ""onde""
中文: ""城"" - Français: ""ville""
中文: ""夏"" - Français: ""","[904, 2852, 4370, 1893, 7342, 29948]",été,"[2146, 11801, 29879, 2533, 480, 269, 22792, 2083]",summer,夏


==> figures/translation/7b_zh_ru_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""群"" - Русский: ""группа""
中文: ""山"" - Русский: ""гора""
中文: ""雪"" - Русский: ""снег""
中文: ""色"" - Русский: ""цвет""
中文: ""书"" - Русский: ""","[13024, 29951, 1186, 211]",книга,"[1045, 3143, 833, 2909, 289, 29890]",book,书
"中文: ""月"" - Русский: ""луна""
中文: ""回"" - Русский: ""возврат""
中文: ""交"" - Русский: ""биржа""
中文: ""南"" - Русский: ""юг""
中文: ""云"" - Русский: ""","[29904, 1604, 5055, 4389, 614, 211]",облако,"[15126, 9570, 29883, 9274, 274, 23642, 17184, 695, 1067]",cloud,云
"中文: ""歌"" - Русский: ""песня""
中文: ""月"" - Русский: ""луна""
中文: ""洋"" - Русский: ""океан""
中文: ""位"" - Русский: ""позиция""
中文: ""包"" - Русский: ""","[29935, 2937, 531, 3404, 212]",сумка,"[23156, 19548, 9922, 2291, 289, 29890]",bag,包
"中文: ""位"" - Русский: ""позиция""
中文: ""种"" - Русский: ""вид""
中文: ""字"" - Русский: ""слово""
中文: ""座"" - Русский: ""сиденье""
中文: ""口"" - Русский: ""","[8201, 29927, 1561, 576, 212]",рот,"[21026, 286, 29442, 29885, 4346, 2730, 13394]",mouth,口
"中文: ""项"" - Русский: ""предмет""
中文: ""种"" - Русский: ""вид""
中文: ""速"" - Русский: ""скорость""
中文: ""力"" - Русский: ""власть""
中文: ""土"" - Русский: ""","[469, 29964, 18752, 1268, 733, 211]",почва,"[269, 29879, 578, 577, 22473]",soil,土
"中文: ""会"" - Русский: ""собрание""
中文: ""中"" - Русский: ""середина""
中文: ""三"" - Русский: ""три""
中文: ""千"" - Русский: ""тысяча""
中文: ""山"" - Русский: ""","[24856, 1084, 588, 17310, 1214, 29969, 211]",гора,"[286, 29442, 16476, 29885, 14378, 4346, 5766, 2730]",mountain,山
"中文: ""千"" - Русский: ""тысяча""
中文: ""音"" - Русский: ""звук""
中文: ""门"" - Русский: ""дверь""
中文: ""桥"" - Русский: ""мост""
中文: ""心"" - Русский: ""","[29935, 14315, 1586, 10182, 531, 1502, 212]",сердце,"[354, 29882, 298, 5192, 8293, 540, 23057]",heart,心
"中文: ""南"" - Русский: ""юг""
中文: ""茶"" - Русский: ""чай""
中文: ""色"" - Русский: ""цвет""
中文: ""画"" - Русский: ""картина""
中文: ""手"" - Русский: ""","[8201, 5368, 11218, 29927, 1086, 212]",рука,"[29882, 298, 5403, 5905, 2350, 1361, 3179, 447]",hand,手
"中文: ""舞"" - Русский: ""танец""
中文: ""校"" - Русский: ""школа""
中文: ""火"" - Русский: ""костер""
中文: ""群"" - Русский: ""группа""
中文: ""星"" - Русский: ""","[754, 29972, 27643, 211]",звезда,"[5173, 269, 29879, 380, 303, 5810, 9523, 8508]",star,星
"中文: ""代"" - Русский: ""поколение""
中文: ""七"" - Русский: ""семь""
中文: ""波"" - Русский: ""волна""
中文: ""包"" - Русский: ""сумка""
中文: ""春"" - Русский: ""","[469, 29964, 12781, 21550, 211]",пружина,"[15099, 269, 29879, 4278, 7689, 6709, 805, 1028]",spring,春
"中文: ""面"" - Русский: ""лицо""
中文: ""春"" - Русский: ""пружина""
中文: ""删"" - Русский: ""удалить""
中文: ""代"" - Русский: ""поколение""
中文: ""月"" - Русский: ""","[16050, 1844, 29944, 211]",луна,"[18786, 286, 29885, 4346, 2730]",moon,月
"中文: ""校"" - Русский: ""школа""
中文: ""子"" - Русский: ""ребенок""
中文: ""八"" - Русский: ""восемь""
中文: ""歌"" - Русский: ""песня""
中文: ""村"" - Русский: ""","[10247, 1216, 662, 2263, 6620, 20229, 19792, 29957, 211]",деревня,"[4213, 5720, 325, 29894, 1403, 28765, 3516, 21031, 17191, 11928]",village,村
"中文: ""中"" - Русский: ""середина""
中文: ""才"" - Русский: ""талант""
中文: ""删"" - Русский: ""удалить""
中文: ""米"" - Русский: ""рис""
中文: ""林"" - Русский: ""","[4674, 29944, 753, 211]",лес,"[1181, 29888, 1079, 1701, 26839, 363, 13569, 1454, 285]",forest,林
"中文: ""网"" - Русский: ""сетка""
中文: ""点"" - Русский: ""точка""
中文: ""尾"" - Русский: ""хвост""
中文: ""局"" - Русский: ""офис""
中文: ""果"" - Русский: ""","[23692, 30011, 1606, 212]",фрукт,"[1424, 29888, 1341, 15774, 285]",fruit,果
"中文: ""书"" - Русский: ""книга""
中文: ""场"" - Русский: ""поле""
中文: ""店"" - Русский: ""магазин""
中文: ""法"" - Русский: ""закон""
中文: ""格"" - Русский: ""","[29935, 1586, 1502, 531, 212]",сетка,"[6856, 629, 330, 7720, 29887, 867]",grid,格
"中文: ""座"" - Русский: ""сиденье""
中文: ""洞"" - Русский: ""пещера""
中文: ""男"" - Русский: ""мужчина""
中文: ""种"" - Русский: ""вид""
中文: ""歌"" - Русский: ""","[15536, 469, 29964, 6414, 2100, 211]",песня,"[4823, 269, 29879, 578, 577, 21453, 1487, 1100]",song,歌
"中文: ""中"" - Русский: ""середина""
中文: ""金"" - Русский: ""золото""
中文: ""语"" - Русский: ""язык""
中文: ""歌"" - Русский: ""песня""
中文: ""水"" - Русский: ""","[29942, 1786, 984, 490, 8160, 211]",вода,"[29893, 16699, 2766, 11324, 281, 4094, 13405]",water,水
"中文: ""判"" - Русский: ""судья""
中文: ""项"" - Русский: ""предмет""
中文: ""歌"" - Русский: ""песня""
中文: ""力"" - Русский: ""власть""
中文: ""池"" - Русский: ""","[469, 29964, 12781, 21550, 211]",пруд,"[29886, 1129, 2818, 1112, 282, 12509, 772]",pond,池
"中文: ""结"" - Русский: ""галстук""
中文: ""种"" - Русский: ""вид""
中文: ""双"" - Русский: ""пара""
中文: ""人"" - Русский: ""человек""
中文: ""沙"" - Русский: ""","[15536, 469, 29964, 6414, 2100, 211]",песок,"[269, 29879, 872, 9753, 4977, 11982, 28455]",sand,沙
"中文: ""街"" - Русский: ""улица""
中文: ""力"" - Русский: ""власть""
中文: ""法"" - Русский: ""закон""
中文: ""米"" - Русский: ""рис""
中文: ""河"" - Русский: ""","[8201, 1909, 29927, 587, 212]",река,"[364, 8580, 10107, 29878, 374, 3511, 4401, 1150, 9050]",river,河
"中文: ""海"" - Русский: ""море""
中文: ""字"" - Русский: ""слово""
中文: ""例"" - Русский: ""пример""
中文: ""台"" - Русский: ""платформа""
中文: ""法"" - Русский: ""","[754, 1077, 1902, 29972, 211]",закон,"[10653, 4307, 425, 29880, 433, 301]",law,法
"中文: ""洋"" - Русский: ""океан""
中文: ""火"" - Русский: ""костер""
中文: ""水"" - Русский: ""вода""
中文: ""七"" - Русский: ""семь""
中文: ""波"" - Русский: ""","[29942, 1786, 984, 490, 211]",волна,"[29893, 27766, 2766, 11324, 281, 10742]",wave,波
"中文: ""画"" - Русский: ""картина""
中文: ""场"" - Русский: ""поле""
中文: ""球"" - Русский: ""мяч""
中文: ""六"" - Русский: ""шесть""
中文: ""洋"" - Русский: ""","[29904, 26242, 6752, 614, 211]",океан,"[23474, 25802, 12954, 542, 288, 29877]",ocean,洋
"中文: ""河"" - Русский: ""река""
中文: ""德"" - Русский: ""добродетель""
中文: ""山"" - Русский: ""гора""
中文: ""线"" - Русский: ""линия""
中文: ""洞"" - Русский: ""","[469, 29964, 6414, 2100, 211]",пещера,"[1113, 18346, 29883, 274, 5777, 24230]",cave,洞
"中文: ""速"" - Русский: ""скорость""
中文: ""米"" - Русский: ""рис""
中文: ""湖"" - Русский: ""озеро""
中文: ""六"" - Русский: ""шесть""
中文: ""海"" - Русский: ""","[15256, 757, 1630, 29959, 2569, 12434, 211]",море,"[269, 29879, 7205, 409, 344]",sea,海
"中文: ""结"" - Русский: ""галстук""
中文: ""二"" - Русский: ""два""
中文: ""线"" - Русский: ""линия""
中文: ""会"" - Русский: ""собрание""
中文: ""湖"" - Русский: ""","[29904, 614, 29495, 211]",озеро,"[425, 18170, 19437, 24591, 29880, 433, 301]",lake,湖
"中文: ""部"" - Русский: ""часть""
中文: ""谷"" - Русский: ""долина""
中文: ""东"" - Русский: ""восток""
中文: ""种"" - Русский: ""вид""
中文: ""源"" - Русский: ""","[7874, 9971, 29917, 11452, 606, 211]",источник,"[269, 3669, 29879, 578, 577, 2752, 4993]",source,源
"中文: ""四"" - Русский: ""четыре""
中文: ""条"" - Русский: ""полоса""
中文: ""百"" - Русский: ""сотня""
中文: ""局"" - Русский: ""офис""
中文: ""火"" - Русский: ""","[29951, 1186, 551, 1046, 211]",костер,"[29888, 5713, 3974, 7241, 13734, 28034, 8696, 285]",fire,火
"中文: ""画"" - Русский: ""картина""
中文: ""南"" - Русский: ""юг""
中文: ""判"" - Русский: ""судья""
中文: ""删"" - Русский: ""удалить""
中文: ""点"" - Русский: ""","[29932, 702, 1937, 2721, 212]",точка,"[1298, 29886, 1129, 282, 3149, 772, 11899]",point,点
"中文: ""阳"" - Русский: ""солнце""
中文: ""音"" - Русский: ""звук""
中文: ""会"" - Русский: ""собрание""
中文: ""歌"" - Русский: ""песня""
中文: ""版"" - Русский: ""","[3340, 29942, 1521, 8060, 3531, 490, 211]",версия,"[369, 29894, 325, 345, 1147, 1873, 874, 3259, 1224, 2453]",version,版
"中文: ""台"" - Русский: ""платформа""
中文: ""歌"" - Русский: ""песня""
中文: ""删"" - Русский: ""удалить""
中文: ""五"" - Русский: ""пять""
中文: ""球"" - Русский: ""","[757, 29959, 5010, 27693, 211]",мяч,"[5521, 8287, 2135, 9922, 2291, 289, 6411, 29890]",ball,球
"中文: ""网"" - Русский: ""сетка""
中文: ""九"" - Русский: ""девять""
中文: ""美"" - Русский: ""красота""
中文: ""千"" - Русский: ""тысяча""
中文: ""画"" - Русский: ""","[15266, 1787, 10766, 29951, 1186, 642, 211]",картина,"[3300, 29886, 282, 6788, 20413, 3274, 10675]",painting,画
"中文: ""舞"" - Русский: ""танец""
中文: ""月"" - Русский: ""луна""
中文: ""地"" - Русский: ""земля""
中文: ""德"" - Русский: ""добродетель""
中文: ""米"" - Русский: ""","[8201, 19625, 29927, 12591, 641, 212]",рис,"[364, 19408, 11674, 29878, 10107, 374, 2200, 9597]",rice,米
"中文: ""谷"" - Русский: ""долина""
中文: ""头"" - Русский: ""голова""
中文: ""南"" - Русский: ""юг""
中文: ""校"" - Русский: ""школа""
中文: ""红"" - Русский: ""","[6697, 3360, 29951, 1186, 211]",красный,"[364, 2654, 29878, 276, 1127, 337]",red,红
"中文: ""男"" - Русский: ""мужчина""
中文: ""桥"" - Русский: ""мост""
中文: ""结"" - Русский: ""галстук""
中文: ""种"" - Русский: ""вид""
中文: ""线"" - Русский: ""","[3550, 8279, 29944, 644, 211]",линия,"[1915, 492, 619, 6276, 1196, 29880, 301, 1220]",line,线
"中文: ""代"" - Русский: ""поколение""
中文: ""方"" - Русский: ""квадрат""
中文: ""二"" - Русский: ""два""
中文: ""四"" - Русский: ""четыре""
中文: ""网"" - Русский: ""","[29935, 1586, 1502, 531, 212]",сетка,"[484, 7787, 29876, 452, 302, 1212]",net,网
"中文: ""七"" - Русский: ""семь""
中文: ""三"" - Русский: ""три""
中文: ""判"" - Русский: ""судья""
中文: ""话"" - Русский: ""речь""
中文: ""花"" - Русский: ""","[29996, 3716, 212]",цветок,"[1731, 29888, 28149, 1652, 5685, 4972, 1579, 285]",flower,花
"中文: ""校"" - Русский: ""школа""
中文: ""双"" - Русский: ""пара""
中文: ""史"" - Русский: ""история""
中文: ""火"" - Русский: ""костер""
中文: ""茶"" - Русский: ""","[2493, 3655, 1282, 29981, 19424, 212]",чай,"[23429, 29873, 734, 260, 371]",tea,茶
"中文: ""代"" - Русский: ""поколение""
中文: ""口"" - Русский: ""рот""
中文: ""北"" - Русский: ""север""
中文: ""色"" - Русский: ""цвет""
中文: ""足"" - Русский: ""","[570, 6968, 29921, 4228, 18211, 211]",нога,"[1181, 29888, 1701, 285, 6661, 5431, 7953, 3661]",foot,足
"中文: ""双"" - Русский: ""пара""
中文: ""机"" - Русский: ""машина""
中文: ""局"" - Русский: ""офис""
中文: ""试"" - Русский: ""попытка""
中文: ""金"" - Русский: ""","[4734, 754, 26467, 25687, 29972, 211]",золото,"[15192, 1484, 7684, 330, 748, 29887]",gold,金
"中文: ""红"" - Русский: ""красный""
中文: ""德"" - Русский: ""добродетель""
中文: ""球"" - Русский: ""мяч""
中文: ""春"" - Русский: ""пружина""
中文: ""门"" - Русский: ""","[29957, 662, 20880, 211]",дверь,"[270, 3050, 29881, 1867, 437, 17433]",door,门
"中文: ""源"" - Русский: ""источник""
中文: ""色"" - Русский: ""цвет""
中文: ""茶"" - Русский: ""чай""
中文: ""音"" - Русский: ""звук""
中文: ""雪"" - Русский: ""","[29935, 531, 212]",снег,"[5807, 269, 29879, 16586, 15007]",snow,雪
"中文: ""门"" - Русский: ""дверь""
中文: ""红"" - Русский: ""красный""
中文: ""洞"" - Русский: ""пещера""
中文: ""东"" - Русский: ""восток""
中文: ""马"" - Русский: ""","[13860, 843, 29944, 211]",лошадь,"[29882, 298, 5089, 10435, 11231, 4029, 2015, 1251]",horse,马
"中文: ""场"" - Русский: ""поле""
中文: ""例"" - Русский: ""пример""
中文: ""史"" - Русский: ""история""
中文: ""书"" - Русский: ""книга""
中文: ""二"" - Русский: ""","[11883, 662, 29957, 211]",два,"[7516, 29873, 1023, 10184, 3252, 260]",two,二
"中文: ""夏"" - Русский: ""лето""
中文: ""才"" - Русский: ""талант""
中文: ""云"" - Русский: ""облако""
中文: ""交"" - Русский: ""биржа""
中文: ""三"" - Русский: ""","[10357, 29932, 7678, 1937, 212]",три,"[1468, 29873, 12455, 266, 386, 2211, 260, 17536]",three,三
"中文: ""舞"" - Русский: ""танец""
中文: ""六"" - Русский: ""шесть""
中文: ""字"" - Русский: ""слово""
中文: ""源"" - Русский: ""источник""
中文: ""四"" - Русский: ""","[2493, 24998, 29981, 2950, 1093, 212]",четыре,"[12584, 1181, 29888, 3023, 17823, 1701, 285]",four,四
"中文: ""湖"" - Русский: ""озеро""
中文: ""九"" - Русский: ""девять""
中文: ""德"" - Русский: ""добродетель""
中文: ""屋"" - Русский: ""дом""
中文: ""五"" - Русский: ""","[469, 24200, 29964, 211]",пять,"[29888, 5713, 7241, 20818, 5320, 285]",five,五
"中文: ""南"" - Русский: ""юг""
中文: ""池"" - Русский: ""пруд""
中文: ""十"" - Русский: ""десять""
中文: ""百"" - Русский: ""сотня""
中文: ""六"" - Русский: ""","[30002, 3354, 2237, 20116, 212]",шесть,"[28319, 269, 29879, 1354, 1039, 4832]",six,六
"中文: ""美"" - Русский: ""красота""
中文: ""中"" - Русский: ""середина""
中文: ""交"" - Русский: ""биржа""
中文: ""沙"" - Русский: ""песок""
中文: ""七"" - Русский: ""","[29935, 1586, 531, 1502, 18534, 212]",семь,"[9881, 269, 29879, 409, 344]",seven,七
"中文: ""源"" - Русский: ""источник""
中文: ""地"" - Русский: ""земля""
中文: ""云"" - Русский: ""облако""
中文: ""七"" - Русский: ""семь""
中文: ""八"" - Русский: ""","[29942, 1786, 984, 490, 16335, 211]",восемь,"[29319, 15761, 321, 9475, 29872, 10096]",eight,八
"中文: ""人"" - Русский: ""человек""
中文: ""红"" - Русский: ""красный""
中文: ""星"" - Русский: ""звезда""
中文: ""球"" - Русский: ""мяч""
中文: ""九"" - Русский: ""","[1216, 662, 2263, 29957, 211]",девять,"[14183, 1240, 29876, 17081, 302, 6836]",nine,九
"中文: ""网"" - Русский: ""сетка""
中文: ""池"" - Русский: ""пруд""
中文: ""马"" - Русский: ""лошадь""
中文: ""速"" - Русский: ""скорость""
中文: ""十"" - Русский: ""","[1216, 662, 2263, 29957, 26661, 211]",десять,"[29873, 734, 3006, 260, 371, 841]",ten,十
"中文: ""项"" - Русский: ""предмет""
中文: ""族"" - Русский: ""племя""
中文: ""会"" - Русский: ""собрание""
中文: ""版"" - Русский: ""версия""
中文: ""头"" - Русский: ""","[29969, 27187, 1084, 588, 19311, 1214, 211]",голова,"[354, 29882, 298, 2813, 2343, 540]",head,头
"中文: ""土"" - Русский: ""почва""
中文: ""云"" - Русский: ""облако""
中文: ""花"" - Русский: ""цветок""
中文: ""法"" - Русский: ""закон""
中文: ""店"" - Русский: ""","[1155, 757, 2394, 29959, 211]",магазин,"[528, 19032, 269, 29879, 845, 17394, 18296]",shop,店
"中文: ""字"" - Русский: ""слово""
中文: ""金"" - Русский: ""золото""
中文: ""包"" - Русский: ""сумка""
中文: ""舞"" - Русский: ""танец""
中文: ""条"" - Русский: ""","[469, 9518, 24141, 15960, 29964, 1268, 7372, 733, 211]",полоса,"[269, 17820, 29879, 380, 10076, 303, 710, 851, 17010]",strip,条
"中文: ""桥"" - Русский: ""мост""
中文: ""红"" - Русский: ""красный""
中文: ""球"" - Русский: ""мяч""
中文: ""版"" - Русский: ""версия""
中文: ""街"" - Русский: ""","[29960, 16756, 863, 212]",улица,"[13045, 269, 29879, 380, 29352, 303, 710, 851, 12243, 11952]",street,街
"中文: ""雪"" - Русский: ""снег""
中文: ""口"" - Русский: ""рот""
中文: ""水"" - Русский: ""вода""
中文: ""败"" - Русский: ""поражение""
中文: ""部"" - Русский: ""","[2493, 3655, 19829, 17265, 1282, 12978, 29981, 15267, 212]",часть,"[29886, 760, 862, 282, 3274, 610, 3300, 1595]",part,部
"中文: ""夏"" - Русский: ""лето""
中文: ""月"" - Русский: ""луна""
中文: ""波"" - Русский: ""волна""
中文: ""语"" - Русский: ""язык""
中文: ""场"" - Русский: ""","[469, 9518, 29235, 29964, 1268, 7372, 733, 211]",поле,"[1746, 5713, 29607, 29888, 7241, 2671, 285]",field,场
"中文: ""画"" - Русский: ""картина""
中文: ""门"" - Русский: ""дверь""
中文: ""面"" - Русский: ""лицо""
中文: ""二"" - Русский: ""два""
中文: ""舞"" - Русский: ""","[20395, 676, 29932, 7951, 1710, 1937, 212]",танец,"[17948, 270, 1388, 6025, 1146, 29881, 18386]",dance,舞
"中文: ""机"" - Русский: ""машина""
中文: ""力"" - Русский: ""власть""
中文: ""省"" - Русский: ""провинция""
中文: ""判"" - Русский: ""судья""
中文: ""字"" - Русский: ""","[29935, 19945, 15391, 531, 26443, 212]",слово,"[6365, 827, 1734, 13762, 29893, 8879, 281, 1742]",word,字
"中文: ""构"" - Русский: ""структура""
中文: ""六"" - Русский: ""шесть""
中文: ""门"" - Русский: ""дверь""
中文: ""春"" - Русский: ""пружина""
中文: ""双"" - Русский: ""","[7596, 469, 4554, 29964, 1843, 20691, 11396, 19714, 211]",пара,"[29886, 3300, 18784, 282, 3274, 5101]",pair,双
"中文: ""例"" - Русский: ""пример""
中文: ""尾"" - Русский: ""хвост""
中文: ""台"" - Русский: ""платформа""
中文: ""火"" - Русский: ""костер""
中文: ""座"" - Русский: ""","[29935, 3485, 531, 1325, 212]",сиденье,"[269, 29879, 7205, 409, 12949, 344]",seat,座
"中文: ""交"" - Русский: ""биржа""
中文: ""校"" - Русский: ""школа""
中文: ""足"" - Русский: ""нога""
中文: ""南"" - Русский: ""юг""
中文: ""千"" - Русский: ""","[19506, 29932, 3327, 1937, 212]",тысяча,"[12595, 10405, 29873, 386, 266, 260, 7693]",thousand,千
"中文: ""南"" - Русский: ""юг""
中文: ""种"" - Русский: ""вид""
中文: ""族"" - Русский: ""племя""
中文: ""人"" - Русский: ""человек""
中文: ""北"" - Русский: ""","[29935, 23967, 1586, 531, 1502, 212]",север,"[694, 1217, 3643, 6641, 29876, 302, 15459]",north,北
"中文: ""结"" - Русский: ""галстук""
中文: ""北"" - Русский: ""север""
中文: ""花"" - Русский: ""цветок""
中文: ""族"" - Русский: ""племя""
中文: ""机"" - Русский: ""","[1155, 757, 2394, 29959, 211]",машина,"[7672, 5825, 286, 655, 23523, 8628, 611, 4933, 29885]",machine,机
"中文: ""四"" - Русский: ""четыре""
中文: ""话"" - Русский: ""речь""
中文: ""种"" - Русский: ""вид""
中文: ""友"" - Русский: ""друг""
中文: ""位"" - Русский: ""","[469, 21527, 29964, 1268, 15884, 733, 211]",позиция,"[29886, 13686, 1129, 926, 1066, 3283, 282, 772, 2602]",position,位
"中文: ""话"" - Русский: ""речь""
中文: ""山"" - Русский: ""гора""
中文: ""米"" - Русский: ""рис""
中文: ""果"" - Русский: ""фрукт""
中文: ""省"" - Русский: ""","[10613, 469, 29964, 12781, 21550, 1471, 5945, 211]",провинция,"[771, 16123, 29886, 558, 410, 1326, 8482, 12291, 282, 544]",province,省
"中文: ""城"" - Русский: ""город""
中文: ""三"" - Русский: ""три""
中文: ""种"" - Русский: ""вид""
中文: ""五"" - Русский: ""пять""
中文: ""交"" - Русский: ""","[836, 2384, 29975, 5660, 211]",биржа,"[429, 5566, 6543, 321, 29872, 14523, 735]",exchange,交
"中文: ""包"" - Русский: ""сумка""
中文: ""马"" - Русский: ""лошадь""
中文: ""面"" - Русский: ""лицо""
中文: ""音"" - Русский: ""звук""
中文: ""中"" - Русский: ""","[29935, 17560, 14315, 1586, 10182, 531, 1502, 212]",середина,"[6563, 17662, 7256, 286, 2460, 3737, 7145, 29885]",middle,中
"中文: ""速"" - Русский: ""скорость""
中文: ""尾"" - Русский: ""хвост""
中文: ""部"" - Русский: ""часть""
中文: ""头"" - Русский: ""голова""
中文: ""友"" - Русский: ""","[662, 4849, 9433, 29957, 211]",друг,"[1424, 29888, 7932, 1341, 3484, 5121, 18326, 285]",friend,友
"中文: ""南"" - Русский: ""юг""
中文: ""手"" - Русский: ""рука""
中文: ""美"" - Русский: ""красота""
中文: ""尾"" - Русский: ""хвост""
中文: ""色"" - Русский: ""","[29996, 3716, 212]",цвет,"[2780, 1111, 29883, 784, 274, 2927, 10965, 1054, 1302]",color,色
"中文: ""东"" - Русский: ""восток""
中文: ""线"" - Русский: ""линия""
中文: ""海"" - Русский: ""море""
中文: ""雪"" - Русский: ""снег""
中文: ""种"" - Русский: ""","[29942, 1221, 2196, 20874, 21491, 490, 211]",вид,"[19015, 9089, 29895, 8506, 413, 2924, 14380, 1984]",kind,种
"中文: ""金"" - Русский: ""золото""
中文: ""水"" - Русский: ""вода""
中文: ""手"" - Русский: ""рука""
中文: ""果"" - Русский: ""фрукт""
中文: ""判"" - Русский: ""","[29935, 2937, 531, 3404, 212]",судья,"[3623, 6577, 16833, 29926, 17675, 4900, 432]",judge,判
"中文: ""阳"" - Русский: ""солнце""
中文: ""源"" - Русский: ""источник""
中文: ""月"" - Русский: ""луна""
中文: ""南"" - Русский: ""юг""
中文: ""校"" - Русский: ""","[12351, 30002, 3354, 28231, 28567, 212]",школа,"[3762, 816, 269, 1364, 29879, 27041, 885, 1557]",school,校
"中文: ""校"" - Русский: ""школа""
中文: ""口"" - Русский: ""рот""
中文: ""中"" - Русский: ""середина""
中文: ""力"" - Русский: ""власть""
中文: ""构"" - Русский: ""","[25819, 29935, 2091, 22675, 20361, 464, 18212, 531, 212]",структура,"[4984, 6220, 10582, 269, 23905, 29879, 380, 2281, 303, 3829, 710, 851]",structure,构
"中文: ""口"" - Русский: ""рот""
中文: ""春"" - Русский: ""пружина""
中文: ""版"" - Русский: ""версия""
中文: ""歌"" - Русский: ""песня""
中文: ""结"" - Русский: ""","[8203, 1779, 1214, 29969, 211]",галстук,"[19538, 29873, 2034, 260, 22134]",tie,结
"中文: ""条"" - Русский: ""полоса""
中文: ""版"" - Русский: ""версия""
中文: ""删"" - Русский: ""удалить""
中文: ""话"" - Русский: ""речь""
中文: ""例"" - Русский: ""","[469, 25390, 29964, 12781, 21550, 7104, 1695, 211]",пример,"[429, 4392, 1342, 321, 735, 29872, 4773]",example,例
"中文: ""项"" - Русский: ""предмет""
中文: ""红"" - Русский: ""красный""
中文: ""省"" - Русский: ""провинция""
中文: ""母"" - Русский: ""мать""
中文: ""面"" - Русский: ""","[3550, 29944, 644, 211]",лицо,"[2258, 17470, 29888, 5444, 3700, 2161, 4024, 285]",face,面
"中文: ""米"" - Русский: ""рис""
中文: ""双"" - Русский: ""пара""
中文: ""部"" - Русский: ""часть""
中文: ""谷"" - Русский: ""долина""
中文: ""桥"" - Русский: ""","[757, 1630, 29959, 2569, 211]",мост,"[18419, 28635, 1506, 12945, 289, 19515, 29890, 1182]",bridge,桥
"中文: ""村"" - Русский: ""деревня""
中文: ""九"" - Русский: ""девять""
中文: ""结"" - Русский: ""галстук""
中文: ""茶"" - Русский: ""чай""
中文: ""项"" - Русский: ""","[469, 29964, 4570, 12781, 2102, 21550, 5784, 211]",предмет,"[2944, 474, 372, 29875, 568, 277, 667]",item,项
"中文: ""谷"" - Русский: ""долина""
中文: ""沙"" - Русский: ""песок""
中文: ""种"" - Русский: ""вид""
中文: ""八"" - Русский: ""восемь""
中文: ""删"" - Русский: ""","[29960, 19871, 863, 212]",удалить,"[270, 6144, 7374, 311, 29881, 5217, 628, 316, 8143]",delete,删
"中文: ""省"" - Русский: ""провинция""
中文: ""百"" - Русский: ""сотня""
中文: ""双"" - Русский: ""пара""
中文: ""五"" - Русский: ""пять""
中文: ""群"" - Русский: ""","[10841, 6148, 1214, 29969, 211]",группа,"[17170, 629, 330, 2318, 2972, 4071, 29887, 867]",group,群
"中文: ""面"" - Русский: ""лицо""
中文: ""机"" - Русский: ""машина""
中文: ""源"" - Русский: ""источник""
中文: ""金"" - Русский: ""золото""
中文: ""才"" - Русский: ""","[9829, 676, 29932, 1710, 1937, 212]",талант,"[5969, 29873, 20411, 24242, 260, 17694, 11062, 941]",talent,才
"中文: ""判"" - Русский: ""судья""
中文: ""五"" - Русский: ""пять""
中文: ""球"" - Русский: ""мяч""
中文: ""阳"" - Русский: ""солнце""
中文: ""美"" - Русский: ""","[6697, 3360, 29951, 1186, 211]",красота,"[915, 15409, 367, 6562, 289, 29890]",beauty,美
"中文: ""回"" - Русский: ""возврат""
中文: ""座"" - Русский: ""сиденье""
中文: ""海"" - Русский: ""море""
中文: ""尾"" - Русский: ""хвост""
中文: ""台"" - Русский: ""","[469, 8433, 29964, 18478, 211]",платформа,"[29886, 7481, 715, 2174, 282, 13974, 572, 18870, 12120]",platform,台
"中文: ""尾"" - Русский: ""хвост""
中文: ""舞"" - Русский: ""танец""
中文: ""五"" - Русский: ""пять""
中文: ""语"" - Русский: ""язык""
中文: ""屋"" - Русский: ""","[662, 1447, 1802, 29957, 8418, 211]",дом,"[29882, 298, 9261, 5089, 10774, 8697, 3699, 1251]",house,屋
"中文: ""源"" - Русский: ""источник""
中文: ""会"" - Русский: ""собрание""
中文: ""场"" - Русский: ""поле""
中文: ""米"" - Русский: ""рис""
中文: ""阳"" - Русский: ""","[29935, 2223, 531, 1778, 212]",солнце,"[480, 269, 29879, 6575, 2146, 11445]",sun,阳
"中文: ""画"" - Русский: ""картина""
中文: ""心"" - Русский: ""сердце""
中文: ""足"" - Русский: ""нога""
中文: ""山"" - Русский: ""гора""
中文: ""会"" - Русский: ""","[21291, 29935, 2223, 17393, 531, 1778, 212]",собрание,"[286, 1004, 592, 5870, 29885, 17897, 11781]",meeting,会
"中文: ""头"" - Русский: ""голова""
中文: ""马"" - Русский: ""лошадь""
中文: ""阳"" - Русский: ""солнце""
中文: ""八"" - Русский: ""восемь""
中文: ""史"" - Русский: ""","[7874, 9971, 29917, 11452, 15855, 606, 211]",история,"[29882, 298, 7251, 22880, 4955, 670, 18434, 9825, 3603, 16211, 2918]",history,史
"中文: ""结"" - Русский: ""галстук""
中文: ""九"" - Русский: ""девять""
中文: ""网"" - Русский: ""сетка""
中文: ""六"" - Русский: ""шесть""
中文: ""谷"" - Русский: ""","[29957, 662, 1447, 1802, 11213, 15906, 211]",долина,"[659, 325, 29894, 22044, 1564, 28519, 2947, 19599, 791]",valley,谷
"中文: ""八"" - Русский: ""восемь""
中文: ""心"" - Русский: ""сердце""
中文: ""月"" - Русский: ""луна""
中文: ""土"" - Русский: ""почва""
中文: ""方"" - Русский: ""","[11691, 29951, 1186, 211]",квадрат,"[26613, 269, 29879, 6862, 17619, 3044, 10674, 18074]",square,方
"中文: ""双"" - Русский: ""пара""
中文: ""北"" - Русский: ""север""
中文: ""二"" - Русский: ""два""
中文: ""村"" - Русский: ""деревня""
中文: ""代"" - Русский: ""","[469, 29964, 1268, 733, 211]",поколение,"[2531, 1885, 1737, 29887, 479, 4738, 12623, 18530, 330, 1176]",generation,代
"中文: ""场"" - Русский: ""поле""
中文: ""手"" - Русский: ""рука""
中文: ""结"" - Русский: ""галстук""
中文: ""洋"" - Русский: ""океан""
中文: ""南"" - Русский: ""","[30005, 8053, 212]",юг,"[269, 3669, 29879, 13267, 578, 7062, 577]",south,南
"中文: ""画"" - Русский: ""картина""
中文: ""代"" - Русский: ""поколение""
中文: ""族"" - Русский: ""племя""
中文: ""头"" - Русский: ""голова""
中文: ""德"" - Русский: ""","[662, 1802, 1447, 29957, 211]",добродетель,"[2405, 29894, 325, 4610, 10636, 27935, 1403, 3516, 15389]",virtue,德
"中文: ""夏"" - Русский: ""лето""
中文: ""构"" - Русский: ""структура""
中文: ""判"" - Русский: ""судья""
中文: ""河"" - Русский: ""река""
中文: ""族"" - Русский: ""","[469, 29964, 211]",племя,"[3367, 29873, 9434, 509, 3626, 260, 29563, 534]",tribe,族
"中文: ""尾"" - Русский: ""хвост""
中文: ""部"" - Русский: ""часть""
中文: ""格"" - Русский: ""сетка""
中文: ""四"" - Русский: ""четыре""
中文: ""城"" - Русский: ""","[24856, 9546, 1084, 588, 17310, 1214, 29969, 19051, 12816, 211]",город,"[4272, 4583, 29883, 455, 274, 20752, 7537, 12690]",city,城
"中文: ""格"" - Русский: ""сетка""
中文: ""例"" - Русский: ""пример""
中文: ""沙"" - Русский: ""песок""
中文: ""人"" - Русский: ""человек""
中文: ""语"" - Русский: ""","[2282, 27763, 14264, 29970, 212]",язык,"[3893, 425, 4086, 6361, 11675, 29880, 10906, 433, 301, 6468]",language,语
"中文: ""友"" - Русский: ""друг""
中文: ""心"" - Русский: ""сердце""
中文: ""街"" - Русский: ""улица""
中文: ""七"" - Русский: ""семь""
中文: ""速"" - Русский: ""","[6231, 29935, 18924, 531, 1130, 212]",скорость,"[5965, 269, 961, 29879, 1028, 19322, 805, 6210]",speed,速
"中文: ""花"" - Русский: ""цветок""
中文: ""省"" - Русский: ""провинция""
中文: ""足"" - Русский: ""нога""
中文: ""版"" - Русский: ""версия""
中文: ""地"" - Русский: ""","[20117, 754, 4791, 29972, 12639, 24263, 211]",земля,"[17170, 629, 330, 5962, 4071, 29887, 867, 2057]",ground,地
"中文: ""八"" - Русский: ""восемь""
中文: ""位"" - Русский: ""позиция""
中文: ""桥"" - Русский: ""мост""
中文: ""村"" - Русский: ""деревня""
中文: ""试"" - Русский: ""","[469, 29964, 1268, 733, 211]",попытка,"[15127, 472, 29874, 1131, 21609, 263, 1098, 271, 4218]",attempt,试
"中文: ""座"" - Русский: ""сиденье""
中文: ""波"" - Русский: ""волна""
中文: ""八"" - Русский: ""восемь""
中文: ""手"" - Русский: ""рука""
中文: ""败"" - Русский: ""","[469, 29964, 1268, 28227, 21463, 20263, 733, 211]",поражение,"[20653, 270, 311, 822, 29881, 1753, 316, 8686]",defeat,败
"中文: ""条"" - Русский: ""полоса""
中文: ""友"" - Русский: ""друг""
中文: ""省"" - Русский: ""провинция""
中文: ""果"" - Русский: ""фрукт""
中文: ""尾"" - Русский: ""","[4354, 29988, 212]",хвост,"[12464, 18237, 29873, 260, 11062, 941]",tail,尾
"中文: ""点"" - Русский: ""точка""
中文: ""书"" - Русский: ""книга""
中文: ""百"" - Русский: ""сотня""
中文: ""北"" - Русский: ""север""
中文: ""母"" - Русский: ""","[1155, 757, 2394, 29959, 12819, 18992, 211]",мать,"[5637, 3184, 14817, 286, 29885, 4346, 25550, 2730]",mother,母
"中文: ""星"" - Русский: ""звезда""
中文: ""字"" - Русский: ""слово""
中文: ""结"" - Русский: ""галстук""
中文: ""力"" - Русский: ""власть""
中文: ""东"" - Русский: ""","[25896, 29942, 1786, 984, 490, 26170, 16335, 211]",восток,"[2240, 11248, 9755, 23027, 321, 29872]",east,东
"中文: ""校"" - Русский: ""школа""
中文: ""场"" - Русский: ""поле""
中文: ""四"" - Русский: ""четыре""
中文: ""三"" - Русский: ""три""
中文: ""回"" - Русский: ""","[29942, 6849, 1786, 984, 490, 211]",возврат,"[364, 2457, 29878, 2267, 276, 736, 337, 3240]",return,回
"中文: ""桥"" - Русский: ""мост""
中文: ""构"" - Русский: ""структура""
中文: ""语"" - Русский: ""язык""
中文: ""字"" - Русский: ""слово""
中文: ""话"" - Русский: ""","[8201, 1909, 29927, 587, 212]",речь,"[5965, 269, 961, 29879, 1028, 805, 12032]",speech,话
"中文: ""红"" - Русский: ""красный""
中文: ""位"" - Русский: ""позиция""
中文: ""交"" - Русский: ""биржа""
中文: ""屋"" - Русский: ""дом""
中文: ""子"" - Русский: ""","[8201, 1909, 29927, 587, 212]",ребенок,"[29883, 274, 4161, 18558, 2278, 521, 5145, 305]",child,子
"中文: ""美"" - Русский: ""красота""
中文: ""沙"" - Русский: ""песок""
中文: ""机"" - Русский: ""машина""
中文: ""火"" - Русский: ""костер""
中文: ""塔"" - Русский: ""","[836, 4724, 29975, 3102, 211]",башня,"[29873, 517, 260, 304, 19372]",tower,塔
"中文: ""金"" - Русский: ""золото""
中文: ""歌"" - Русский: ""песня""
中文: ""夏"" - Русский: ""лето""
中文: ""面"" - Русский: ""лицо""
中文: ""男"" - Русский: ""","[20686, 4179, 757, 29959, 1805, 211]",мужчина,"[14263, 286, 655, 4439, 611, 29885, 5156, 19202]",male,男
"中文: ""族"" - Русский: ""племя""
中文: ""语"" - Русский: ""язык""
中文: ""星"" - Русский: ""звезда""
中文: ""画"" - Русский: ""картина""
中文: ""人"" - Русский: ""","[2493, 19084, 14347, 29981, 2950, 1093, 9831, 212]",человек,"[29886, 6774, 639, 282, 1236, 10532, 3736, 546, 412, 2022]",person,人
"中文: ""城"" - Русский: ""город""
中文: ""足"" - Русский: ""нога""
中文: ""口"" - Русский: ""рот""
中文: ""地"" - Русский: ""земля""
中文: ""百"" - Русский: ""","[23966, 29935, 2223, 531, 1778, 212]",сотня,"[29882, 9074, 298, 22888, 6893, 6905]",hundred,百
"中文: ""会"" - Русский: ""собрание""
中文: ""火"" - Русский: ""костер""
中文: ""格"" - Русский: ""сетка""
中文: ""四"" - Русский: ""четыре""
中文: ""局"" - Русский: ""","[29904, 614, 211]",офис,"[20205, 2696, 1283, 288, 3344, 8034, 29877, 974, 310]",office,局
"中文: ""源"" - Русский: ""источник""
中文: ""话"" - Русский: ""речь""
中文: ""美"" - Русский: ""красота""
中文: ""双"" - Русский: ""пара""
中文: ""音"" - Русский: ""","[754, 29351, 29972, 27643, 211]",звук,"[6047, 269, 3669, 29879, 578, 29802, 577]",sound,音
"中文: ""条"" - Русский: ""полоса""
中文: ""代"" - Русский: ""поколение""
中文: ""会"" - Русский: ""собрание""
中文: ""足"" - Русский: ""нога""
中文: ""力"" - Русский: ""","[29942, 8672, 490, 211]",власть,"[29886, 1129, 12248, 4764, 3081, 282, 13519, 772]",power,力
"中文: ""月"" - Русский: ""луна""
中文: ""街"" - Русский: ""улица""
中文: ""力"" - Русский: ""власть""
中文: ""沙"" - Русский: ""песок""
中文: ""夏"" - Русский: ""","[10975, 4674, 13174, 29944, 753, 211]",лето,"[480, 22792, 269, 29879, 2533, 2083, 11801, 2146]",summer,夏


==> figures/translation/7b_zh_zh_dataset.csv <==
prompt,out_token_id,out_token_str,latent_token_id,latent_token_str,in_token_str
"中文: ""例"" - 中文: ""例""
中文: ""南"" - 中文: ""南""
中文: ""木"" - 中文: ""木""
中文: ""洞"" - 中文: ""洞""
中文: ""书"" - 中文: ""","[31900, 231]",书,"[29890, 833, 3143, 2909, 289, 1045]",book,书
"中文: ""舞"" - 中文: ""舞""
中文: ""网"" - 中文: ""网""
中文: ""友"" - 中文: ""友""
中文: ""花"" - 中文: ""花""
中文: ""云"" - 中文: ""","[31784, 231]",云,"[15126, 23642, 1067, 274, 9570, 695, 9274, 17184, 29883]",cloud,云
"中文: ""音"" - 中文: ""音""
中文: ""林"" - 中文: ""林""
中文: ""山"" - 中文: ""山""
中文: ""线"" - 中文: ""线""
中文: ""包"" - 中文: ""","[31473, 232]",包,"[29890, 23156, 9922, 19548, 289, 2291]",bag,包
"中文: ""歌"" - 中文: ""歌""
中文: ""千"" - 中文: ""千""
中文: ""金"" - 中文: ""金""
中文: ""校"" - 中文: ""校""
中文: ""口"" - 中文: ""","[30856, 232]",口,"[4346, 2730, 13394, 29442, 29885, 21026, 286]",mouth,口
"中文: ""局"" - 中文: ""局""
中文: ""七"" - 中文: ""七""
中文: ""址"" - 中文: ""址""
中文: ""方"" - 中文: ""方""
中文: ""土"" - 中文: ""","[31181, 232]",土,"[269, 22473, 578, 29879, 577]",soil,土
"中文: ""茶"" - 中文: ""茶""
中文: ""语"" - 中文: ""语""
中文: ""足"" - 中文: ""足""
中文: ""速"" - 中文: ""速""
中文: ""山"" - 中文: ""","[30329, 232]",山,"[4346, 2730, 29442, 14378, 29885, 286, 16476, 5766]",mountain,山
"中文: ""美"" - 中文: ""美""
中文: ""交"" - 中文: ""交""
中文: ""会"" - 中文: ""会""
中文: ""法"" - 中文: ""法""
中文: ""布"" - 中文: ""","[31454, 232]",布,"[15126, 1067, 274, 13950, 17184, 695, 29883]",cloth,布
"中文: ""果"" - 中文: ""果""
中文: ""阳"" - 中文: ""阳""
中文: ""九"" - 中文: ""九""
中文: ""起"" - 中文: ""起""
中文: ""心"" - 中文: ""","[30869, 232]",心,"[8293, 29882, 23057, 5192, 540, 298, 354]",heart,心
"中文: ""址"" - 中文: ""址""
中文: ""金"" - 中文: ""金""
中文: ""口"" - 中文: ""口""
中文: ""村"" - 中文: ""村""
中文: ""手"" - 中文: ""","[30880, 233]",手,"[5905, 1361, 29882, 5403, 298, 447, 3179, 2350]",hand,手
"中文: ""林"" - 中文: ""林""
中文: ""才"" - 中文: ""才""
中文: ""字"" - 中文: ""字""
中文: ""中"" - 中文: ""中""
中文: ""日"" - 中文: ""","[30325, 233]",日,"[270, 3250, 2462, 1146, 29881, 1388]",day,日
"中文: ""红"" - 中文: ""红""
中文: ""米"" - 中文: ""米""
中文: ""南"" - 中文: ""南""
中文: ""三"" - 中文: ""三""
中文: ""星"" - 中文: ""","[30900, 233]",星,"[269, 29879, 303, 5173, 9523, 8508, 5810, 380]",star,星
"中文: ""沙"" - 中文: ""沙""
中文: ""布"" - 中文: ""布""
中文: ""二"" - 中文: ""二""
中文: ""址"" - 中文: ""址""
中文: ""春"" - 中文: ""","[31031, 233]",春,"[269, 1028, 6709, 29879, 805, 7689, 4278, 15099]",spring,春
"中文: ""心"" - 中文: ""心""
中文: ""发"" - 中文: ""发""
中文: ""种"" - 中文: ""种""
中文: ""歌"" - 中文: ""歌""
中文: ""月"" - 中文: ""","[30534, 233]",月,"[4346, 2730, 29885, 286, 18786]",moon,月
"中文: ""友"" - 中文: ""友""
中文: ""书"" - 中文: ""书""
中文: ""段"" - 中文: ""段""
中文: ""岩"" - 中文: ""岩""
中文: ""木"" - 中文: ""","[30710, 233]",木,"[8879, 827, 29893, 8112, 6115, 281]",wood,木
"中文: ""败"" - 中文: ""败""
中文: ""址"" - 中文: ""址""
中文: ""布"" - 中文: ""布""
中文: ""水"" - 中文: ""水""
中文: ""村"" - 中文: ""","[30402, 233]",村,"[3516, 4213, 21031, 29894, 11928, 1403, 17191, 28765, 325, 5720]",village,村
"中文: ""尾"" - 中文: ""尾""
中文: ""汉"" - 中文: ""汉""
中文: ""茶"" - 中文: ""茶""
中文: ""交"" - 中文: ""交""
中文: ""林"" - 中文: ""","[30853, 233]",林,"[29888, 285, 1454, 363, 1079, 26839, 1181, 1701, 13569]",forest,林
"中文: ""九"" - 中文: ""九""
中文: ""才"" - 中文: ""才""
中文: ""百"" - 中文: ""百""
中文: ""户"" - 中文: ""户""
中文: ""果"" - 中文: ""","[30801, 233]",果,"[29888, 285, 15774, 1424, 1341]",fruit,果
"中文: ""二"" - 中文: ""二""
中文: ""例"" - 中文: ""例""
中文: ""双"" - 中文: ""双""
中文: ""花"" - 中文: ""花""
中文: ""格"" - 中文: ""","[31168, 233]",格,"[629, 29887, 6856, 867, 7720, 330]",grid,格
"中文: ""五"" - 中文: ""五""
中文: ""山"" - 中文: ""山""
中文: ""场"" - 中文: ""场""
中文: ""构"" - 中文: ""构""
中文: ""歌"" - 中文: ""","[31173, 233]",歌,"[269, 4823, 578, 21453, 1487, 29879, 1100, 577]",song,歌
"中文: ""球"" - 中文: ""球""
中文: ""五"" - 中文: ""五""
中文: ""米"" - 中文: ""米""
中文: ""八"" - 中文: ""八""
中文: ""水"" - 中文: ""","[30716, 233]",水,"[2766, 11324, 16699, 13405, 4094, 29893, 281]",water,水
"中文: ""局"" - 中文: ""局""
中文: ""心"" - 中文: ""心""
中文: ""网"" - 中文: ""网""
中文: ""户"" - 中文: ""户""
中文: ""汉"" - 中文: ""","[31593, 233]",汉,"[24704, 379, 7169, 5952, 29950]",Han,汉
"中文: ""二"" - 中文: ""二""
中文: ""三"" - 中文: ""三""
中文: ""星"" - 中文: ""星""
中文: ""址"" - 中文: ""址""
中文: ""池"" - 中文: ""","[31853, 233]",池,"[12509, 29886, 282, 1112, 1129, 2818, 772]",pond,池
"中文: ""米"" - 中文: ""米""
中文: ""站"" - 中文: ""站""
中文: ""母"" - 中文: ""母""
中文: ""局"" - 中文: ""局""
中文: ""沙"" - 中文: ""","[31476, 233]",沙,"[269, 9753, 4977, 872, 29879, 11982, 28455]",sand,沙
"中文: ""美"" - 中文: ""美""
中文: ""址"" - 中文: ""址""
中文: ""地"" - 中文: ""地""
中文: ""局"" - 中文: ""局""
中文: ""河"" - 中文: ""","[30828, 233]",河,"[364, 10107, 29878, 4401, 1150, 374, 8580, 9050, 3511]",river,河
"中文: ""八"" - 中文: ""八""
中文: ""洋"" - 中文: ""洋""
中文: ""台"" - 中文: ""台""
中文: ""河"" - 中文: ""河""
中文: ""法"" - 中文: ""","[30545, 233]",法,"[29880, 301, 425, 433, 10653, 4307]",law,法
"中文: ""段"" - 中文: ""段""
中文: ""判"" - 中文: ""判""
中文: ""网"" - 中文: ""网""
中文: ""日"" - 中文: ""日""
中文: ""波"" - 中文: ""","[31529, 233]",波,"[2766, 11324, 10742, 29893, 27766, 281]",wave,波
"中文: ""目"" - 中文: ""目""
中文: ""格"" - 中文: ""格""
中文: ""屋"" - 中文: ""屋""
中文: ""试"" - 中文: ""试""
中文: ""洋"" - 中文: ""","[31534, 233]",洋,"[23474, 29877, 542, 25802, 288, 12954]",ocean,洋
"中文: ""结"" - 中文: ""结""
中文: ""网"" - 中文: ""网""
中文: ""删"" - 中文: ""删""
中文: ""林"" - 中文: ""林""
中文: ""洞"" - 中文: ""","[31886, 233]",洞,"[274, 1113, 18346, 5777, 29883, 24230]",cave,洞
"中文: ""七"" - 中文: ""七""
中文: ""北"" - 中文: ""北""
中文: ""删"" - 中文: ""删""
中文: ""意"" - 中文: ""意""
中文: ""海"" - 中文: ""","[30581, 233]",海,"[269, 409, 7205, 29879, 344]",sea,海
"中文: ""门"" - 中文: ""门""
中文: ""例"" - 中文: ""例""
中文: ""户"" - 中文: ""户""
中文: ""光"" - 中文: ""光""
中文: ""湖"" - 中文: ""","[31496, 233]",湖,"[24591, 29880, 301, 425, 18170, 433, 19437]",lake,湖
"中文: ""回"" - 中文: ""回""
中文: ""部"" - 中文: ""部""
中文: ""黄"" - 中文: ""黄""
中文: ""海"" - 中文: ""海""
中文: ""源"" - 中文: ""","[31193, 233]",源,"[269, 3669, 578, 2752, 29879, 4993, 577]",source,源
"中文: ""场"" - 中文: ""场""
中文: ""五"" - 中文: ""五""
中文: ""种"" - 中文: ""种""
中文: ""汉"" - 中文: ""汉""
中文: ""火"" - 中文: ""","[31313, 234]",火,"[29888, 285, 7241, 28034, 13734, 5713, 3974, 8696]",fire,火
"中文: ""南"" - 中文: ""南""
中文: ""男"" - 中文: ""男""
中文: ""七"" - 中文: ""七""
中文: ""时"" - 中文: ""时""
中文: ""点"" - 中文: ""","[30940, 234]",点,"[29886, 282, 1298, 1129, 11899, 772, 3149]",point,点
"中文: ""校"" - 中文: ""校""
中文: ""黄"" - 中文: ""黄""
中文: ""方"" - 中文: ""方""
中文: ""地"" - 中文: ""地""
中文: ""版"" - 中文: ""","[30845, 234]",版,"[874, 1147, 369, 3259, 1224, 29894, 345, 1873, 325, 2453]",version,版
"中文: ""群"" - 中文: ""群""
中文: ""岩"" - 中文: ""岩""
中文: ""米"" - 中文: ""米""
中文: ""进"" - 中文: ""进""
中文: ""球"" - 中文: ""","[31539, 234]",球,"[2135, 29890, 9922, 6411, 289, 5521, 2291, 8287]",ball,球
"中文: ""湖"" - 中文: ""湖""
中文: ""段"" - 中文: ""段""
中文: ""岩"" - 中文: ""岩""
中文: ""座"" - 中文: ""座""
中文: ""画"" - 中文: ""","[31046, 234]",画,"[29886, 3300, 3274, 282, 20413, 10675, 6788]",painting,画
"中文: ""山"" - 中文: ""山""
中文: ""南"" - 中文: ""南""
中文: ""平"" - 中文: ""平""
中文: ""时"" - 中文: ""时""
中文: ""站"" - 中文: ""","[31433, 234]",站,"[269, 29879, 303, 5173, 6112, 9523, 1002, 19569, 5073, 23436, 380]",station,站
"中文: ""门"" - 中文: ""门""
中文: ""母"" - 中文: ""母""
中文: ""桥"" - 中文: ""桥""
中文: ""足"" - 中文: ""足""
中文: ""米"" - 中文: ""","[31902, 234]",米,"[364, 10107, 29878, 374, 11674, 2200, 19408, 9597]",rice,米
"中文: ""桥"" - 中文: ""桥""
中文: ""回"" - 中文: ""回""
中文: ""米"" - 中文: ""米""
中文: ""头"" - 中文: ""头""
中文: ""红"" - 中文: ""","[31869, 234]",红,"[364, 29878, 337, 1127, 2654, 276]",red,红
"中文: ""例"" - 中文: ""例""
中文: ""布"" - 中文: ""布""
中文: ""画"" - 中文: ""画""
中文: ""点"" - 中文: ""点""
中文: ""线"" - 中文: ""","[31532, 234]",线,"[492, 1915, 6276, 29880, 1220, 301, 619, 1196]",line,线
"中文: ""中"" - 中文: ""中""
中文: ""八"" - 中文: ""八""
中文: ""机"" - 中文: ""机""
中文: ""省"" - 中文: ""省""
中文: ""网"" - 中文: ""","[31222, 234]",网,"[29876, 484, 1212, 7787, 302, 452]",net,网
"中文: ""德"" - 中文: ""德""
中文: ""版"" - 中文: ""版""
中文: ""手"" - 中文: ""手""
中文: ""源"" - 中文: ""源""
中文: ""花"" - 中文: ""","[30830, 235]",花,"[29888, 285, 5685, 1731, 1579, 4972, 1652, 28149]",flower,花
"中文: ""桥"" - 中文: ""桥""
中文: ""格"" - 中文: ""格""
中文: ""回"" - 中文: ""回""
中文: ""村"" - 中文: ""村""
中文: ""茶"" - 中文: ""","[31954, 235]",茶,"[371, 260, 29873, 23429, 734]",tea,茶
"中文: ""七"" - 中文: ""七""
中文: ""时"" - 中文: ""时""
中文: ""南"" - 中文: ""南""
中文: ""湖"" - 中文: ""湖""
中文: ""足"" - 中文: ""","[31722, 235]",足,"[29888, 285, 6661, 7953, 5431, 1181, 1701, 3661]",foot,足
"中文: ""包"" - 中文: ""包""
中文: ""百"" - 中文: ""百""
中文: ""色"" - 中文: ""色""
中文: ""十"" - 中文: ""十""
中文: ""金"" - 中文: ""","[30659, 236]",金,"[15192, 29887, 748, 1484, 330, 7684]",gold,金
"中文: ""地"" - 中文: ""地""
中文: ""电"" - 中文: ""电""
中文: ""判"" - 中文: ""判""
中文: ""位"" - 中文: ""位""
中文: ""门"" - 中文: ""","[31649, 236]",门,"[437, 270, 1867, 3050, 17433, 29881]",door,门
"中文: ""口"" - 中文: ""口""
中文: ""日"" - 中文: ""日""
中文: ""春"" - 中文: ""春""
中文: ""书"" - 中文: ""书""
中文: ""雪"" - 中文: ""","[31731, 236]",雪,"[269, 29879, 5807, 15007, 16586]",snow,雪
"中文: ""点"" - 中文: ""点""
中文: ""部"" - 中文: ""部""
中文: ""米"" - 中文: ""米""
中文: ""子"" - 中文: ""子""
中文: ""马"" - 中文: ""","[31530, 236]",马,"[29882, 5089, 2015, 4029, 10435, 298, 11231, 1251]",horse,马
"中文: ""平"" - 中文: ""平""
中文: ""人"" - 中文: ""人""
中文: ""色"" - 中文: ""色""
中文: ""歌"" - 中文: ""歌""
中文: ""黄"" - 中文: ""","[31491, 236]",黄,"[8007, 13328, 343, 29136, 29891, 4099]",yellow,黄
"中文: ""族"" - 中文: ""族""
中文: ""马"" - 中文: ""马""
中文: ""才"" - 中文: ""才""
中文: ""门"" - 中文: ""门""
中文: ""白"" - 中文: ""","[30868, 234]",白,"[10921, 4796, 377, 29893, 1332, 281]",white,白
"中文: ""河"" - 中文: ""河""
中文: ""发"" - 中文: ""发""
中文: ""马"" - 中文: ""马""
中文: ""水"" - 中文: ""水""
中文: ""一"" - 中文: ""","[30287, 231]",一,"[29877, 697, 288, 373, 650, 265]",one,一
"中文: ""土"" - 中文: ""土""
中文: ""池"" - 中文: ""池""
中文: ""字"" - 中文: ""字""
中文: ""速"" - 中文: ""速""
中文: ""二"" - 中文: ""","[30685, 231]",二,"[3252, 260, 29873, 1023, 7516, 10184]",two,二
"中文: ""金"" - 中文: ""金""
中文: ""土"" - 中文: ""土""
中文: ""才"" - 中文: ""才""
中文: ""黄"" - 中文: ""黄""
中文: ""三"" - 中文: ""","[30457, 231]",三,"[386, 12455, 260, 29873, 17536, 266, 2211, 1468]",three,三
"中文: ""话"" - 中文: ""话""
中文: ""六"" - 中文: ""六""
中文: ""面"" - 中文: ""面""
中文: ""水"" - 中文: ""水""
中文: ""四"" - 中文: ""","[30928, 232]",四,"[29888, 17823, 285, 1181, 12584, 1701, 3023]",four,四
"中文: ""心"" - 中文: ""心""
中文: ""桥"" - 中文: ""桥""
中文: ""头"" - 中文: ""头""
中文: ""色"" - 中文: ""色""
中文: ""五"" - 中文: ""","[30904, 231]",五,"[29888, 285, 7241, 20818, 5713, 5320]",five,五
"中文: ""部"" - 中文: ""部""
中文: ""版"" - 中文: ""版""
中文: ""波"" - 中文: ""波""
中文: ""速"" - 中文: ""速""
中文: ""六"" - 中文: ""","[31304, 232]",六,"[269, 1354, 29879, 28319, 4832, 1039]",six,六
"中文: ""点"" - 中文: ""点""
中文: ""败"" - 中文: ""败""
中文: ""址"" - 中文: ""址""
中文: ""种"" - 中文: ""种""
中文: ""七"" - 中文: ""","[31425, 231]",七,"[269, 409, 29879, 344, 9881]",seven,七
"中文: ""项"" - 中文: ""项""
中文: ""会"" - 中文: ""会""
中文: ""方"" - 中文: ""方""
中文: ""木"" - 中文: ""木""
中文: ""八"" - 中文: ""","[31044, 232]",八,"[9475, 10096, 29319, 15761, 29872, 321]",eight,八
"中文: ""局"" - 中文: ""局""
中文: ""果"" - 中文: ""果""
中文: ""目"" - 中文: ""目""
中文: ""回"" - 中文: ""回""
中文: ""九"" - 中文: ""","[31321, 231]",九,"[6836, 29876, 1240, 17081, 302, 14183]",nine,九
"中文: ""版"" - 中文: ""版""
中文: ""山"" - 中文: ""山""
中文: ""岩"" - 中文: ""岩""
中文: ""心"" - 中文: ""心""
中文: ""十"" - 中文: ""","[30802, 232]",十,"[3006, 841, 371, 260, 29873, 734]",ten,十
"中文: ""千"" - 中文: ""千""
中文: ""百"" - 中文: ""百""
中文: ""书"" - 中文: ""书""
中文: ""沙"" - 中文: ""沙""
中文: ""头"" - 中文: ""","[31584, 232]",头,"[29882, 2813, 540, 2343, 298, 354]",head,头
"中文: ""汉"" - 中文: ""汉""
中文: ""项"" - 中文: ""项""
中文: ""三"" - 中文: ""三""
中文: ""画"" - 中文: ""画""
中文: ""店"" - 中文: ""","[31758, 232]",店,"[269, 18296, 29879, 845, 17394, 528, 19032]",shop,店
"中文: ""电"" - 中文: ""电""
中文: ""木"" - 中文: ""木""
中文: ""花"" - 中文: ""花""
中文: ""男"" - 中文: ""男""
中文: ""条"" - 中文: ""","[31217, 233]",条,"[269, 851, 29879, 303, 17820, 17010, 10076, 710, 380]",strip,条
"中文: ""局"" - 中文: ""局""
中文: ""人"" - 中文: ""人""
中文: ""速"" - 中文: ""速""
中文: ""阳"" - 中文: ""阳""
中文: ""街"" - 中文: ""","[30813, 235]",街,"[269, 11952, 851, 13045, 29879, 303, 12243, 29352, 710, 380]",street,街
"中文: ""户"" - 中文: ""户""
中文: ""黄"" - 中文: ""黄""
中文: ""三"" - 中文: ""三""
中文: ""双"" - 中文: ""双""
中文: ""部"" - 中文: ""","[30636, 236]",部,"[1595, 29886, 3300, 3274, 610, 282, 862, 760]",part,部
"中文: ""八"" - 中文: ""八""
中文: ""沙"" - 中文: ""沙""
中文: ""美"" - 中文: ""美""
中文: ""格"" - 中文: ""格""
中文: ""目"" - 中文: ""","[30895, 234]",目,"[1032, 10977, 29872, 321]",eye,目
"中文: ""条"" - 中文: ""条""
中文: ""版"" - 中文: ""版""
中文: ""汉"" - 中文: ""汉""
中文: ""岩"" - 中文: ""岩""
中文: ""场"" - 中文: ""","[31632, 232]",场,"[29888, 285, 29607, 7241, 2671, 1746, 5713]",field,场
"中文: ""网"" - 中文: ""网""
中文: ""左"" - 中文: ""左""
中文: ""舞"" - 中文: ""舞""
中文: ""种"" - 中文: ""种""
中文: ""址"" - 中文: ""","[31702, 232]",址,"[269, 2746, 7845, 3268, 1354, 29879, 1039]",site,址
"中文: ""史"" - 中文: ""史""
中文: ""布"" - 中文: ""布""
中文: ""北"" - 中文: ""北""
中文: ""屋"" - 中文: ""屋""
中文: ""意"" - 中文: ""","[31474, 233]",意,"[12676, 2099, 592, 6593, 29885, 286, 1004]",meaning,意
"中文: ""局"" - 中文: ""局""
中文: ""败"" - 中文: ""败""
中文: ""沙"" - 中文: ""沙""
中文: ""方"" - 中文: ""方""
中文: ""舞"" - 中文: ""","[31939, 235]",舞,"[270, 6025, 1146, 29881, 17948, 18386, 1388]",dance,舞
"中文: ""五"" - 中文: ""五""
中文: ""春"" - 中文: ""春""
中文: ""才"" - 中文: ""才""
中文: ""速"" - 中文: ""速""
中文: ""字"" - 中文: ""","[30578, 232]",字,"[8879, 827, 13762, 29893, 1734, 1742, 6365, 281]",word,字
"中文: ""河"" - 中文: ""河""
中文: ""洋"" - 中文: ""洋""
中文: ""方"" - 中文: ""方""
中文: ""海"" - 中文: ""海""
中文: ""双"" - 中文: ""","[31960, 232]",双,"[5101, 29886, 3300, 18784, 3274, 282]",pair,双
"中文: ""话"" - 中文: ""话""
中文: ""火"" - 中文: ""火""
中文: ""校"" - 中文: ""校""
中文: ""网"" - 中文: ""网""
中文: ""座"" - 中文: ""","[31780, 232]",座,"[269, 409, 7205, 29879, 12949, 344]",seat,座
"中文: ""池"" - 中文: ""池""
中文: ""场"" - 中文: ""场""
中文: ""音"" - 中文: ""音""
中文: ""平"" - 中文: ""平""
中文: ""光"" - 中文: ""","[30867, 232]",光,"[3578, 492, 29880, 301, 14172, 619, 4366, 3473]",light,光
"中文: ""土"" - 中文: ""土""
中文: ""发"" - 中文: ""发""
中文: ""法"" - 中文: ""法""
中文: ""门"" - 中文: ""门""
中文: ""千"" - 中文: ""","[31159, 232]",千,"[7693, 12595, 10405, 386, 260, 29873, 266]",thousand,千
"中文: ""速"" - 中文: ""速""
中文: ""塔"" - 中文: ""塔""
中文: ""左"" - 中文: ""左""
中文: ""德"" - 中文: ""德""
中文: ""北"" - 中文: ""","[30662, 232]",北,"[15459, 29876, 1217, 694, 302, 6641, 3643]",north,北
"中文: ""方"" - 中文: ""方""
中文: ""木"" - 中文: ""木""
中文: ""洞"" - 中文: ""洞""
中文: ""进"" - 中文: ""进""
中文: ""机"" - 中文: ""","[31429, 233]",机,"[4933, 8628, 7672, 23523, 29885, 286, 5825, 611, 655]",machine,机
"中文: ""官"" - 中文: ""官""
中文: ""千"" - 中文: ""千""
中文: ""心"" - 中文: ""心""
中文: ""土"" - 中文: ""土""
中文: ""时"" - 中文: ""","[30594, 233]",时,"[5335, 931, 2034, 260, 2230, 29873, 19538, 9346]",time,时
"中文: ""败"" - 中文: ""败""
中文: ""夏"" - 中文: ""夏""
中文: ""村"" - 中文: ""村""
中文: ""百"" - 中文: ""百""
中文: ""利"" - 中文: ""","[31107, 232]",利,"[29890, 1785, 367, 3856, 915, 7795, 289, 14169, 13982]",benefit,利
"中文: ""村"" - 中文: ""村""
中文: ""机"" - 中文: ""机""
中文: ""平"" - 中文: ""平""
中文: ""城"" - 中文: ""城""
中文: ""位"" - 中文: ""","[30956, 231]",位,"[29886, 1066, 2602, 282, 3283, 926, 1129, 772, 13686]",position,位
"中文: ""金"" - 中文: ""金""
中文: ""删"" - 中文: ""删""
中文: ""布"" - 中文: ""布""
中文: ""街"" - 中文: ""街""
中文: ""省"" - 中文: ""","[31600, 234]",省,"[29886, 558, 771, 16123, 1326, 12291, 282, 8482, 544, 410]",province,省
"中文: ""街"" - 中文: ""街""
中文: ""种"" - 中文: ""种""
中文: ""电"" - 中文: ""电""
中文: ""子"" - 中文: ""子""
中文: ""交"" - 中文: ""","[31398, 231]",交,"[5566, 14523, 6543, 429, 735, 29872, 321]",exchange,交
"中文: ""色"" - 中文: ""色""
中文: ""户"" - 中文: ""户""
中文: ""站"" - 中文: ""站""
中文: ""判"" - 中文: ""判""
中文: ""中"" - 中文: ""","[30275, 231]",中,"[17662, 3737, 7145, 29885, 286, 6563, 2460, 7256]",middle,中
"中文: ""手"" - 中文: ""手""
中文: ""九"" - 中文: ""九""
中文: ""米"" - 中文: ""米""
中文: ""夏"" - 中文: ""夏""
中文: ""友"" - 中文: ""","[31373, 232]",友,"[29888, 285, 5121, 3484, 7932, 1424, 1341, 18326]",friend,友
"中文: ""左"" - 中文: ""左""
中文: ""段"" - 中文: ""段""
中文: ""进"" - 中文: ""进""
中文: ""子"" - 中文: ""子""
中文: ""色"" - 中文: ""","[31085, 235]",色,"[784, 2927, 1054, 2780, 10965, 274, 1302, 1111, 29883]",color,色
"中文: ""金"" - 中文: ""金""
中文: ""线"" - 中文: ""线""
中文: ""木"" - 中文: ""木""
中文: ""色"" - 中文: ""色""
中文: ""种"" - 中文: ""","[31893, 234]",种,"[8506, 29895, 2924, 1984, 9089, 19015, 413, 14380]",kind,种
"中文: ""洋"" - 中文: ""洋""
中文: ""位"" - 中文: ""位""
中文: ""足"" - 中文: ""足""
中文: ""美"" - 中文: ""美""
中文: ""判"" - 中文: ""","[31791, 232]",判,"[432, 29926, 4900, 6577, 16833, 3623, 17675]",judge,判
"中文: ""址"" - 中文: ""址""
中文: ""云"" - 中文: ""云""
中文: ""友"" - 中文: ""友""
中文: ""汉"" - 中文: ""汉""
中文: ""校"" - 中文: ""","[31071, 233]",校,"[269, 885, 27041, 29879, 816, 1364, 3762, 1557]",school,校
"中文: ""云"" - 中文: ""云""
中文: ""沙"" - 中文: ""沙""
中文: ""力"" - 中文: ""力""
中文: ""站"" - 中文: ""站""
中文: ""构"" - 中文: ""","[31901, 233]",构,"[269, 10582, 851, 6220, 29879, 303, 710, 2281, 4984, 3829, 23905, 380]",structure,构
"中文: ""省"" - 中文: ""省""
中文: ""色"" - 中文: ""色""
中文: ""月"" - 中文: ""月""
中文: ""种"" - 中文: ""种""
中文: ""结"" - 中文: ""","[31320, 234]",结,"[2034, 260, 22134, 29873, 19538]",tie,结
"中文: ""电"" - 中文: ""电""
中文: ""地"" - 中文: ""地""
中文: ""洋"" - 中文: ""洋""
中文: ""屋"" - 中文: ""屋""
中文: ""例"" - 中文: ""","[31507, 231]",例,"[4392, 1342, 429, 735, 29872, 4773, 321]",example,例
"中文: ""谷"" - 中文: ""谷""
中文: ""包"" - 中文: ""包""
中文: ""群"" - 中文: ""群""
中文: ""八"" - 中文: ""八""
中文: ""面"" - 中文: ""","[30806, 236]",面,"[4024, 3700, 285, 29888, 17470, 2258, 5444, 2161]",face,面
"中文: ""族"" - 中文: ""族""
中文: ""群"" - 中文: ""群""
中文: ""东"" - 中文: ""东""
中文: ""七"" - 中文: ""七""
中文: ""桥"" - 中文: ""","[31749, 233]",桥,"[1182, 29890, 28635, 289, 1506, 19515, 12945, 18419]",bridge,桥
"中文: ""部"" - 中文: ""部""
中文: ""四"" - 中文: ""四""
中文: ""屋"" - 中文: ""屋""
中文: ""色"" - 中文: ""色""
中文: ""项"" - 中文: ""","[31888, 236]",项,"[372, 29875, 277, 568, 474, 2944, 667]",item,项
"中文: ""岩"" - 中文: ""岩""
中文: ""十"" - 中文: ""十""
中文: ""点"" - 中文: ""点""
中文: ""法"" - 中文: ""法""
中文: ""删"" - 中文: ""","[31916, 232]",删,"[316, 270, 5217, 8143, 7374, 628, 29881, 6144, 311]",delete,删
"中文: ""三"" - 中文: ""三""
中文: ""村"" - 中文: ""村""
中文: ""画"" - 中文: ""画""
中文: ""字"" - 中文: ""字""
中文: ""群"" - 中文: ""","[31829, 234]",群,"[629, 17170, 29887, 2318, 2972, 867, 4071, 330]",group,群
"中文: ""金"" - 中文: ""金""
中文: ""红"" - 中文: ""红""
中文: ""人"" - 中文: ""人""
中文: ""男"" - 中文: ""男""
中文: ""才"" - 中文: ""","[31979, 233]",才,"[20411, 24242, 941, 17694, 260, 29873, 5969, 11062]",talent,才
"中文: ""败"" - 中文: ""败""
中文: ""千"" - 中文: ""千""
中文: ""湖"" - 中文: ""湖""
中文: ""头"" - 中文: ""头""
中文: ""美"" - 中文: ""","[30630, 234]",美,"[29890, 367, 6562, 15409, 915, 289]",beauty,美
"中文: ""白"" - 中文: ""白""
中文: ""岩"" - 中文: ""岩""
中文: ""座"" - 中文: ""座""
中文: ""人"" - 中文: ""人""
中文: ""台"" - 中文: ""","[31037, 232]",台,"[29886, 18870, 282, 13974, 7481, 572, 12120, 715, 2174]",platform,台
"中文: ""果"" - 中文: ""果""
中文: ""目"" - 中文: ""目""
中文: ""种"" - 中文: ""种""
中文: ""阳"" - 中文: ""阳""
中文: ""屋"" - 中文: ""","[31654, 232]",屋,"[29882, 8697, 9261, 5089, 10774, 3699, 298, 1251]",house,屋
"中文: ""平"" - 中文: ""平""
中文: ""千"" - 中文: ""千""
中文: ""法"" - 中文: ""法""
中文: ""构"" - 中文: ""构""
中文: ""阳"" - 中文: ""","[31430, 236]",阳,"[269, 11445, 2146, 29879, 480, 6575]",sun,阳
"中文: ""岩"" - 中文: ""岩""
中文: ""构"" - 中文: ""构""
中文: ""街"" - 中文: ""街""
中文: ""谷"" - 中文: ""谷""
中文: ""会"" - 中文: ""","[30437, 231]",会,"[11781, 592, 29885, 5870, 286, 17897, 1004]",meeting,会
"中文: ""雪"" - 中文: ""雪""
中文: ""平"" - 中文: ""平""
中文: ""屋"" - 中文: ""屋""
中文: ""德"" - 中文: ""德""
中文: ""史"" - 中文: ""","[30911, 232]",史,"[670, 3603, 4955, 29882, 2918, 7251, 18434, 9825, 298, 16211, 22880]",history,史
"中文: ""史"" - 中文: ""史""
中文: ""光"" - 中文: ""光""
中文: ""男"" - 中文: ""男""
中文: ""土"" - 中文: ""土""
中文: ""谷"" - 中文: ""","[31112, 235]",谷,"[659, 28519, 791, 2947, 22044, 19599, 29894, 325, 1564]",valley,谷
"中文: ""男"" - 中文: ""男""
中文: ""点"" - 中文: ""点""
中文: ""地"" - 中文: ""地""
中文: ""夏"" - 中文: ""夏""
中文: ""方"" - 中文: ""","[30525, 233]",方,"[269, 3044, 29879, 6862, 10674, 17619, 18074, 26613]",square,方
"中文: ""项"" - 中文: ""项""
中文: ""春"" - 中文: ""春""
中文: ""试"" - 中文: ""试""
中文: ""座"" - 中文: ""座""
中文: ""代"" - 中文: ""","[30690, 231]",代,"[18530, 2531, 29887, 479, 1885, 330, 1737, 1176, 4738, 12623]",generation,代
"中文: ""金"" - 中文: ""金""
中文: ""海"" - 中文: ""海""
中文: ""母"" - 中文: ""母""
中文: ""平"" - 中文: ""平""
中文: ""南"" - 中文: ""","[30601, 232]",南,"[269, 3669, 13267, 578, 29879, 577, 7062]",south,南
"中文: ""日"" - 中文: ""日""
中文: ""地"" - 中文: ""地""
中文: ""删"" - 中文: ""删""
中文: ""北"" - 中文: ""北""
中文: ""德"" - 中文: ""","[31169, 232]",德,"[2405, 15389, 10636, 3516, 27935, 29894, 1403, 325, 4610]",virtue,德
"中文: ""尾"" - 中文: ""尾""
中文: ""书"" - 中文: ""书""
中文: ""千"" - 中文: ""千""
中文: ""花"" - 中文: ""花""
中文: ""族"" - 中文: ""","[30999, 233]",族,"[534, 29563, 509, 260, 3367, 29873, 3626, 9434]",tribe,族
"中文: ""街"" - 中文: ""街""
中文: ""白"" - 中文: ""白""
中文: ""源"" - 中文: ""源""
中文: ""座"" - 中文: ""座""
中文: ""城"" - 中文: ""","[30626, 232]",城,"[274, 4272, 12690, 20752, 7537, 29883, 4583, 455]",city,城
"中文: ""发"" - 中文: ""发""
中文: ""地"" - 中文: ""地""
中文: ""花"" - 中文: ""花""
中文: ""河"" - 中文: ""河""
中文: ""语"" - 中文: ""","[31505, 235]",语,"[11675, 4086, 29880, 6361, 6468, 3893, 301, 425, 10906, 433]",language,语
"中文: ""项"" - 中文: ""项""
中文: ""子"" - 中文: ""子""
中文: ""黄"" - 中文: ""黄""
中文: ""九"" - 中文: ""九""
中文: ""速"" - 中文: ""","[31859, 236]",速,"[269, 1028, 29879, 5965, 19322, 805, 961, 6210]",speed,速
"中文: ""四"" - 中文: ""四""
中文: ""八"" - 中文: ""八""
中文: ""户"" - 中文: ""户""
中文: ""音"" - 中文: ""音""
中文: ""地"" - 中文: ""","[30533, 232]",地,"[629, 17170, 29887, 5962, 867, 4071, 330, 2057]",ground,地
"中文: ""德"" - 中文: ""德""
中文: ""地"" - 中文: ""地""
中文: ""利"" - 中文: ""利""
中文: ""画"" - 中文: ""画""
中文: ""进"" - 中文: ""","[31174, 235]",进,"[594, 17263, 29874, 6564, 263, 328, 3061]",advance,进
"中文: ""河"" - 中文: ""河""
中文: ""茶"" - 中文: ""茶""
中文: ""红"" - 中文: ""红""
中文: ""门"" - 中文: ""门""
中文: ""试"" - 中文: ""","[31787, 235]",试,"[1098, 1131, 21609, 29874, 263, 4218, 271, 15127, 472]",attempt,试
"中文: ""河"" - 中文: ""河""
中文: ""花"" - 中文: ""花""
中文: ""字"" - 中文: ""字""
中文: ""回"" - 中文: ""回""
中文: ""败"" - 中文: ""","[31955, 235]",败,"[1753, 316, 270, 20653, 29881, 8686, 822, 311]",defeat,败
"中文: ""屋"" - 中文: ""屋""
中文: ""交"" - 中文: ""交""
中文: ""法"" - 中文: ""法""
中文: ""判"" - 中文: ""判""
中文: ""尾"" - 中文: ""","[31631, 232]",尾,"[12464, 941, 260, 29873, 11062, 18237]",tail,尾
"中文: ""网"" - 中文: ""网""
中文: ""云"" - 中文: ""云""
中文: ""电"" - 中文: ""电""
中文: ""谷"" - 中文: ""谷""
中文: ""母"" - 中文: ""","[31763, 233]",母,"[5637, 4346, 2730, 3184, 29885, 286, 14817, 25550]",mother,母
"中文: ""德"" - 中文: ""德""
中文: ""例"" - 中文: ""例""
中文: ""左"" - 中文: ""左""
中文: ""桥"" - 中文: ""桥""
中文: ""东"" - 中文: ""","[30979, 231]",东,"[2240, 11248, 23027, 9755, 29872, 321]",east,东
"中文: ""五"" - 中文: ""五""
中文: ""火"" - 中文: ""火""
中文: ""败"" - 中文: ""败""
中文: ""判"" - 中文: ""判""
中文: ""回"" - 中文: ""","[30742, 232]",回,"[364, 337, 29878, 3240, 736, 2457, 2267, 276]",return,回
"中文: ""土"" - 中文: ""土""
中文: ""法"" - 中文: ""法""
中文: ""男"" - 中文: ""男""
中文: ""色"" - 中文: ""色""
中文: ""话"" - 中文: ""","[31852, 235]",话,"[269, 1028, 12032, 29879, 5965, 805, 961]",speech,话
"中文: ""马"" - 中文: ""马""
中文: ""点"" - 中文: ""点""
中文: ""光"" - 中文: ""光""
中文: ""结"" - 中文: ""结""
中文: ""子"" - 中文: ""","[30319, 232]",子,"[521, 5145, 305, 18558, 274, 2278, 4161, 29883]",child,子
"中文: ""心"" - 中文: ""心""
中文: ""花"" - 中文: ""花""
中文: ""阳"" - 中文: ""阳""
中文: ""美"" - 中文: ""美""
中文: ""塔"" - 中文: ""","[31831, 232]",塔,"[304, 260, 517, 29873, 19372]",tower,塔
"中文: ""友"" - 中文: ""友""
中文: ""判"" - 中文: ""判""
中文: ""源"" - 中文: ""源""
中文: ""男"" - 中文: ""男""
中文: ""发"" - 中文: ""","[30910, 232]",发,"[29882, 298, 447, 23535, 11315, 2350]",hair,发
"中文: ""一"" - 中文: ""一""
中文: ""白"" - 中文: ""白""
中文: ""语"" - 中文: ""语""
中文: ""德"" - 中文: ""德""
中文: ""平"" - 中文: ""","[30606, 232]",平,"[29888, 285, 1579, 20620, 17422, 1652, 12151]",flat,平
"中文: ""春"" - 中文: ""春""
中文: ""画"" - 中文: ""画""
中文: ""千"" - 中文: ""千""
中文: ""金"" - 中文: ""金""
中文: ""男"" - 中文: ""","[31203, 234]",男,"[19202, 4439, 14263, 5156, 29885, 286, 611, 655]",male,男
"中文: ""七"" - 中文: ""七""
中文: ""花"" - 中文: ""花""
中文: ""地"" - 中文: ""地""
中文: ""心"" - 中文: ""心""
中文: ""电"" - 中文: ""","[31679, 234]",电,"[4552, 560, 12646, 295, 15436, 29872, 6146, 3546, 321]",electric,电
"中文: ""星"" - 中文: ""星""
中文: ""头"" - 中文: ""头""
中文: ""沙"" - 中文: ""沙""
中文: ""十"" - 中文: ""十""
中文: ""户"" - 中文: ""","[31229, 233]",户,"[29882, 22329, 8697, 9261, 5089, 3699, 10774, 298, 1251]",household,户
"中文: ""站"" - 中文: ""站""
中文: ""平"" - 中文: ""平""
中文: ""力"" - 中文: ""力""
中文: ""版"" - 中文: ""版""
中文: ""人"" - 中文: ""","[30313, 231]",人,"[639, 2022, 29886, 10532, 282, 1236, 546, 412, 6774, 3736]",person,人
"中文: ""百"" - 中文: ""百""
中文: ""败"" - 中文: ""败""
中文: ""座"" - 中文: ""座""
中文: ""一"" - 中文: ""一""
中文: ""段"" - 中文: ""","[31559, 233]",段,"[269, 409, 5226, 29879, 344, 4004, 8803, 2042, 21149, 3471]",section,段
"中文: ""果"" - 中文: ""果""
中文: ""起"" - 中文: ""起""
中文: ""线"" - 中文: ""线""
中文: ""址"" - 中文: ""址""
中文: ""官"" - 中文: ""","[31694, 232]",官,"[29877, 6221, 288, 1283, 29158, 310, 3344, 974, 2696]",official,官
"中文: ""判"" - 中文: ""判""
中文: ""东"" - 中文: ""东""
中文: ""线"" - 中文: ""线""
中文: ""十"" - 中文: ""十""
中文: ""百"" - 中文: ""","[31047, 234]",百,"[29882, 22888, 9074, 6905, 298, 6893]",hundred,百
"中文: ""目"" - 中文: ""目""
中文: ""方"" - 中文: ""方""
中文: ""洞"" - 中文: ""洞""
中文: ""友"" - 中文: ""友""
中文: ""局"" - 中文: ""","[31655, 232]",局,"[29877, 20205, 8034, 288, 1283, 310, 3344, 974, 2696]",office,局
"中文: ""夏"" - 中文: ""夏""
中文: ""月"" - 中文: ""月""
中文: ""湖"" - 中文: ""湖""
中文: ""沙"" - 中文: ""沙""
中文: ""岩"" - 中文: ""","[31753, 232]",岩,"[364, 29878, 307, 20821, 7679, 10198, 696]",rock,岩
"中文: ""线"" - 中文: ""线""
中文: ""法"" - 中文: ""法""
中文: ""删"" - 中文: ""删""
中文: ""电"" - 中文: ""电""
中文: ""起"" - 中文: ""","[31558, 235]",起,"[364, 10107, 29878, 374, 5161, 14451, 3780]",rise,起
"中文: ""方"" - 中文: ""方""
中文: ""舞"" - 中文: ""舞""
中文: ""马"" - 中文: ""马""
中文: ""黄"" - 中文: ""黄""
中文: ""左"" - 中文: ""","[31651, 232]",左,"[280, 2175, 29880, 301, 1563, 25874, 454]",left,左
"中文: ""海"" - 中文: ""海""
中文: ""线"" - 中文: ""线""
中文: ""阳"" - 中文: ""阳""
中文: ""花"" - 中文: ""花""
中文: ""音"" - 中文: ""","[30941, 236]",音,"[269, 3669, 6047, 578, 29879, 29802, 577]",sound,音
"中文: ""池"" - 中文: ""池""
中文: ""店"" - 中文: ""店""
中文: ""星"" - 中文: ""星""
中文: ""法"" - 中文: ""法""
中文: ""力"" - 中文: ""","[31074, 232]",力,"[12248, 4764, 29886, 282, 13519, 3081, 1129, 772]",power,力
"中文: ""星"" - 中文: ""星""
中文: ""话"" - 中文: ""话""
中文: ""火"" - 中文: ""火""
中文: ""九"" - 中文: ""九""
中文: ""夏"" - 中文: ""","[31241, 232]",夏,"[269, 22792, 11801, 2146, 29879, 2083, 480, 2533]",summer,夏

